Backscattering-Induced Dissipative Solitons in Ring Quantum Cascade Lasers

Ring quantum cascade lasers have recently gained considerable attention, showing ultrastable frequency comb and soliton operation, thus opening a way to integrated spectrometers in the midinfrared and terahertz fingerprint regions. Thanks to a self-consistent Maxwell-Bloch model, we demonstrate, in excellent agreement with the experimental data, that a small but finite coupling between the counterpropagating waves arising from distributed backscattering is essential to stabilize the soliton solution.

==> E_filtered.csv <==
t_rt,E_full,E_phase,E_low,E_high
4990.0000147573,0.476900206518549,-2.85034917368958,0.316530028929231,0.00412306820158337
4990.00249476926,0.476899513819639,-2.85041965477549,0.316595273615145,0.00419418576747285
4990.00499933579,0.476898825327998,-2.85049018705052,0.316659469353523,0.00426779278363288
4990.00750390232,0.476898131312472,-2.85056077999163,0.316722500162863,0.00434400220117013
4990.01000846885,0.476897439244619,-2.85063144442302,0.316784246634387,0.00442293455087152
4990.01251303538,0.476896749854102,-2.85070219015576,0.316844573764328,0.00450471754565067
4990.01501760191,0.476896065941555,-2.85077303207422,0.3169033340935,0.00458948731037285
4990.01749761387,0.476895388476654,-2.85084399149151,0.316960364557508,0.00467738861679858
4990.0200021804,0.476894715731315,-2.85091509919585,0.317015486437563,0.00476857575533366
4990.02250674693,0.476894047476004,-2.85098639307957,0.317068505158772,0.00486321291334028
4990.02501131346,0.476893385657777,-2.85105791576961,0.317119211778157,0.0049614754520024
4990.02751587999,0.476892724428908,-2.85112971260723,0.317167372136891,0.00506354977830016
4990.02999589195,0.476892070094325,-2.85120183568852,0.317212736363532,0.00516963602545349
4990.03250045848,0.476891422948804,-2.85127434591148,0.317255023616208,0.00527994784633433
4990.03500502501,0.476890792359984,-2.8513473217557,0.317293930021981,0.00539471537489842
4990.03750959154,0.476890178995402,-2.85142085997948,0.317329115492367,0.00551418505428063
4990.04001415807,0.47688958393577,-2.85149508068519,0.317360207943414,0.00563862219524424
4990.04249417003,0.476889005070238,-2.85157012766289,0.317386797643375,0.00576831211149587
4990.04499873656,0.47688844669456,-2.85164617175973,0.317408435854275,0.00590356233005259
4990.04750330309,0.476887908681481,-2.85172341191051,0.317424626723957,0.00604470465947317
4990.05000786962,0.476887404227434,-2.85180208694999,0.317434826403502,0.00619209851793686
4990.05251243615,0.476886940743873,-2.85188248105562,0.317438429277169,0.00634613322824962
4990.05501700268,0.476886526004584,-2.85196493930123,0.317434764990949,0.00650723196426677
4990.05749701464,0.476886171266221,-2.85204988152201,0.317423090588944,0.0066758552388649
4990.06000158117,0.476885881002919,-2.85213781383749,0.317402582659304,0.00685250551993083
4990.0625061477,0.476885672576937,-2.85222934620436,0.31737233111587,0.00703773154228668
4990.06501071423,0.476885555351723,-2.85232520429924,0.317331324019843,0.0072321340002597
4990.06751528076,0.476885550935023,-2.8524262575546,0.317278440906665,0.00743637286671025
4990.06999529272,0.476885685410033,-2.85253354691352,0.317212434574872,0.00765117440122323
4990.07249985925,0.476885982817457,-2.85264832070495,0.317131914264188,0.00787734048516135
4990.07500442578,0.476886485548428,-2.85277208736463,0.317035334552963,0.00811575963793247
4990.07750899231,0.476887228357387,-2.85290665846129,0.316920969722182,0.00836741823335244
4990.08001355884,0.4768882591907,-2.8530542129131,0.316786899407322,0.0086334150849023
4990.0824935708,0.476889627545805,-2.85321736467019,0.316630979040733,0.00891497686573608
4990.08499813733,0.476891405872518,-2.85339925092844,0.316450824847375,0.00921347942224841
4990.08750270386,0.476893673113259,-2.8536036309363,0.316243772834983,0.0095304693396891
4990.09000727039,0.47689652880722,-2.85383501480233,0.316006852279085,0.0098676924500257
4990.09251183692,0.476900090033612,-2.8540988177117,0.315736749415027,0.0102271272515591
4990.09501640345,0.476904498809782,-2.85440154215708,0.315429766985174,0.0106110228452712
4990.09749641541,0.476909918321471,-2.85475099130109,0.315081783690342,0.0110219462936641
4990.10000098194,0.476916539751149,-2.85515652521173,0.314688208618116,0.0114628377012683
4990.10250554847,0.476924592033008,-2.85562936470619,0.314243936939679,0.0119370778326173
4990.105010115,0.476934352098641,-2.85618295495921,0.313743298301552,0.0124485688767939
4990.10751468153,0.476946134969016,-2.85683339236223,0.313179998461835,0.013001831573433
4990.10999469349,0.476960328575594,-2.85759995343253,0.312547073788352,0.0136021251611459
4990.11249926002,0.476977371423221,-2.85850569862796,0.311836828026472,0.0142555898100482
4990.11500382655,0.476997778194328,-2.85957820413263,0.31104078905159,0.014969421717787
4990.11750839308,0.477022137715784,-2.86085041127001,0.310149659563959,0.0157520840844419
4990.12001295961,0.477051118413632,-2.86236162276705,0.309153285871266,0.0166135655558197
4990.12251752614,0.477085475919619,-2.86415866867843,0.308040634342891,0.017565693782169
4990.1249975381,0.477126062248554,-2.86629726460565,0.306799794310325,0.018622519678574
4990.12750210463,0.477173796952331,-2.86884357177288,0.305417995056676,0.0198007839975052
4990.13000667116,0.477229675694014,-2.87187600342383,0.303881672796363,0.0211204879724345
4990.13251123769,0.47729472346044,-2.87548726344251,0.302176571257441,0.0226055858550209
4990.13501580422,0.477369946752934,-2.87978663656456,0.300287904106628,0.024284826335518
4990.13749581618,0.477456268271946,-2.88490252757857,0.298200586174078,0.0261927707916366
4990.14000038271,0.47755443140433,-2.89098521738577,0.295899545903642,0.0283710216004565
4990.14250494924,0.477664855644659,-2.89820980033039,0.293370118440086,0.0308696924141945
4990.14500951577,0.477787471771166,-2.90677923468497,0.290598543948373,0.0337491609786122
4990.1475140823,0.477921491705514,-2.91692739203759,0.287572556830348,0.037082134642676
4990.14999409426,0.478065130082537,-2.92892195269236,0.284282066331828,0.0409560542812468
4990.15249866079,0.478215314338079,-2.94306696183803,0.280719927584206,0.0454758557016433
4990.15500322732,0.478367307485122,-2.9597047652325,0.276882743176421,0.0507670628592707
4990.15750779385,0.478514383843559,-2.97921706236221,0.272771690571878,0.0569791704874882
4990.16001236038,0.47864747535961,-3.0020247217676,0.268393288731497,0.0642891921467727
4990.16251692691,0.478754929885389,-3.02858603915369,0.263760056407388,0.0729051771246954
4990.16499693887,0.47882235106427,-3.05939309499226,0.258890969056354,0.0830693704741669
4990.1675015054,0.478832637091123,-3.09496595245921,0.253811651502997,0.0950605471018003
4990.17000607193,0.478766243670426,-3.1358445032683,0.248554235960467,0.109194861159918
4990.17251063846,0.478601710488412,-3.1825779178062,0.243156840008215,0.125824343859928
4990.17501520499,0.478316494276201,-3.23571180908479,0.23766266289072,0.145331976973228
4990.17749521695,0.477888085106463,-3.29577340483482,0.232118718420323,0.168122080770387
4990.17999978348,0.477295408107003,-3.36325518442001,0.226574296869695,0.194604693225516
4990.18250435001,0.476520418409389,-3.43859756839992,0.221079243476897,0.225172660862058
4990.18500891654,0.475549805711492,-3.52217133210892,0.215682192544276,0.260170522941106
4990.18751348307,0.474376797454187,-3.61426039609173,0.210428918506025,0.299854979195897
4990.18999349503,0.473002828905169,-3.71504559230132,0.205360904128297,0.344347792755422
4990.19249806156,0.47143911143721,-3.82458995384441,0.200514239246319,0.393583642474852
4990.19500262809,0.469707829594056,-3.94282588448277,0.195918913240215,0.447257295152476
4990.19750719462,0.467842845658454,-4.06954464657995,0.191598497622514,0.504776594919904
4990.20001176115,0.465889639625394,-4.20438859989974,0.187570208081274,0.56522953222059
4990.20251632768,0.463904275259694,-4.34684683631501,0.183845263888558,0.627374561463545
4990.20499633964,0.461951092494255,-4.49625507836392,0.180429489309481,0.689662692366113
4990.20750090617,0.4600991404597,-4.65180098062248,0.177324060035513,0.750297171426514
4990.2100054727,0.45841738087114,-4.81253600249535,0.174526304381553,0.807331496942618
4990.21251003923,0.456969203959481,-4.97739481245427,0.172030505687272,0.858799875963811
4990.21501460576,0.455806922480285,-5.14522247157014,0.169828642219268,0.902866897207213
4990.21749461772,0.45496713579509,-5.31480863280647,0.167911024296265,0.937977432873348
4990.21999918425,0.454467813457,-5.48492669572851,0.166266821470276,0.962985382756548
4990.22250375078,0.45430760252338,-5.65437483463727,0.164884459972559,0.977241994235894
4990.22500831731,0.45446742075164,-5.8220151895815,0.163751913583571,0.980631248097703
4990.22751288384,0.454913886686773,-5.98680767160647,0.162856919708522,0.973549339041432
4990.23001745037,0.455603841039433,-6.14783575701486,0.162187114121194,0.956835103399901
4990.23249746233,0.456489101402469,-6.30432291145763,0.161730145652822,0.931665877933114
4990.23500202886,0.457520702466738,-6.45563960869208,0.161473765122203,0.899436685958463
4990.23750659539,0.458652261079895,-6.60130206393914,0.161405900027348,0.861640226571427
4990.24001116192,0.459842218904778,-6.74096439807901,0.161514729306652,0.819761208603059
4990.24251572845,0.46105512287277,-6.87440618793023,0.161788742494336,0.775193432882746
4990.24499574041,0.462262030597354,-7.00151726632419,0.162216794501645,0.729182619100779
4990.24750030694,0.463440374510542,-7.12228133385475,0.16278814208103,0.682793929611801
4990.25000487347,0.464573399954682,-7.23675962106814,0.163492472292208,0.636900292754409
4990.25250944,0.465649413580123,-7.34507538738962,0.16431991844299,0.592186601987763
4990.25501400653,0.466660945996731,-7.4473998953692,0.165261068411198,0.54916457230264
4990.25749401849,0.467603935378367,-7.54394003966818,0.166306963559688,0.508193811796235
4990.25999858502,0.468476980208744,-7.63492778019851,0.167449090350312,0.469505514185857
4990.26250315155,0.469280678099328,-7.72061133511537,0.168679374602215,0.433226203174999
4990.26500771808,0.470017067912463,-7.80124797584491,0.169990165737337,0.399399898315518
4990.26751228461,0.470689180084193,-7.87709828744845,0.17137422294639,0.368007762175799
4990.27001685114,0.471300685128963,-7.94842168353519,0.172824700514536,0.338984852375573
4990.2724968631,0.471855618482025,-8.01547298778084,0.174335128932606,0.312233941044834
4990.27500142963,0.472358162379652,-8.0784999082705,0.175899401734298,0.28763660489704
4990.27750599616,0.472812511416354,-8.13774123744688,0.177511753293753,0.26506189336677
4990.28001056269,0.473222755992859,-8.19342564039818,0.179166750440631,0.24437293670606
4990.28251512922,0.473592805311914,-8.24577091365974,0.180859265058449,0.225431833770158
4990.28499514118,0.473926365493056,-8.29498359338028,0.182584472139005,0.208103184966585
4990.28749970771,0.474226878203856,-8.34125886745977,0.184337824392527,0.192256506804612
4990.29000427424,0.474497533461776,-8.38478066466662,0.186115046031737,0.177767836411153
4990.29250884077,0.474741263537002,-8.42572191378128,0.18791211938416,0.164520678686717
4990.2950134073,0.474960740841148,-8.46424490713663,0.189725272608461,0.152406487673598
4990.29749341926,0.475158395799462,-8.50050172784145,0.191550964422895,0.141324801438828
4990.29999798579,0.475336431591358,-8.53463473004973,0.193385880158152,0.131183141144538
4990.30250255232,0.475496843794124,-8.56677705031723,0.195226913349916,0.121896730109817
4990.30500711885,0.475641430683381,-8.59705311908567,0.197071161034191,0.113388118851906
4990.30751168538,0.475771811927515,-8.6255791996251,0.198915910778515,0.105586731331451
4990.31001625191,0.47588944071721,-8.65246387585883,0.200758632157443,0.0984283928388101
4990.31249626387,0.475995615164901,-8.67780855792258,0.202596970394126,0.0918548373518111
4990.3150008304,0.476091507980629,-8.7017079549038,0.204428740780517,0.0858132297903423
4990.31750539693,0.476178156121901,-8.72425050771101,0.206251915317637,0.0802556978154853
4990.32000996346,0.47625650525417,-8.74551882355078,0.20806462158528,0.0751388939617254
4990.32251452999,0.476327386994476,-8.76559006855937,0.209865127605128,0.0704235800634239
4990.32499454195,0.476391560006204,-8.78453634349766,0.211651840603549,0.0660742463050642
4990.32749910848,0.476449702471837,-8.80242504937665,0.213423296971777,0.0620587514485082
4990.33000367501,0.476502414289593,-8.81931921354558,0.215178156509679,0.0583479991165301
4990.33250824154,0.476550236259973,-8.83527778505131,0.216915194902622,0.0549156444232787
4990.33501280807,0.476593645644301,-8.85035593671515,0.218633304636633,0.0517378213162061
4990.3375173746,0.476633079787683,-8.86460531211762,0.220331484410051,0.0487929022133656
4990.33999738656,0.476668916818922,-8.87807427095653,0.222008832662478,0.0460612759959955
4990.34250195309,0.476701512427121,-8.89080811648093,0.223664547928863,0.0435251511771009
4990.34500651962,0.476731183083252,-8.90284930573776,0.225297915072614,0.04116837732765
4990.34751108615,0.476758204833795,-8.9142376523693,0.226908303220601,0.0389762796320961
4990.35001565268,0.47678283810498,-8.92501050477838,0.228495162271838,0.0369355190746797
4990.35249566464,0.476805301216485,-8.93520291620151,0.230058018361774,0.0350339560887319
4990.35500023117,0.476825799876266,-8.94484780504264,0.231596468734703,0.0332605387089742
4990.3575047977,0.476844513628453,-8.95397608288117,0.233110182717268,0.0316051947887998
4990.36000936423,0.476861605048189,-8.96261678989271,0.234598890499014,0.0300587389595111
4990.36251393076,0.47687721905256,-8.97079722364796,0.236062381150642,0.0286127876994458
4990.36499394272,0.476891499263716,-8.97854304811925,0.237500503545968,0.0272596843056463
4990.36749850925,0.476904570238842,-8.98587839954738,0.238913154279365,0.0259924280744531
4990.37000307578,0.476916534968643,-8.99282600215279,0.240300274704156,0.0248046122633235
4990.37250764231,0.476927490632452,-8.99940724983466,0.241661854157999,0.0236903700441486
4990.37501220884,0.476937529307251,-9.00564229046147,0.242997926897441,0.0226443240922697
4990.37751677537,0.476946726051015,-9.01155009695941,0.244308562371076,0.0216615414093718
4990.37999678733,0.476955148787974,-9.01714855452209,0.245593871924462,0.0207374925643307
4990.38250135386,0.47696287118774,-9.02245450952562,0.246853996845304,0.0198680182192569
4990.38500592039,0.476969948964678,-9.02748383714795,0.248089109724591,0.0190492923341437
4990.38751048692,0.476976445177919,-9.03225152472798,0.249299409442718,0.01827779473779
4990.39001505345,0.476982407045394,-9.03677170122292,0.250485119392552,0.0175502832209814
4990.39249506541,0.476987872307902,-9.04105771739443,0.251646485255733,0.0168637670575352
4990.39499963194,0.476992887757879,-9.04512216191451,0.25278377774529,0.0162154894949781
4990.39750419847,0.476997484336968,-9.04897693561124,0.253897286447825,0.0156029033219258
4990.400008765,0.47700169201535,-9.0526332521015,0.25498731868167,0.0150236560826885
4990.40251333153,0.47700554382096,-9.05610171468918,0.256054197104729,0.0144755733718364
4990.40501789806,0.477009074087985,-9.0593923315391,0.257098258232398,0.0139566434700557
4990.40749791002,0.477012307653154,-9.06251456324917,0.258119848666125,0.0134650028382335
4990.41000247655,0.4770152686977,-9.06547735427143,0.25911932451706,0.0129989250219126
4990.41250704308,0.477017977448498,-9.06828916469557,0.260097051068857,0.0125568084198687
4990.41501160961,0.477020448418158,-9.07095799382511,0.261053402311231,0.0121371661653993
4990.41751617614,0.477022697222047,-9.07349140519074,0.261988760146234,0.0117386180111495
4990.4199961881,0.477024743373922,-9.07589654740941,0.262903514543945,0.0113598811303067
4990.42250075463,0.477026599853247,-9.07818017626515,0.263798056328168,0.0109997629981912
4990.42500532116,0.477028286703139,-9.08034868407423,0.264672781241472,0.0106571543197215
4990.42750988769,0.477029813417541,-9.08240811948339,0.265528082005001,0.0103310221111594
4990.43001445422,0.477031199249999,-9.08436421498518,0.266364357696786,0.0100204035404884
4990.43249446618,0.477032444384696,-9.08622239361286,0.267182001694325,0.00972440042220985
4990.43499903271,0.47703355995955,-9.087987794532,0.267981413764765,0.00944217455384148
4990.43750359924,0.477034555367883,-9.08966527926244,0.268762992178905,0.00917294406406012
4990.44000816577,0.477035432046811,-9.091259441942,0.269527132137983,0.00891597794229254
4990.4425127323,0.477036205376587,-9.09277463360976,0.270274230259581,0.0086705938217873
4990.44501729883,0.477036885527366,-9.09421497232154,0.271004677334335,0.00843615356418101
4990.44749731079,0.477037478288452,-9.09558435924339,0.271718859038723,0.00821205969648652
4990.45000187732,0.477037989717465,-9.09688649549157,0.272417157193751,0.00799775294925659
4990.45250644385,0.477038426504818,-9.09812489161083,0.273099951378397,0.00779270898270307
4990.45501101038,0.47703878502497,-9.09930286915526,0.273767615265808,0.00759643576778838
4990.45751557691,0.477039072083792,-9.10042357524915,0.274420522249855,0.00740847212814503
4990.45999558887,0.477039290765639,-9.10148998496974,0.275059039092149,0.00722838551578013
4990.4625001554,0.477039451134432,-9.10250491577303,0.275683529118193,0.00705576997651429
4990.46500472193,0.477039555225468,-9.10347103425211,0.276294345259312,0.00689024437583094
4990.46750928846,0.477039614134876,-9.10439087443083,0.276891837916801,0.00673145037411079
4990.47001385499,0.477039624630095,-9.10526683884148,0.277476346947527,0.0065790505130146
4990.47249386695,0.477039589093176,-9.1061012090748,0.278048208764817,0.00643272749319831
4990.47499843348,0.477039506524351,-9.10689614728362,0.278607755338308,0.00629218196404555
4990.47750300001,0.477039381044655,-9.10765369886958,0.279155313968984,0.00615713249165198
4990.48000756654,0.477039215613368,-9.10837579744001,0.279691205449078,0.00602731384721152
4990.48251213307,0.477039012061895,-9.10906427265352,0.28021574237653,0.00590247614015648
4990.4850166996,0.477038780649644,-9.10972086201468,0.280729232914876,0.0057823840086007
4990.48749671156,0.477038517490897,-9.11034721237537,0.281231972527029,0.00566681505267721
4990.49000127809,0.477038231274375,-9.11094489417981,0.281724255792365,0.00555555942841132
4990.49250584462,0.477037916222117,-9.1115153950869,0.282206366648945,0.00544841846466611
4990.49501041115,0.47703756779805,-9.11206012445188,0.282678585376231,0.00534520407657101
4990.49751497768,0.477037194861375,-9.1125804180083,0.283141190474026,0.00524573914560296
4990.49999498964,0.477036795671608,-9.11307753362203,0.283594450286606,0.00514985576856031
4990.50249955617,0.477036374797674,-9.11355266386906,0.284038627354061,0.0050573955770987
4990.5050041227,0.477035937849113,-9.11400694032764,0.284473977046002,0.00496820879004667
4990.50750868923,0.477035482219684,-9.11444143949749,0.284900745218729,0.00488215325342335
4990.51001325576,0.477035012803922,-9.11485718820991,0.285319174984637,0.00479909443098902
4990.51251782229,0.477034524939936,-9.11525516059221,0.285729502027345,0.00471890419471505
4990.51499783425,0.47703401820413,-9.11563627835265,0.286131957982115,0.00464146135424213
4990.51750240078,0.477033488919762,-9.11600141132027,0.286526768529605,0.00456665064520365
4990.52000696731,0.477032946387717,-9.11635138146825,0.286914157225082,0.00449436337511524
4990.52251153384,0.477032390759264,-9.11668696521754,0.287294337367114,0.00442449608063379
4990.52501610037,0.477031827885473,-9.11700890217108,0.287667516574277,0.00435695110789774
4990.52749611233,0.477031254681791,-9.11731789621695,0.288033895064166,0.00429163494051381
4990.53000067886,0.477030671627134,-9.11761462048936,0.288393668670759,0.00422845899961168
4990.53250524539,0.477030076518739,-9.11789971422061,0.288747028764812,0.00416733873964739
4990.53500981192,0.47702946837712,-9.11817378111861,0.289094163190771,0.00410819373007074
4990.53751437845,0.477028847535627,-9.11843738869256,0.289435255413408,0.00405094748397237
4990.53999439041,0.47702821462106,-9.11869107128284,0.289770483742661,0.00399552723618562
4990.54249895694,0.477027575668679,-9.11893533622967,0.290100020511076,0.00394186432127154
4990.54500352347,0.477026934095289,-9.11917066679415,0.290424032199661,0.00388989316126221
4990.54750809,0.477026286604838,-9.11939752379536,0.290742678501584,0.00383955099873118
4990.55001265653,0.477025635473884,-9.11961635154752,0.291056116876297,0.00379077819945123
4990.55251722306,0.477024973845069,-9.11982756783577,0.291364498983973,0.00374351739881805
4990.55499723502,0.477024302042519,-9.12003156821429,0.291667975764598,0.00369771407481799
4990.55750180155,0.477023621092609,-9.12022872388064,0.291966694300052,0.0036533162150067
4990.56000636808,0.477022932675323,-9.12041938167534,0.292260796235166,0.00361027443193754
4990.56251093461,0.477022243591344,-9.12060387259939,0.292550419762965,0.00356854185638758
4990.56501550114,0.47702155175837,-9.1207825112879,0.292835694878855,0.0035280735518647
4990.5674955131,0.477020858434342,-9.12095560226713,0.293116749315985,0.00348882664512449
4990.57000007963,0.477020161862414,-9.12112343750245,0.293393707142647,0.00345075996931757
4990.57250464616,0.477019458353197,-9.12128629269381,0.293666689820243,0.00341383394638808
4990.57500921269,0.47701874939399,-9.12144442702786,0.293935817603627,0.00337801091872472
4990.57751377922,0.477018031876055,-9.12159808034742,0.294201205715795,0.00334325472268231
4990.57999379118,0.477017310530909,-9.12174747871935,0.294462967194778,0.00330953122382405
4990.58249835771,0.477016586956101,-9.12189283565042,0.294721209897437,0.00327680771274199
4990.58500292424,0.477015867739533,-9.12203436030557,0.294976038956748,0.00324505320776769
4990.58750749077,0.477015145251038,-9.12217225085224,0.295227552121828,0.00321423750984827
4990.5900120573,0.477014423560329,-9.12230670221284,0.295475849088511,0.00318433203109206
4990.59251662383,0.477013693498166,-9.12243789494632,0.295721024232278,0.00315530872611284
4990.59499663579,0.477012959678802,-9.12256599928334,0.29596317359474,0.00312714127405638
4990.59750120232,0.477012220886565,-9.12269116982406,0.296202389572749,0.00309980412535101
4990.60000576885,0.477011478610486,-9.12281355240218,0.296438759909811,0.0030732732167843
4990.60251033538,0.477010736534237,-9.12293328576929,0.296672369455676,0.00304752565958212
4990.60501490191,0.477009998926326,-9.12305050698917,0.296903301119908,0.00302253949630803
4990.60749491387,0.477009260883768,-9.12316534862732,0.297131631877972,0.00299829342581631
4990.6099994804,0.477008522196697,-9.12327793957913,0.29735743935824,0.00297476705549826
4990.61250404693,0.477007778391077,-9.12338839956101,0.297580799248256,0.0029519405155105
4990.61500861346,0.477007028256352,-9.12349683749885,0.29780178613214,0.00292979486144135
4990.61751317999,0.477006276355664,-9.12360335493482,0.298020474271893,0.00290831213036111
4990.62001774652,0.477005523166776,-9.12370804355675,0.298236932729095,0.00288747512282472
4990.62249775848,0.477004772731556,-9.12381099508744,0.298451228713345,0.00286726756862295
4990.62500232501,0.477004026318222,-9.12391229885224,0.298663425511964,0.00284767387715472
4990.62750689154,0.477003278501871,-9.12401204309553,0.298873583353954,0.0028286787730251
4990.63001145807,0.477002531232959,-9.12411031512004,0.299081765152259,0.00281026767170275
4990.6325160246,0.477001778641789,-9.12420719301865,0.299288029663989,0.00279242627958304
4990.63499603656,0.477001020505124,-9.12430274783549,0.299492436313653,0.00277514101109806
4990.63750060309,0.477000262142297,-9.1243970439004,0.299695044637261,0.00275839903079826
4990.64000516962,0.476999503758921,-9.12449013906591,0.299895908339091,0.00274218807012172
4990.64250973615,0.476998748604833,-9.12458209290375,0.300095079713618,0.00272649656650919
4990.64501430268,0.476997993317883,-9.12467296357119,0.300292607771107,0.00271131320315851
4990.64749431464,0.476997243618682,-9.12476281438266,0.30048854297085,0.00269662743572999
4990.64999888117,0.476996489854774,-9.12485170107131,0.300682931351364,0.00268242845797051
4990.6525034477,0.476995733744298,-9.12493967676729,0.300875822274311,0.00266870618051041
4990.65500801423,0.47699497267679,-9.12502678542828,0.301067262226786,0.0026554507713832
4990.65751258076,0.476994208769771,-9.1251130669939,0.301257297102053,0.00264265303312047
4990.66001714729,0.476993448369557,-9.12519855907083,0.301445971083338,0.00263030445694842
4990.66249715925,0.476992694020749,-9.12528330024634,0.301633326267726,0.00261839681484544
4990.66500172578,0.476991937828731,-9.12536732868144,0.301819398214562,0.0026069220059085
4990.66750629231,0.476991184393306,-9.12545068805579,0.302004227191337,0.0025958725959564
4990.67001085884,0.476990429167346,-9.12553341723658,0.302187851507589,0.00258524097071471
4990.67251542537,0.476989672425679,-9.12561555073354,0.302370309929991,0.00257501997448436
4990.67499543733,0.476988909603888,-9.12569711557499,0.302551639034361,0.00256520254131273
4990.67750000386,0.476988147493659,-9.12577813617419,0.302731876919672,0.00255578238531993
4990.68000457039,0.476987386554481,-9.12585863452439,0.302911057042866,0.00254675347535786
4990.68250913692,0.476986632899799,-9.12593863739869,0.303089212887501,0.00253811033026006
4990.68501370345,0.476985878779983,-9.12601817078539,0.303266372629332,0.00252984732017269
4990.68749371541,0.476985125717805,-9.12609726514354,0.303442568163252,0.00252195927476386
4990.68999828194,0.47698437252119,-9.12617594820494,0.303617830356016,0.00251444108008211
4990.69250284847,0.476983613250926,-9.12625423988568,0.303792189296279,0.00250728757502271
4990.695007415,0.476982853022289,-9.12633215849323,0.30396567691528,0.00250049425277342
4990.69751198153,0.476982091505961,-9.12640971688114,0.304138321249413,0.00249405675577791
4990.70001654806,0.476981335015872,-9.12648692930386,0.304310150971758,0.00248797131600281
4990.70249656002,0.476980579020792,-9.12656381095185,0.304481189026363,0.00248223415418108
4990.70500112655,0.476979830788253,-9.12664038488068,0.304651462848751,0.00247684209020173
4990.70750569308,0.476979077971559,-9.12671666893324,0.304820993131631,0.0024717914234193
4990.71001025961,0.476978324927046,-9.12679268411541,0.304989807210052,0.00246707904679632
4990.71251482614,0.476977567838155,-9.12686844325717,0.305157929552959,0.0024627017351195
4990.7149948381,0.476976807596271,-9.1269439551615,0.305325384720294,0.00245865660595212
4990.71749940463,0.476976052130616,-9.12701922867763,0.305492198433863,0.00245494135367226
4990.72000397116,0.476975296389902,-9.12709426884619,0.305658389206122,0.0024515535509529
4990.72250853769,0.476974546825928,-9.12716908957951,0.305823979335512,0.00244849148053868
4990.72501310422,0.476973799243138,-9.12724370505836,0.305988986580061,0.00244575322349128
4990.72751767075,0.476973049153897,-9.1273181304779,0.306153430282228,0.00244333693717713
4990.72999768271,0.476972296086202,-9.12739237936816,0.306317331412729,0.00244124095765243
4990.73250224924,0.476971544175266,-9.12746646156625,0.306480712415843,0.00243946384822728
4990.73500681577,0.476970786153266,-9.1275403777047,0.306643590605187,0.00243800403273028
4990.7375113823,0.476970034378153,-9.12761413361025,0.306805988602933,0.00243686086683769
4990.74001594883,0.476969281287819,-9.12768773092856,0.306967919726981,0.0024360333866021
4990.74249596079,0.47696853736918,-9.12776118190021,0.307129403441415,0.00243552149234665
4990.74500052732,0.476967789771362,-9.12783449423042,0.307290451083033,0.00243532445531898
4990.74750509385,0.476967044681268,-9.12790768284079,0.307451081671397,0.00243544220965285
4990.75000966038,0.476966296092001,-9.12798075615498,0.307611311148183,0.00243587437730303
4990.75251422691,0.476965542994319,-9.12805371755152,0.307771155679952,0.0024366207456184
4990.75499423887,0.476964791907491,-9.12812656875873,0.307930635055021,0.00243768166464847
4990.7574988054,0.47696404300546,-9.12819930910072,0.308089762766526,0.00243905751741046
4990.76000337193,0.476963295674476,-9.12827194060383,0.3082485516677,0.00244074902159947
4990.76250793846,0.476962554368083,-9.12834447208713,0.308407015357286,0.00244275730532121
4990.76501250499,0.476961813284857,-9.12841691130069,0.308565165619179,0.00244508328702745
4990.76751707152,0.476961069356119,-9.12848926871666,0.308723014800712,0.00244772800374159
4990.76999708348,0.47696032431218,-9.12856155043411,0.308880578886014,0.00245069273999959
4990.77250165001,0.476959574521514,-9.12863375677403,0.309037870789173,0.00245397864032589
4990.77500621654,0.476958827101911,-9.12870588743391,0.309194906163553,0.0024575874839523
4990.77751078307,0.476958082529127,-9.12877794072421,0.309351696148599,0.00246152118107741
4990.7800153496,0.476957340492422,-9.12884991765802,0.309508250988163,0.00246578189758161
4990.78249536156,0.476956602528931,-9.12892182500826,0.309664581162703,0.00247037216169237
4990.78499992809,0.476955863044396,-9.12899366985335,0.309820695870814,0.00247529440051529
4990.78750449462,0.476955126213614,-9.12906546202345,0.309976607233967,0.00248055132388495
4990.79000906115,0.476954381178688,-9.12913720248554,0.310132325496968,0.00248614534452041
4990.79251362768,0.476953637892737,-9.12920889331453,0.31028786477766,0.00249207956835135
4990.79499363964,0.476952894201673,-9.1292805297649,0.310443235389495,0.00249835706715994
4990.79749820617,0.47695215410232,-9.1293521101621,0.310598447719021,0.00250498147079908
4990.8000027727,0.476951417288966,-9.1294236355193,0.310753508547234,0.00251195656033087
4990.80250733923,0.476950682181575,-9.12949511124263,0.310908426184101,0.00251928643236152
4990.80501190576,0.476949949738869,-9.12956654613178,0.311063209231492,0.0025269753650558
4990.80751647229,0.476949211643453,-9.12963794455234,0.311217864976441,0.00253502741541764
4990.80999648425,0.476948473943116,-9.12970930991189,0.311372405668436,0.00254344717597015
4990.81250105078,0.476947733897226,-9.129780639494,0.311526840291268,0.00255223920418503
4990.81500561731,0.476946992869516,-9.12985192856815,0.311681176922233,0.00256140846335107
4990.81751018384,0.476946258180444,-9.12992317614599,0.311835425290637,0.00257096058968479
4990.82001475037,0.476945526108253,-9.12999438289005,0.311989589882982,0.00258090127464706
4990.82249476233,0.476944795176665,-9.13006555386964,0.312143675588263,0.00259123647131467
4990.82499932886,0.476944066449894,-9.1301366975461,0.31229768996399,0.00260197248599367
4990.82750389539,0.476943332202658,-9.1302078162622,0.312451638548255,0.00261311544748703
4990.83000846192,0.476942598584725,-9.13027891308391,0.3126055321907,0.00262467210229779
4990.83251302845,0.476941860120972,-9.13034998258138,0.312759375764058,0.00263664905326782
4990.83501759498,0.476941124818297,-9.13042102139725,0.312913178559926,0.0026490538155956
4990.83749760694,0.476940393256791,-9.13049202750299,0.313066944430349,0.00266189408259146
4990.84000217347,0.476939668361066,-9.13056300293639,0.313220678728827,0.00267517818970469
4990.84250674,0.476938941820073,-9.13063395207088,0.313374382200975,0.00268891438558142
4990.84501130653,0.476938215192836,-9.13070488167764,0.313528061004487,0.00270311153774713
4990.84751587306,0.476937487303784,-9.13077579581362,0.313681720587218,0.00271777857036141
4990.84999588502,0.476936755022735,-9.13084669311806,0.313835365801469,0.00273292459853646
4990.85250045155,0.476936022839616,-9.13091757022046,0.31398900385377,0.00274855951340556
4990.85500501808,0.476935292311341,-9.13098842171195,0.314142637711074,0.00276469338808723
4990.85750958461,0.476934567145257,-9.13105924692462,0.314296270839763,0.00278133720538324
4990.86001415115,0.476933843525991,-9.13113004686376,0.314449903562216,0.00279850225287908
4990.8624941631,0.47693312301597,-9.13120082829907,0.314603538324363,0.00281620032931929
4990.86499872963,0.47693240072935,-9.13127159595605,0.314757175724324,0.00283444339846144
4990.86750329616,0.47693167568884,-9.13134235321652,0.314910819396095,0.00285324394397707
4990.87000786269,0.476930948574316,-9.13141309771461,0.315064473084218,0.0028726149067657
4990.87251242922,0.476930220649436,-9.13148382505546,0.315218138630976,0.00289256971163709
4990.87501699575,0.476929493371431,-9.13155453016758,0.315371817141623,0.0029131226189782
4990.87749700771,0.476928773575983,-9.13162521373991,0.315525509125283,0.00293428874915833
4990.88000157424,0.476928054029134,-9.13169587643539,0.315679210854411,0.00295608359526884
4990.88250614077,0.47692733962068,-9.13176652570519,0.315832922378518,0.00297852349435561
4990.8850107073,0.476926618822652,-9.13183716491368,0.315986639425237,0.00300162495112042
4990.88751527383,0.476925897889775,-9.1319077967784,0.316140363918687,0.00302540541781969
4990.88999528579,0.476925174081063,-9.13197841858934,0.3162940943722,0.00304988281079554
4990.89249985232,0.476924449047232,-9.13204902459833,0.316447828728556,0.00307507590931068
4990.89500441885,0.476923730500344,-9.13211961244746,0.316601565618495,0.00310100472700941
4990.89750898538,0.476923015405144,-9.13219018044042,0.316755297566819,0.00312768993561392
4990.90001355191,0.476922299657258,-9.13226073060211,0.316909016641729,0.00315515306176448
4990.90249356387,0.476921587956832,-9.13233127105743,0.317062718214772,0.00318341689147041
4990.9049981304,0.476920872393069,-9.13240180484305,0.317216394610899,0.00321250466241211
4990.90750269693,0.476920155899546,-9.13247233399267,0.31737004055723,0.00324244069290297
4990.91000726346,0.476919436413809,-9.13254285343039,0.317523648043618,0.00327325004227865
4990.91251182999,0.476918715292429,-9.13261335842179,0.317677208646047,0.00330495929356958
4990.91501639653,0.476918000343443,-9.13268384626623,0.317830713806322,0.00333759645621309
4990.91749640848,0.476917288142945,-9.1327543166223,0.317984147801881,0.00337119056002408
4990.92000097501,0.47691658084723,-9.13282477422727,0.318137498589407,0.00340577244565274
4990.92250554154,0.476915870255518,-9.13289522313654,0.318290748318221,0.00344137362258209
4990.92501010807,0.476915161559314,-9.13296566978114,0.318443884114958,0.0034780274519261
4990.9275146746,0.476914445174942,-9.13303611077495,0.318596887474295,0.00351576811002694
4990.92999468656,0.476913731847235,-9.13310654544579,0.318749745068282,0.0035546321053624
4990.93249925309,0.476913016574071,-9.13317696668787,0.318902433907074,0.00359465701007918
4990.93500381962,0.476912306774866,-9.13324737314924,0.319054933299639,0.00363588299602983
4990.93750838615,0.476911599026033,-9.13331776449066,0.319207216420623,0.00367835187585225
4990.94001295268,0.476910895099733,-9.13338814680164,0.31935925550436,0.00372210765275032
4990.94251751922,0.476910189928504,-9.13345852549549,0.319511020447005,0.00376719623561985
4990.94499753117,0.476909482544191,-9.13352890395625,0.319662481170615,0.00381366568628435
4990.9475020977,0.476908772946744,-9.13359928218475,0.319813605006526,0.00386156628200312
4990.95000666423,0.476908062199767,-9.13366965645992,0.319964356354512,0.00391095077074813
4990.95251123076,0.476907354979918,-9.13374002272045,0.320114696605805,0.00396187484137479
4990.9550157973,0.476906651672166,-9.1338103796124,0.320264580687105,0.00401439717554192
4990.95749580925,0.476905948370722,-9.13388072849081,0.320413959015204,0.00406857949897924
4990.96000037578,0.476905249596972,-9.13395107814939,0.320562780424098,0.00412448701368512
4990.96250494231,0.4769045500952,-9.13402143468115,0.320710988228808,0.00418218794259819
4990.96500950884,0.47690384841839,-9.13409180316259,0.320858522768692,0.00424175401165723
4990.96751407538,0.476903144375868,-9.1341621842714,0.321005320203197,0.0043032607253401
4990.96999408733,0.476902438549255,-9.13423257597799,0.321151310914501,0.00436678781181847
4990.97249865386,0.476901737782413,-9.13430297895273,0.321296419280773,0.00443241959436314
4990.97500322039,0.47690104140231,-9.13437339556388,0.321440560405936,0.00450024535058553
4990.97750778692,0.476900350421442,-9.13444383460607,0.321583641585965,0.00457035943114102
4990.98001235346,0.476899658337853,-9.13451430657468,0.321725561906975,0.00464286164249406
4990.98251691999,0.476898967758471,-9.13458482702983,0.321866214522278,0.00471785744020286
4990.98499693194,0.476898275609,-9.13465540680235,0.322005484302328,0.0047954584443892
4990.98750149847,0.476897582720835,-9.13472605536493,0.322143244686846,0.0048757825004281
4990.990006065,0.476896893059949,-9.13479678353854,0.322279360484287,0.00495895531252041
4990.99251063153,0.476896206788977,-9.13486760316412,0.32241368000853,0.0050451100711202
4990.99501519807,0.476895528219879,-9.13493853622534,0.322546038358869,0.00513438882708809
4990.99749521002,0.476894856516794,-9.13500961046532,0.322676254298012,0.00522694264599881
4990.99999977655,0.476894188349216,-9.13508086242857,0.322804130379523,0.00532293243279869
4991.00250434308,0.476893522663175,-9.13515233305462,0.322929453183788,0.00542252952088879
4991.00500890961,0.476892860490414,-9.13522406835418,0.323051989929858,0.00552591656952172
4991.00751347615,0.476892205046388,-9.13529611906984,0.323171487170992,0.00563328884859923
4991.0099934881,0.476891557541677,-9.13536854305258,0.323287664322855,0.00574485498999351
4991.01249805463,0.476890924949011,-9.13544141505677,0.323400214373103,0.00586083904517362
4991.01500262116,0.476890306036253,-9.13551482643177,0.323508796976189,0.00598148140923011
4991.01750718769,0.476889706461209,-9.13558889388582,0.323613040771873,0.00610704051387642
4991.02001175423,0.476889122539364,-9.1356637547867,0.323712534402651,0.00623779395172842
4991.02251632076,0.476888559955319,-9.13573957557621,0.323806830911726,0.00637404109893882
4991.02499633271,0.476888020377373,-9.13581654943328,0.323895435240522,0.00651610441263093
4991.02750089924,0.476887506584252,-9.13589490302832,0.323977801537156,0.00666433239252846
4991.03000546577,0.476887035461042,-9.13597491272651,0.324053329877811,0.00681910311732641
4991.03251003231,0.476886608828312,-9.13605690838714,0.324121350110193,0.00698082644464898
4991.03501459884,0.476886239370209,-9.13614129359305,0.324181124751266,0.00714994893611208
4991.03749461079,0.476885937052199,-9.13622855651374,0.324231834020478,0.00732695679453175
4991.03999917732,0.476885709234676,-9.13631928208584,0.324272570448358,0.00751238095034698
4991.04250374385,0.476885572569139,-9.13641417227522,0.324302329619825,0.00770680240431236
4991.04500831039,0.476885541442964,-9.1365140623503,0.32431999560925,0.00791085849805458
4991.04751287692,0.476885642932117,-9.13661995534006,0.324324329749935,0.00812525062018655
4991.05001744345,0.476885904420997,-9.13673305387246,0.324313951473582,0.00835075251396789
4991.0524974554,0.476886361586336,-9.13685480716961,0.324287325068504,0.00858822121827055
4991.05500202193,0.476887052002077,-9.13698695944364,0.324242735800712,0.00883860732416037
4991.05750658846,0.476888017192432,-9.13713160604332,0.324178274153481,0.00910296937783684
4991.060011155,0.476889310686012,-9.13729126614912,0.32409181314833,0.00938248971409848
4991.06251572153,0.476890998172054,-9.13746895921123,0.323980981234609,0.00967849262232786
4991.06499573348,0.476893155128006,-9.13766830372075,0.323843132244598,0.00999246687368124
4991.06750030001,0.476895878189275,-9.13789364331214,0.323675314535341,0.0103260928766295
4991.07000486654,0.476899281629266,-9.13815019016422,0.323474234462502,0.0106812742001523
4991.07250943308,0.476903502446336,-9.13844420284691,0.323236215989656,0.0110601747546577
4991.07501399961,0.476908694802088,-9.13878319328466,0.32295715877774,0.0114652645675212
4991.07749401156,0.476915049336112,-9.13917617549097,0.322632496927468,0.0118993731388353
4991.07999857809,0.476922782580119,-9.13963395330331,0.322257146278727,0.0123657541179016
4991.08250314462,0.476932160042174,-9.14016947413969,0.321825457773441,0.0128681637315383
4991.08500771116,0.476943492492891,-9.14079824368142,0.32133115915166,0.0134109552562659
4991.08751227769,0.476957149278853,-9.14153882722849,0.320767302173882,0.0139991942949943
4991.09001684422,0.47697355903167,-9.14241344025139,0.320126203499881,0.0146387976364268
4991.09249685617,0.476993219405757,-9.14344865230186,0.31939939417461,0.0153367029559409
4991.0950014227,0.47701669928122,-9.14467620743686,0.318577569528966,0.0161010738088121
4991.09750598924,0.4770446566427,-9.14613399340199,0.317650555578101,0.0169415511673216
4991.10001055577,0.477077828304251,-9.14786716659847,0.316607277073076,0.0178695583167532
4991.1025151223,0.47711704298386,-9.14992946606097,0.315435753864841,0.0188986748004903
4991.10499513425,0.477163207158614,-9.15238473503706,0.314123115559416,0.0200450923656875
4991.10749970078,0.477217304437541,-9.15530867299063,0.312655654414141,0.0213281708890462
4991.11000426731,0.47728035347294,-9.1587908220691,0.311018919951696,0.0227711175289548
4991.11250883384,0.477353374336784,-9.16293681005253,0.309197866537582,0.0244018087568052
4991.11501340038,0.47743731375791,-9.16787083490955,0.307177073652123,0.0262537913627777
4991.11749341233,0.477532960876117,-9.17373837885104,0.304941041164471,0.0283674879616177
4991.11999797886,0.477640816883737,-9.1807091138204,0.302474574135669,0.030791647244042
4991.1225025454,0.477760929649354,-9.18897993471027,0.299763261534092,0.0335850731035275
4991.12500711193,0.477892678798859,-9.19877802035087,0.296794063543424,0.0368186744454587
4991.12751167846,0.478034520731097,-9.21036377917993,0.293555983804029,0.0405778546755454
4991.13001624499,0.47818366804536,-9.22403348730801,0.290040833443751,0.0449652703245763
4991.13249625694,0.478335770058909,-9.24012138686531,0.286244055497083,0.0501039438628776
4991.13500082347,0.478484536728636,-9.25900093957048,0.282165564742042,0.0561406899059507
4991.13750539001,0.478621413720492,-9.28108493486714,0.277810553290456,0.063249749842657
4991.14000995654,0.478735311049832,-9.30682409916409,0.273190203204791,0.0716364573531249
4991.14251452307,0.478812400172081,-9.33670387149005,0.268322198664153,0.0815406192428168
4991.14499453502,0.478836137713121,-9.37123907423831,0.263231005811419,0.0932391836018033
4991.14749910155,0.478787449834873,-9.41096625660837,0.257947806598766,0.10704754591114
4991.15000366808,0.478645214909815,-9.45643364048736,0.252510061710336,0.123318656257545
4991.15250823462,0.478387036160125,-9.50818874355089,0.246960680253067,0.142438868029325
4991.15501280115,0.477990288793815,-9.56676393437643,0.24134680776319,0.16481926584264
4991.15751736768,0.477433477858218,-9.63266034232366,0.235718315118347,0.190881108030846
4991.15999737963,0.476697779972616,-9.7063306952029,0.230126068278771,0.22103403626597
4991.16250194616,0.475768756012862,-9.78816173153497,0.224620134088019,0.255646011810529
4991.1650065127,0.474638121774593,-9.87845685389036,0.219248055848314,0.295004548740097
4991.16751107923,0.473305473164184,-9.97741966888432,0.214053325554092,0.339269861619355
4991.17001564576,0.471779867274504,-10.0851388893968,0.209074186831872,0.388422108297054
4991.17249565771,0.470081121684159,-10.2015751035911,0.204342809223416,0.442206794222189
4991.17500022425,0.468240635465311,-10.3265497430967,0.199884872905427,0.500084557434205
4991.17750479078,0.466301524654,-10.4597366998677,0.195719546768648,0.561193520293558
4991.18000935731,0.464317785659847,-10.6006571836375,0.191859788115744,0.624333493692716
4991.18251392384,0.462352287917648,-10.7486786488845,0.188312908545946,0.687981170610985
4991.18499393579,0.460473457513037,-10.9030188819181,0.185081291864377,0.750342971138558
4991.18749850232,0.458750716002742,-11.0627563947627,0.182163213829968,0.809447643685362
4991.19000306885,0.457249076301639,-11.2268482179319,0.179553659314983,0.863274025354343
4991.19250763539,0.456023590503455,-11.3941554848685,0.177245087667253,0.909901931749544
4991.19501220192,0.455114436258588,-11.5634762919862,0.175228114142019,0.947667655958158
4991.19751676845,0.454543608999776,-11.7335840499696,0.173492064944674,0.97530229478963
4991.1999967804,0.454313725971925,-11.9032684248801,0.172025409944043,0.992032220547045
4991.20250134693,0.454409161031449,-12.0713751991751,0.170816094368608,0.99762717241548
4991.20500591347,0.454799172636951,-12.2368414728121,0.169851755260598,0.99239072423661
4991.20751048,0.455442240825298,-12.3987232894895,0.169119891409809,0.977098228713989
4991.21001504653,0.456290851490522,-12.556214045745,0.168607976054104,0.952895785285473
4991.21249505848,0.457295893182854,-12.708653417544,0.168303555167697,0.921178263698564
4991.21499962501,0.45841022559065,-12.8555276912652,0.168194324900777,0.883464704315111
4991.21750419155,0.45959114932046,-12.9964631386859,0.1682682132946,0.841286024908147
4991.22000875808,0.460801873832876,-13.1312143666132,0.168513443808484,0.796094788002116
4991.22251332461,0.462012099517868,-13.2596495572842,0.16891859031384,0.749201175500414
4991.22501789114,0.463197962412834,-13.3817342062262,0.169472622668079,0.701734807930984
4991.22749790309,0.464341559833388,-13.4975146906834,0.170164935834249,0.654628902396254
4991.23000246963,0.465430203189644,-13.6071025550799,0.170985372485385,0.608621748373071
4991.23250703616,0.466455614984159,-13.7106601277918,0.171924229863203,0.56427023317791
4991.23501160269,0.467413087485156,-13.8083878091313,0.172972265011705,0.521970538892172
4991.23751616922,0.468300727769677,-13.9005131177573,0.174120685682268,0.48198221855946
4991.23999618117,0.46911875588291,-13.9872815242664,0.175361144016553,0.444452743995184
4991.2425007477,0.469868953152215,-14.0689489335376,0.176685727087926,0.409440713881881
4991.24500531424,0.470554178438851,-14.1457756494516,0.178086938689746,0.376936593372527
4991.24750988077,0.471177997053703,-14.2180216438521,0.179557685850924,0.346880522392731
4991.2500144473,0.471744381096238,-14.2859429334788,0.181091261867212,0.319177089710722
4991.25249445925,0.472257503597414,-14.34978887916,0.182681331398784,0.293707252485222
4991.25499902578,0.472721556723672,-14.4098002510738,0.184321910396895,0.27033768275386
4991.25750359232,0.473140667167185,-14.4662079003563,0.186007352533712,0.248927936144581
4991.26000815885,0.473518783230649,-14.5192319317298,0.187732332004014,0.229335775506186
4991.26251272538,0.473859658791054,-14.5690812476511,0.189491827272748,0.211421033013482
4991.26501729191,0.474166788950187,-14.6159533940272,0.191281105205648,0.195048280220064
4991.26749730386,0.474443420953324,-14.6600346375486,0.193095716003416,0.18008860871232
4991.2700018704,0.474692535687062,-14.701500166503,0.194931468008926,0.16642071028358
4991.27250643693,0.474916861385386,-14.7405144650661,0.196784428686524,0.153931436242533
4991.27501100346,0.475118875048009,-14.7772316995258,0.198650902451995,0.142515993177262
4991.27751556999,0.475300829111485,-14.8117962140094,0.200527424646675,0.132077863326307
4991.27999558194,0.475464762559285,-14.8443430253122,0.202410750951114,0.122528544988188
4991.28250014848,0.475612510373114,-14.8749983323018,0.204297841441268,0.113787170080295
4991.28500471501,0.475745726287083,-14.9038800614626,0.20618585555166,0.105780047289159
4991.28750928154,0.475865900775803,-14.9310983578705,0.208072144869216,0.0984401736471045
4991.29001384807,0.475974365336897,-14.956756082163,0.209954234756905,0.091706727983291
4991.29249386002,0.476072309921855,-14.9809493083548,0.211829831691274,0.0855245657137311
4991.29499842656,0.476160806897601,-15.0037677468626,0.213696804042599,0.0798437415658321
4991.29750299309,0.476240812971918,-15.0252951877821,0.215553178433938,0.0746190446252749
4991.30000755962,0.476313185562292,-15.0456098995844,0.217397131914154,0.069809567567303
4991.30251212615,0.476378698776955,-15.064785007118,0.219226982313931,0.0653783039155787
4991.30501669268,0.476438047769079,-15.0828888644135,0.221041184290258,0.0612917761610223
4991.30749670464,0.476491844490116,-15.0999853868925,0.2228383164947,0.0575196915464517
4991.31000127117,0.476540642009746,-15.1161343466116,0.224617083088692,0.0540346379773307
4991.3125058377,0.476584936827975,-15.1313916821507,0.226376307992947,0.0508117954725791
4991.31501040423,0.476625166191907,-15.1458097552297,0.228114921277434,0.0478286853942362
4991.31751497076,0.476661723735024,-15.1594375849465,0.229831963910355,0.0450649363793484
4991.31999498271,0.476694968240199,-15.1723211015007,0.231526574767071,0.0425020787878133
4991.32249954925,0.476725224033618,-15.1845033348885,0.233197988022536,0.0401233565000442
4991.32500411578,0.476752776681675,-15.1960246301561,0.234845522826997,0.0379135559801315
4991.32750868231,0.476777887488617,-15.2069228397078,0.2364685845581,0.0358588544023625
4991.33001324884,0.476800786229884,-15.2172334824731,0.238066656490818,0.033946683741176
4991.33251781537,0.476821680517553,-15.2269899094667,0.239639298468437,0.0321656072074898
4991.33499782733,0.476840748811565,-15.2362234392125,0.241186139607778,0.0305052098353075
4991.33750239386,0.476858167730456,-15.2449634931779,0.242706881694383,0.0289560010607067
4991.34000696039,0.476874078793471,-15.2532377203828,0.244201285104479,0.0275093233162686
4991.34251152692,0.476888627011922,-15.261072115164,0.245669166888982,0.026157275847662
4991.34501609345,0.476901938937085,-15.2684911245947,0.247110402198009,0.0248926400087681
4991.34749610541,0.4769141253852,-15.27551776221,0.24852491191852,0.0237088150073528
4991.35000067194,0.476925286276089,-15.2821736910638,0.249912664450534,0.0225997601894211
4991.35250523847,0.47693550970871,-15.2884793060283,0.251273675336309,0.0215599433254272
4991.355009805,0.476944873469657,-15.2944538288403,0.252608001772366,0.0205842918922495
4991.35751437153,0.476953452741623,-15.3001153610439,0.253915739392495,0.0196681540081314
4991.35999438349,0.476961315005096,-15.305480953387,0.25519701967581,0.0188072594921269
4991.36249895002,0.476968524333023,-15.3105666912508,0.256452005543279,0.0179976836305636
4991.36500351655,0.476975135347747,-15.3153877343828,0.257680888798147,0.017235818319247
4991.36750808308,0.476981205863774,-15.3199583900713,0.258883886863548,0.0165183429982835
4991.37001264961,0.476986774289189,-15.3242921622592,0.260061242357553,0.0158421977217982
4991.37251721614,0.476991879252854,-15.3284017996223,0.261213218856127,0.0152045628967235
4991.37499722809,0.476996557022112,-15.3322993379527,0.262340106444259,0.0146028359933296
4991.37750179463,0.477000844852727,-15.3359961381694,0.263442211822685,0.0140346162345841
4991.38000636116,0.47700476722205,-15.3395029222353,0.264519857976089,0.013497684568413
4991.38251092769,0.477008361621281,-15.3428298191145,0.265573384188117,0.0129899906303291
4991.38501549422,0.477011655869696,-15.3459864039352,0.266603140255452,0.0125096366363379
4991.38749550618,0.477014671989225,-15.3489817217327,0.267609484081174,0.0120548656663381
4991.39000007271,0.477017431177034,-15.3518243349073,0.26859278608078,0.0116240495381578
4991.39250463924,0.477019951696448,-15.3545223366451,0.269553426524711,0.0112156775257455
4991.39500920577,0.477022247080194,-15.3570833788235,0.270491792245028,0.01082834862786
4991.3975137723,0.477024332197826,-15.359514692869,0.271408278065264,0.010460761697435
4991.39999378426,0.477026228465451,-15.3618231175645,0.272303285195156,0.0101117086487177
4991.40249835079,0.477027948897305,-15.3640151168987,0.273177215324424,0.00978006575411379
4991.40500291732,0.477029508967942,-15.3660968100671,0.274030471894224,0.00946478813165222
4991.40750748385,0.47703092042243,-15.3680739920992,0.274863459659426,0.00916490250828513
4991.41001205038,0.477032197286934,-15.369952153275,0.275676585561937,0.00887950242809917
4991.41251661691,0.477033338082315,-15.3717364870286,0.276470254108022,0.00860774177021771
4991.41499662887,0.477034357219987,-15.3734319133387,0.277244875515959,0.00834883221360507
4991.4175011954,0.477035259711403,-15.375043081586,0.27800085655167,0.00810203758341135
4991.42000576193,0.477036053496026,-15.3765743910661,0.278738601987022,0.00786667093998353
4991.42251032846,0.47703675003582,-15.378030005736,0.279458513860588,0.0076420907685877
4991.42501489499,0.477037360339554,-15.3794138737843,0.280160990474585,0.00742769709223127
4991.42749490694,0.477037891495137,-15.3807297363588,0.280846425230291,0.00722292843150122
4991.42999947348,0.477038342115457,-15.381981140967,0.281515205802524,0.00702725881323955
4991.43250404001,0.477038717502661,-15.3831714501326,0.282167719894875,0.00684019557945381
4991.43500860654,0.477039018210713,-15.3843038452757,0.282804349800566,0.00666127705703434
4991.43751317307,0.477039251372322,-15.3853813381554,0.283425475791704,0.00649007061808907
4991.4400177396,0.477039422727245,-15.3864067768575,0.284031471125614,0.00632617062285737
4991.44249775156,0.477039537430824,-15.3873828585099,0.284622702118548,0.00616919651577212
4991.44500231809,0.477039604006159,-15.3883121440927,0.285199529570213,0.00601879102779985
4991.44750688462,0.477039623811827,-15.3891970636541,0.285762305997023,0.0058746180958462
4991.45001145115,0.477039600942419,-15.3900399248431,0.286311380535058,0.00573636167987907
4991.45251601768,0.477039527113001,-15.390842911225,0.286847092754962,0.00560372416133578
4991.45499602964,0.477039411804679,-15.3916080950392,0.287369784197279,0.00547642586123334
4991.45750059617,0.477039251405126,-15.3923374299821,0.287879784652291,0.00535420331174405
4991.4600051627,0.47703905772599,-15.3930327699516,0.288377421937358,0.00523680902449461
4991.46250972923,0.477038829214127,-15.3936958673375,0.288863011733302,0.00512400934143176
4991.46501429576,0.477038576203931,-15.3943283916325,0.289336865345361,0.00501558467222271
4991.46749430772,0.477038293366825,-15.3949319244088,0.289799283876197,0.00491132691193503
4991.46999887425,0.477037983093268,-15.3955079731109,0.290250565099278,0.00481103988444492
4991.47250344078,0.47703764307905,-15.3960579633492,0.290690999647698,0.00471453847184833
4991.47500800731,0.477037274429119,-15.3965832451977,0.291120875442122,0.00462164731964781
4991.47751257384,0.477036881131999,-15.3970850931946,0.291540473196862,0.00453220137286498
4991.48001714037,0.47703646441349,-15.3975647116553,0.291950064931087,0.00444604476870554
4991.48249715233,0.477036029774527,-15.3980232449825,0.292349917598877,0.00436302988175507
4991.48500171886,0.477035578453848,-15.3984617812301,0.292740288398973,0.00428301731929699
4991.48750628539,0.477035112588452,-15.3988813572964,0.29312142964919,0.00420587490104772
4991.49001085192,0.477034628186091,-15.3992829577904,0.293493586534904,0.0041314771712056
4991.49251541845,0.47703412509224,-15.3996675162449,0.293857001369664,0.00405970526008436
4991.49499543041,0.477033600518319,-15.4000359122982,0.294211910198709,0.0039904464095285
4991.49749999694,0.47703306083263,-15.4003889786714,0.294558545210915,0.00392359431192822
4991.50000456347,0.477032507690588,-15.4007274995755,0.294897130686305,0.00385904788138848
4991.50250913,0.477031944932257,-15.4010522223403,0.295227883768001,0.00379671157338047
4991.50501369653,0.477031374599092,-15.4013638583674,0.2955510147162,0.00373649469378317
4991.50749370849,0.477030795466124,-15.4016630875126,0.295866728376706,0.00367831073504163
4991.50999827502,0.47703020372437,-15.4019505553988,0.296175225304257,0.00362207722164561
4991.51250284155,0.477029596679167,-15.4022268724629,0.296476701070985,0.00356771609898093
4991.51500740808,0.477028979163387,-15.4024926157425,0.296771349805012,0.00351515321790768
4991.51751197461,0.477028346959802,-15.4027483249074,0.297059357381709,0.0034643177784914
4991.52001654114,0.477027711603096,-15.4029945134513,0.297340907640179,0.00341514332059326
4991.5224965531,0.477027068945599,-15.4032316672212,0.297616173183466,0.00336756606155751
4991.52500111963,0.477026421077857,-15.4034602535351,0.297885323818686,0.00332152549938088
4991.52750568616,0.477025769839022,-15.4036807190579,0.298148525309657,0.00327696391341849
4991.53001025269,0.477025110026311,-15.4038934886992,0.298405938057057,0.00323382597127143
4991.53251481922,0.477024440800031,-15.4040989627251,0.298657720809653,0.00319205901818823
4991.53499483118,0.47702376231383,-15.4042975160349,0.298904028569243,0.00315161292828777
4991.53749939771,0.477023078074311,-15.4044895019122,0.299145012550328,0.0031124401130522
4991.54000396424,0.477022387963295,-15.4046752515969,0.299380816403708,0.00307449533286566
4991.54250853077,0.477021695632274,-15.404855084868,0.299611580470873,0.00303773547215935
4991.5450130973,0.477021002142181,-15.4050293075957,0.299837440579638,0.00300211927983519
4991.54751766383,0.477020308246639,-15.4051982158312,0.300058528495864,0.00296760743208993
4991.54999767579,0.477019606325898,-15.4053620872555,0.300274972025416,0.00293416182238443
4991.55250224232,0.47701889684227,-15.4055211850979,0.300486898652115,0.00290174638585564
4991.55500680885,0.477018179268361,-15.4056757529518,0.300694432107158,0.00287032662839524
4991.55751137538,0.47701746070913,-15.4058260213,0.300897695028937,0.00283986980592492
4991.56001594191,0.477016739296676,-15.4059722039431,0.301096800827374,0.0028103447458524
4991.56249595387,0.477016018051469,-15.4061145106745,0.30129186117501,0.00278172165152041
4991.5650005204,0.477015295820647,-15.4062531421052,0.301482983083209,0.00275397196234201
4991.56750508693,0.477014572798549,-15.4063882948002,0.301670272224177,0.00272706825077455
4991.57000965346,0.47701384588303,-15.4065201531097,0.301853831579635,0.00270098409698877
4991.57251421999,0.477013112579212,-15.4066488878589,0.302033762711722,0.00267569414259679
4991.57499423195,0.477012374103512,-15.4067746577322,0.302210164719848,0.00265117439293802
4991.57749879848,0.477011631754037,-15.4068976095726,0.302383133886699,0.00262740184255236
4991.58000336501,0.477010892036965,-15.4070178848609,0.302552763087322,0.00260435487190496
4991.58250793154,0.477010152888765,-15.407135618562,0.302719139692604,0.0025820124851904
4991.58501249807,0.477009415743517,-15.4072509460134,0.302882349676372,0.00256035469232253
4991.5875170646,0.477008677072165,-15.4073639957378,0.303042476167071,0.00253936210022743
4991.58999707656,0.477007935111938,-15.407474890525,0.303199602108297,0.00251901605274017
4991.59250164309,0.477007184619936,-15.4075837412919,0.303353807751537,0.00249929852909372
4991.59500620962,0.477006433256755,-15.4076906512958,0.303505175768761,0.00248019263551594
4991.59751077615,0.477005680972975,-15.4077957142475,0.303653781165367,0.00246168226608561
4991.60001534268,0.47700492896196,-15.4078990198092,0.303799697584901,0.00244375191643699
4991.60249535464,0.477004181381819,-15.4080006596984,0.303942996443159,0.00242638693987242
4991.60499992117,0.477003436294992,-15.4081007225324,0.304083745047492,0.00240957313769515
4991.6075044877,0.477002685665398,-15.4081992938314,0.304222008426082,0.00239329658240807
4991.61000905423,0.477001933043247,-15.4082964558353,0.304357855898718,0.0023775440503591
4991.61251362076,0.477001177664627,-15.4083922816116,0.304491353157285,0.00236230284580639
4991.61499363272,0.477000418063327,-15.40848683475,0.304622563805941,0.00234756077034626
4991.61749819925,0.476999660730455,-15.4085801758618,0.30475155064217,0.00233330653735107
4991.62000276578,0.476998905843221,-15.4086723631357,0.304878372020964,0.002319529184976
4991.62250733231,0.476998150184949,-15.4087634543947,0.305003082474201,0.00230621821727981
4991.62501189884,0.47699739952691,-15.4088535129476,0.305125739618995,0.00229336369161958
4991.62751646537,0.476996647282208,-15.408942596252,0.305246395895918,0.00228095571648094
4991.62999647733,0.476995891594676,-15.4090307577454,0.305365105667218,0.0022689848021232
4991.63250104386,0.476995129392633,-15.4091180430757,0.305481922090668,0.0022574417834086
4991.63500561039,0.47699436896808,-15.4092044952724,0.305596899740237,0.00224631831879138
4991.63751017692,0.476993607136555,-15.4092901484793,0.305710086464167,0.00223560621609173
4991.64001474345,0.476992849594487,-15.4093750426589,0.305821531026952,0.0022252979708009
4991.64249475541,0.476992095414089,-15.4094592163694,0.305931277971429,0.00221538628663109
4991.64499932194,0.476991342492756,-15.4095427122207,0.306039371985612,0.00220586401316298
4991.64750388847,0.476990589535122,-15.4096255701224,0.306145857522481,0.00219672430376194
4991.650008455,0.476989829808593,-15.4097078245333,0.306250777724796,0.00218796032025782
4991.65251302153,0.476989068333092,-15.4097895059375,0.306354178299537,0.00217956590838468
4991.65501758806,0.476988305181881,-15.4098706376789,0.306456101911445,0.00217153507944571
4991.65749760002,0.476987547174746,-15.4099512441624,0.306556590862415,0.00216386246635872
4991.66000216655,0.4769867910815,-15.4100313480309,0.306655681784792,0.00215654277812323
4991.66250673308,0.476986035812928,-15.4101109766791,0.306753411346896,0.00214957104081005
4991.66501129961,0.476985283015591,-15.4101901602265,0.306849816469823,0.00214294259402801
4991.66751586614,0.476984528101165,-15.4102689260448,0.306944934146706,0.00213665260436124
4991.6699958781,0.476983770995709,-15.4103472981535,0.307038801542555,0.00213069663641094
4991.67250044463,0.476983010189651,-15.4104252934588,0.307131455404009,0.00212507037362791
4991.67500501116,0.476982248683984,-15.4105029255124,0.30722293114984,0.00211977002417909
4991.67750957769,0.47698149260678,-15.4105802092381,0.307313263853609,0.00211479217072889
4991.68001414422,0.476980737735482,-15.4106571588172,0.307402483504448,0.00211013339092184
4991.68249415618,0.476979985209702,-15.4107337942164,0.307490620249008,0.00210579070303541
4991.68499872271,0.476979235484617,-15.4108101377656,0.307577705835999,0.00210176113900573
4991.68750328924,0.476978483170524,-15.4108862077009,0.30766377029968,0.00209804167147517
4991.69000785577,0.476977723967899,-15.410962018545,0.307748843412194,0.00209462945342257
4991.6925124223,0.476976968243439,-15.4110375828763,0.307832960079809,0.00209152224360281
4991.69501698883,0.4769762079231,-15.4111129040314,0.30791614722284,0.00208871751161042
4991.69749700079,0.47697545397034,-15.41118799256,0.30799843463612,0.00208621370586786
4991.70000156732,0.476974703478457,-15.4112628582557,0.308079847963526,0.00208400902910416
4991.70250613385,0.476973952657365,-15.4113375139526,0.308160411192424,0.00208210188198413
4991.70501070038,0.476973206402802,-15.4114119789603,0.308240152476242,0.00208049097720939
4991.70751526691,0.476972454489066,-15.4114862640498,0.30831909569869,0.00207917464332653
4991.70999527887,0.476971700763932,-15.4115603800682,0.308397268943016,0.00207815174839712
4991.7124998454,0.476970944109283,-15.4116343307319,0.308474699273435,0.00207742115477447
4991.71500441193,0.476970190443273,-15.4117081197926,0.308551412089391,0.00207698228715543
4991.71750897846,0.476969438945049,-15.4117817499523,0.308627430776167,0.00207683459537843
4991.72001354499,0.476968690640808,-15.4118552296733,0.308702776737721,0.00207697789631636
4991.72249355695,0.476967945772855,-15.4119285701202,0.308777472055542,0.00207741207466177
4991.72499812348,0.476967200577775,-15.41200178413,0.308851538589482,0.00207813697001404
4991.72750269001,0.476966452376482,-15.412074880825,0.308924998795325,0.00207915251517814
4991.73000725654,0.476965702992249,-15.4121478659654,0.308997877694603,0.00208045884270303
4991.73251182307,0.476964948884208,-15.4122207395358,0.309070195802397,0.0020820561813814
4991.7350163896,0.476964196867858,-15.4122935022444,0.309141977147892,0.00208394530155299
4991.73749640156,0.476963449848758,-15.4123661561332,0.309213241519592,0.00208612718787724
4991.74000096809,0.476962709261163,-15.4124387083119,0.309284007971936,0.00208860300918613
4991.74250553462,0.476961966086769,-15.4125111655075,0.309354292146832,0.00209137374824161
4991.74501010115,0.476961224006279,-15.4125835392384,0.309424116162653,0.00209444079540547
4991.74751466768,0.476960480845162,-15.4126558369384,0.309493499345941,0.00209780546352579
4991.74999467964,0.476959732776033,-15.4127280596079,0.309562461872979,0.00210146910727794
4991.75249924617,0.476958983692966,-15.4128002059101,0.30963102441466,0.00210543353123307
4991.7550038127,0.476958237293703,-15.412872275183,0.309699205733172,0.00210970085874346
4991.75750837923,0.476957493660299,-15.4129442670882,0.30976702262687,0.00211427339360933
4991.76001294576,0.476956754433491,-15.4130161880593,0.30983449206131,0.00211915372691643
4991.76251751229,0.476956017346584,-15.4130880458682,0.309901629221974,0.0021243444768015
4991.76499752425,0.476955280037144,-15.413159848626,0.30996845140846,0.00212984830879331
4991.76750209078,0.476954537801876,-15.4132316003764,0.310034975813819,0.00213566788772097
4991.77000665731,0.476953794049993,-15.4133033014705,0.31010122177254,0.00214180628143153
4991.77251122384,0.476953049553681,-15.4133749492052,0.310167206875058,0.00214826673705465
4991.77501579037,0.476952308406319,-15.4134465415641,0.310232946870232,0.00215505292806699
4991.77749580233,0.476951570792096,-15.4135180778708,0.310298457278291,0.00216216876184002
4991.78000036886,0.476950835233209,-15.4135895631947,0.310363750453743,0.00216961832872434
4991.78250493539,0.476950102695735,-15.4136610063346,0.310428841826792,0.00217740596218632
4991.78500950192,0.476949364865788,-15.4137324116639,0.310493744346384,0.00218553579950454
4991.78751406845,0.476948627403096,-15.4138037839364,0.310558477130597,0.00219401249251776
4991.78999408041,0.476947887271687,-15.4138751214525,0.310623054718909,0.00220284067835285
4991.79249864694,0.476947146026675,-15.4139464188043,0.310687492005658,0.00221202535887104
4991.79500321347,0.476946410792498,-15.4140176756725,0.310751804985493,0.00222157219996631
4991.79750778,0.476945678433736,-15.4140888906951,0.310816004200364,0.0022314868596089
4991.80001234653,0.47694494757587,-15.4141600686045,0.310880101728406,0.00224177537600322
4991.80251691306,0.476944216162854,-15.4142312165003,0.310944109456255,0.00225244395241709
4991.80499692502,0.476943485755604,-15.4143023411527,0.311008042258422,0.00226349901386295
4991.80750149155,0.476942749509373,-15.4143734418698,0.311071912181477,0.00227494693394747
4991.81000605808,0.476942014649248,-15.4144445179924,0.31113573567964,0.00228679476076803
4991.81251062461,0.476941279211983,-15.4145155641033,0.311199524058947,0.00229904966641758
4991.81501519114,0.476940547585846,-15.414586577167,0.311263290266073,0.00231171951971162
4991.8174952031,0.476939819471875,-15.4146575581974,0.311327043398407,0.0023248124331708
4991.81999976963,0.476939093500149,-15.4147285119276,0.311390793778343,0.00233833689356375
4991.82250433616,0.476938367620496,-15.4147994454585,0.311454551157651,0.00235230160068224
4991.82500890269,0.47693764066073,-15.414870362848,0.311518328104824,0.00236671550113036
4991.82751346922,0.476936909100083,-15.4149412640908,0.311582135173009,0.00238158772712094
4991.82999348118,0.476936174200096,-15.4150121447924,0.311645984222098,0.00239692792940545
4991.83249804771,0.476935443769725,-15.4150830022589,0.311709887740978,0.00241274649362665
4991.83500261424,0.476934718776715,-15.4151538331078,0.311773854551738,0.0024290542188004
4991.83750718077,0.476933995406497,-15.4152246383481,0.311837890482494,0.00244586223822124
4991.8400117473,0.476933272390244,-15.4152954223762,0.311902003401774,0.00246318224820241
4991.84251631383,0.476932551103176,-15.4153661926368,0.311966202218782,0.00248102641564079
4991.84499632579,0.476931827150617,-15.4154369521697,0.31203049483769,0.00249940701834972
4991.84750089232,0.476931100821791,-15.4155076999612,0.312094891515225,0.00251833694774896
4991.85000545885,0.476930370150618,-15.4155784305973,0.312159399426549,0.00253782951943488
4991.85251002538,0.476929646365619,-15.4156491417212,0.31222402923225,0.00255789917385074
4991.85501459191,0.476928923592678,-15.415719829267,0.312288783970557,0.00257856059851099
4991.85749460387,0.476928204568136,-15.4157904959433,0.31235366834025,0.00259982942990768
4991.8599991704,0.476927487735449,-15.4158611471617,0.312418687013645,0.00262172176851456
4991.86250373693,0.476926768216083,-15.4159317876554,0.312483843855984,0.00264425423020599
4991.86500830346,0.476926048264661,-15.4160024218246,0.3125491455624,0.00266744414200831
4991.86751286999,0.476925325331953,-15.4160730462854,0.312614596354934,0.0026913092552091
4991.87001743652,0.476924600869905,-15.4161436559647,0.312680201381386,0.00271586835260767
4991.87249744848,0.476923879362009,-15.4162142474813,0.312745963530755,0.00274114120253677
4991.87500201501,0.476923161482751,-15.4162848184668,0.312811883815251,0.00276714843701869
4991.87750658154,0.476922449486235,-15.4163553733193,0.312877962527701,0.00279391180712362
4991.88001114807,0.476921735559627,-15.4164259147436,0.312944196301737,0.00282145348626329
4991.8825157146,0.476921021184561,-15.4164964498451,0.313010586598244,0.0028497969320991
4991.88499572656,0.4769203058758,-15.4165669803157,0.313077133013321,0.0028789662065008
4991.88750029309,0.476919583952296,-15.4166375014206,0.313143833289625,0.00290898636753797
4991.89000485962,0.476918866641645,-15.4167080107907,0.313210688567126,0.00293988407045619
4991.89250942615,0.476918148744335,-15.416778501999,0.313277691619859,0.00297168681030491
4991.89501399268,0.476917437001428,-15.4168489760583,0.313344837854738,0.0030044239020044
4991.89749400464,0.476916727215295,-15.4169194353377,0.313412117635544,0.0030381256857677
4991.89999857117,0.476916020870629,-15.416989886941,0.313479523361847,0.00307282403306951
4991.9025031377,0.476915310254631,-15.4170603332404,0.313547043909611,0.00310855177658867
4991.90500770423,0.476914595076408,-15.4171307752523,0.313614669718297,0.00314534329078194
4991.90751227076,0.476913879335425,-15.4172012112837,0.313682391829761,0.00318323478727829
4991.91001683729,0.476913164575461,-15.4172716359206,0.31375019618256,0.00322226398939097
4991.91249684925,0.476912455277001,-15.417342045776,0.313818067999614,0.00326247085682265
4991.91500141578,0.476911748112683,-15.4174124401755,0.313885986089925,0.00330389707414953
4991.91750598231,0.476911041824956,-15.4174828235185,0.313953929033451,0.0033465865763443
4991.92001054884,0.476910337903079,-15.4175532029081,0.314021874457138,0.00339058527384492
4991.92251511537,0.476909631960817,-15.4176235813941,0.31408979773093,0.00343594114924339
4991.92499512733,0.476908923612283,-15.4176939603312,0.314157672242189,0.00348270432079407
4991.92749969386,0.476908210689818,-15.4177643349866,0.314225469449345,0.00353092763733161
4991.93000426039,0.476907500998355,-15.4178347026442,0.314293157875939,0.00358066677392115
4991.93250882692,0.476906798439269,-15.4179050619445,0.314360700673276,0.00363198043929571
4991.93501339345,0.476906096072444,-15.4179754125588,0.314428053829638,0.00368493020810815
4991.93749340541,0.476905395583567,-15.4180457609127,0.314495172781033,0.00373958126406599
4991.93999797194,0.476904697889739,-15.4181161161393,0.31456200923358,0.00379600202524652
4991.94250253847,0.47690399499494,-15.4181864816356,0.314628508897096,0.00385426417842381
4991.945007105,0.476903289841139,-15.4182568594276,0.31469461599868,0.00391444331793
4991.94751167153,0.476902585948165,-15.4183272495097,0.314760270148413,0.0039766195098859
4991.95001623806,0.476901883799466,-15.4183976501892,0.314825401380971,0.00404087698580002
4991.95249625002,0.47690118643364,-15.4184680631516,0.314889933358917,0.00410730518423536
4991.95500081655,0.476900494966687,-15.4185384968518,0.314953782539416,0.00417599884147991
4991.95750538308,0.476899803097674,-15.4186089611143,0.315016855185593,0.00424705776526083
4991.96000994961,0.476899113734862,-15.418679470481,0.31507905423792,0.00432058796521701
4991.96251451614,0.47689842010316,-15.4187500364706,0.315140270638931,0.0043967011241279
4991.9649945281,0.476897726174729,-15.4188206699015,0.315200389264101,0.00447551578351681
4991.96749909463,0.47689703621276,-15.4188913805751,0.315259284178235,0.00455715797747756
4991.97000366116,0.476896350389675,-15.4189621803318,0.315316813147185,0.00464176132528745
4991.97250822769,0.476895667345243,-15.4190330864297,0.315372821509234,0.00472946846112712
4991.97501279422,0.476894996050444,-15.4191041292937,0.315427141566322,0.00482043145402378
4991.97751736075,0.476894327514145,-15.4191753407498,0.315479584999545,0.0049148116112563
4991.97999737271,0.476893660620073,-15.4192467620773,0.315529950210036,0.00501278116346995
4991.98250193924,0.476893000051251,-15.419318438937,0.315578018199819,0.00511452381997735
4991.98500650577,0.476892339567907,-15.4193904183751,0.31562354631138,0.00522023562528514
4991.9875110723,0.476891690692442,-15.419462759226,0.315666271765381,0.00533012672770006
4991.99001563883,0.476891054862661,-15.4195355311794,0.315705901773581,0.00544442235276382
4991.99249565079,0.476890432263227,-15.4196088208455,0.315742112727947,0.00556336411303295
4991.99500021732,0.476889829701947,-15.419682741202,0.315774551191235,0.00568721215671362
4991.99750478385,0.476889245044033,-15.4197574245402,0.315802826193326,0.00581624590506628
4992.00000935038,0.476888675665581,-15.4198330298822,0.315826507463114,0.00595076613854742
4992.00251391691,0.476888128442012,-15.4199097449757,0.315845124454172,0.00609109751753932
4992.00499392887,0.476887611481796,-15.4199877907182,0.315858157680108,0.00623759101819333
4992.0074984954,0.476887128328139,-15.4200674292987,0.315865030678447,0.00639062664403441
4992.01000306193,0.476886694300232,-15.4201489810535,0.315865106308482,0.00655061703316155
4992.01250762846,0.476886310274551,-15.4202328303149,0.31585767539708,0.00671801088209089
4992.01501219499,0.476885994717369,-15.4203194489729,0.315841957292144,0.006893297546135
4992.01751676152,0.47688575131152,-15.4204093993063,0.315817080709688,0.00707701037672953
4992.01999677348,0.476885590939998,-15.4205033558882,0.315782083205523,0.00726973327812335
4992.02250134001,0.476885539525231,-15.420602127879,0.315735900876319,0.00747210696978593
4992.02500590654,0.476885608635128,-15.4207066764011,0.315677342339389,0.00768483479342464
4992.02751047307,0.476885834814109,-15.4208181624113,0.315605089973567,0.00790869354165195
4992.0300150396,0.476886249685407,-15.4209379786254,0.315517671962219,0.00814454199508175
4992.03249505156,0.476886886599504,-15.4210678015882,0.315413446010458,0.00839333218691016
4992.03499961809,0.476887792312754,-15.4212096511558,0.315290585923781,0.00865612372830751
4992.03750418462,0.476889010749086,-15.4213659497675,0.315147051786012,0.00893409785895299
4992.04000875115,0.476890609410157,-15.4215396055265,0.314980575274945,0.00922857697628267
4992.04251331768,0.476892661442965,-15.4217341039466,0.314788622870652,0.00954104555737618
4992.04501788421,0.476895259410933,-15.4219536255796,0.314568370118692,0.00987317667559896
4992.04749789617,0.476898509111629,-15.4222031863992,0.314316661397761,0.0102268618386655
4992.0500024627,0.476902549187858,-15.4224888138745,0.314029981824247,0.0106042493225966
4992.05250702923,0.476907522295349,-15.422817736496,0.313704403946307,0.011007785352513
4992.05501159576,0.47691361823185,-15.4231986347317,0.313335558462288,0.0114402676749604
4992.05751616229,0.476921043309951,-15.4236419116678,0.312918578499262,0.0119049071468476
4992.05999617425,0.476930056227095,-15.4241600372193,0.312448055203592,0.0124054025881801
4992.06250074078,0.476940951669024,-15.4247679429961,0.311917982344126,0.0129460316226335
4992.06500530731,0.476954089861901,-15.4254835120769,0.311321706008027,0.013531760835295
4992.06750987384,0.47696988831624,-15.4263281456779,0.310651865907026,0.0141683780187586
4992.07001444037,0.476988826142762,-15.4273274401473,0.309900345312689,0.0148626540010982
4992.07249445233,0.477011458888358,-15.428511987079,0.309058222341665,0.0156225373539468
4992.07499901886,0.477038423728247,-15.4299183062149,0.308115733909472,0.0164573930462292
4992.07750358539,0.477070441759667,-15.4315899355539,0.307062246747771,0.017378291903795
4992.08000815192,0.477108323509929,-15.4335787076083,0.30588624380876,0.0183983628460179
4992.08251271845,0.477152959467307,-15.4359462221755,0.304575340282272,0.0195332251054952
4992.08501728498,0.477205320500755,-15.4387655509793,0.303116326017006,0.02080151242129
4992.08749729694,0.477266419059302,-15.442123172794,0.301495246040285,0.0222255112950077
4992.09000186347,0.477337279848539,-15.4461211656119,0.2996975419647,0.0238319383715476
4992.09250643,0.477418870153317,-15.4508796374022,0.297708247614047,0.0256528796885468
4992.09501099653,0.477512025045767,-15.4565394003282,0.295512265153176,0.0277269257513276
4992.09751556306,0.47761731333825,-15.4632648347764,0.293094721075371,0.0301005346037795
4992.09999557502,0.47773489495234,-15.4712469066036,0.290441421279957,0.0328296600613364
4992.10250014155,0.477864310947898,-15.4807062318651,0.287539398547858,0.0359816783535526
4992.10500470808,0.478004231884672,-15.4918960586697,0.284377556685768,0.0396376426408267
4992.10750927461,0.478152157532495,-15.5051049916282,0.280947397264351,0.04389488482725
4992.11001384114,0.478304091393309,-15.5206592194193,0.277243820114706,0.0488699651325745
4992.1124938531,0.478454178788723,-15.5389239758498,0.273265936685129,0.0547019264899225
4992.11499841963,0.478594364057844,-15.5603039112953,0.269017871970869,0.061555774029287
4992.11750298616,0.478714100881881,-15.5852420418354,0.264509475243748,0.0696260104952432
4992.12000755269,0.478800141329978,-15.6142169356694,0.259756871662174,0.0791399638929049
4992.12251211922,0.478836497099836,-15.6477378414815,0.254782773376218,0.0903604961561625
4992.12501668575,0.478804592966852,-15.6863375285989,0.249616488264469,0.103587524999484
4992.12749669771,0.478683682883395,-15.7305627316172,0.2442935597848,0.119157571504721
4992.13000126424,0.478451553975212,-15.7809622438949,0.23885503128237,0.137440362859737
4992.13250583077,0.478085528637527,-15.8380728725066,0.23334632570584,0.158831286504831
4992.1350103973,0.477563757331929,-15.9024036495018,0.22781581800984,0.183738405043196
4992.13751496383,0.476866719391607,-15.9744188418847,0.222313174636438,0.212562705045474
4992.13999497579,0.47597891510412,-16.0545203948746,0.216887601113037,0.245670496524601
4992.14249954232,0.474890637315852,-16.1430304827384,0.211586133115821,0.283357409999897
4992.14500410885,0.473599693021311,-16.2401748146036,0.206452095659423,0.325804359860093
4992.14750867538,0.472113054046351,-16.3460672210752,0.201523862110143,0.373027259129476
4992.15001324191,0.470448206480514,-16.4606959883727,0.196833982077924,0.424824036446565
4992.15251780844,0.468634100464863,-16.5839123496923,0.19240869160533,0.48072459161059
4992.1549978204,0.466711436837438,-16.7154214994405,0.188267827673142,0.539951246224115
4992.15750238693,0.464732068837087,-16.8547767168432,0.184425069096574,0.601398598848947
4992.16000695346,0.462757248841846,-17.0013773726566,0.180888441632184,0.663641781604397
4992.16251151999,0.460854576581161,-17.1544718190972,0.177661013548511,0.724980251569613
4992.16501608652,0.459093696594568,-17.3131663976795,0.174741674950921,0.783520222891273
4992.16749609848,0.457541006284005,-17.4764416141257,0.172125950619686,0.837292670337889
4992.17000066501,0.456254072163587,-17.6431761089641,0.169806764582321,0.884396706166103
4992.17250523154,0.455276514761742,-17.8121780995271,0.167775121256839,0.923151427054029
4992.17500979807,0.454634290151643,-17.9822228074855,0.166020680986777,0.952235410700895
4992.1775143646,0.454334041742351,-18.1520931179588,0.164532204436237,0.970793193742612
4992.17999437656,0.454363744411104,-18.3206200121323,0.163297896947464,0.978493033150646
4992.18249894309,0.454695476955966,-18.4867189822226,0.162305635787842,0.975528894160971
4992.18500350962,0.455289577466695,-18.6494194384263,0.161543148412783,0.962569651896851
4992.18750807615,0.456099391018963,-18.8078850934188,0.160998128875203,0.940667189404108
4992.19001264268,0.457075819747364,-18.9614248330488,0.160658331888684,0.91114045501609
4992.19251720921,0.458171065516081,-19.1094947211384,0.160511659374468,0.875453462876813
4992.19499722117,0.459341350565727,-19.2516926685875,0.160546229653716,0.835102692213101
4992.1975017877,0.460548580706507,-19.3877476630327,0.160750446307425,0.791524433177331
4992.20000635423,0.46176108793913,-19.5175055230841,0.161113054351005,0.746027180416466
4992.20251092076,0.462953695970766,-19.6409128206807,0.161623183306104,0.699749531556491
4992.20501548729,0.464107312798618,-19.7580004036823,0.162270380719595,0.653640661221401
4992.20749549925,0.465208231585842,-19.8688674620302,0.16304463076639,0.608458705888413
4992.21000006578,0.466247320266237,-19.9736668516882,0.163936369956504,0.56478187173834
4992.21250463231,0.467219200253501,-20.0725919925708,0.164936483822304,0.523027469984606
4992.21500919884,0.468121440921045,-20.1658655631112,0.166036307223016,0.483474872070079
4992.21751376537,0.468953877432126,-20.2537299661473,0.167227613091395,0.446289464567593
4992.21999377733,0.469718012915435,-20.3364394759266,0.168502603030192,0.411545582664324
4992.22249834386,0.4704165090403,-20.4142539090475,0.169853893808278,0.379247225422639
4992.22500291039,0.471052813541698,-20.4874336398456,0.171274499846434,0.349345981514343
4992.22750747692,0.471630831135117,-20.5562357600532,0.172757817845319,0.321756000720957
4992.23001204345,0.472154708797077,-20.6209112022699,0.174297612451696,0.296366145965065
4992.23251660998,0.472628651292127,-20.6817026536914,0.175887998546511,0.273049581993164
4992.23499662194,0.473056795730894,-20.7388431195048,0.177523420529473,0.251671154964987
4992.23750118847,0.47344314381508,-20.7925549906806,0.179198641953252,0.232092936078172
4992.240005755,0.473791484642023,-20.843049525777,0.180908726642412,0.214178242313982
4992.24251032153,0.47410537313976,-20.8905266443009,0.182649026209295,0.197794471493013
4992.24501488806,0.474388110762656,-20.9351749448516,0.184415166839305,0.182815000176978
4992.24749490002,0.474642731115642,-20.9771719055176,0.186203032939223,0.169120363048351
4992.24999946655,0.474872011692462,-21.0166842049677,0.188008761808055,0.156598906124235
4992.25250403308,0.475078483542168,-21.0538681290442,0.189828725907924,0.145147043791792
4992.25500859961,0.475264444974481,-21.0888700230706,0.191659524667574,0.134669241453754
4992.25751316614,0.475431976191355,-21.1218268062952,0.193497973946696,0.125077790745349
4992.26001773267,0.475582954963214,-21.1528664781202,0.195341092547959,0.116292470469769
4992.26249774463,0.475719075192839,-21.182108641896,0.197186094573983,0.108240118921435
4992.26500231116,0.475841855005975,-21.2096650242466,0.199030378744752,0.100854161137861
4992.26750687769,0.47595265456069,-21.2356399690101,0.200871520989382,0.0940741255399676
4992.27001144422,0.476052702030731,-21.2601309239986,0.202707271427257,0.0878451569415209
4992.27251601075,0.476143087084141,-21.2832288869214,0.204535537845169,0.0821175429411948
4992.27499602271,0.47622478967923,-21.3050188545109,0.206354386808719,0.0768462625140177
4992.27750058924,0.476298685622338,-21.3255802072453,0.208162028142616,0.0719905639018028
4992.28000515577,0.476365572756582,-21.34498711816,0.209956814863742,0.0675135663980061
4992.2825097223,0.476426150691885,-21.3633089085357,0.211737228694145,0.063381893787837
4992.28501428883,0.476481058518802,-21.3806103826853,0.213501878095657,0.0595653370432891
4992.28749430079,0.476530856816443,-21.3969521614628,0.215249491470773,0.0560365474017367
4992.28999886732,0.476576051004407,-21.4123909562942,0.216978910786057,0.0527707580686659
4992.29250343385,0.476617091877357,-21.4269798571646,0.218689090191362,0.0497455271578892
4992.29500800038,0.476654385106332,-21.4407685572111,0.220379086410167,0.0469405150307657
4992.29751256691,0.476688296123574,-21.4538036124481,0.222048053125202,0.0443372731351355
4992.30001713345,0.476719149672296,-21.4661286394598,0.223695237188399,0.0419190583728077
4992.3024971454,0.476747241750822,-21.477784530815,0.225319970309553,0.0396706664962919
4992.30500171193,0.4767728412757,-21.4888096437321,0.22692166723196,0.0375782791094334
4992.30750627846,0.476796184002587,-21.4992399667711,0.228499818283171,0.0356293277390877
4992.31001084499,0.476817479819208,-21.5091092933319,0.230053989453401,0.0338123720537706
4992.31251541153,0.476836917026026,-21.518449354905,0.23158381690433,0.0321169900013389
4992.31499542348,0.476854663766306,-21.5272899530269,0.233088998905628,0.0305336821489897
4992.31749999001,0.476870877321243,-21.5356591043045,0.234569301284147,0.0290537798496954
4992.32000455654,0.47688570169418,-21.5435831331231,0.236024542975188,0.0276693698033732
4992.32250912307,0.476899260840679,-21.5510868032473,0.237454594422841,0.0263732188094585
4992.3250136896,0.476911673834459,-21.5581934136604,0.238859376451151,0.0251587114687862
4992.32749370156,0.476923038642043,-21.5649249053305,0.240238853311845,0.0240197915786693
4992.32999826809,0.476933450786831,-21.571301936029,0.241593037671229,0.0229509093168133
4992.33250283462,0.476942987774455,-21.5773439577551,0.242921979832467,0.021946976411579
4992.33500740115,0.476951726250149,-21.5830693032043,0.244225768484221,0.0210033230892422
4992.33751196768,0.476959734308318,-21.5884952399733,0.245504529848337,0.0201156600071768
4992.34001653422,0.476967071585233,-21.593638044047,0.246758417817772,0.019280045404533
4992.34249654617,0.476973804096533,-21.5985130653241,0.247987617021589,0.0184928535996229
4992.3450011127,0.476979982645772,-21.6031347827989,0.24919233556841,0.0177507455199552
4992.34750567923,0.476985650006714,-21.6075168676605,0.25037280520239,0.0170506438554444
4992.35001024576,0.476990849492286,-21.6116722195748,0.251529283909895,0.0163897107727604
4992.3525148123,0.476995617506211,-21.6156130191486,0.252662046955014,0.0157653274234049
4992.35499482425,0.476999981672256,-21.6193507682297,0.253771390110087,0.0151750737645415
4992.35749939078,0.477003976824731,-21.6228963119959,0.254857625756329,0.0146167150666069
4992.36000395731,0.477007640204609,-21.6262599067989,0.255921082927837,0.0140881832436411
4992.36250852384,0.477010993512768,-21.6294512352621,0.256962096468004,0.0135875644529564
4992.36501309037,0.477014066285054,-21.632479454016,0.257981015287773,0.0131130857034405
4992.36751765691,0.477016878416272,-21.6353532222336,0.258978196646636,0.0126631027067387
4992.36999766886,0.477019444163388,-21.6380807268716,0.259954005862968,0.0122360896243666
4992.37250223539,0.477021786732545,-21.640669714073,0.260908820557349,0.0118306300228054
4992.37500680192,0.477023915547731,-21.643127499045,0.261843020407059,0.0114454079982391
4992.37751136845,0.477025847382977,-21.645460998753,0.262756992276703,0.011079200541186
4992.38001593498,0.477027603468194,-21.6476767555461,0.263651127170029,0.010730870537138
4992.38249594694,0.477029194748413,-21.6497809575724,0.264525814832377,0.0103993588288336
4992.38500051347,0.4770306378812,-21.6517794671382,0.265381448033755,0.0100836792434013
4992.38750508,0.477031941434275,-21.6536778346891,0.266218418629819,0.00978291206380666
4992.39000964653,0.477033109933357,-21.6554813156534,0.267037119500898,0.00949619882911016
4992.39251421307,0.477034156046967,-21.6571948867718,0.267837946784341,0.00922273893355315
4992.39499422502,0.47703507853429,-21.6588232495358,0.268621291943879,0.00896178390462325
4992.39749879155,0.47703589685388,-21.6603708584317,0.269387550862955,0.00871263553200489
4992.40000335808,0.477036613208608,-21.6618419225144,0.270137110005143,0.00847464053095997
4992.40250792461,0.477037241297012,-21.6632404335118,0.270870355468135,0.00824718831621069
4992.40501249115,0.477037788158566,-21.6645701756239,0.271587668025613,0.00802970675923858
4992.40751705768,0.477038254361436,-21.6658347350597,0.272289422508386,0.00782165993260843
4992.40999706963,0.477038644063604,-21.6670375132402,0.272975993452963,0.00762254504777198
4992.41250163616,0.477038961088341,-21.6681817292666,0.273647751832199,0.00743189076913805
4992.41500620269,0.477039206880281,-21.6692704285367,0.274305063259344,0.00724925486922741
4992.41751076922,0.477039392398902,-21.6703064931272,0.274948290759315,0.00707422281065278
4992.42001533576,0.477039519067702,-21.6712926497988,0.275577787314257,0.00690640504404836
4992.42249534771,0.477039596005113,-21.6722314876032,0.276193902687401,0.00674543559864197
4992.42499991424,0.477039626044536,-21.6731254626529,0.276796977261289,0.00659097053747352
4992.42750448077,0.4770396083591,-21.6739769071239,0.277387346394725,0.00644268562478898
4992.4300090473,0.477039546461987,-21.6747880329541,0.277965342148063,0.00630027583938658
4992.43251361383,0.477039439390929,-21.6755609330318,0.278531290159211,0.00616345370255972
4992.43499362579,0.477039289448064,-21.6762975865468,0.27908551185305,0.0060319483767594
4992.43749819232,0.477039102407199,-21.6769998661462,0.279628321411771,0.00590550520956689
4992.44000275885,0.477038880600958,-21.6776695455954,0.280160024603319,0.00578388395213137
4992.44250732539,0.477038629669739,-21.67830830946,0.280680921597792,0.00566685790042682
4992.44501189192,0.477038355385138,-21.6789177608454,0.281191304996569,0.00555421339511735
4992.44751645845,0.477038049595301,-21.6794994187643,0.281691458597967,0.00544574759087593
4992.4499964704,0.477037718126589,-21.6800547289313,0.282181665414022,0.00534126949301648
4992.45250103693,0.477037354745807,-21.6805850544277,0.282662199329903,0.0052405978945918
4992.45500560346,0.477036965660849,-21.6810916863843,0.283133332105662,0.00514356206388762
4992.45751016999,0.477036551759981,-21.6815758426143,0.283595326476762,0.00505000034321799
4992.46001473653,0.477036121857461,-21.6820386807456,0.284048439659413,0.00495976031303239
4992.46249474848,0.477035674316265,-21.6824812992381,0.28449291880996,0.00487269718720817
4992.46499931501,0.477035211935149,-21.6829047454641,0.284929006265241,0.00478867401720891
4992.46750388154,0.477034731295761,-21.6833100148492,0.285356937540126,0.00470756059614925
4992.47000844807,0.477034232726438,-21.6836980520766,0.285776945234393,0.00462923342552381
4992.47251301461,0.477033713824278,-21.6840697482748,0.28618925597614,0.00455357526228222
4992.47501758114,0.477033175434052,-21.6844259438315,0.286594091477648,0.00448047503233582
4992.47749759309,0.477032626432736,-21.6847674352355,0.286991668325272,0.00440982797441953
4992.48000215962,0.477032062739748,-21.6850949737318,0.287382193197975,0.00434153394225815
4992.48250672615,0.477031494132395,-21.6854092813128,0.287765870224241,0.00427549854209486
4992.48501129269,0.477030914880743,-21.68571104215,0.288142893239148,0.00421163147013311
4992.48751585922,0.477030326002168,-21.6860009103845,0.288513454787698,0.00414984689722331
4992.48999587117,0.477029722892227,-21.686279503856,0.288877741821615,0.004090062841295
4992.4925004377,0.477029108568812,-21.6865474066643,0.289235939165937,0.00403220161911837
4992.49500500423,0.477028480707506,-21.6868051649259,0.289588224376243,0.00397618922020056
4992.49750957077,0.477027842783886,-21.6870532964039,0.289934770563894,0.00392195553438546
4992.5000141373,0.477027202578327,-21.6872922952192,0.290275746926943,0.00386943395713085
4992.50249414925,0.477026558234977,-21.6875226309924,0.290611313146586,0.0038185609177052
4992.50499871578,0.477025907337266,-21.6877447537074,0.290941625249569,0.00376927563310483
4992.50750328231,0.477025250267037,-21.6879590940926,0.291266837268031,0.00372152011525452
4992.51000784884,0.477024581609164,-21.6881660567484,0.29158709828655,0.0036752387254237
4992.51251241538,0.477023903362135,-21.6883660230184,0.291902555186865,0.00363037879254336
4992.51501698191,0.477023221471679,-21.6885593506028,0.292213352864082,0.00358689006060309
4992.51749699386,0.477022531714527,-21.688746373394,0.292519626653633,0.00354472445000732
4992.52000156039,0.477021840468059,-21.6889274145768,0.292821509758328,0.00350383661393717
4992.52250612692,0.477021148196294,-21.6891027827146,0.293119129486664,0.00346418302718234
4992.52501069346,0.477020452136294,-21.6892727744908,0.293412609501998,0.00342572185178642
4992.52751525999,0.477019753407933,-21.6894376744509,0.293702071925827,0.00338841319899563
4992.52999527194,0.477019045421174,-21.6895977464186,0.293987634753305,0.00335221845776847
4992.53249983847,0.477018329634961,-21.6897532397565,0.294269414271479,0.00331710114994039
4992.535004405,0.477017609599411,-21.6899043855771,0.294547524982907,0.00328302633009656
4992.53750897154,0.477016889033811,-21.69005140315,0.294822075204214,0.00324996092109392
4992.54001353807,0.477016167991936,-21.6901945008789,0.295093168672671,0.00321787313474972
4992.54249355002,0.47701544788497,-21.6903338831194,0.29536090513907,0.00318673275525233
4992.54499811655,0.477014725733331,-21.6904697457253,0.295625382191032,0.00315651045455733
4992.54750268308,0.477013997871394,-21.6906022754105,0.295886694871695,0.00312717809430767
4992.55000724962,0.477013267369542,-21.6907316484655,0.296144939030638,0.00309870882548933
4992.55251181615,0.47701252852693,-21.6908580235058,0.296400205027364,0.00307107661243514
4992.55501638268,0.477011788490558,-21.6909815518238,0.296652583496719,0.00304425709119911
4992.55749639463,0.47701104723626,-21.691102373479,0.296902158433419,0.00301822683368061
4992.56000096116,0.477010309040636,-21.6912206262004,0.297149013002056,0.00299296350903859
4992.5625055277,0.477009568903253,-21.6913364435737,0.29739322287327,0.00296844559917815
4992.56501009423,0.4770088326522,-21.6914499586033,0.297634867279363,0.00294465263084861
4992.56751466076,0.477008088563518,-21.6915612923006,0.297874018593508,0.00292156424739373
4992.56999467271,0.477007340639841,-21.6916705604017,0.298110753193956,0.0028991613672704
4992.57249923924,0.47700658928803,-21.6917778671083,0.298345144239758,0.00287742555273062
4992.57500380577,0.477005837551754,-21.6918833078477,0.298577261161532,0.00285633943560736
4992.57750837231,0.477005086495282,-21.6919869729552,0.29880717116234,0.00283588626408526
4992.58001293884,0.477004337327221,-21.6920889524281,0.299034936902538,0.00281605021719995
4992.58251750537,0.477003591200395,-21.692189336601,0.29926062017998,0.00279681604357497
4992.58499751732,0.477002843365778,-21.6922882120408,0.299484280209218,0.00277816880433572
4992.58750208385,0.477002090303877,-21.6923856612662,0.299705976168339,0.00276009407435648
4992.59000665039,0.477001337351783,-21.6924817607747,0.299925769024421,0.00274257823783128
4992.59251121692,0.477000576256346,-21.6925765734283,0.300143713579833,0.00272560776647889
4992.59501578345,0.476999819699722,-21.6926701629229,0.300359868095656,0.00270917053978196
4992.5974957954,0.476999061563605,-21.692762585032,0.300574281752817,0.00269325443278473
4992.60000036193,0.476998308338598,-21.6928539006962,0.300787006096965,0.00267784828926489
4992.60250492847,0.476997556383237,-21.6929441694287,0.300998087913686,0.00266294108704049
4992.605009495,0.47699680539953,-21.6930334514441,0.30120757515838,0.00264852223557179
4992.60751406153,0.476996049858489,-21.6931218008317,0.301415513228013,0.00263458131542702
4992.60999407348,0.476995289451026,-21.6932092659672,0.301621949900515,0.00262110835296434
4992.61249864001,0.476994526061873,-21.6932958877985,0.301826930018122,0.00260809397335445
4992.61500320655,0.476993765800986,-21.6933817049327,0.302030499583034,0.00259552934274104
4992.61750777308,0.476993008251726,-21.6934667542407,0.30223269724583,0.002583406064872
4992.62001233961,0.476992252418383,-21.6935510746196,0.302433561021197,0.0025717160745675
4992.62251690614,0.476991499849264,-21.6936347083658,0.302633130049257,0.00256045168717905
4992.62499691809,0.476990745566047,-21.693717696043,0.302831440089886,0.00254960526842491
4992.62750148463,0.47698998930674,-21.6938000741862,0.303028529071502,0.00253916952528083
4992.63000605116,0.476989229080748,-21.6938818732306,0.303224434397099,0.00252913731953828
4992.63251061769,0.476988464782592,-21.6939631171956,0.303419191569319,0.00251950196283608
4992.63501518422,0.476987703153113,-21.6940438308179,0.303612835977853,0.00251025743420023
4992.63749519617,0.476986947818409,-21.6941240374605,0.303805400296964,0.00250139798516189
4992.6399997627,0.476986194588551,-21.6942037631468,0.303996912961786,0.00249291800003689
4992.64250432923,0.476985441814236,-21.6942830372987,0.304187403211974,0.00248481215305429
4992.64500889577,0.476984688151285,-21.6943618883256,0.30437690123056,0.00247707522800054
4992.6475134623,0.476983929929109,-21.6944403405652,0.304565435700588,0.00246970210949305
4992.64999347425,0.476983168676741,-21.6945184126333,0.304753038303338,0.00246268798977477
4992.65249804078,0.476982406913778,-21.6945961197675,0.30493973745499,0.0024560284536774
4992.65500260732,0.476981648050629,-21.6946734741646,0.305125560915728,0.00244971943719791
4992.65750717385,0.476980894222332,-21.6947504924119,0.305310533606738,0.00244375723965115
4992.66001174038,0.476980143756368,-21.6948271920909,0.305494678103246,0.0024381382959197
4992.66251630691,0.476979390582824,-21.6949035938069,0.305678016308855,0.00243285904539801
4992.66499631886,0.47697863879755,-21.6949797195702,0.305860573928623,0.0024279163438117
4992.6675008854,0.47697788401473,-21.6950555842445,0.3060423750738,0.00242330685074317
4992.67000545193,0.476977126451818,-21.6951311989953,0.306223443583432,0.00241902753656492
4992.67251001846,0.476976367607081,-21.6952065705967,0.306403802469147,0.00241507569524459
4992.67501458499,0.476975608980902,-21.6952817058218,0.306583472383041,0.00241144895619011
4992.67749459694,0.47697485753954,-21.6953566168813,0.306762475155706,0.00240814546364473
4992.67999916347,0.476974109700086,-21.6954313159363,0.306940827942489,0.00240516324330355
4992.68250373001,0.476973360803425,-21.6955058188658,0.307118548110477,0.00240250039165806
4992.68500829654,0.476972610007105,-21.6955801405517,0.307295655359094,0.00240015518743442
4992.68751286307,0.476971857748518,-21.6956542914838,0.307472170766643,0.00239812598323778
4992.6900174296,0.47697110252002,-21.695728276731,0.307648112335406,0.00239641124351106
4992.69249744155,0.476970347019552,-21.6958020990113,0.307823500006584,0.0023950098521402
4992.69500200808,0.476969593847847,-21.6958757613802,0.307998349675661,0.00239392097798989
4992.69750657462,0.47696884755579,-21.6959492723127,0.30817267850792,0.00239314419505244
4992.70001114115,0.476968101947963,-21.6960226409177,0.308346498330221,0.00239267890196387
4992.70251570768,0.476967356789015,-21.6960958800497,0.308519825274564,0.00239252479577545
4992.70499571964,0.476966608917366,-21.6961690005229,0.308692674238666,0.00239268148292969
4992.70750028617,0.476965859867211,-21.6962420091096,0.308865062683052,0.00239314879162764
4992.7100048527,0.476965106195494,-21.6963149054599,0.309037005238187,0.00239392655931956
4992.71250941923,0.476964354326661,-21.6963876916271,0.309208518494228,0.00239501518095265
4992.71501398576,0.476963607559599,-21.6964603682987,0.309379615822416,0.00239641532333171
4992.71749399771,0.476962864404015,-21.6965329405434,0.309550308026198,0.00239812777211875
4992.71999856424,0.476962122392957,-21.6966054168102,0.309720606472191,0.00240015346829979
4992.72250313078,0.4769613786707,-21.6966778069008,0.309890522812773,0.00240249341043893
4992.72500769731,0.47696063419511,-21.6967501196147,0.31006007084367,0.00240514872501578
4992.72751226384,0.476959888070508,-21.6968223579943,0.310229264000943,0.00240812057024616
4992.73001683037,0.476959140574668,-21.6968945210262,0.31039811595403,0.00241141035111218
4992.73249684232,0.476958392473565,-21.6969666060066,0.310566637117773,0.00241501970311829
4992.73500140886,0.476957650297844,-21.6970386146457,0.310734839520532,0.00241895086812056
4992.73750597539,0.476956909733027,-21.6971105496371,0.310902731106716,0.00242320599567798
4992.74001054192,0.476956171840911,-21.6971824194411,0.31107032159922,0.0024277876271714
4992.74251510845,0.476955433972874,-21.6972542331848,0.311237619713788,0.00243269817718902
4992.7449951204,0.476954691428919,-21.6973259949164,0.311404636631504,0.00243794015870559
4992.74749968694,0.476953947130588,-21.6973977066742,0.311571383520127,0.00244351629027435
4992.75000425347,0.476953205170339,-21.6974693664385,0.311737872878861,0.00244942963692601
4992.75250882,0.476952459867516,-21.6975409694599,0.311904110621452,0.00245568324279407
4992.75501338653,0.476951721373158,-21.697612517115,0.312070107872587,0.0024622810490503
4992.75749339848,0.476950988506375,-21.6976840134595,0.312235870978009,0.00246922696777272
4992.75999796502,0.476950255887796,-21.6977554649093,0.312401405285235,0.00247652490822885
4992.76250253155,0.476949518334653,-21.6978268772058,0.312566718464297,0.00248417896391127
4992.76500709808,0.476948781120952,-21.6978982564499,0.31273182076068,0.0024921935262697
4992.76751166461,0.47694804111188,-21.6979696012827,0.312896720585536,0.00250057295034422
4992.77001623114,0.476947299468549,-21.6980409076477,0.31306142623431,0.0025093219449822
4992.77249624309,0.476946563899398,-21.69811217319,0.313225947065663,0.00251844587633246
4992.77500080963,0.476945828042135,-21.6981833955304,0.313390285619851,0.00252795003485976
4992.77750537616,0.47694510039769,-21.6982545817864,0.313554449901855,0.00253784054465245
4992.78000994269,0.476944369433614,-21.6983257353231,0.313718441092962,0.00254812310673188
4992.78251450922,0.476943639650279,-21.6983968649437,0.313882268352304,0.00255880410616683
4992.78499452117,0.476942904007787,-21.6984679706391,0.314045936270011,0.00256988959693152
4992.78749908771,0.476942166213147,-21.6985390517389,0.314209453383196,0.00258138629762211
4992.79000365424,0.476941430944784,-21.6986101041895,0.314372826908342,0.00259330124332402
4992.79250822077,0.476940699265377,-21.6986811242702,0.314536061054269,0.00260564181263996
4992.7950127873,0.476939971168327,-21.6987521119806,0.31469915925408,0.00261841595814813
4992.79751735383,0.476939245481933,-21.6988230713788,0.314862123541001,0.00263163183136825
4992.79999736579,0.476938520453184,-21.6988940085528,0.315024957889839,0.00264529801149755
4992.80250193232,0.476937791104372,-21.6989649285734,0.315187664235039,0.00265942298364218
4992.80500649885,0.476937060464387,-21.6990358331357,0.315350250625678,0.00267401594810475
4992.80751106538,0.476936329209086,-21.6991067198724,0.315512720951319,0.00268908612545551
4992.81001563191,0.476935595853886,-21.6991775816788,0.315675078100293,0.0027046432789043
4992.81249564387,0.476934867719551,-21.699248417544,0.31583732602545,0.00272069795815059
4992.8150002104,0.476934144703868,-21.6993192278054,0.315999465633146,0.00273726117593923
4992.81750477693,0.476933422315063,-21.699390015844,0.316161495437991,0.00275434417085357
4992.82000934346,0.47693270193461,-21.699460789103,0.316323417945526,0.00277195884297743
4992.82251390999,0.476931979073403,-21.6995315509648,0.316485234430549,0.00279011726745282
4992.82499392194,0.476931250405339,-21.6996023007532,0.316646946008196,0.00280883174544301
4992.82749848848,0.476930523640626,-21.6996730361019,0.316808557022868,0.00282811554498208
4992.83000305501,0.476929796904364,-21.6997437512595,0.316970066696212,0.00284798221638773
4992.83250762154,0.476929074387315,-21.6998144438575,0.317131475149334,0.00286844629269267
4992.83501218807,0.476928352567437,-21.6998851138962,0.317292778111314,0.00288952280031293
4992.8375167546,0.476927636540555,-21.6999557681404,0.317453975827115,0.00291122771400264
4992.83999676656,0.476926918108117,-21.7000264106519,0.31761506308673,0.00293357709611742
4992.84250133309,0.476926199335,-21.7000970465053,0.317776039787711,0.00295658787375646
4992.84500589962,0.476925477378998,-21.7001676733343,0.317936903227004,0.00298027725169888
4992.84751046615,0.476924753494527,-21.700238286741,0.318097652524919,0.00300466356785903
4992.85001503268,0.476924029128036,-21.7003088816507,0.318258282432268,0.00302976574627264
4992.85249504464,0.47692331150383,-21.7003794573819,0.318418789788204,0.00305560411477208
4992.85499961117,0.476922596907444,-21.7004500146129,0.318579166016911,0.00308219959674351
4992.8575041777,0.476921883886987,-21.7005205584194,0.318739402800241,0.00310957399526955
4992.86000874423,0.476921170702378,-21.7005910948927,0.318899493203745,0.00313775008221437
4992.86251331076,0.476920453352216,-21.7006616257288,0.319059429733666,0.00316675131526095
4992.86501787729,0.476919735642208,-21.7007321499099,0.319219205929002,0.00319660220262582
4992.86749788925,0.476919015693252,-21.7008026616872,0.319378811760726,0.00322732817648935
4992.87000245578,0.476918298080969,-21.7008731573343,0.319538237640094,0.00325895624345715
4992.87250702231,0.476917586801533,-21.7009436351542,0.319697471352169,0.00329151476297398
4992.87501158884,0.476916874430969,-21.7010140965094,0.319856494961757,0.00332503304824681
4992.87751615537,0.476916165977208,-21.7010845484978,0.320015295011673,0.00335954220676751
4992.87999616733,0.476915456668552,-21.7011549955243,0.320173855066193,0.00339507434050684
4992.88250073386,0.476914745829792,-21.7012254399587,0.320332158489717,0.00343166282927941
4992.88500530039,0.476914027773681,-21.7012958770749,0.320490185755473,0.00346934239713217
4992.88750986692,0.476913313628552,-21.7013663048253,0.320647920903279,0.00350814993557484
4992.89001443345,0.476912601511284,-21.7014367174613,0.32080534005496,0.00354812391969324
4992.89249444541,0.476911894936209,-21.7015071149763,0.32096241779338,0.00358930483391838
4992.89499901194,0.476911189517067,-21.7015775004227,0.32111912436192,0.00363173516694649
4992.89750357847,0.476910486845247,-21.7016478805638,0.321275431725997,0.00367545960906696
4992.900008145,0.47690977901951,-21.701718258461,0.321431305820465,0.00372052435249927
4992.90251271153,0.476909068787727,-21.7017886368163,0.321586715800074,0.00376697824941022
4992.90501727806,0.476908360244017,-21.7018590135913,0.321741627649518,0.00381487239111598
4992.90749729002,0.476907651311968,-21.7019293837161,0.321896000531862,0.00386426027490747
4992.91000185655,0.476906943046933,-21.701999743467,0.322049791046755,0.00391519853486571
4992.91250642308,0.476906241713214,-21.7020700955352,0.322202952745529,0.00396774702701625
4992.91501098961,0.476905542543645,-21.7021404443298,0.322355431633062,0.00402196848895916
4992.91751555614,0.476904843425656,-21.7022107972994,0.322507172023416,0.00407792897648166
4992.9199955681,0.476904142632574,-21.7022811605388,0.322658114483494,0.00413569780423223
4992.92250013463,0.476903439494814,-21.702351536419,0.322808195973165,0.00419534789548047
4992.92500470116,0.476902734302697,-21.7024219239249,0.322957348087493,0.00425695615730214
4992.92750926769,0.476902030863615,-21.7024923220314,0.323105496147376,0.00432060390173597
4992.93001383422,0.476901332313509,-21.7025627320823,0.323252557490617,0.00438637703766244
4992.93249384618,0.476900637025172,-21.7026331598333,0.323398441001906,0.00445436667185072
4992.93499841271,0.476899945356917,-21.7027036164478,0.323543048419467,0.00452466909152949
4992.93750297924,0.476899256903557,-21.702774115798,0.323686273705577,0.00459738592511297
4992.94000754577,0.476898564899513,-21.7028446694092,0.323828002064037,0.00467262470996207
4992.9425121123,0.476897873230079,-21.7029152884342,0.323968112043749,0.0047504993574735
4992.94501667883,0.476897179514862,-21.7029859813399,0.324106467771204,0.00483113031006192
4992.94749669079,0.476896490779078,-21.7030567606207,0.324242924715008,0.00491464609376638
4992.95000125732,0.476895809194225,-21.7031276435228,0.324377321529827,0.00500118323980695
4992.95250582385,0.476895134831635,-21.7031986547429,0.324509481493265,0.00509088707538327
4992.95501039038,0.476894465282418,-21.7032698277837,0.324639211386716,0.00518391232968799
4992.95751495691,0.476893799847208,-21.7033412025702,0.324766302504232,0.00528042382918444
4992.95999496887,0.476893136977166,-21.7034128220761,0.324890527592374,0.00538059703829261
4992.9624995354,0.476892477314495,-21.7034847340039,0.325011639134496,0.00548461942101098
4992.96500410193,0.476891826160323,-21.7035569944949,0.325129366171437,0.00559269140152984
4992.96750866846,0.476891186061021,-21.7036296695125,0.3252434096945,0.00570502768749885
4992.97001323499,0.476890561363118,-21.7037028436196,0.325353440963267,0.0058218587674954
4992.97251780152,0.476889954225389,-21.7037766216877,0.325459098450054,0.00594343227968627
4992.97499781348,0.476889363385483,-21.7038511333006,0.325559983525373,0.00607001420614722
4992.97750238001,0.47688879139491,-21.7039265320476,0.325655661104734,0.00620189099042597
4992.98000694654,0.476888240157338,-21.7040029989256,0.325745652759552,0.00633937136842695
4992.98251151307,0.476887716543873,-21.7040807473882,0.325829431631767,0.00648278868274338
4992.9850160796,0.476887226982754,-21.7041600301358,0.325906415223073,0.00663250366429066
4992.98749609156,0.476886780603053,-21.7042411529728,0.325975958444987,0.00678890755688905
4992.99000065809,0.476886385733255,-21.7043244873413,0.326037348146073,0.00695242615841439
4992.99250522462,0.476886052871317,-21.704410484855,0.326089793425746,0.00712352284830414
4992.99500979115,0.47688579491058,-21.704499689139,0.326132419742801,0.00730270326287689
4992.99751435768,0.476885616539947,-21.7045927487393,0.326164256014073,0.00749052014636251
4992.99999436964,0.476885538826581,-21.7046904423723,0.326184229055707,0.00768757948272456
4993.00249893617,0.476885583139555,-21.7047936989641,0.326191144690401,0.00789454684379091
4993.0050035027,0.476885775537013,-21.7049036324725,0.326183676039482,0.00811215643622607
4993.00750806923,0.476886145969762,-21.7050215828252,0.326160343956532,0.00834121962641717
4993.01001263576,0.476886732300009,-21.7051491649495,0.326119501455868,0.00858263631466119
4993.01251720229,0.476887579558325,-21.7052883225611,0.326059313969064,0.00883740718765432
4993.01499721425,0.476888727719249,-21.7054413857415,0.325977734747967,0.0091066484602371
4993.01750178078,0.476890241185409,-21.7056111556699,0.325872485374229,0.00939160896892557
4993.02000634731,0.476892192873077,-21.7058009892717,0.325741026403035,0.00969369148488066
4993.02251091384,0.476894666116848,-21.7060149091309,0.325580521717695,0.0100144762061225
4993.02501548037,0.47689777216703,-21.7062577471156,0.325387810590677,0.0103557513075667
4993.02749549233,0.476901633173423,-21.7065353007243,0.325159362761326,0.0107195470132344
4993.03000005886,0.476906399495923,-21.7068545331607,0.324891243321305,0.0111081775599481
4993.03250462539,0.476912243825061,-21.7072237982218,0.324579065027526,0.0115242904941714
4993.03500919192,0.476919374623306,-21.7076531157415,0.324217946131319,0.0119709267962158
4993.03751375845,0.47692803260127,-21.708154492081,0.323802454808661,0.0124515917970948
4993.03999377041,0.476938506868119,-21.7087423093786,0.323326560560287,0.0129703433188683
4993.04249833694,0.476951148558844,-21.709433793483,0.322783579756691,0.0135318972313579
4993.04500290347,0.476966350568798,-21.7102495554625,0.322166110409183,0.0141417541476801
4993.04750747,0.476984590807568,-21.7112142594863,0.321465990446247,0.014806357006385
4993.05001203653,0.477006405757674,-21.7123573828559,0.320674236521321,0.0155332785110489
4993.05251660306,0.47703241200209,-21.7137141231684,0.319781007775458,0.0163314524220567
4993.05499661502,0.477063313491396,-21.7153264576909,0.318775571223992,0.0172114531390486
4993.05750118155,0.477099899050338,-21.7172443734736,0.317646288825585,0.0181858402683568
4993.06000574808,0.47714304943385,-21.7195273032895,0.31638062256688,0.0192695768385081
4993.06251031461,0.477193718184877,-21.722245774192,0.314965170533542,0.02048054122947
4993.06501488114,0.477252910587709,-21.7254832975957,0.313385741828355,0.0218401514330801
4993.0674948931,0.477321652350806,-21.7293385059551,0.311627483899576,0.0233741243735268
4993.06999945963,0.47740093088233,-21.7339275360928,0.309675074008611,0.0251134000753936
4993.07250402616,0.477491613886366,-21.7393866520758,0.307512978808706,0.0270952566439934
4993.07500859269,0.477594344356717,-21.7458750767208,0.305125808972472,0.0293646582163143
4993.07751315922,0.477709377582941,-21.7535779792289,0.30249875313028,0.0319758644017899
4993.08001772575,0.477836402059015,-21.7627095420881,0.299618126692299,0.0349943472751242
4993.08249773771,0.477974295944688,-21.7735159752984,0.296472011480927,0.0384990433446235
4993.08500230424,0.478120827063658,-21.7862783056357,0.293050984075473,0.0425849656052571
4993.08750687077,0.478272342800328,-21.8013147374594,0.289348925831572,0.0473661858426542
4993.0900114373,0.478423399731526,-21.8189822901655,0.28536385711881,0.0529791527968562
4993.09251600383,0.478566434094311,-21.8396774322077,0.281098775312552,0.0595862827507909
4993.09499601579,0.478691434751376,-21.8638353482973,0.276562407094247,0.0673796665633828
4993.09750058232,0.478785728903983,-21.8919275246381,0.271769818506747,0.0765846504105879
4993.10000514885,0.478833895713658,-21.9244573255556,0.266742801030779,0.0874629116940279
4993.10250971538,0.478817869942001,-21.9619533243861,0.261509946018016,0.100314467859763
4993.10501428191,0.478717315727503,-22.0049602506526,0.256106374024846,0.115477879419739
4993.10749429387,0.478510248448206,-22.054027560986,0.25057305114347,0.133327654560207
4993.1099988604,0.478173991208708,-22.1096958130719,0.244955731881691,0.154267686182195
4993.11250342693,0.477686402320583,-22.1724812022849,0.23930355227601,0.178719367889701
4993.11500799346,0.477027343317707,-22.2428587667571,0.2336673698886,0.20710300260171
4993.11751255999,0.476180334646467,-22.321244898397,0.22809796990199,0.239811285954882
4993.12001712652,0.47513430670712,-22.4079798166164,0.222644291033318,0.277174123030598
4993.12249713848,0.473885369478533,-22.5033106648638,0.217351797946763,0.319414878302757
4993.12500170501,0.472438456955847,-22.6073757835972,0.212261129400979,0.366599525099183
4993.12750627154,0.470808765362736,-22.7201906673684,0.207407113575218,0.418581920309576
4993.13001083807,0.469022808476821,-22.8416359562449,0.202818183822609,0.474950536960539
4993.1325154046,0.467118851375747,-22.9714478910053,0.198516198585314,0.534984073811643
4993.13499541656,0.465146529286439,-23.1092117255108,0.194516622659384,0.597624952967495
4993.13749998309,0.463165335430039,-23.2543588649323,0.190828989380247,0.661480170790062
4993.14000454962,0.461241872165137,-23.4061686246578,0.187457579882798,0.724857546940193
4993.14250911615,0.459445757714065,-23.5637758698074,0.184402207800999,0.785841702859684
4993.14501368268,0.457844533385486,-23.7261856270015,0.181659049693644,0.842408255976631
4993.14749369464,0.456498064528776,-23.8922954130324,0.179221442729599,0.892567280495223
4993.14999826117,0.455453235907499,-24.0609252093243,0.177080609812366,0.934519973793943
4993.1525028277,0.454739902749597,-24.2308538128637,0.175226266610872,0.966807573451711
4993.15500739423,0.454368755608971,-24.4008591207837,0.173647108487337,0.988430662615592
4993.15751196076,0.45433149736308,-24.5697588872457,0.172331185252027,0.998921136164743
4993.16001652729,0.454603212196765,-24.7364482952223,0.171266156796863,0.998357317791864
4993.16249653925,0.455146300029193,-24.8999310008653,0.170439486578915,0.987323035985137
4993.16500110578,0.455915172460414,-25.0593415061907,0.169838572131054,0.966820982288131
4993.16750567231,0.456860897011906,-25.2139579891697,0.169450846985262,0.938157099852987
4993.17001023884,0.4579351461153,-25.3632060518054,0.169263866927491,0.902814721971377
4993.17251480537,0.459093137290797,-25.5066547649485,0.169265390648825,0.862335234600894
4993.17499481733,0.460295493810112,-25.6440068815303,0.169443450784142,0.81821735115019
4993.17749938386,0.461509188772909,-25.7750851488654,0.169786410855408,0.771841520276937
4993.18000395039,0.462707716601093,-25.8998164901046,0.170283016476233,0.724420848047136
4993.18250851692,0.463870763460679,-26.0182155327641,0.170922434412423,0.676976146632693
4993.18501308345,0.464983559091502,-26.1303684804515,0.171694270853068,0.630330618420788
4993.18751764998,0.466036096330272,-26.2364181292134,0.172588588492442,0.585118833405212
4993.18999766194,0.467022276647293,-26.3365504433127,0.173595914178975,0.541804868437323
4993.19250222847,0.46793911460452,-26.4309828403412,0.174707228614261,0.500705363652501
4993.195006795,0.468786027978196,-26.5199543147781,0.175913965932611,0.462014161587996
4993.19751136153,0.469564214199875,-26.6037172359167,0.177208002427158,0.425826293218439
4993.20001592806,0.4702761342181,-26.6825307175838,0.178581637917857,0.392159882810143
4993.20249594002,0.470925091688468,-26.7566553698786,0.180027586815362,0.360975277351575
4993.20500050655,0.471514927160054,-26.8263492358944,0.181538957937031,0.332191140098193
4993.20750507308,0.472049746723848,-26.8918647279199,0.183109241263125,0.305697583360246
4993.21000963961,0.472533751685131,-26.9534463918828,0.184732284782956,0.281366600678787
4993.21251420614,0.472971111288829,-27.0113293407561,0.186402285536567,0.259060149638201
4993.2149942181,0.473365852806556,-27.0657382355021,0.188113767629546,0.238636233822044
4993.21749878463,0.473721817848694,-27.11688668204,0.189861567686072,0.219953371096378
4993.22000335116,0.474042607902823,-27.1649769677579,0.191640820896645,0.202873754276143
4993.22250791769,0.474331580958204,-27.2102000418597,0.193446946922094,0.187265395872852
4993.22501248422,0.474591822359282,-27.252735677274,0.195275635362253,0.173003490050092
4993.22751705075,0.474826169131576,-27.2927527720905,0.197122837006433,0.159971187955342
4993.22999706271,0.475037200387566,-27.3304097398936,0.198984749661472,0.1480599427259
4993.23250162924,0.475227261735117,-27.3658549638561,0.200857807463987,0.137169535227339
4993.23500619577,0.475398475008393,-27.3992272828614,0.202738664365935,0.127207892187808
4993.2375107623,0.475552758989261,-27.4306565169495,0.20462419343378,0.11809074768664
4993.24001532883,0.475691846446132,-27.4602639704729,0.206511467027749,0.109741222544826
4993.24249534079,0.475817288451381,-27.4881629745887,0.208397751474526,0.102089341592321
4993.24499990732,0.475930481202333,-27.5144593717638,0.210280497412356,0.0950715331834101
4993.24750447385,0.476032674474426,-27.5392520088061,0.212157336278859,0.088630128181387
4993.25000904038,0.476124989015632,-27.5626331897203,0.214026064968783,0.0827128659116027
4993.25251360691,0.476208425963945,-27.5846891317604,0.215884647065251,0.0772724217060285
4993.25499361887,0.476283881587485,-27.6055003526452,0.217731195233028,0.0722659666661036
4993.2574981854,0.476352170286681,-27.6251420781948,0.219563970885201,0.0676547475709038
4993.26000275193,0.476414010934697,-27.6436846130928,0.221381371616771,0.0634037037590986
4993.26250731846,0.476470049270892,-27.6611936779968,0.223181926767638,0.0594811114261262
4993.26501188499,0.476520869345223,-27.6777307378722,0.2249642920354,0.0558582613256562
4993.26751645152,0.47656698703529,-27.6933533020463,0.22672724254303,0.0525091628879266
4993.26999646348,0.476608859966017,-27.7081151855656,0.228469667079969,0.0494102769863609
4993.27250103001,0.476646900742531,-27.7220667788124,0.230190565158353,0.0465402762679428
4993.27500559654,0.476681488586202,-27.735255269835,0.231889038572382,0.0438798279008832
4993.27751016307,0.476712953573265,-27.7477248671761,0.233564286486432,0.0414113931160175
4993.2800147296,0.476741598336564,-27.7595170204221,0.235215595810724,0.0391190534290965
4993.28249474156,0.476767697716877,-27.7706706001041,0.236842342056845,0.036988348781209
4993.28499930809,0.476791493592984,-27.7812220720031,0.238443980724319,0.0350061348209374
4993.28750387462,0.476813201428297,-27.7912056755341,0.2400200446631,0.0331604536910176
4993.29000844115,0.476833010355679,-27.8006535625894,0.241570139708311,0.0314404173182425
4993.29251300768,0.4768510964405,-27.8095959267187,0.243093942242325,0.02983610795907
4993.29501757421,0.476867618616428,-27.8180611427481,0.244591193504621,0.0283384806905502
4993.29749758617,0.476882717222958,-27.8260758809275,0.24606169399119,0.02693928257191
4993.3000021527,0.476896529908725,-27.8336652226258,0.247505301436188,0.0256309764777723
4993.30250671923,0.476909174121614,-27.8408527627549,0.248921922114496,0.0244066727708856
4993.30501128576,0.476920749921954,-27.8476607175908,0.250311509694659,0.0232600676047237
4993.30751585229,0.476931357200252,-27.8541100052536,0.251674069797948,0.0221853889570092
4993.30999586425,0.476941069910779,-27.8602203243865,0.253009643640352,0.0211773475191554
4993.31250043078,0.476949967240242,-27.866010237556,0.254318318677721,0.0202310927980665
4993.31500499731,0.476958121927797,-27.871497221292,0.255600217802497,0.0193421733244815
4993.31750956384,0.476965593541253,-27.8766977609839,0.256855498220484,0.0185064992156624
4993.32001413037,0.476972449149516,-27.8816273895464,0.258084344169268,0.0177203130077292
4993.32249414233,0.476978738473534,-27.8863007652491,0.259286969128939,0.0169801554866535
4993.32499870886,0.476984509333739,-27.8907317201394,0.260463610539585,0.0162828420079753
4993.32750327539,0.476989804251795,-27.8949333148355,0.261614530016415,0.0156254375950816
4993.33000784192,0.476994657089285,-27.8989178782083,0.26274001268353,0.0150052349214297
4993.33251240845,0.476999103254824,-27.9026970418817,0.263840362453574,0.0144197361306763
4993.33501697498,0.47700317191845,-27.9062817947181,0.264915901969977,0.0138666335265507
4993.33749698694,0.477006900812124,-27.9096825061134,0.265966972145695,0.0133437954024501
4993.34000155347,0.47701031793297,-27.9129089791308,0.266993920891912,0.0128492495999738
4993.34250612,0.477013448145756,-27.9159704736854,0.267997109367635,0.0123811707526426
4993.34501068653,0.477016310818111,-27.9188757516551,0.268976907634001,0.0119378672556778
4993.34751525306,0.477018928346941,-27.9216330983681,0.269933697923092,0.0115177709010325
4993.34999526502,0.477021317386204,-27.9242503477789,0.27086786974355,0.0111194272393908
4993.35249983155,0.47702348728029,-27.9267349026851,0.271779818901312,0.0107414852598461
4993.35500439808,0.477025458898036,-27.9290937628444,0.272669949774012,0.0103826912304391
4993.35750896461,0.477027251471286,-27.9313335463497,0.273538669402672,0.0100418800415552
4993.36001353114,0.477028877317616,-27.9334605130282,0.274386385057002,0.00971796752100509
4993.3624935431,0.477030348078154,-27.9354805892549,0.275213504620124,0.00940994494974848
4993.36499810963,0.477031682042905,-27.937399392865,0.27602044110616,0.00911687250103741
4993.36750267616,0.477032876701573,-27.9392222369151,0.27680760196192,0.0088378736297457
4993.37000724269,0.477033946071394,-27.9409541557607,0.277575401566756,0.00857213151496529
4993.37251180922,0.477034894895226,-27.9425999086234,0.278324251227703,0.0083188837550134
4993.37501637575,0.477035734571665,-27.9441639992463,0.279054562668963,0.00807741886784941
4993.37749638771,0.477036470982926,-27.9456506853947,0.279766742098994,0.00784707235937864
4993.38000095424,0.477037116239014,-27.9470640041888,0.280461193826641,0.00762722337003364
4993.38250552077,0.477037681080091,-27.9484077820059,0.281138317607626,0.0074172911052161
4993.3850100873,0.477038164106179,-27.9496856446213,0.281798506295253,0.0072167314926043
4993.38751465383,0.477038568476339,-27.9509010316875,0.282442151748221,0.00702503487144481
4993.38999466579,0.477038900901837,-27.9520572009881,0.283069643521735,0.00684172422869513
4993.39249923232,0.477039160709359,-27.953157231345,0.283681365243149,0.0066663517810869
4993.39500379885,0.47703935678981,-27.9542040392672,0.28427769749253,0.00649849843998979
4993.39750836538,0.477039496605057,-27.9552003838213,0.284859013953781,0.00633777086628907
4993.40001293191,0.477039583336027,-27.9561488802393,0.285425679215229,0.00618379989447736
4993.40251749844,0.477039620947446,-27.9570520117056,0.285978053167618,0.00603623835826731
4993.4049975104,0.477039616897572,-27.9579121379889,0.286516490295794,0.00589476032973381
4993.40750207693,0.477039563549526,-27.9587314933557,0.287041336176144,0.00575905846683588
4993.41000664346,0.477039465806328,-27.9595121958494,0.28755293584161,0.00562884397301864
4993.41251120999,0.477039325160754,-27.9602562489573,0.288051626905918,0.00550384505356424
4993.41501577652,0.477039144439679,-27.9609655455143,0.288537740238526,0.00538380600511958
4993.41749578848,0.477038930068419,-27.9616418799806,0.289011600458835,0.00526848598313957
4993.42000035501,0.477038685674917,-27.9622869547644,0.289473522388484,0.00515765840395046
4993.42250492154,0.477038415620475,-27.9629023891408,0.289923815904655,0.00505110889683429
4993.42500948807,0.477038116929407,-27.9634897201343,0.29036278113979,0.00494863543747104
4993.4275140546,0.477037787735084,-27.9640504074728,0.290790714634008,0.00485004685326844
4993.42999406656,0.477037433613489,-27.9645858340676,0.291207910197185,0.00475516284434347
4993.43249863309,0.477037047059058,-27.9650973019106,0.291614650081867,0.00466381298203311
4993.43500319962,0.477036641055085,-27.9655860479608,0.292011216863853,0.00457583677117197
4993.43750776615,0.477036211788533,-27.9660532373609,0.292397879189648,0.00449108211105647
4993.44001233268,0.477035767590659,-27.9664999832753,0.292774902001676,0.00440940570316352
4993.44251689921,0.477035308614944,-27.9669273428117,0.293142541717813,0.00433067135248313
4993.44499691117,0.477034831922202,-27.9673363225476,0.293501048286924,0.00425475007310786
4993.4475014777,0.477034335323644,-27.9677278765761,0.293850667287594,0.00418151949647506
4993.45000604423,0.477033823236002,-27.9681029096475,0.294191641561357,0.00411086394154889
4993.45251061076,0.47703328756995,-27.9684622694323,0.294524204133771,0.00404267331013963
4993.45501517729,0.477032741325129,-27.9688067632844,0.294848587216901,0.00397684427571278
4993.45749518925,0.477032181735535,-27.9691371509126,0.295165011477215,0.00391327814363555
4993.45999975578,0.477031613877075,-27.9694541592917,0.295473692643684,0.00385188179258515
4993.46250432231,0.477031036955626,-27.9697584807743,0.2957748396795,0.00379256637985772
4993.46500888884,0.477030450295014,-27.9700507762285,0.296068657144574,0.00373524744473765
4993.46751345537,0.477029850704366,-27.9703316716235,0.296355344540205,0.0036798446825118
4993.46999346733,0.477029236481622,-27.970601756057,0.29663509816175,0.00362628161364455
4993.47249803386,0.477028613027755,-27.9708615862243,0.296908110934689,0.00357448595580275
4993.47500260039,0.477027976066565,-27.971111683159,0.297174566146283,0.0035243888259348
4993.47750716692,0.477027335569582,-27.9713525464072,0.297434645517612,0.00347592517848805
4993.48001173345,0.477026692066544,-27.9715846503476,0.297688521964609,0.00342903289527136
4993.48251629998,0.477026042205539,-27.9718084490058,0.297936362843373,0.0033836526014236
4993.48499631194,0.477025388544076,-27.9720243785393,0.298178334502122,0.00333972773020518
4993.48750087847,0.477024721398127,-27.9722328468801,0.29841459531959,0.00329720412713688
4993.490005445,0.477024047937145,-27.9724342425253,0.298645306349626,0.00325603052368343
4993.49251001153,0.477023363282525,-27.9726289247366,0.298870619565905,0.00321615787890673
4993.49501457806,0.477022675194796,-27.9728172353162,0.299090686155212,0.00317753982215868
4993.49749459002,0.477021983230222,-27.9729994973642,0.299305648213716,0.00314013213477562
4993.49999915655,0.477021293694427,-27.9731760242354,0.299515646294752,0.00310389273945412
4993.50250372308,0.477020596990627,-27.973347112541,0.299720811476598,0.00306878100892649
4993.50500828961,0.477019900070545,-27.9735130516158,0.299921279099366,0.00303475839742572
4993.50751285614,0.477019192010505,-27.9736741086256,0.300117175509676,0.00300178758789211
4993.51001742267,0.477018480082113,-27.9738305377199,0.300308630326018,0.00296983345249432
4993.51249743463,0.477017760464293,-27.9739825716253,0.300495765228455,0.00293886221163826
4993.51500200116,0.477017039752042,-27.9741304323389,0.300678700717024,0.00290884199938366
4993.51750656769,0.477016317650047,-27.9742743299497,0.300857550839357,0.00287974218346573
4993.52001113422,0.477015598737168,-27.9744144705291,0.301032425971579,0.00285153389370607
4993.52251570075,0.47701487636035,-27.9745510509128,0.301203432446902,0.00282418875204707
4993.52499571271,0.477014149712586,-27.9746842605468,0.301370676299521,0.00279767980324899
4993.52750027924,0.477013417979517,-27.9748142773747,0.301534261226617,0.00277198129749489
4993.53000484577,0.477012681121558,-27.9749412651375,0.301694289634258,0.00274706846442013
4993.5325094123,0.477011942781855,-27.975065375427,0.301850860742024,0.00272291795216065
4993.53501397883,0.477011199225157,-27.9751867492861,0.302004068094478,0.00269950713586445
4993.53749399079,0.47701046117216,-27.9753055268585,0.302154005293087,0.00267681504304345
4993.53999855732,0.477009723723983,-27.9754218417329,0.302300758356744,0.00265482106552526
4993.54250312385,0.477008986072647,-27.9755358258396,0.302444413354292,0.00263350545608206
4993.54500769038,0.477008245750748,-27.9756476050074,0.302585055044883,0.00261284912195152
4993.54751225691,0.477007499715671,-27.975757295251,0.302722766332734,0.0025928337544751
4993.55001682344,0.477006747958717,-27.9758650024596,0.302857629357129,0.0025734418861093
4993.5524968354,0.477005993101553,-27.9759708237455,0.30298972380277,0.00255465697004788
4993.55500140193,0.477005242620401,-27.9760748518565,0.30311912756793,0.00253646340465879
4993.55750596846,0.477004494474614,-27.9761771760873,0.303245911938107,0.00251884607088939
4993.56001053499,0.477003746864924,-27.9762778850582,0.303370146650633,0.00250179042335007
4993.56251510152,0.477002997934959,-27.9763770677282,0.303491900490837,0.00248528244055491
4993.56499511348,0.47700224725331,-27.9764748083304,0.303611242404315,0.0024693086167651
4993.56749968001,0.477001493280957,-27.9765711829717,0.303728239913272,0.00245385593173765
4993.57000424654,0.47700073688411,-27.9766662596559,0.303842959872447,0.00243891197309977
4993.57250881307,0.476999977515588,-27.9767600992734,0.303955465732545,0.00242446489841669
4993.5750133796,0.476999219061042,-27.976852759698,0.30406581889957,0.00241050367318309
4993.57749339156,0.476998464838302,-27.976944300828,0.304174078460923,0.00239701774864712
4993.57999795809,0.476997714376072,-27.9770347835525,0.304280300787576,0.00238399687787605
4993.58250252462,0.476996961080164,-27.9771242656788,0.304384540527285,0.00237143090180758
4993.58500709115,0.476996205414435,-27.9772128050588,0.304486853449918,0.00235931033271828
4993.58751165768,0.476995446812677,-27.9773004510808,0.304587296140487,0.00234762580433433
4993.59001622421,0.476994686699333,-27.9773872463788,0.304685922257878,0.00233636865822245
4993.59249623617,0.476993924574413,-27.9774732281627,0.304782783536266,0.00232553051588802
4993.5950008027,0.47699316679032,-27.9775584343574,0.304877930991419,0.00231510371818989
4993.59750536923,0.47699240916061,-27.9776429028277,0.30497141002476,0.00230508070137586
4993.60000993576,0.476991656588434,-27.9777266765632,0.305063268439869,0.00229545446969988
4993.60251450229,0.47699090412834,-27.9778097961318,0.305153550736609,0.00228621795113981
4993.60499451425,0.476990147931705,-27.9778922983874,0.305242302159806,0.00227736430821459
4993.60749908078,0.476989385638629,-27.9779742151185,0.305329568719193,0.00226888693651582
4993.61000364731,0.476988623312655,-27.9780555734208,0.30541539574617,0.00226078001592382
4993.61250821384,0.476987861368204,-27.9781363956238,0.30549982689882,0.00225303770912486
4993.61501278037,0.476987103351787,-27.9782167054254,0.305582902148282,0.00224565488393429
4993.6175173469,0.47698634861225,-27.9782965288701,0.305664659865309,0.00223862647401137
4993.61999735886,0.476985598943759,-27.9783758957356,0.305745138893062,0.00223194770542289
4993.62250192539,0.476984843160261,-27.9784548320174,0.305824374257071,0.00222561354267697
4993.62500649192,0.476984087082967,-27.9785333658222,0.305902406413342,0.00221961966898083
4993.62751105845,0.476983328443893,-27.9786115167611,0.305979273659081,0.0022139616415669
4993.63001562498,0.476982566650183,-27.9786892987022,0.306055012471311,0.00220863542763088
4993.63249563694,0.476981808050608,-27.9787667258822,0.306129660033094,0.00220363750722815
4993.63500020347,0.476981051963247,-27.9788438125057,0.306203248820229,0.00219896450137156
4993.63750477,0.476980300051218,-27.9789205768471,0.306275810873172,0.00219461336534629
4993.64000933653,0.476979546555787,-27.9789970385033,0.30634737705174,0.00219058089088247
4993.64251390306,0.476978795394698,-27.9790732201561,0.30641798046397,0.00218686437903563
4993.64499391502,0.476978041703994,-27.9791491383628,0.306487652753584,0.00218346089211541
4993.64749848155,0.476977282290631,-27.9792248039372,0.3065564261394,0.00218036768409513
4993.65000304808,0.476976524909599,-27.9793002263822,0.306624333819073,0.00217758268334707
4993.65250761461,0.476975768039226,-27.9793754107662,0.306691404428648,0.0021751038106577
4993.65501218114,0.476975015627946,-27.9794503675906,0.306757666760248,0.00217292944899501
4993.65751674767,0.476974267424459,-27.979525109709,0.306823147515498,0.00217105806156177
4993.65999675963,0.476973519076425,-27.9795996519905,0.306887872125997,0.00216948810532475
4993.66250132616,0.47697276936208,-27.9796740106697,0.306951868906241,0.00216821816512091
4993.66500589269,0.476972015307608,-27.9797481958861,0.307015164685133,0.00216724690328691
4993.66751045922,0.47697125833997,-27.9798222147497,0.307077788484527,0.0021665732179531
4993.67001502575,0.476970504285797,-27.9798960713392,0.307139768779341,0.00216619642492159
4993.67249503771,0.476969752622005,-27.979969767344,0.307201129916853,0.00216611595334931
4993.67499960424,0.476969001751045,-27.9800433081716,0.307261894143035,0.00216633148572885
4993.67750417077,0.476968255451153,-27.9801167049968,0.307322085921518,0.00216684301240673
4993.6800087373,0.476967513302386,-27.9801899713496,0.307381728507134,0.00216765052064907
4993.68251330383,0.476966765800744,-27.9802631156607,0.307440843165874,0.00216875374094622
4993.68501787036,0.476966014095045,-27.9803361460538,0.307499455499406,0.00217015280309725
4993.68749788232,0.476965263927703,-27.9804090669427,0.307557591817861,0.00217184814968368
4993.69000244885,0.476964512343795,-27.9804818762902,0.307615273607516,0.00217384024320895
4993.69250701538,0.476963762544958,-27.9805545751194,0.30767252339936,0.00217612998969011
4993.69501158191,0.476963016757737,-27.9806271678332,0.307729360971808,0.00217871859236599
4993.69751614844,0.47696227584469,-27.9806996635671,0.307785806942684,0.00218160732760793
4993.6999961604,0.476961533733279,-27.9807720711026,0.30784188010569,0.00218479736144237
4993.70250072693,0.476960791193634,-27.9808443999143,0.307897602308829,0.00218829012801547
4993.70500529346,0.476960043717418,-27.9809166533763,0.307952994031118,0.00219208695737449
4993.70750985999,0.476959294709192,-27.980988831835,0.308008077934312,0.00219618963723549
4993.71001442652,0.476958548060617,-27.9810609339451,0.308062874666947,0.0022006002383062
4993.71249443848,0.476957804242806,-27.9811329580158,0.308117402560253,0.00220532104555472
4993.71499900501,0.476957062266122,-27.9812049074279,0.308171678502502,0.00221035457607748
4993.71750357154,0.476956326619712,-27.9812767909846,0.308225721550373,0.00221570368822026
4993.72000813807,0.476955588308763,-27.9813486154364,0.308279547055203,0.00222137089508693
4993.7225127046,0.476954848698437,-27.9814203882289,0.308333174639995,0.00222735912709857
4993.72501727113,0.476954103968785,-27.9814921103721,0.308386623033223,0.00223367122549258
4993.72749728309,0.476953358015907,-27.9815637805196,0.308439912120139,0.00224031052903881
4993.73000184962,0.476952615124384,-27.981635395971,0.308493060226073,0.00224728067516213
4993.73250641615,0.476951875768942,-27.9817069550349,0.30854608372697,0.00225458554326599
4993.73501098268,0.476951142289542,-27.9817784617731,0.308598997673179,0.00226222940046696
4993.73751554921,0.476950406280358,-27.9818499209119,0.308651814703252,0.00227021631416168
4993.73999556117,0.476949672144442,-27.9819213415907,0.308704553098633,0.00227855089198456
4993.7425001277,0.47694893519121,-27.9819927278647,0.308757228996217,0.00228723756558233
4993.74500469423,0.476948195316552,-27.9820640800731,0.308809858870563,0.00229628100840979
4993.74750926076,0.476947456807452,-27.9821353955136,0.308862461664222,0.00230568637710741
4993.75001382729,0.476946717594301,-27.9822066691102,0.308915050757644,0.00231545898091431
4993.75249383925,0.476945981380088,-27.9822779001891,0.308967640979243,0.00232560470116802
4993.75499840578,0.476945250509854,-27.9823490928108,0.3090202457844,0.00233612969918913
4993.75750297231,0.476944523133504,-27.9824202534013,0.309072878677845,0.00234704027309892
4993.76000753884,0.476943790755415,-27.9824913870314,0.309125550965823,0.0023583426414271
4993.76251210537,0.476943059048332,-27.9825624984407,0.309178280280101,0.00237004358736893
4993.7650166719,0.476942321747828,-27.9826335849212,0.309231080320931,0.00238214980134191
4993.76749668386,0.47694158656192,-27.9827046441078,0.309283967017776,0.00239466875832145
4993.77000125039,0.476940851517054,-27.9827756705871,0.309336952726967,0.00240760807757512
4993.77250581692,0.476940123447928,-27.9828466650361,0.309390050550919,0.00242097612015463
4993.77501038345,0.476939394925818,-27.9829176288073,0.309443268950505,0.00243478120195489
4993.77751494998,0.476938670560079,-27.9829885703581,0.309496621472621,0.00244903233803554
4993.77999496194,0.476937942150159,-27.9830594937493,0.309550117725161,0.00246373832996492
4993.78249952847,0.476937212339293,-27.9831304020261,0.309603772554528,0.00247890858991803
4993.785004095,0.476936481801353,-27.9832012928208,0.309657598912103,0.00249455278763484
4993.78750866153,0.476935748658929,-27.9832721603833,0.309711607283103,0.00251068097949502
4993.79001322806,0.476935020715556,-27.9833430020043,0.309765810648342,0.00252730414721087
4993.7925177946,0.476934294738386,-27.9834138166697,0.309820216910509,0.00254443348768403
4993.79499780655,0.476933572886805,-27.9834846091144,0.309874834798789,0.00256208085087252
4993.79750237308,0.476932853417631,-27.9835553854286,0.309929673309126,0.00258025836748039
4993.80000693961,0.476932128423515,-27.9836261486632,0.309984740253374,0.00259897835446669
4993.80251150614,0.476931404067826,-27.9836969018592,0.310040048405668,0.0026182539056042
4993.80501607268,0.476930674664922,-27.9837676402856,0.310095606006242,0.0026380982758134
4993.80749608463,0.476929948308243,-27.9838383602145,0.31015142394708,0.00265852580227126
4993.81000065116,0.476929222827259,-27.9839090569113,0.310207508057277,0.00267955120680406
4993.81250521769,0.476928504673437,-27.9839797323985,0.31026386604625,0.00270119030865973
4993.81500978422,0.476927786132533,-27.9840503890526,0.310320501137229,0.00272345909370422
4993.81751435075,0.476927068789995,-27.9841210336382,0.310377419284955,0.00274637437469766
4993.81999436271,0.47692634796929,-27.9841916702214,0.310434626822045,0.00276995346382499
4993.82249892924,0.476925627089876,-27.9842622991369,0.310492131273637,0.00279421433240381
4993.82500349577,0.476924903788839,-27.9843329163286,0.310549937433427,0.00281917560199993
4993.8275080623,0.476924179893839,-27.9844035153667,0.310608050313675,0.00284485694195564
4993.83001262883,0.476923462628659,-27.9844740955627,0.310666474125628,0.00287127922350534
4993.83251719537,0.476922745339692,-27.9845446555739,0.310725207378326,0.00289846378960641
4993.83499720732,0.476922033132727,-27.9846152021577,0.310784252553384,0.00292643341563015
4993.83750177385,0.476921321140439,-27.9846857400588,0.310843609054961,0.0029552112952743
4993.84000634038,0.476920605074014,-27.9847562719926,0.31090327734944,0.00298482160325568
4993.84251090691,0.476919885124609,-27.9848267972832,0.310963257962107,0.00301528945977358
4993.84501547345,0.476919165769873,-27.9848973125392,0.311023552297895,0.00304664136451062
4993.8474954854,0.476918448738197,-27.9849678116672,0.311084157516253,0.00307890492653986
4993.85000005193,0.476917734506873,-27.9850382929745,0.311145068821879,0.00311210920095103
4993.85250461846,0.476917022880109,-27.9851087571377,0.311206279392833,0.0031462846688359
4993.85500918499,0.476916315354443,-27.9851792112577,0.311267782243565,0.00318146309284031
4993.85751375153,0.476915604028637,-27.9852496583983,0.311329568356667,0.00321767747456041
4993.85999376348,0.476914894399745,-27.9853201039599,0.311391631322976,0.00325496234199307
4993.86249833001,0.47691417745122,-27.985390542553,0.311453960042973,0.0032933534301857
4993.86500289654,0.476913464021759,-27.9854609731353,0.311516546277727,0.00333288871423451
4993.86750746307,0.476912749089953,-27.9855313886155,0.311579373829641,0.0033736076082664
4993.8700120296,0.476912043013046,-27.9856017896414,0.311642429106045,0.00341555215967163
4993.87251659614,0.476911335140045,-27.9856721765808,0.311705688971573,0.0034587657979175
4993.87499660809,0.476910633719027,-27.9857425575294,0.311769135782892,0.00350329471733607
4993.87750117462,0.476909927238028,-27.9858129359046,0.311832743437763,0.00354918648010232
4993.88000574115,0.476909218447193,-27.985883314406,0.311896489889375,0.00359649132010083
4993.88251030769,0.476908507825622,-27.9859536913411,0.311960349824136,0.00364526191932177
4993.88501487422,0.476907796522504,-27.9860240626471,0.312024292081863,0.00369555337324116
4993.88749488617,0.476907089011755,-27.9860944249262,0.31208828482015,0.00374742425682826
4993.8899994527,0.476906388617403,-27.986164778843,0.312152290043523,0.00380093616774621
4993.89250401923,0.476905687441512,-27.9862351274689,0.312216262409387,0.00385615356603523
4993.89500858577,0.476904990125171,-27.9863054792459,0.312280158463942,0.00391314480301967
4993.8975131523,0.476904288103443,-27.9863758396182,0.312343925755938,0.00397198110014386
4993.90001771883,0.476903583843188,-27.9864462122993,0.312407513770003,0.00403273793642949
4993.90249773078,0.476902880672952,-27.9865165979543,0.312470864926726,0.00409549461294898
4993.90500229731,0.476902175842881,-27.9865869938873,0.312533913811097,0.0041603348388499
4993.90750686384,0.476901476102942,-27.9866574010872,0.312596590670205,0.00422734750908283
4993.91001143037,0.476900783348114,-27.9867278252973,0.312658816450636,0.00429662655636652
4993.91251599691,0.476900091675929,-27.9867982749988,0.312720502945085,0.00436827124377857
4993.91499600886,0.476899400788076,-27.9868687637262,0.312781556765965,0.00444238662723147
4993.91750057539,0.476898710294394,-27.9869393053528,0.31284187654404,0.00451908375177847
4993.92000514192,0.476898017436825,-27.9870099097025,0.312901352308642,0.00459848012628628
4993.92250970845,0.47689732316819,-27.9870805859071,0.312959863587525,0.00468070043428327
4993.92501427499,0.476896634524123,-27.9871513464539,0.313017279995483,0.00476587739964494
4993.92749428694,0.476895950936593,-27.987222205893,0.313073453536497,0.00485415191657551
4993.92999885347,0.476895276205453,-27.9872931882278,0.313128224908752,0.00494567436123856
4993.93250342,0.47689460519532,-27.987364324269,0.313181416270486,0.00504060456237081
4993.93500798654,0.476893937525789,-27.9874356529263,0.313232836491692,0.00513911301541579
4993.93751255307,0.47689327501006,-27.9875072178356,0.313282276918429,0.00524138131348001
4993.9400171196,0.476892615289075,-27.9875790650213,0.313329507210187,0.00534760293917401
4993.94249713155,0.476891961050596,-27.9876512475884,0.313374277871794,0.0054579854250041
4993.94500169808,0.47689131879363,-27.9877238301251,0.313416312136783,0.00557275088764243
4993.94750626461,0.476890690941079,-27.9877968917874,0.313455304196784,0.00569213763700963
4993.95001083114,0.476890080595019,-27.987870534395,0.313490916988756,0.00581640177398074
4993.95251539768,0.476889484986433,-27.9879448807753,0.31352277863905,0.00594581854061515
4993.95499540963,0.476888911166782,-27.9880200814469,0.313550483770891,0.00608068442072611
4993.95749997616,0.476888353110277,-27.9880963086517,0.313573581316316,0.00622131829603514
4993.96000454269,0.476887822901822,-27.9881737703966,0.313591579632592,0.00636806513897316
4993.96250910922,0.476887326321596,-27.9882527099078,0.313603932838166,0.00652129805056712
4993.96501367576,0.47688686913603,-27.9883334208217,0.313610033923758,0.00668142140501615
4993.96749368771,0.476886463967464,-27.9884162603405,0.313609213799795,0.00684887518064902
4993.96999825424,0.476886116638951,-27.9885016604747,0.313600727072859,0.00702413801309109
4993.97250282077,0.476885842094228,-27.9885901465589,0.313583750764469,0.00720773215488014
4993.9750073873,0.476885645439922,-27.9886823424382,0.313557369678315,0.00740022791403188
4993.97751195384,0.476885545596271,-27.9887789990844,0.313520571292331,0.00760225024946972
4993.98001652037,0.476885563794636,-27.9888810109011,0.313472229991059,0.00781448533110514
4993.98249653232,0.476885721332199,-27.988989449231,0.313411091501178,0.00803768866652419
4993.98500109885,0.476886052300866,-27.9891056052392,0.313335761402443,0.00827269516378042
4993.98750566538,0.476886592229449,-27.9892310312553,0.313244683166906,0.00852042921571879
4993.99001023192,0.476887380315092,-27.9893675965778,0.31313612234945,0.00878191780611413
4993.99251479845,0.476888461007417,-27.989517545986,0.313008144576091,0.00905830452211928
4993.9949948104,0.476889894604207,-27.9896835767915,0.312858595584029,0.00935086741829346
4993.99749937693,0.476891746292988,-27.989868918399,0.312685070544024,0.0096610386319656
4994.00000394346,0.476894104149196,-27.9900774475177,0.312484889111539,0.00999042969568537
4994.00250851,0.476897066963506,-27.9903138123697,0.312255056663072,0.0103408594170526
4994.00501307653,0.476900760395641,-27.9905835959172,0.311992233781106,0.0107143890835053
4994.00751764306,0.476905323885792,-27.9908934989095,0.3116926914225,0.0111133623922972
4994.00999765501,0.476910928811169,-27.9912515662943,0.311352274760144,0.0115404544030621
4994.01250222154,0.476917769056405,-27.9916674432369,0.310966354336396,0.0119987291779674
4994.01500678807,0.476926085658123,-27.9921526940424,0.310529782789436,0.0124917099762621
4994.01751135461,0.476936156486775,-27.9927211710216,0.310036838273059,0.0130234629228033
4994.02001592114,0.476948314727225,-27.9933894617998,0.309481175457323,0.0135986994349811
4994.02249593309,0.476962946920832,-27.9941774232713,0.308855767053932,0.0142228990519973
4994.02500049962,0.476980512190482,-27.9951088149349,0.308152855400491,0.0149024596558907
4994.02750506615,0.47700153216077,-27.9962120395904,0.307363896771247,0.0156448772591151
4994.03000963269,0.477026608928406,-27.997521021871,0.30647952183856,0.0164589664554003
4994.03251419922,0.477056426138265,-27.999076228243,0.30548950186863,0.0173551279263222
4994.03499421117,0.477091759305296,-28.0009258672439,0.304382730053236,0.0183456741904928
4994.0374987777,0.477133466499035,-28.0031272715678,0.303147223327089,0.0194452273911052
4994.04000334423,0.477182485085625,-28.0057485072672,0.301770146036255,0.020671201929621
4994.04250791077,0.477239815040269,-28.0088702109438,0.300237881432049,0.0220443957690447
4994.0450124773,0.477306480609614,-28.0125876739842,0.298536137649166,0.0235897046357952
4994.04751704383,0.477383486870347,-28.0170131763896,0.296650123171984,0.0253369916811489
4994.04999705578,0.477471730219978,-28.0222785566898,0.294564779608323,0.0273221345825406
4994.05250162231,0.477571912142242,-28.0285380092639,0.292265108941682,0.0295882896199818
4994.05500618885,0.477684382200519,-28.035971041642,0.289736577571052,0.0321874002852059
4994.05751075538,0.477808968170019,-28.0447855352086,0.286965625646398,0.0351819920506311
4994.06001532191,0.477944739252196,-28.0552207818531,0.283940266371321,0.0386472788399612
4994.06249533386,0.478089719536118,-28.0675503366796,0.280650779237896,0.0426736102605755
4994.06499990039,0.478240578792224,-28.0820844879423,0.277090478970652,0.0473692630059217
4994.06750446693,0.478392282610064,-28.0991720745023,0.273256529057787,0.0528635579276871
4994.07000903346,0.478537731956829,-28.1192013481185,0.269150748640292,0.0593102325745029
4994.07251359999,0.478667445842753,-28.1425995596787,0.264780373478856,0.0668909488223661
4994.07499361194,0.478769322283262,-28.1698309218294,0.260158681522482,0.07581870463225
4994.07749817847,0.478828510387361,-28.2013926248851,0.255305417823378,0.0863408113320579
4994.08000274501,0.478827479433112,-28.2378086536834,0.250246936341,0.0987409291947232
4994.08250731154,0.478746320044821,-28.2796212346648,0.245016008074618,0.113339479639641
4994.08501187807,0.478563322105444,-28.3273798941373,0.239651245926756,0.13049153029576
4994.0875164446,0.478255867057209,-28.3816282669973,0.23419615234768,0.150581057932187
4994.08999645655,0.477801583638063,-28.442888976886,0.228697817165793,0.174010323940275
4994.09250102308,0.477179780691319,-28.5116470751355,0.223205347248087,0.201183038008497
4994.09500558962,0.476373074736288,-28.5883326343824,0.217768151016707,0.232480122439299
4994.09751015615,0.47536912981078,-28.6733031782431,0.212434193856838,0.268227253119752
4994.10001472268,0.474162405144398,-28.7668266016843,0.207248377610407,0.308654147945927
4994.10249473463,0.472755874486903,-28.8690651501141,0.2022511719396,0.353846753000786
4994.10499930116,0.471162491189808,-28.9800609989745,0.197477572284486,0.403695115081957
4994.1075038677,0.469406346818555,-29.0997237761408,0.192956458494112,0.457841683243747
4994.11000843423,0.467523260851348,-29.2278204706843,0.188710337210786,0.515636849025671
4994.11251300076,0.465560575739608,-29.363968206143,0.18475544375527,0.576110125772461
4994.11501756729,0.463575923540375,-29.5076304755635,0.181102154900852,0.637966085024785
4994.11749757924,0.461634706621641,-29.6581178902962,0.177755597976385,0.699613131019635
4994.12000214578,0.459806318325712,-29.8145944753474,0.174716403541565,0.759230104863826
4994.12250671231,0.458159182283561,-29.9760907452542,0.171981509187103,0.814870317679092
4994.12501127884,0.45675522766715,-30.1415244032037,0.16954494521723,0.864595815874189
4994.12751584537,0.455644435666102,-30.3097287769879,0.167398554438278,0.90662749465862
4994.12999585732,0.454860458398557,-30.4794880137305,0.165532606224329,0.939491540790551
4994.13250042385,0.454418041324592,-30.6495767943534,0.163936300669673,0.962140974890179
4994.13500499038,0.454312725591702,-30.8188013034567,0.162598145281378,0.974034115740189
4994.13750955692,0.454522771819731,-30.9860377607866,0.161506230721818,0.975159116695797
4994.14001412345,0.455012846975451,-31.1502650488536,0.16064843071005,0.966003559227759
4994.1424941354,0.455738636962304,-31.3105890163327,0.160012532000703,0.947477474728886
4994.14499870194,0.45665154742286,-31.466257289146,0.159586344216476,0.920805177534593
4994.14750326847,0.45770284931855,-31.6166648288654,0.159357781851271,0.887403961281765
4994.150007835,0.458846829220289,-31.7613514377209,0.15931494490336,0.848766435473584
4994.15251240153,0.460042879240086,-31.8999930262491,0.159446186934018,0.806359174505738
4994.15501696806,0.461256612343201,-32.0323885802357,0.159740175596267,0.761544958780443
4994.15749698001,0.462460175990223,-32.1584446614911,0.160185940540051,0.715530754887366
4994.16000154655,0.463632010295945,-32.2781589613431,0.160772915109188,0.669339707303737
4994.16250611308,0.464756253998116,-32.391604048986,0.161490958101312,0.623803006119716
4994.16501067961,0.465821975403033,-32.4989120856242,0.162330367988137,0.579566552645827
4994.16751524614,0.466822327506399,-32.6002610540484,0.16328189526542,0.537107347238407
4994.16999525809,0.467753743050642,-32.6958626950026,0.164336731630584,0.49675527997722
4994.17249982462,0.468615185737231,-32.7859522334985,0.165486512688002,0.458716978795575
4994.17500439116,0.469407536330234,-32.8707798475487,0.166723302778333,0.423099315167214
4994.17750895769,0.470133019197281,-32.9506037196608,0.16803958212148,0.389931079890463
4994.18001352422,0.47079480195991,-33.0256845208226,0.169428234952681,0.359182050287019
4994.18249353617,0.471396628577711,-33.0962811124209,0.170882530434801,0.3307791109298
4994.1849981027,0.471942572311678,-33.162647290503,0.172396111110544,0.304619487058159
4994.18750266924,0.472436828635709,-33.2250293886709,0.173962970844486,0.28058129071488
4994.19000723577,0.472883575162439,-33.2836645892924,0.17557744232134,0.258531724580332
4994.1925118023,0.473286878388705,-33.338779793391,0.177234179860013,0.238333294963167
4994.19501636883,0.473650622133262,-33.3905909460362,0.17892814331552,0.21984838311599
4994.19749638079,0.473978460756541,-33.4393026979121,0.180654581781074,0.202942506911971
4994.20000094732,0.474273800837413,-33.4851083570938,0.182409023498428,0.187486549162737
4994.20250551385,0.474539792989908,-33.5281900080841,0.184187262275662,0.173358187699185
4994.20501008038,0.474779318029968,-33.5687187814306,0.185985341474856,0.160442736555618
4994.20751464691,0.474995007538572,-33.6068552438706,0.187799547817009,0.148633530700697
4994.20999465886,0.475189257140826,-33.6427498301487,0.189626397494802,0.13783200380045
4994.2124992254,0.475364234925027,-33.6765433271477,0.191462625330014,0.127947532008469
4994.21500379193,0.475521900228841,-33.708367389465,0.193305171917707,0.118897130026021
4994.21750835846,0.475664020577474,-33.7383450615748,0.195151178400919,0.110605048587506
4994.22001292499,0.475792188955211,-33.7665912865992,0.196997970429478,0.10300231886763
4994.22251749152,0.475907828476491,-33.7932134297981,0.198843055379843,0.0960262605812166
4994.22499750347,0.476012220526757,-33.8183117595688,0.200684113768521,0.0896200004549504
4994.22750207001,0.476106505248864,-33.8419799085445,0.20251898856539,0.0837319854102991
4994.23000663654,0.476191717510158,-33.8643053221466,0.204345683810919,0.0783155294404763
4994.23251120307,0.476268769107344,-33.8853696776495,0.206162349606908,0.0733283666596403
4994.2350157696,0.476338488881857,-33.9052492740045,0.207967279932023,0.0687322545427376
4994.23749578155,0.476401613528354,-33.9240154090258,0.20975890005927,0.0644925875721116
4994.24000034809,0.476458815345492,-33.9417347362359,0.211535766772607,0.0605780542318804
4994.24250491462,0.47651067621445,-33.9584695777154,0.213296554050104,0.056960310622606
4994.24500948115,0.476557736480601,-33.974278246572,0.215040055528903,0.0536136990934086
4994.24751404768,0.476600457895661,-33.9892153047445,0.21676517460375,0.0505149774361319
4994.24999405964,0.476639268920116,-34.0033318393902,0.218470921986295,0.0476430853021804
4994.25249862617,0.476674543914519,-34.016675685678,0.220156404455426,0.0449789292421883
4994.2550031927,0.476706634320978,-34.0292916573871,0.221820830109107,0.0425051880343712
4994.25750775923,0.476735845780028,-34.0412217629442,0.223463487091859,0.0402061376378618
4994.26001232576,0.476762455605305,-34.0525053900783,0.22508375303028,0.0380674929280641
4994.26251689229,0.476786709576843,-34.0631795006103,0.226681077360025,0.0360762665147826
4994.26499690424,0.476808838009163,-34.0732787792608,0.228254993168088,0.0342206434113743
4994.26750147078,0.476829026133609,-34.0828358042443,0.229805096834762,0.0324898625464013
4994.27000603731,0.476847459001196,-34.0918811650997,0.231331057072338,0.0308741204455791
4994.27251060384,0.476864294886495,-34.1004436078172,0.23283260592792,0.0293644745617869
4994.27501517037,0.47687968118188,-34.1085501435653,0.234309531076638,0.0279527648448861
4994.27749518232,0.476893750745298,-34.116226182214,0.235761676523329,0.0266315359255058
4994.27999974886,0.476906628724948,-34.1234956154653,0.237188935865733,0.025393972869689
4994.28250431539,0.476918419939728,-34.130380943426,0.23859124822906,0.0242338384232651
4994.28500888192,0.476929221108023,-34.1369033438298,0.239968598573353,0.0231454209988118
4994.28751344845,0.476939114024987,-34.143082769796,0.241321012510948,0.0221234835332561
4994.2899934604,0.476948176515517,-34.1489380062738,0.242648558264654,0.0211632233691596
4994.29249802694,0.47695647920366,-34.1544867567447,0.243951338574006,0.0202602304476609
4994.29500259347,0.476964088562721,-34.1597457015139,0.245229487750359,0.0194104544342988
4994.29750716,0.476971066787604,-34.1647305744261,0.246483171394925,0.0186101694291415
4994.30001172653,0.476977469214013,-34.1694562094464,0.247712581856373,0.0178559465603537
4994.30251629306,0.476983347386676,-34.173936607497,0.248917934410463,0.0171446278991846
4994.30499630502,0.476988737638258,-34.1781849811024,0.250099465424652,0.0164733016306768
4994.30750087155,0.476993680356026,-34.1822138081689,0.251257436831799,0.015839281214906
4994.31000543808,0.476998206848692,-34.1860348685944,0.252392130077939,0.0152400854799703
4994.31251000461,0.477002353113774,-34.1896592778512,0.253503845510879,0.014673423049526
4994.31501457114,0.477006150237735,-34.1930975348783,0.254592895287624,0.0141371753768511
4994.3174945831,0.477009628923655,-34.1963595508335,0.255659607259126,0.0136293820587884
4994.31999914963,0.477012817443341,-34.199454704212,0.256704318157287,0.0131482275084181
4994.32250371616,0.477015736082916,-34.2023918536367,0.257727373493687,0.0126920292714234
4994.32500828269,0.477018404320551,-34.2051793817807,0.258729129985911,0.0122592259786616
4994.32751284922,0.477020837426128,-34.2078252145672,0.259709952235955,0.0118483687914654
4994.33001741575,0.477023050738368,-34.2103368441467,0.260670212958927,0.0114581121157943
4994.33249742771,0.477025065165984,-34.2127213531738,0.261610292613292,0.0110872056571192
4994.33500199424,0.477026890871666,-34.2149854341149,0.262530571501404,0.0107344868006229
4994.33750656077,0.477028550609581,-34.2171354223933,0.263431436509144,0.0103988739856307
4994.3400111273,0.477030053440154,-34.2191773109469,0.264313270929072,0.0100793598824998
4994.34251569383,0.477031414409634,-34.2211167802961,0.265176462559029,0.00977500560976602
4994.34499570579,0.477032639637551,-34.2229592069788,0.266021398223845,0.00948493514723605
4994.34750027232,0.477033734197144,-34.224709681126,0.266848465801403,0.00920833112377788
4994.35000483885,0.47703470864253,-34.2263730196952,0.267658055392494,0.00894443048736113
4994.35250940538,0.477035569451017,-34.2279537765164,0.2684505544985,0.00869252047087173
4994.35501397191,0.47703632539786,-34.2294562600624,0.26922634829378,0.00845193504824134
4994.35749398387,0.477036990300159,-34.2308845533111,0.269985819443098,0.00822205177482897
4994.3599985504,0.477037568383977,-34.232242523084,0.270729343899069,0.00800228770044249
4994.36250311693,0.477038069072106,-34.2335338389156,0.271457296394428,0.0077920969274297
4994.36500768346,0.477038491369596,-34.234761977211,0.272170045352397,0.00759096747806525
4994.36751224999,0.477038838209569,-34.2359302328591,0.272867958211828,0.00739841924560589
4994.37001681652,0.47703911260517,-34.237041722023,0.273551398754809,0.00721400195840511
4994.37249682848,0.477039321976086,-34.2380993936283,0.274220726969835,0.00703729337319195
4994.37500139501,0.477039472751386,-34.2391060388311,0.274876296257132,0.00686789706336473
4994.37750596154,0.477039568537714,-34.2400643012708,0.275518452264084,0.0067054407132936
4994.38001052807,0.477039617398437,-34.240976692967,0.276147536176048,0.00654957438561913
4994.3825150946,0.477039622251022,-34.2418455968685,0.276763881888973,0.0063999687874344
4994.38499510656,0.477039577306041,-34.2426732733123,0.277367816753934,0.00625631323845459
4994.38749967309,0.477039489597935,-34.2434618660628,0.27795966688901,0.00611831598449229
4994.39000423962,0.477039357119599,-34.2442134001345,0.278539751067453,0.00598570147835617
4994.39250880615,0.477039182530581,-34.2449297909889,0.279108382073528,0.00585821070009379
4994.39501337268,0.477038976036001,-34.2456128547798,0.279665868062989,0.00573559974367705
4994.39749338464,0.47703873935266,-34.2462643114227,0.280212507128891,0.00561763819504368
4994.39999795117,0.477038472220979,-34.2468857952838,0.280748589551945,0.00550410863278852
4994.4025025177,0.477038179948601,-34.2474788628086,0.281274401191191,0.00539480606137274
4994.40500708423,0.477037859599775,-34.2480449892279,0.281790221513832,0.00528953602081098
4994.40751165076,0.477037509005505,-34.2485855718172,0.28229632498179,0.00518811472005094
4994.41001621729,0.477037129413219,-34.2491019309771,0.282792981176408,0.005090368617513
4994.41249622925,0.477036726960145,-34.2495953153434,0.283280454370286,0.0049961339047312
4994.41500079578,0.477036303752598,-34.2500669063778,0.283759000409377,0.00490525536235973
4994.41750536231,0.477035862351742,-34.2505178255708,0.284228866721689,0.00481758652247864
4994.42000992884,0.477035406589826,-34.2509491422476,0.284690296468636,0.00473298829396116
4994.42251449537,0.477034934217351,-34.251361873462,0.285143524027428,0.00465132886056873
4994.42499450733,0.477034440127516,-34.251756984068,0.285588779285773,0.00457248283933507
4994.42749907386,0.477033929548759,-34.2521353889548,0.286026290730756,0.00449633166747205
4994.43000364039,0.477033401123633,-34.2524979497484,0.286456279633083,0.00442276251573821
4994.43250820692,0.477032856220509,-34.2528454783422,0.286878960744108,0.00435166875228996
4994.43501277345,0.477032299418142,-34.2531787463767,0.287294543379353,0.00428294926401776
4994.43751733998,0.477031734510788,-34.2534984862013,0.287703229284809,0.00421650821942606
4994.43999735194,0.477031158916346,-34.2538053972356,0.288105213995515,0.0041522540367036
4994.44250191847,0.477030573889502,-34.2541001467885,0.288500688404516,0.00409009999825949
4994.445006485,0.477029977561034,-34.2543833692925,0.288889839302004,0.00402996326415458
4994.44751105153,0.477029366528244,-34.2546556605795,0.289272849480469,0.00397176478803075
4994.45001561806,0.477028744383868,-34.2549175844121,0.289649898586529,0.00391542976360323
4994.45249563002,0.477028108650208,-34.255169668606,0.290021158109846,0.00386088688389472
4994.45500019655,0.477027471497035,-34.2554124181257,0.290386798652606,0.00380806886694407
4994.45750476308,0.477026826094364,-34.2556463092886,0.290746978485868,0.00375691107874598
4994.46000932961,0.477026177910327,-34.2558718029791,0.291101855428408,0.00370735235796975
4994.46251389614,0.477025525350715,-34.2560893383431,0.29145158162828,0.00365933402903587
4994.4649939081,0.477024860700981,-34.2562993294246,0.291796304619032,0.00361279972728003
4994.46749847463,0.477024189976624,-34.2565021694308,0.292136173056784,0.00356769614622039
4994.47000304116,0.477023507129548,-34.2566982223464,0.292471326843352,0.00352397207301736
4994.47250760769,0.477022818943974,-34.2568878340116,0.292801905750852,0.00348157910701797
4994.47501217422,0.477022127608694,-34.2570713312686,0.293128041354247,0.00344047120007361
4994.47751674075,0.477021435921744,-34.2572490281052,0.293449862055211,0.00340060429207276
4994.47999675271,0.477020743345187,-34.2574212269712,0.293767490710743,0.0033619362815386
4994.48250131924,0.477020046576344,-34.2575882167581,0.294081047204121,0.00332442666957968
4994.48500588577,0.477019340317885,-34.2577502701015,0.294390648644912,0.00328803653642766
4994.4875104523,0.477018627705237,-34.2579076438104,0.294696412403358,0.00325272889189
4994.49001501883,0.47701791062409,-34.2580605757352,0.294998451315171,0.00321846840693267
4994.49249503079,0.477017188592934,-34.2582092884802,0.295296873134376,0.00318522130125596
4994.49499959732,0.477016467508284,-34.2583539955667,0.295591782808426,0.00315295565891156
4994.49750416385,0.477015748580491,-34.2584949030309,0.295883280282853,0.00312164080794033
4994.50000873038,0.47701502812249,-34.2586322101038,0.296171460952284,0.00309124721617022
4994.50251329691,0.477014301650914,-34.2587661072156,0.296456418892117,0.00306174639719831
4994.50501786344,0.477013571008446,-34.2588967757118,0.296738248074313,0.0030331112380344
4994.5074978754,0.477012835483698,-34.2590243820324,0.297017040879452,0.00300531547848002
4994.51000244193,0.477012094720314,-34.2591490797646,0.297292884227904,0.00297833425017716
4994.51250700846,0.477011354651039,-34.259271013406,0.297565865237245,0.00295214387669654
4994.51501157499,0.477010616044578,-34.2593903213253,0.29783606401531,0.00292672175770945
4994.51751614152,0.47700987732366,-34.2595071381532,0.298103557889156,0.00290204612513859
4994.51999615348,0.477009140704925,-34.2596215978699,0.298368423010451,0.00287809625266292
4994.52250072001,0.47700840020077,-34.2597338266189,0.298630732679077,0.00285485178828297
4994.52500528654,0.477007655584238,-34.2598439431416,0.298890560596597,0.00283229333047967
4994.52750985307,0.477006902916205,-34.2599520549918,0.299147977080314,0.00281040212460491
4994.5300144196,0.477006150940744,-34.2600582627005,0.29940305498519,0.00278916057889659
4994.53249443156,0.477005400565824,-34.2601626576122,0.299655859596438,0.00276855180818504
4994.53499899809,0.477004649918662,-34.2602653286861,0.299906453052595,0.00274855956912634
4994.53750356462,0.477003903416264,-34.2603663676259,0.300154896526862,0.00272916860674845
4994.54000813115,0.477003156247958,-34.2604658616815,0.300401248040858,0.00271036384354253
4994.54251269768,0.477002404333453,-34.260563895741,0.300645565145657,0.00269213071824532
4994.54501726421,0.477001652144325,-34.2606605496678,0.300887907301043,0.00267445545680036
4994.54749727617,0.477000893663616,-34.260755891087,0.301128329241928,0.00265732442651247
4994.5500018427,0.477000134639104,-34.2608499836306,0.301366886831547,0.00264072502488112
4994.55250640923,0.47699937548464,-34.2609428851487,0.301603631406053,0.00262464510645075
4994.55501097576,0.476998623083487,-34.2610346555552,0.301838613508312,0.00260907337413107
4994.55751554229,0.476997870666621,-34.2611253533373,0.302071877316259,0.00259399858784845
4994.55999555425,0.47699711783537,-34.2612150393855,0.302303469047154,0.0025794100938132
4994.56250012078,0.476996365100124,-34.2613037715502,0.302533435591023,0.00256529752367947
4994.56500468731,0.476995604800348,-34.2613915995227,0.302761820092851,0.00255165061172493
4994.56750925384,0.476994844643117,-34.2614785686729,0.302988669747337,0.00253845994355759
4994.57001382037,0.476994083765097,-34.261564717562,0.303214026517364,0.00252571633272736
4994.57249383233,0.476993322201783,-34.2616500817107,0.303437929653303,0.00251341113442536
4994.57499839886,0.476992565760609,-34.2617347010638,0.303660418539809,0.00250153637714968
4994.57750296539,0.476991813031847,-34.2618186162087,0.30388152909552,0.0024900842104861
4994.58000753192,0.476991062227609,-34.2619018690848,0.304101296763237,0.00247904703679632
4994.58251209845,0.476990305913186,-34.2619844968717,0.30431975578647,0.00246841724166562
4994.58501666498,0.476989544683148,-34.2620665334027,0.304536943347816,0.00245818768823275
4994.58749667694,0.476988784328696,-34.2621480067808,0.3047528956703,0.00244835172785363
4994.59000124347,0.476988021862691,-34.2622289389829,0.304967645206623,0.00243890279581627
4994.59250581,0.476987261046874,-34.2623093530279,0.305181223270283,0.00242983501072115
4994.59501037653,0.476986507894454,-34.2623892763403,0.305393661053974,0.00242114294677873
4994.59751494306,0.476985754749024,-34.2624687349378,0.305604983860218,0.00241282098101931
4994.59999495502,0.476984999920566,-34.2625477585841,0.305815219939453,0.0024048638697303
4994.60249952155,0.476984245833802,-34.2626263750283,0.306024399408972,0.00239726661390594
4994.60500408808,0.476983486621032,-34.2627046042088,0.306232549136591,0.00239002409013439
4994.60750865461,0.476982724728615,-34.2627824616969,0.306439697829167,0.0023831316726738
4994.61001322114,0.476981966321269,-34.2628599623988,0.306645872759435,0.00237658524367647
4994.61251778767,0.476981207993814,-34.2629371178044,0.306851096758767,0.00237038073573075
4994.61499779963,0.476980454648324,-34.2630139472122,0.307055392896627,0.00236451464580423
4994.61750236616,0.476979703864249,-34.2630904709112,0.307258783088107,0.00235898350996255
4994.62000693269,0.476978953031748,-34.263166709867,0.307461288919955,0.00235378387665579
4994.62251149922,0.476978200426863,-34.2632426820045,0.30766293343741,0.00234891244307231
4994.62501606575,0.47697744237664,-34.2633183998303,0.307863738222428,0.00234436594373928
4994.62749607771,0.476976683419303,-34.263393871816,0.308063727199809,0.00234014159805697
4994.63000064424,0.47697592506632,-34.2634691047317,0.308262920253245,0.00233623684418447
4994.63250521077,0.476975171567861,-34.263544108061,0.308461336966064,0.00233264955906502
4994.6350097773,0.476974422878505,-34.2636188939812,0.308658994083112,0.00232937775683822
4994.63751434383,0.476973674853354,-34.2636934766896,0.308855908243787,0.00232641948444401
4994.63999435579,0.476972926186412,-34.2637678727594,0.309052096848066,0.00232377294543549
4994.64249892232,0.476972173619393,-34.2638420933473,0.309247577099905,0.00232143628123851
4994.64500348885,0.476971418097431,-34.263916147252,0.309442369073303,0.00231940795323597
4994.64750805538,0.476970662420417,-34.2639900368485,0.309636490176494,0.00231768659071842
4994.65001262191,0.476969908999141,-34.2640637658633,0.309829956743035,0.00231627121119578
4994.65251718844,0.4769691599532,-34.2641373390365,0.310022782894073,0.00231516107628123
4994.6549972004,0.476968412814452,-34.2642107648198,0.310214981452052,0.00231435560153671
4994.65750176693,0.476967667271358,-34.264284056406,0.310406565985609,0.00231385439272469
4994.66000633346,0.476966920082713,-34.264357224953,0.310597549634308,0.00231365698242273
4994.66251089999,0.476966172014787,-34.264430279935,0.31078794853186,0.00231376307514629
4994.66501546652,0.476965419136966,-34.2645032226993,0.31097777588419,0.00231417233039189
4994.66749547848,0.476964667779942,-34.2645760556249,0.311167047579778,0.00231488493337766
4994.67000004501,0.476963918309886,-34.2646487773592,0.311355775564923,0.002315901228867
4994.67250461154,0.476963173054261,-34.2647213919646,0.311543971116663,0.00231722191497621
4994.67500917807,0.47696242994909,-34.264793906542,0.311731643228921,0.00231884779569427
4994.6775137446,0.476961689283574,-34.2648663322554,0.311918803082023,0.00232077987005854
4994.67999375656,0.476960945383815,-34.2649386765404,0.312105460717839,0.00232301897637692
4994.68249832309,0.476960199904614,-34.2650109458275,0.312291629030696,0.00232556618451385
4994.68500288962,0.476959452636191,-34.2650831407937,0.312477320138637,0.00232842271283662
4994.68750745615,0.476958704437142,-34.2651552583956,0.312662544777884,0.00233158994086992
4994.69001202268,0.47695795890614,-34.2652272982986,0.312847313114723,0.00233506978764192
4994.69251658921,0.476957218671172,-34.2652992635492,0.313031633564835,0.0023388643803068
4994.69499660117,0.476956478840766,-34.2653711588789,0.313215512252159,0.00234297585113846
4994.6975011677,0.476955743137184,-34.2654429957927,0.313398958999929,0.00234740676608966
4994.70000573423,0.476955003155422,-34.2655147790213,0.313581981025561,0.00235215933736438
4994.70251030076,0.476954258108717,-34.265586511272,0.313764587696424,0.00235723599566625
4994.70501486729,0.476953514827817,-34.2656581932257,0.313946791049814,0.00236263963711558
4994.70749487925,0.476952771141727,-34.2657298201452,0.314128598266521,0.00236837315753348
4994.70999944578,0.476952030847394,-34.2658013910169,0.314310017239796,0.00237443999693557
4994.71250401231,0.476951293545821,-34.2658729071936,0.314491053123593,0.00238084377605772
4994.71500857884,0.476950560515762,-34.2659443764559,0.314671711824718,0.00238758843057969
4994.71751314537,0.476949826583988,-34.2660158045541,0.314851998954225,0.00239467790239456
4994.7200177119,0.476949089902783,-34.2660871979165,0.315031920964302,0.00240211612863583
4994.72249772386,0.476948350271483,-34.2661585572207,0.315211486864116,0.00240990737959075
4994.72500229039,0.476947608457197,-34.266229879761,0.315390703132519,0.00241805600984755
4994.72750685692,0.476946868937296,-34.2663011621541,0.315569577126491,0.00242656687922003
4994.73001142345,0.476946135607948,-34.266372403045,0.315748115036383,0.00243544533383615
4994.73251598998,0.476945404556388,-34.2664436037876,0.315926318652595,0.00244469674925494
4994.73499600194,0.476944674227756,-34.2665147697952,0.316104191067815,0.00245432686201224
4994.73750056847,0.476943942585456,-34.2665859081736,0.316281736907251,0.00246434161527235
4994.740005135,0.47694321149882,-34.2666570246733,0.316458962571058,0.00247474707798047
4994.74250970153,0.476942474797741,-34.2667281162542,0.316635872393309,0.00248554936681494
4994.74501426806,0.476941739801887,-34.2667991818972,0.316812473643978,0.00249675520282001
4994.74749428002,0.476941004726389,-34.2668702155141,0.316988769268002,0.00250837146684477
4994.74999884655,0.476940273468338,-34.2669412157484,0.31716476263452,0.00252040571856658
4994.75250341308,0.476939548380366,-34.267012186657,0.317340455845263,0.00253286590137812
4994.75500797961,0.476938821456679,-34.2670831316303,0.317515848174045,0.00254575994342838
4994.75751254614,0.47693809399093,-34.2671540584488,0.317690943638532,0.00255909636883154
4994.76001711267,0.476937365111497,-34.2672249701587,0.317865745578481,0.00257288371877296
4994.76249712463,0.47693663206913,-34.2672958640577,0.318040257139673,0.00258713079607978
4994.76500169116,0.47693590256991,-34.2673667377684,0.31821448341528,0.00260184712054666
4994.76750625769,0.476935171502118,-34.2674375845314,0.318388423251481,0.00261704228565189
4994.77001082422,0.476934445702547,-34.2675084050136,0.318562079029144,0.00263272699474826
4994.77251539075,0.476933724395272,-34.2675792019219,0.31873544941638,0.00264891208526851
4994.77499540271,0.476933002613546,-34.2676499803385,0.318908532291262,0.00266560875992096
4994.77749996924,0.476932278716924,-34.2677207460179,0.319081328680553,0.00268282876922879
4994.78000453577,0.476931555354008,-34.267791502001,0.319253839897143,0.00270058406307188
4994.7825091023,0.476930826835121,-34.2678622435624,0.319426065805929,0.00271888695826009
4994.78501366883,0.476930097636874,-34.2679329673115,0.319598006808283,0.00273775054078093
4994.78749368079,0.47692937565622,-34.268003670188,0.319769663672884,0.00275718873312076
4994.78999824732,0.476928654623296,-34.2680743494973,0.319941030275466,0.00277721574880762
4994.79250281385,0.476927936800971,-34.2681450096325,0.320112103229404,0.00279784675049445
4994.79500738038,0.47692722045527,-34.2682156566869,0.320282879103326,0.00281909744714962
4994.79751194691,0.476926500912981,-34.2682862947312,0.320453354157189,0.00284098395356961
4994.80001651344,0.476925777788,-34.2683569251204,0.320623524501028,0.00286352280606825
4994.8024965254,0.476925052135293,-34.2684275441317,0.320793388215595,0.0028867314505123
4994.80500109193,0.476924331851637,-34.268498148701,0.320962943190395,0.00291062827358322
4994.80750565846,0.476923611723255,-34.2685687324131,0.321132180188825,0.00293523216233822
4994.81001022499,0.476922894975414,-34.2686392962744,0.32130109167944,0.00296056330163571
4994.81251479152,0.476922183586222,-34.2687098456921,0.321469670235615,0.00298664284536467
4994.81499480348,0.476921469462645,-34.2687803844098,0.321637904264188,0.00301349234772711
4994.81749937001,0.476920754681286,-34.2688509174973,0.321805786373478,0.00304113444866224
4994.82000393654,0.476920035819477,-34.2689214446268,0.321973307507938,0.00306959257277444
4994.82250850307,0.476919314026381,-34.2689919617363,0.322140458253375,0.00309889118156273
4994.8250130696,0.476918597389036,-34.2690624650798,0.322307229596036,0.0031290560586252
4994.82751763613,0.47691788363288,-34.2691329502658,0.322473605353734,0.00316011397178315
4994.82999764809,0.476917172562642,-34.269203417971,0.322639570854523,0.00319209341835466
4994.83250221462,0.47691646273819,-34.2692738732749,0.322805107912,0.00322502388143941
4994.83500678115,0.476915752625013,-34.2693443215958,0.322970199620187,0.00325893624772725
4994.83751134768,0.476915041168695,-34.2694147666595,0.323134828243751,0.00329386256862047
4994.84001591421,0.476914328464276,-34.2694852081279,0.323298975959011,0.00332983636439313
4994.84249592617,0.476913612524545,-34.2695556405957,0.323462621074324,0.00336689244073029
4994.8450004927,0.476912898204284,-34.2696260593093,0.323625741832537,0.00340506772040688
4994.84750505923,0.476912189304986,-34.2696964632393,0.323788312796197,0.00344440095812662
4994.85000962576,0.476911482306282,-34.2697668523984,0.323950304015279,0.00348493285280473
4994.85251419229,0.476910778715155,-34.2698372338854,0.324111684805927,0.00352670606082163
4994.85499420425,0.476910073674735,-34.2699076124558,0.324272421685855,0.00356976507298417
4994.85749877078,0.476909366228982,-34.2699779914975,0.324432481316634,0.0036141565048384
4994.86000333731,0.476908656855596,-34.2700483693178,0.324591828594907,0.00365992931527188
4994.86250790384,0.476907946509312,-34.2701187425301,0.324750423397067,0.0037071346147952
4994.86501247037,0.476907236525861,-34.2701891063927,0.32490822222389,0.00375582648728325
4994.8675170369,0.476906533747133,-34.2702594615523,0.325065179106712,0.00380606221554456
4994.86999704886,0.476905833795133,-34.2703298110723,0.325221238951302,0.00385790165675653
4994.87250161539,0.476905134855962,-34.2704001613886,0.325376345459562,0.00391140806212457
4994.87500618192,0.476904434926686,-34.2704705196156,0.32553043864718,0.00396664782829786
4994.87751074845,0.476903732769181,-34.2705408901579,0.325683455158926,0.00402369079391793
4994.88001531498,0.476903028385923,-34.2706112730162,0.325835326714598,0.00408261037546126
4994.88249532694,0.476902322255967,-34.2706816664977,0.325985977603987,0.00414348399447781
4994.88499989347,0.476901621320793,-34.2707520709072,0.326135328456256,0.00420639401030635
4994.88750446,0.476900927766107,-34.2708224909696,0.326283288820823,0.00427142723125633
4994.89000902653,0.476900235887018,-34.2708929344941,0.326429758966182,0.00433867549209189
4994.89251359306,0.476899545682221,-34.2709634139989,0.326574634425946,0.00440823610281562
4994.89499360502,0.476898853350866,-34.2710339430371,0.326717800525378,0.00448021164949173
4994.89749817155,0.476898159184145,-34.2711045331112,0.326859136301011,0.00455471082013452
4994.90000273808,0.476897467374281,-34.2711751943496,0.326998511492935,0.00463184901906523
4994.90250730461,0.476896778598933,-34.2712459368985,0.327135779619736,0.00471174815317893
4994.90501187114,0.476896092777629,-34.2713167736148,0.327270782667808,0.00479453849401693
4994.90751643767,0.476895417342452,-34.2713877281402,0.327403348090063,0.00488035850487093
4994.90999644963,0.476894744331863,-34.2714588289379,0.327533284692635,0.00496935568171228
4994.91250101616,0.476894077105035,-34.2715301142202,0.327660388293464,0.00506168721255256
4994.91500558269,0.476893414374113,-34.2716016262856,0.327784434522608,0.00515752014078767
4994.91751014922,0.476892750775679,-34.2716734094873,0.327905179269797,0.00525703283685262
4994.92001471575,0.476892095885791,-34.2717455175643,0.328022359133358,0.00536041614840373
4994.92249472771,0.476891450456996,-34.2718180107348,0.328135681893953,0.00546787414355802
4994.92499929424,0.476890821254281,-34.2718909654198,0.328244826620097,0.00557962573898169
4994.92750386077,0.476890206137839,-34.2719644773792,0.328349438935209,0.00569590606963982
4994.9300084273,0.476889607095665,-34.2720386653542,0.328449131382771,0.00581696799021638
4994.93251299383,0.47688902930379,-34.272113674456,0.32854347907496,0.00594308332723507
4994.93501756036,0.476888468205609,-34.2721896721871,0.328632014499195,0.00607454498861007
4994.93749757232,0.476887931487593,-34.2722668577759,0.328714225095564,0.00621166889118922
4994.94000213885,0.476887427214256,-34.2723454669868,0.328789545881899,0.00635479692668969
4994.94250670538,0.476886961286303,-34.2724257812718,0.328857350354411,0.00650429937193993
4994.94501127191,0.476886543561661,-34.2725081436323,0.328916945951825,0.00666057868109029
4994.94751583844,0.47688618457089,-34.2725929704811,0.328967566959476,0.00682407314172972
4994.9499958504,0.476885892052388,-34.2726807641852,0.329008363528042,0.00699526014517201
4994.95250041693,0.47688568024268,-34.2727721302562,0.3290383980564,0.00717466183737219
4994.95500498346,0.476885559876888,-34.2728677882456,0.329056628146689,0.00736284920810957
4994.95750954999,0.476885547812963,-34.2729686004347,0.329061899751963,0.00756044975014482
4994.96001411652,0.476885676402704,-34.2730756015355,0.329052932858214,0.00776815446050719
4994.96249412848,0.476885967540107,-34.273190029325,0.329028296792891,0.00798672581607368
4994.96499869501,0.476886459655443,-34.273313379592,0.328986403918143,0.00821700937306789
4994.96750326154,0.476887192182704,-34.2734474502274,0.328925483352523,0.00845994421900341
4994.97000782807,0.476888209552589,-34.273594403778,0.328843562341346,0.00871657665113265
4994.9725123946,0.47688956419501,-34.2737568340633,0.328738443072381,0.00898807639858104
4994.97501696113,0.476891321109888,-34.2739378530705,0.328607676983893,0.00927575534882802
4994.97749697309,0.476893565789379,-34.2741411920216,0.328448535384813,0.00958109026960346
4994.98000153962,0.476896391958113,-34.2743713259387,0.328257972002099,0.00990574972472095
4994.98250610615,0.476899923223528,-34.2746336297122,0.328032591896766,0.0102516264541056
4994.98501067268,0.47690429184022,-34.2749345524438,0.327768603534818,0.0106208748025675
4994.98751523921,0.47690966493935,-34.275281839724,0.327461785822982,0.0110159576288711
4994.98999525117,0.476916230888518,-34.2756847788869,0.327107434968577,0.0114396995541955
4994.9924998177,0.476924219883647,-34.2761545061382,0.326700321792126,0.0118953542648588
4994.99500438423,0.476933897433581,-34.2767043598692,0.326234634428236,0.0123866828975961
4994.99750895076,0.476945588095354,-34.2773503188024,0.32570392888473,0.0129180521182498
4995.00001351729,0.476959672273881,-34.2781115106324,0.325101069570179,0.0134945507545827


==> E_filtered_0e23.csv <==
t_rt,E_full,E_low,E_high
40.0000001473274,0.454305141031139,0.176227020344571,0.91408344471697
40.0025000484891,0.453687622107319,0.175371670261252,0.953088472097657
40.0049999496508,0.453471236794571,0.174739417227045,0.981176482097242
40.0075000963583,0.453671670742371,0.174332454867146,0.996809137627627
40.00999999752,0.454273675906635,0.174151613775405,0.999150747878652
40.0125001442274,0.455233459333934,0.174196153554556,0.988175587949325
40.0150000453891,0.456485485477802,0.174463552293719,0.964665529551604
40.0174999465508,0.457951833953034,0.174949360110607,0.930099336583639
40.0200000932583,0.459551897713042,0.175647142704906,0.886460065234115
40.02249999442,0.461210530297864,0.176548522812725,0.836002609425045
40.0250001411274,0.462863595853649,0.177643325831125,0.781025552002439
40.0275000422891,0.464460725961065,0.1789198037811,0.723681755091906
40.0299999434508,0.465965757488941,0.180364901781904,0.665846491818048
40.0325000901583,0.467355534415801,0.181964567947354,0.60904630513394
40.03499999132,0.468617819534997,0.183704050995793,0.554440442132401
40.0375001380274,0.46974889958578,0.185568207670074,0.502840996817068
40.0400000391891,0.470751268458408,0.187541770949247,0.454756808782809
40.0424999403508,0.471631600529576,0.189609606684392,0.410448323990606
40.0450000870582,0.472399107924069,0.191756928553939,0.36998392199071
40.0474999882199,0.473064311725586,0.193969486356511,0.333291758937651
40.0500001349274,0.473638133228837,0.196233717617046,0.300204007794095
40.0525000360891,0.4741312891257,0.1985368713036,0.270492503012545
40.0549999372508,0.474553921359487,0.200867095647788,0.243896096292441
40.0575000839582,0.474915349762849,0.203213507992075,0.220140697503632
40.0599999851199,0.475223977346627,0.20556622955031,0.198953307791019
40.0625001318274,0.475487255090324,0.20791640135837,0.18007131846104
40.0650000329891,0.475711715248082,0.210256172845722,0.163248236884406
40.0674999341508,0.475903021864558,0.212578672571616,0.148256799784884
40.0700000808582,0.476066070938047,0.214877961673526,0.134890251185867
40.0724999820199,0.47620506177664,0.217148972647068,0.122962379768842
40.0750001287274,0.476323604657512,0.219387452261398,0.112306748028883
40.0775000298891,0.476424774216499,0.221589888420612,0.102775437254984
40.0799999310508,0.476511197085191,0.223753447379895,0.0942375491057165
40.0825000777582,0.476585092526142,0.225875911279206,0.0865776077469622
40.0849999789199,0.476648332302701,0.227955606749678,0.0796939746967555
40.0875001256273,0.476702484138569,0.229991340444914,0.0734973292243956
40.090000026789,0.476748881168878,0.231982333244402,0.0679092560294647
40.0924999279507,0.476788648471332,0.233928152135847,0.0628609458402446
40.0950000746582,0.476822756166812,0.23582865426622,0.0582920245473026
40.0974999758199,0.476852039426311,0.237683938875848,0.0541494930186942
40.1000001225273,0.476877206051542,0.239494304821363,0.0503867997470677
40.102500023689,0.476898848352607,0.241260217434471,0.0469630148722532
40.1049999248507,0.476917465720151,0.242982287204026,0.0438421182014938
40.1075000715582,0.476933468169026,0.244661230175679,0.0409923748328267
40.1099999727199,0.476947198836134,0.246297844828532,0.0383857961360866
40.1125001194273,0.476958964674515,0.24789298555945,0.0359976650293663
40.115000020589,0.476969031615263,0.249447536180639,0.0338061224008473
40.1175001672964,0.47697764725934,0.250962399432376,0.0317918044033451
40.1200000684582,0.476985018325011,0.252438484309121,0.02993752583093
40.1224999696199,0.47699132218238,0.253876708429152,0.0282280082842648
40.1250001163273,0.47699669645335,0.255277991094256,0.0266496448726427
40.127500017489,0.47700124790681,0.256643251494663,0.0251902998689127
40.1300001641964,0.477005068311462,0.257973399152661,0.0238391378880318
40.1325000653581,0.477008243031869,0.25926932444224,0.0225864672609246
40.1349999665198,0.477010860433596,0.260531890600503,0.0214236084495354
40.1375001132273,0.477013003209222,0.261761930905014,0.0203427701663575
40.140000014389,0.477014755053132,0.262960256140802,0.0193369467633659
40.1425001610964,0.477016170619711,0.264127655591068,0.0183998236447391
40.1450000622581,0.477017285228804,0.265264905238041,0.0175257017957654
40.1474999634198,0.477018126366898,0.266372771685482,0.0167094322478598
40.1500001101273,0.477018712642949,0.26745200327898,0.0159463581048007
40.152500011289,0.477019065242026,0.26850332463557,0.0152322633744881
40.1550001579964,0.477019222857264,0.269527435581048,0.014563326207123
40.1575000591581,0.477019226480546,0.270525007632139,0.0139360743187853
40.1599999603198,0.477019113876866,0.271496692073826,0.0133473460719088
40.1625001070272,0.4770189025543,0.272443124395914,0.0127942566598838
40.1650000081889,0.477018599912669,0.273364935229271,0.0122741708315354
40.1675001548964,0.477018201978962,0.274262747851745,0.0117846804426348
40.1700000560581,0.477017707438572,0.275137175556257,0.0113235843771585
40.1724999572198,0.477017121137297,0.275988812069316,0.0108888701307182
40.1750001039272,0.477016466355719,0.27681823147623,0.0104786948279706
40.1775000050889,0.477015768905485,0.277625984999798,0.0100913674144571
40.1800001517964,0.477015049165071,0.27841260818667,0.00972533146718977
40.1825000529581,0.477014311801691,0.279178627802907,0.00937915216178033
40.1849999541198,0.477013557464056,0.279924571897912,0.00905150517987732
40.1875001008272,0.477012767681937,0.280650961622408,0.00874116902104504
40.1900000019889,0.477011934886326,0.281358311733237,0.00844701851218865
40.1925001486964,0.477011061690105,0.282047121539718,0.00816801668727263
40.1950000498581,0.477010163711289,0.282717870493507,0.00790320684177584
40.1974999510198,0.477009263317948,0.283371020308871,0.00765170381962579
40.2000000977272,0.477008374369599,0.284007019186618,0.00741268568304939
40.2024999988889,0.47700749770744,0.284626311122297,0.00718538749280496
40.2050001455963,0.47700662505473,0.285229340798095,0.00696909738957583
40.207500046758,0.47700573779002,0.285816549856654,0.00676315385270895
40.2099999479197,0.477004822547854,0.286388371658104,0.00656694357129999
40.2125000946272,0.477003888194437,0.286945227552025,0.00637989901187738
40.2149999957889,0.477002943758371,0.287487516455135,0.0062014929447963
40.2175001424963,0.477002012513329,0.288015624062976,0.00603123445692424
40.220000043658,0.477001107384626,0.288529924881046,0.00586866399402091
40.2224999448197,0.477000219837827,0.289030788049861,0.00571334994404513
40.2250000915272,0.476999341578448,0.289518587852512,0.00556488807567205
40.2274999926889,0.476998450734014,0.289993694017412,0.00542290001746716
40.2300001393963,0.476997540212609,0.290456469898748,0.00528703434015514
40.232500040558,0.476996614829427,0.290907263736013,0.00515696413394448
40.2349999417197,0.476995691849346,0.29134640619784,0.00503238485793671
40.2375000884272,0.476994785511124,0.291774211393042,0.00491301070644525
40.2399999895889,0.476993902858775,0.292190985715888,0.00479857225283291
40.2425001362963,0.476993045089882,0.2925970378048,0.00468881463765387
40.245000037458,0.476992192128428,0.292992674345763,0.00458349695350307
40.2474999386197,0.476991326283646,0.293378202023483,0.00448239332663004
40.2500000853271,0.476990441758066,0.293753920017346,0.00438529320927558
40.2524999864888,0.476989545760178,0.29412011245709,0.00429200051445432
40.2550001331963,0.476988653744942,0.294477045919762,0.0042023320353219
40.257500034358,0.476987782984499,0.294824974285257,0.00411611506825049
40.2599999355197,0.476986940120664,0.295164146115637,0.00403318496265368
40.2625000822271,0.476986114591521,0.295494809115026,0.00395338485730155
40.2649999833888,0.476985290456403,0.295817215938342,0.00387656546695269
40.2675001300963,0.476984450486503,0.296131616598645,0.00380258657456948
40.270000031258,0.476983595479083,0.29643825516307,0.00373131760943456
40.2724999324197,0.476982728981321,0.296737357567478,0.00366263678649607
40.2750000791271,0.476981866561322,0.297029135146531,0.00359643005772325
40.2774999802888,0.476981030468676,0.297313791403637,0.00353258945179392
40.2800001269963,0.476980215953657,0.297591520841247,0.00347101081903178
40.282500028158,0.476979421688692,0.297862527009009,0.00341159423553624
40.2849999293197,0.476978622554942,0.298127011173614,0.00335424377817065
40.2875000760271,0.476977806736249,0.298385176979952,0.00329886946000208
40.2899999771888,0.476976970792473,0.298637217761167,0.00324538767846165
40.2925001238962,0.476976127863798,0.29888331455009,0.00319372063134559
40.2950000250579,0.476975297462011,0.299123633339419,0.00314379557845374
40.2974999262196,0.476974484626564,0.299358327948005,0.00309554257598956
40.3000000729271,0.476973700358546,0.299587558049439,0.00304889402057041
40.3024999740888,0.476972926634552,0.299811481231681,0.00300378386166783
40.3050001207962,0.476972145718876,0.300030261823243,0.00296014871021212
40.3075000219579,0.476971346470416,0.300244063149423,0.00291792910231937
40.3099999231196,0.476970529020047,0.30045303883946,0.00287707006933863
40.3125000698271,0.476969706169578,0.300657328875264,0.0028375208169095
40.3149999709888,0.476968896543679,0.300857061556541,0.00279923358934205
40.3175001176962,0.476968108408472,0.301052356500326,0.00276216217677076
40.3200000188579,0.476967344377071,0.301243336808561,0.0027262613158077
40.3225001655654,0.476966587156319,0.301430129546607,0.00269148602974221
40.3250000667271,0.476965821515646,0.301612866670052,0.00265779342619027
40.3274999678888,0.476965033543051,0.301791677738076,0.00262514291295179
40.3300001145962,0.476964228187354,0.301966683942576,0.00259349773848536
40.3325000157579,0.47696342312629,0.302137994623892,0.00256282410463219
40.3350001624653,0.476962629856843,0.302305704247523,0.00253309006002553
40.337500063627,0.476961860997836,0.302469906710917,0.00250426438787951
40.3399999647887,0.476961109853259,0.302630696254903,0.00247631581234689
40.3425001114962,0.476960366053724,0.302788176438324,0.00244921324926708
40.3450000126579,0.476959611027967,0.30294245296681,0.00242292657447331
40.3475001593653,0.476958832642072,0.303093628250323,0.00239742776243394
40.350000060527,0.476958035776687,0.303241796511888,0.0023726916008625
40.3524999616887,0.476957242187212,0.303387041832122,0.00234869539505471
40.3550001083962,0.476956465895411,0.303529435776194,0.00232541752016502
40.3575000095579,0.476955711470192,0.303669047335522,0.00230283641463663
40.3600001562653,0.476954974191337,0.303805952238404,0.00228093004289477
40.362500057427,0.476954239088023,0.303940232464129,0.00225967623555806
40.3649999585887,0.47695348636551,0.304071972993808,0.0022390533342191
40.3675001052962,0.476952714699659,0.304201257811351,0.00221904187384995
40.3700000064579,0.476951928187713,0.304328158435935,0.00219962441279094
40.3725001531653,0.476951146158907,0.304452737368802,0.00218078545353148
40.375000054327,0.476950382158064,0.304575047307803,0.00216251022929483
40.3774999554887,0.476949640257708,0.304695141205064,0.00214478358012982
40.3800001021961,0.476948915405328,0.304813079156901,0.00212758981522897
40.3825000033578,0.47694818338771,0.304928925030654,0.00211091251559959
40.3850001500653,0.476947437819935,0.305042751739718,0.00209473627275705
40.387500051227,0.476946670303647,0.305154623200318,0.00207904699539049
40.3899999523887,0.476945892744315,0.305264595967546,0.00206383274484837
40.3925000990961,0.47694511766031,0.305372713581079,0.00204908283332796
40.3950000002578,0.476944364274429,0.305479016586756,0.00203478729119454
40.3975001469653,0.476943635730178,0.305583545041599,0.00202093552172142
40.400000048127,0.476942917108956,0.305686345138856,0.00200751572252354
40.4024999492887,0.476942191141016,0.305787470943195,0.00199451593435705
40.4050000959961,0.476941448754748,0.305886981606905,0.00198192472360959
40.4074999971578,0.476940684569835,0.305984927722898,0.00196973199687169
40.4100001438652,0.476939911970158,0.306081351704401,0.00195792962026899
40.412500045027,0.476939147201857,0.306176285813042,0.00194651047167126
40.4149999461887,0.476938406093783,0.306269758381123,0.00193546783482682
40.4175000928961,0.476937685428204,0.30636179907089,0.00192479397979932
40.4199999940578,0.476936971511121,0.306452445806417,0.00191448027816979
40.4225001407652,0.476936248927414,0.306541744516579,0.00190451773850995
40.4250000419269,0.476935507051712,0.306629742485443,0.00189489790495115
40.4274999430886,0.476934748108745,0.306716481428432,0.00188561370402043
40.4300000897961,0.476933981586082,0.306801991110234,0.00187665954646328
40.4324999909578,0.476933225728158,0.30688629360428,0.00186803101015449
40.4350001376652,0.476932494681675,0.306969409379316,0.0018597236539626
40.4375000388269,0.476931780843013,0.30705136018665,0.00185173192098329
40.4399999399886,0.476931073653323,0.307132178302951,0.00184404954111536
40.4425000866961,0.476930355051725,0.307211902464754,0.00183666957887681
40.4449999878578,0.476929614647002,0.307290570629789,0.0018295858113469
40.4475001345652,0.476928857328476,0.307368215746124,0.00182279336924869
40.4500000357269,0.476928097632192,0.307444859583575,0.00181628886710316
40.4524999368886,0.47692735094507,0.30752051580682,0.00181006968124843
40.455000083596,0.476926628772714,0.307595198280318,0.00180413309550416
40.4574999847577,0.476925921730857,0.307668923798976,0.00179847522880956
40.4600001314652,0.476925218389409,0.307741720124366,0.00179309143559487
40.4625000326269,0.47692450355603,0.30781362096594,0.00178797657406604
40.4649999337886,0.476923763070931,0.307884655544474,0.00178312600807366
40.467500080496,0.476923010213506,0.307954851468599,0.00177853676635238
40.4699999816577,0.476922256689016,0.308024222082917,0.00177420697490291
40.4725001283652,0.476921517983815,0.308092775227908,0.00177013551754221
40.4750000295269,0.476920805722973,0.308160520594456,0.0017663211065035
40.4774999306886,0.476920104887449,0.308227470321798,0.00176276104601319
40.480000077396,0.47691940612449,0.308293649651256,0.00175945206554023
40.4824999785577,0.476918690077143,0.308359085690463,0.00175639029648916
40.4850001252652,0.476917951357361,0.30842380468212,0.00175357268672353
40.4875000264269,0.476917200916033,0.308487826314795,0.00175099759678833
40.4899999275886,0.476916453833652,0.308551157950682,0.00174866461938205
40.492500074296,0.476915728339545,0.308613804397588,0.00174657394365471
40.4949999754577,0.476915019377803,0.308675766828981,0.00174472500742202
40.4975001221651,0.476914325981732,0.308737060629886,0.00174311661170487
40.5000000233268,0.476913630547415,0.308797705192362,0.00174174639316067
40.5024999244885,0.476912912640556,0.30885772299432,0.00174061161773146
40.505000071196,0.476912178282961,0.308917138596287,0.001739710740453
40.5074999723577,0.47691143232357,0.308975962390512,0.00173904322056161
40.5100001190651,0.476910692757319,0.309034198679635,0.00173860986796089
40.5125000202268,0.476909973487401,0.309091846689416,0.00173841190150119
40.5150001669343,0.476909275975293,0.309148908340929,0.0017384499769948
40.517500068096,0.476908586720183,0.309205393186105,0.00173872357171605
40.5199999692577,0.476907889703387,0.309261319195803,0.00173923137929594
40.5225001159651,0.476907176231311,0.309316708562691,0.00173997204600433
40.5250000171268,0.476906440257509,0.309371576449248,0.00174094484738532
40.5275001638343,0.476905700034194,0.309425932084675,0.00174215073994813
40.530000064996,0.476904969209876,0.309479773651937,0.00174359157930087
40.5324999661577,0.476904257621339,0.309533097132233,0.00174526954648725
40.5350001128651,0.476903566373712,0.309585902568577,0.00174718629490087
40.5375000140268,0.476902882647623,0.309638198733635,0.001749342308378
40.5400001607342,0.476902185449377,0.309689999981964,0.00175173713840827
40.5425000618959,0.476901470943351,0.309741326450813,0.00175437064339655
40.5449999630576,0.476900740454822,0.30979218999262,0.00175724342744191
40.5475001097651,0.476900002105028,0.309842591829219,0.00176035737650428
40.5500000109268,0.476899278424766,0.309892528895324,0.00176371574175208
40.5525001576342,0.476898578363119,0.309941994457701,0.00176732180615739
40.5550000587959,0.476897892683908,0.309990985236604,0.00177117801880316
40.5574999599576,0.476897212872208,0.310039509955942,0.00177528601536592
40.5600001066651,0.476896519238272,0.310087581601601,0.00177964644601675
40.5625000078268,0.476895806181216,0.31013521504663,0.00178426026824292
40.5650001545342,0.476895075521805,0.310182417144275,0.0017891293620167
40.5675000556959,0.476894344767137,0.310229187786807,0.00179425717469844
40.5699999568576,0.476893628737362,0.310275517350429,0.00179964805258125
40.5725001035651,0.476892935368245,0.310321397007171,0.00180530648536859
40.5750000047268,0.476892255323794,0.310366823232219,0.00181123615680852
40.5775001514342,0.47689157764467,0.310411802298472,0.00181743980540142
40.5800000525959,0.4768908875008,0.31045634583258,0.00182391945226266
40.5824999537576,0.476890173758715,0.310500463066916,0.00183067728629803
40.585000100465,0.476889445280867,0.310544157457039,0.00183771681609488
40.5875000016267,0.476888722028362,0.310587424393766,0.00184504307043282
40.5900001483342,0.476888014421552,0.310630249690834,0.00185266180898678
40.5925000494959,0.476887329323245,0.310672622653095,0.00186057904710754
40.5949999506576,0.476886654246594,0.310714536817611,0.00186879979220783
40.597500097365,0.476885979217171,0.310755997906824,0.00187732830552422
40.5999999985267,0.476885287512791,0.310797013518202,0.00188616809402353
40.6025001452342,0.476884575560906,0.310837589113242,0.00189532318554655
40.6050000463959,0.476883852392694,0.310877723043906,0.00190479891532295
40.6074999475576,0.476883133684554,0.310917403707562,0.00191460208858052
40.610000094265,0.476882435192183,0.310956615459083,0.00192474056739255
40.6124999954267,0.476881756479599,0.310995342597577,0.00193522201578859
40.6150001421341,0.476881088458264,0.311033578201052,0.00194605342762069
40.6175000432958,0.476880415581518,0.311071323191729,0.00195724081868731
40.6199999444576,0.476879722597813,0.311108580763533,0.0019687897104548
40.622500091165,0.476879013363138,0.311145353178575,0.00198070652451627
40.6249999923267,0.476878293384689,0.311181630443288,0.00199299882449083
40.6275001390341,0.476877583854145,0.311217396799032,0.00200567603183969
40.6300000401958,0.476876892830583,0.311252629532961,0.00201874827236862
40.6324999413575,0.476876222313484,0.3112873107543,0.0020322258115681
40.635000088065,0.476875557071681,0.311321428527339,0.00204611800554363
40.6374999892267,0.476874886030434,0.311354980600774,0.00206043348091497
40.6400001359341,0.476874195209257,0.311387964367699,0.00207518057209971
40.6425000370958,0.476873485837473,0.311420373499382,0.00209036855063253
40.6449999382575,0.476872769567725,0.311452191098995,0.00210600825982354
40.647500084965,0.476872066625076,0.311483394667586,0.00212211247001518
40.6499999861267,0.476871383674264,0.311513953900076,0.00213869457574089
40.6525001328341,0.476870719112129,0.3115438457341,0.00215576826554424
40.6550000339958,0.47687005811362,0.311573052114263,0.0021733462782076
40.6574999351575,0.476869387580717,0.311601564416638,0.00219144095057792
40.6600000818649,0.476868697977802,0.311629371612927,0.00221006439279801
40.6624999830266,0.476867991084105,0.311656456973633,0.00222923007735569
40.6650001297341,0.476867281329223,0.311682794387908,0.00224895330628369
40.6675000308958,0.476866587658903,0.31170834967846,0.00226925138819901
40.6699999320575,0.476865912296586,0.311733083825811,0.00229014253005454
40.6725000787649,0.476865253345838,0.311756964001702,0.0023116451123027
40.6749999799266,0.476864596575905,0.311779964480447,0.00233377701513152
40.6775001266341,0.476863926984656,0.311802064356668,0.00235655563905633
40.6800000277958,0.476863236039935,0.311823240062708,0.00237999877043334
40.6824999289575,0.476862532367851,0.311843462286786,0.00240412596369301
40.6850000756649,0.476861829679561,0.311862688969621,0.00242895888160229
40.6874999768266,0.476861139030895,0.311880869222971,0.00245452133358667
40.6900001235341,0.476860474816834,0.311897954261139,0.00248083877488416
40.6925000246958,0.476859821677707,0.311913892892559,0.00250793642668198
40.6949999258575,0.476859166290385,0.311928644874124,0.00253583964376616
40.6975000725649,0.476858498041729,0.311942173045258,0.0025645737694731
40.6999999737266,0.476857806025608,0.311954432529752,0.00259416486576934
40.702500120434,0.476857105588575,0.311965374225669,0.00262464161147218
40.7050000215957,0.476856409411313,0.311974932983333,0.00265603517684495
40.7075001683032,0.476855730403551,0.311983035067055,0.00268837942076681
40.7100000694649,0.476855068857619,0.311989604499779,0.00272170997699058
40.7124999706266,0.476854422485904,0.311994572494366,0.00275606358608277
40.715000117334,0.476853768688965,0.31199786795874,0.00279147664609256
40.7175000184957,0.476853101364467,0.31199942651422,0.00282798690877987
40.7200001652032,0.476852413530433,0.311999172356224,0.00286563359681846
40.7225000663649,0.476851716697114,0.311997018397853,0.00290445905032941
40.7249999675266,0.476851025452743,0.311992863409463,0.00294450954749566
40.727500114234,0.476850354508282,0.311986596903526,0.00298583484524369
40.7300000153957,0.476849702728509,0.311978102893621,0.00302848728493617
40.7325001621032,0.476849057549266,0.311967266088671,0.00307252070502431
40.7350000632649,0.476848406634309,0.311953974214931,0.00311799067062285
40.7374999644266,0.476847737454336,0.311938108966496,0.00316495449455083
40.740000111134,0.476847052628433,0.311919540392557,0.00321347284173188
40.7425000122957,0.476846358643138,0.311898119469058,0.00326361103679934
40.7450001590031,0.476845674124032,0.311873681252547,0.00331544001181119
40.7475000601648,0.476845010593483,0.31184604537669,0.00336903566173326
40.7499999613266,0.476844367370916,0.311815023711248,0.00342447842258912
40.752500108034,0.476843726174222,0.311780420740373,0.00348185195080656
40.7550000091957,0.476843079186002,0.311742039117123,0.00354124380620807
40.7575001559031,0.47684240769857,0.311699662995692,0.0036027455791577
40.7600000570648,0.476841723375211,0.311653060423304,0.00366645531736804
40.7624999582265,0.476841036372343,0.311601969948698,0.00373247880199919
40.765000104934,0.47684036069548,0.311546101643644,0.00380093021509875
40.7675000060957,0.476839705083594,0.311485142768497,0.00387193273070933
40.7700001528031,0.476839065224364,0.311418760743224,0.0039456173904836
40.7725000539648,0.476838428211921,0.311346605287913,0.00402212305151586
40.7749999551265,0.476837779742126,0.311268304814362,0.0041015967328315
40.777500101834,0.476837111981683,0.311183455699162,0.00418419502759668
40.7800000029957,0.476836426305258,0.311091613929334,0.00427008697170794
40.7825001497031,0.476835744471534,0.310992291236088,0.00435945619437608
40.7850000508648,0.47683507321901,0.310884945822735,0.00445250234290814
40.7874999520265,0.476834425275316,0.310768992802152,0.0045494421197315
40.7900000987339,0.476833790719988,0.310643798688498,0.00465050924031039
40.7924999998956,0.476833154002575,0.310508683605022,0.00475595546178909
40.7950001466031,0.476832505460963,0.310362913213433,0.00486605252477523
40.7975000477648,0.476831836666015,0.310205683175644,0.00498109515947431
40.7999999489265,0.476831154208797,0.31003610915596,0.00510140583107708
40.8025000956339,0.476830471031588,0.309853216104426,0.0052273389678813
40.8049999967956,0.476829805412946,0.309655935007381,0.00535928496773584
40.8075001435031,0.476829159558684,0.309443097351353,0.00549767326719103
40.8100000446648,0.476828524084074,0.309213433946067,0.00564297558615041
40.8124999458265,0.476827883535119,0.308965566889119,0.0057957103748336
40.8150000925339,0.476827226160909,0.308697998406648,0.00595644921444517
40.8174999936956,0.476826548611566,0.308409090009663,0.00612582474650303
40.8200001404031,0.476825855800421,0.308097048194651,0.00630454123084078
40.8225000415648,0.476825164978653,0.307759912148398,0.00649338514160222
40.8249999427265,0.476824486716208,0.307395544390246,0.00669323627257525
40.8275000894339,0.476823824402983,0.307001627840175,0.00690507927708123
40.8299999905956,0.476823162939313,0.306575658579207,0.00713001646466767
40.832500137303,0.476822485964811,0.30611493860701,0.00736928295329034
40.8350000384647,0.47682178012101,0.305616564830443,0.0076242667048978
40.8374999396264,0.476821040123218,0.305077414038509,0.00789653158075267
40.8400000863339,0.476820269493525,0.304494131909246,0.00818784403816552
40.8424999874956,0.476819486100686,0.303863136634585,0.0085002043453753
40.845000134203,0.476818686446057,0.303180615737609,0.00883587878514649
40.8475000353647,0.476817860379167,0.30244254461548,0.00919743615473773
40.8499999365264,0.476816987421542,0.301644701804602,0.00958778989042448
40.8525000832339,0.47681603920155,0.300782684672853,0.010010246035146
40.8549999843956,0.476814977664247,0.299851923778666,0.0104685599483599
40.857500131103,0.476813782861222,0.298847714485099,0.0109670044583572
40.8600000322647,0.476812431636719,0.297765240731806,0.0115104444576665
40.8624999334264,0.476810895950447,0.296599624789201,0.0121044243171402
40.8650000801339,0.476809129532616,0.295345982394343,0.0127552640988431
40.8674999812956,0.476807061945568,0.293999491394561,0.0134701684053186
40.870000128003,0.476804598679375,0.2925554639221,0.0142573505653198
40.8725000291647,0.476801606558895,0.291009417518927,0.0151261761517441
40.8749999303264,0.476797950834456,0.289357162588764,0.0160873301484763
40.8775000770338,0.476793460695742,0.2875948731724,0.0171530081040534
40.8799999781955,0.476787941944254,0.285719179546166,0.0183371359355937
40.882500124903,0.476781154017293,0.283727262043435,0.0196556218953536
40.8850000260647,0.476772787372607,0.281616943926776,0.0211266393188174
40.8874999272264,0.476762458604564,0.279386793979725,0.0227709548982421
40.8900000739338,0.476749689866398,0.277036207158902,0.0246122984232845
40.8924999750955,0.476733903133381,0.274565484006916,0.0266777945965581
40.895000121803,0.476714419491383,0.271975894856952,0.0289984591221464
40.8975000229647,0.476690426920729,0.269269722709001,0.0316097682189577
40.8999999241264,0.476660966724963,0.266450301770357,0.0345523110523849
40.9025000708338,0.476624902234947,0.263522044758887,0.0378725372405343
40.9049999719955,0.476580858409388,0.260490445240925,0.0416235999623981
40.9075001187029,0.476527206476477,0.257362077827416,0.0458663181818257
40.9100000198646,0.476462004474396,0.254144566063625,0.0506702609989137
40.9125001665721,0.476382972227969,0.250846539249705,0.0561149720972383
40.9150000677338,0.476287442139327,0.247477564691212,0.0622913355119422
40.9174999688955,0.476172289827504,0.244048065820872,0.0693030856250134
40.9200001156029,0.476033876888084,0.24056923361723,0.0772684433297079
40.9225000167646,0.475867969024027,0.237052932888492,0.0863218531462708
40.9250001634721,0.475669650740184,0.233511602671817,0.09661576305774
40.9275000646338,0.475433234702434,0.229958155707053,0.10832236428699
40.9299999657955,0.475152208775225,0.226405881819899,0.121635161556098
40.9325001125029,0.474819176844668,0.222868346790005,0.136770169044702
40.9350000136646,0.474425820112963,0.219359288368231,0.153966442222848
40.9375001603721,0.47396292499361,0.215892525707637,0.173485536068974
40.9400000615338,0.473420460604245,0.212481867168231,0.195609317006715
40.9424999626955,0.472787747529355,0.20914102756925,0.220635374409999
40.9450001094029,0.472053810516399,0.205883554045732,0.248869079880485
40.9475000105646,0.471207891421258,0.202722758661311,0.280611101786267
40.950000157272,0.470240280375374,0.199671643813122,0.316139052903099
40.9525000584337,0.469143441187266,0.196742839204029,0.355681833372092
40.9549999595954,0.467913533750307,0.19394852655212,0.399385430808046
40.9575001063029,0.466552318392102,0.191300374148785,0.447269462601489
40.9600000074646,0.465069405738267,0.18880946063581,0.499174908348206
40.962500154172,0.463484610794922,0.186486205779116,0.554705365826439
40.9650000553337,0.461830183855984,0.184340312395781,0.613167084384639
40.9674999564954,0.460152289214393,0.182380712334681,0.673516566956444
40.9700001032029,0.458511116092386,0.180615538561822,0.734328394945478
40.9725000043646,0.45697890588957,0.179052094485832,0.793798740923363
40.975000151072,0.455635309630269,0.177696847355814,0.849800079604907
40.9775000522337,0.454560082946514,0.17655540761485,0.899997941143241
40.9799999533954,0.453823835804717,0.175632492144092,0.942030014508356
40.9825001001029,0.453478394279403,0.174931839372044,0.97373223055212
40.9850000012646,0.453548923450397,0.174456082998293,0.993379735262472
40.987500147972,0.45402981946762,0.174206563599644,0.999898712815605
40.9900000491337,0.454885579999176,0.174183107882536,0.9930045432913
40.9924999502954,0.456056384197226,0.174383817138745,0.973235020296024
40.9950000970028,0.457466917516967,0.17480489722685,0.941871523188774
40.9974999981645,0.459036234846208,0.175440566354023,0.900767468969222
41.000000144872,0.460686577322412,0.176283069011249,0.852122747842633
41.0025000460337,0.462349808326277,0.177322789272528,0.798249248587248
41.0049999471954,0.463971021994231,0.17854844834006,0.741366035641328
41.0075000939028,0.465509640253082,0.179947368889952,0.683448219742032
41.0099999950645,0.466938616563567,0.181505767944287,0.626137185474043
41.012500141772,0.468242569188389,0.183209063427052,0.570707026466394
41.0150000429337,0.469415407935257,0.185042179094572,0.518074386483277
41.0174999440954,0.470457957667732,0.186989826145527,0.468836662355979
41.0200000908028,0.471375815630946,0.189036766754529,0.42332482843071
41.0224999919645,0.47217760169333,0.19116804171629,0.381660279675486
41.025000138672,0.472873570134433,0.193369165458057,0.343808647729507
41.0275000398337,0.473474623254245,0.195626295266518,0.309626706743168
41.0299999409954,0.473991630567617,0.197926358607734,0.278900777629751
41.0325000877028,0.474434959080534,0.200257160714647,0.251376604138645
41.0349999888645,0.474814220361588,0.202607450061401,0.226781574773068
41.0375001355719,0.475138134112193,0.204966977636157,0.204840481227925
41.0400000367336,0.475414455524953,0.207326507919083,0.185286157275907
41.0424999378953,0.475650009172408,0.209677825401279,0.167866190631945
41.0450000846028,0.475850733073413,0.21201370883721,0.152346749068727
41.0474999857645,0.476021753839618,0.214327885144679,0.138514347886661
41.0500001324719,0.476167487749734,0.216614985286869,0.12617620484039
41.0525000336336,0.476291719985189,0.21887046875798,0.115159668482444
41.0549999347953,0.47639768696819,0.22109056903145,0.105311079701069
41.0575000815028,0.47648815649359,0.22327222484829,0.0964943206335719
41.0599999826645,0.476565463403543,0.225413010459418,0.0885892207756055
41.0625001293719,0.476631582397544,0.227511076678545,0.0814899622610324
41.0650000305336,0.476688174989022,0.229565078894567,0.0751035233339073
41.0674999316953,0.476736636545822,0.231574109573818,0.0693482324275766
41.0700000784028,0.476778155225503,0.233537634118106,0.0641524248772418
41.0724999795645,0.476813745739374,0.235455430713044,0.0594532300673769
41.0750001262719,0.476844280739902,0.237327533499245,0.0551954770454265
41.0775000274336,0.476870504547428,0.239154191731212,0.0513307239803571
41.0799999285953,0.476893045727029,0.240935837413743,0.0478163964065979
41.0825000753027,0.476912433394528,0.242673052433124,0.0446150457939713
41.0849999764644,0.476929094582042,0.24436653823218,0.0416936925166846
41.0875001231719,0.476943397418485,0.246017090938091,0.0390232660829893
41.0900000243336,0.476955648737136,0.247625567374747,0.0365781069856105
41.0924999254953,0.476966135234268,0.24919286582264,0.0343355377617591
41.0950000722027,0.476975100711873,0.250719903332972,0.0322754816919211
41.0974999733644,0.476982771067342,0.252207607337561,0.0303801361582722
41.1000001200719,0.476989333247327,0.253656913452512,0.0286336821506902
41.1025000212336,0.476994928426623,0.255068757860621,0.0270220414640081
41.105000167941,0.4769996795879,0.256444082289909,0.025532666050343
41.1075000691027,0.4770036748856,0.257783817208935,0.0241543555353387
41.1099999702644,0.477007006588544,0.259088879494636,0.0228771011274383
41.1125001169719,0.477009751370601,0.260360155107874,0.0216919425514459
41.1150000181336,0.477012005265836,0.261598506452043,0.0205908446420246
41.117500164841,0.477013845509321,0.262804763613344,0.019566586376888
41.1200000660027,0.477015337611286,0.263979736319135,0.0186126653597257
41.1224999671644,0.477016524808623,0.265124218702801,0.0177232153769583
41.1250001138718,0.477017432723655,0.266238992100904,0.0168929381398492
41.1275000150335,0.477018081662489,0.267324823095933,0.0161170442852776
41.130000161741,0.477018489446877,0.268382455209656,0.0153911995570709
41.1325000629027,0.477018694399385,0.269412607454548,0.0147114777733182
41.1349999640644,0.477018730589799,0.27041596735887,0.0140743135528847
41.1375001107718,0.477018640930003,0.271393200574225,0.0134764645711361
41.1400000119335,0.477018453043036,0.272344955760416,0.0129149734060127
41.142500158641,0.477018172020428,0.273271869973582,0.0123871396980841
41.1450000598027,0.477017800743692,0.274174577569903,0.0118904957489337
41.1474999609644,0.477017334197188,0.2750537006866,0.0114227869268687
41.1500001076718,0.477016770420166,0.275909844219841,0.0109819516474954
41.1525000088335,0.477016132537354,0.276743595239825,0.0105661038853595
41.1550001555409,0.477015442777765,0.277555514746855,0.0101735140387284
41.1575000567027,0.477014724344559,0.27834614599721,0.00980259213462954
41.1599999578644,0.477013992547734,0.279116023359481,0.00945187256584539
41.1625001045718,0.477013244477387,0.279865675624233,0.00912000324041536
41.1650000057335,0.477012466826628,0.280595629523144,0.00880573673780896
41.1675001524409,0.477011646719301,0.281306405166415,0.00850792321958293
41.1700000536026,0.477010785852811,0.281998510404872,0.00822550399033577
41.1724999547643,0.47700989467604,0.282672432510812,0.00795750243498663
41.1750001014718,0.477008991085295,0.283328638720733,0.00770301586191107
41.1775000026335,0.477008100978144,0.283967585002596,0.00746120734930866
41.1800001493409,0.477007221452066,0.284589713829598,0.00723129812677148
41.1825000505026,0.477006349866171,0.285195472251882,0.00701256317171163
41.1849999516643,0.477005469636739,0.285785304152744,0.00680432862090767
41.1875000983718,0.47700456366911,0.286359646731247,0.00660596923670578
41.1899999995335,0.477003636831589,0.286918927683764,0.00641690628599962
41.1925001462409,0.477002693988522,0.287463551571321,0.00623660290713123
41.1950000474026,0.4770017603461,0.287993910174385,0.00606455959601257
41.1974999485643,0.477000845737776,0.288510377668855,0.00590030969789289
41.2000000952717,0.476999954140495,0.289013326692451,0.00574341511902446
41.2024999964335,0.476999078315057,0.28950313044151,0.00559346506162569
41.2050001431409,0.47699819347236,0.289980158504213,0.00545007477379777
41.2075000443026,0.476997293268884,0.29044477941085,0.00531288633138397
41.2099999454643,0.476996372091662,0.290897344329263,0.00518156668456717
41.2125000921717,0.476995446031164,0.29133818989007,0.00505580610567654
41.2149999933334,0.476994533442444,0.291767634937589,0.00493531489979047
41.2175001400409,0.476993646177324,0.292185987547911,0.00481981998826817
41.2200000412026,0.476992781984744,0.292593552897986,0.00470906309611008
41.2224999423643,0.476991932412281,0.292990639969102,0.0046028002341489
41.2250000890717,0.476991073645303,0.293377554438002,0.00450080164673046
41.2274999902334,0.476990194021981,0.293754597866242,0.00440285296708907
41.2300001369409,0.476989303622804,0.294122061512867,0.00430875487186999
41.2325000381026,0.47698840670863,0.294480213373604,0.00421832108019007
41.2349999392643,0.476987530294811,0.29482931318879,0.00413137682330277
41.2375000859717,0.476986677828234,0.295169607158677,0.00404775577069986
41.2399999871334,0.476985850330202,0.295501344627859,0.00396729942633938
41.2425001338408,0.476985028257204,0.295824774701772,0.00388985665154643
41.2450000350025,0.476984196604648,0.296140149221247,0.00381528517201337
41.2474999361642,0.476983345600389,0.29644771352925,0.00374345170914966
41.2500000828717,0.476982480101545,0.296747699758572,0.00367423237937324
41.2524999840334,0.476981619121974,0.297040324761275,0.00360751189644369
41.2550001307408,0.476980772907392,0.29732578917156,0.00354318074225772
41.2575000319025,0.476979953933077,0.297604292179104,0.00348113417397788
41.2599999330642,0.476979156599268,0.297876031973576,0.00342127153069509
41.2625000797717,0.47697835968683,0.298141209811955,0.00336349576898074
41.2649999809334,0.476977550857335,0.298400030483425,0.00330771549995768
41.2675001276408,0.476976723766156,0.298652690926531,0.00325384544978498
41.2700000288025,0.476975880830542,0.298899373835088,0.00320180631596634
41.2724999299642,0.476975045872469,0.299140250619568,0.00315152453162879
41.2750000766717,0.476974229000751,0.299375477268693,0.00310292968816866
41.2774999778334,0.476973435588225,0.299605208747703,0.00305595374367235
41.2800001245408,0.476972660093473,0.299829604014063,0.00301053042288577
41.2825000257025,0.476971885442948,0.300048825917055,0.00296659576143235
41.2849999268642,0.47697109383864,0.300263036922259,0.00292408917384997
41.2875000735716,0.476970283497697,0.300472395051574,0.00288295446287343
41.2899999747333,0.476969460164877,0.300677043139491,0.00284313978401147
41.2925001214408,0.476968644235157,0.30087711251157,0.00280459693803131
41.2950000226025,0.476967849334268,0.301072724643684,0.00276727964199255
41.2975001693099,0.476967079076423,0.30126399994333,0.00273114248207262
41.3000000704716,0.47696632168789,0.301451063773359,0.0026961405077141
41.3024999716333,0.476965559549995,0.301634046588614,0.00266223018381195
41.3050001183408,0.476964782454119,0.301813080351356,0.00262937054026425
41.3075000195025,0.47696398053725,0.301988286970365,0.00259752335521559
41.3100001662099,0.47696317517021,0.302159781048012,0.00256665448900608
41.3125000673716,0.476962376417122,0.302327659047683,0.00253673157132754
41.3149999685333,0.476961599127542,0.302492014691148,0.00250772336259031
41.3175001152408,0.476960847293914,0.302652942111195,0.00247959901105001
41.3200000164025,0.476960102847078,0.302810539068555,0.00245232713038881
41.3225001631099,0.47695935122846,0.302964911882603,0.00242587735299096
41.3250000642716,0.476958581169718,0.303116165654757,0.00240022114880872
41.3274999654333,0.476957789538819,0.303264396631186,0.00237533245831991
41.3300001121407,0.476956992599363,0.30340969132302,0.00235118794227817
41.3325000133024,0.476956209673285,0.30355212447181,0.00232776600811298
41.3350001600099,0.476955450857528,0.30369176562887,0.00230504521437527
41.3375000611716,0.476954708578651,0.303828685356588,0.00228300367729634
41.3399999623333,0.476953976559304,0.303962965806668,0.00226161941788039
41.3425001090407,0.476953232291857,0.304094689975917,0.00224087055523189
41.3450000102024,0.476952465754001,0.304223942527441,0.00222073679535091
41.3475001569099,0.476951683353193,0.304350800455699,0.00220120025794236
41.3500000580716,0.476950899201854,0.30447532800241,0.00218224499673428
41.3524999592333,0.476950125948505,0.304597578366337,0.00216385610330747
41.3550001059407,0.476949379356593,0.304717606163711,0.0021460189334362
41.3575000071024,0.476948648237589,0.304835465564034,0.00212871776517219
41.3600001538098,0.476947923110362,0.304951222447767,0.00211193665079361
41.3625000549715,0.476947185128259,0.305064945520161,0.00209565964054969
41.3649999561333,0.476946424092768,0.305176701558313,0.00207987216859057
41.3675001028407,0.476945644734427,0.30528654939361,0.00206456162203354
41.3700000040024,0.476944867862908,0.305394538624443,0.00204971727648645
41.3725001507098,0.476944108531236,0.305500708250411,0.00203532908228296
41.3750000518715,0.4769433715627,0.305605096258039,0.00202138662278052
41.3774999530332,0.47694265186539,0.30570774801183,0.00200787862183758
41.3800000997407,0.47694193379083,0.305808715948251,0.0019947931672419
41.3825000009024,0.476941195645622,0.305908055028687,0.00198211835144096
41.3850001476098,0.476940437096153,0.306005821556944,0.00196984381461723
41.3875000487715,0.476939664918137,0.306102060569636,0.00195796078352638
41.3899999499332,0.476938897212718,0.306196806690506,0.00194646209493629
41.3925000966407,0.476938148918626,0.306290088203293,0.00193534095294981
41.3949999978024,0.476937421517579,0.306381932687709,0.00192459000880364
41.3975001445098,0.476936710925876,0.30647237726924,0.00191420113264106
41.4000000456715,0.476935993153072,0.306561463432295,0.0019041650948337
41.4024999468332,0.476935258284723,0.306649239405678,0.00189447333205894
41.4050000935407,0.476934503857472,0.306735749608468,0.00188511824488229
41.4074999947023,0.476933736692935,0.306821026435315,0.00187609389604859
41.4100001414098,0.476932976940083,0.306905095692342,0.00186739564133136
41.4125000425715,0.476932237709001,0.306987975704518,0.00185901913124633
41.4149999437332,0.476931522625646,0.307069688447333,0.00185095936032526
41.4175000904406,0.476930813744742,0.307150260257746,0.00184321003991294
41.4199999916023,0.476930100681278,0.307229730193363,0.00183576456328157
41.4225001383098,0.476929367589523,0.307308136688189,0.00182861632129555
41.4250000394715,0.476928614921095,0.307385515049779,0.00182175999984942
41.4274999406332,0.476927854600598,0.307461890433841,0.00181519179196553
41.4300000873406,0.476927104366567,0.307537278487367,0.00180890902613378
41.4324999885023,0.476926374547172,0.30761169100644,0.00180290904283532
41.4350001352098,0.47692566328107,0.30768514309679,0.00179718844034626
41.4375000363715,0.476924961333305,0.307757660514635,0.00179174279436185
41.4399999375332,0.476924251327888,0.30782927427968,0.0017865670160207
41.4425000842406,0.476923516946086,0.307900015814967,0.00178165616698239
41.4449999854023,0.476922767349197,0.307969915323739,0.00177700684547192
41.4475001321097,0.476922012209473,0.308038988886077,0.00177261682821017
41.4500000332714,0.476921269098226,0.308107246066614,0.0017684849365313
41.4524999344331,0.476920548586185,0.308174694058694,0.00176460996792649
41.4550000811406,0.476919845956903,0.308241344122857,0.00176098978149347
41.4574999823023,0.476919150545331,0.308307218194223,0.00175762126656172
41.4600001290097,0.476918440803024,0.308372341881344,0.00175450053826536
41.4625000301714,0.476917709243867,0.308436743562566,0.00175162428277067
41.4649999313331,0.476916959843465,0.308500444241964,0.00174899035790612
41.4675000780406,0.476916212452449,0.308563457107322,0.00174659814860145
41.4699999792023,0.476915477657923,0.3086257842555,0.00174444757589019
41.4725001259097,0.476914765484779,0.308687429156374,0.00174253862428585
41.4750000270714,0.476914071848066,0.308748401769876,0.00174087028483791
41.4774999282331,0.476913377695219,0.308808718548067,0.0017394403557305
41.4800000749406,0.476912666684224,0.30886840336832,0.0017382462253971
41.4824999761023,0.476911936513204,0.308927480541965,0.00173728591787825
41.4850001228097,0.476911192117014,0.30898596555582,0.00173655852926072
41.4875000239714,0.476910449710872,0.309043864499654,0.00173606455519282
41.4899999251331,0.47690972566704,0.309101177036469,0.00173580522968532
41.4925000718405,0.47690901960536,0.309157901528098,0.00173578129675646
41.4949999730022,0.47690833117577,0.309214047291666,0.00173599288618664
41.4975001197097,0.476907639277894,0.309269628835738,0.00173643872947514
41.5000000208714,0.476906929518697,0.309324667239587,0.00173711731292619
41.5025001675788,0.476906201008246,0.309379181926214,0.00173802781781569
41.5050000687405,0.476905462358543,0.309433184078675,0.0017391705945587
41.5074999699022,0.47690472595344,0.309486673190243,0.0017405471866637
41.5100001166097,0.476904007144963,0.309539645804549,0.00174215989251887
41.5125000177714,0.476903311551408,0.309592100633923,0.00174401066107226
41.5150001644788,0.476902629323873,0.309644043202471,0.00174610033524925
41.5175000656405,0.476901937367252,0.309695485474237,0.00174842857500075
41.5199999668022,0.476901229645154,0.309746447894518,0.00175099515533177
41.5225001135097,0.476900503040622,0.309796944433249,0.00175380029679201
41.5250000146714,0.476899766274531,0.309846980927119,0.0017568455321781
41.5275001613788,0.476899037371669,0.309896553909531,0.00176013375411078
41.5300000625405,0.476898330667207,0.309945657348906,0.00176366835886531
41.5324999637022,0.476897641371432,0.309994285642565,0.00176745210080885
41.5350001104096,0.476896960052068,0.310042443548957,0.00177148685857787
41.5375000115713,0.476896274967463,0.310090145316937,0.00177577367266542
41.5400001582788,0.4768955649548,0.31013740207506,0.00178031301238587
41.5425000594405,0.476894841071148,0.310184228179932,0.00178510670715439
41.5449999606022,0.476894108452278,0.310230622503188,0.0017901575023852
41.5475001073096,0.476893387461211,0.310276579238857,0.00179546964008269
41.5500000084713,0.476892688048394,0.310322087992782,0.00180104769058465
41.5525001551788,0.476892004874436,0.31036714196839,0.00180689560040263
41.5550000563405,0.476891329175969,0.310411745490472,0.00181301645412525
41.5574999575022,0.476890643954626,0.31045590863049,0.00181941235378348
41.5600001042096,0.476889936063587,0.310499641604152,0.00182608532240804
41.5625000053713,0.476889213807623,0.310542952339241,0.00183303853761727
41.5650001520788,0.476888485225072,0.310585835420108,0.00184027631367234
41.5675000532405,0.476887772894313,0.310628281347239,0.00184780451496331
41.5699999544022,0.476887078949721,0.310670275242527,0.00185562900452917
41.5725001011096,0.476886404375538,0.310711811561613,0.00186375538372938
41.5750000022713,0.476885734648038,0.31075289122015,0.00187218801698543
41.5775001489787,0.476885047374975,0.310793519237946,0.00188093040678234
41.5800000501404,0.476884340662614,0.310833705433581,0.00188998646043162
41.5824999513021,0.476883619867776,0.310873450096482,0.00189936104657456
41.5850000980096,0.476882898986864,0.31091274450119,0.00190906052859705
41.5874999991713,0.476882192703828,0.310951572423586,0.00191909245257711
41.5900001458787,0.476881508765722,0.310989918373123,0.00192946477463973
41.5925000470404,0.476880841567615,0.311027772260401,0.0019401847413855
41.5949999482021,0.476880170500721,0.311065130985064,0.00195125850219593
41.5975000949096,0.476879484694021,0.311101999524326,0.00196269177735608
41.5999999960713,0.476878779949477,0.311138380765702,0.00197449053250749
41.6025001427787,0.47687806185413,0.3111742687471,0.00198666196079579
41.6050000439404,0.476877346740601,0.311209648351042,0.00199921486548316
41.6074999451021,0.476876651392938,0.311244499870893,0.00201215940230804
41.6100000918096,0.476875972824801,0.311278799889204,0.00202550568226093
41.6124999929713,0.476875311820955,0.311312538344604,0.00203926367416222
41.6150001396787,0.476874642317744,0.311345705783639,0.00205344188539803
41.6175000408404,0.47687395808704,0.311378303655245,0.00206804882974701
41.6199999420021,0.476873252493123,0.311410325869968,0.00208309326912234
41.6225000887095,0.476872540961103,0.311441761627111,0.0020985857543747
41.6249999898712,0.476871832365812,0.311472585308016,0.00211453811624298
41.6275001365787,0.476871142162621,0.311502770336164,0.00213096390126785
41.6300000377404,0.476870473115365,0.311532290343646,0.00214787676395368
41.6324999389021,0.476869813117036,0.311561125742205,0.00216528983196605
41.6350000856095,0.476869150431617,0.311589265463493,0.00218321546355678
41.6374999867712,0.476868463486533,0.311616697388374,0.00220166560861084
41.6400001334787,0.476867762930379,0.311643410830052,0.00222065343121331
41.6425000346404,0.476867050864817,0.311669379888741,0.00224019342419114
41.6449999358021,0.476866351494452,0.311694573339359,0.00226030245848577
41.6475000825095,0.47686566915225,0.311718951821312,0.00228099847587842
41.6499999836712,0.47686500930141,0.311742481654661,0.00230230009538906
41.6525001303786,0.476864353557164,0.311765132278268,0.00232422515883197
41.6550000315403,0.476863688024235,0.311786882098049,0.00234679119518524
41.6574999327021,0.476863005622499,0.311807710876061,0.00237001591088451
41.6600000794095,0.476862304373572,0.311827589305026,0.00239391798887362
41.6624999805712,0.476861599024093,0.311846479786107,0.00241851848017248
41.6650001272786,0.476860906078416,0.311864334549963,0.00244384071745221
41.6675000284403,0.476860231863502,0.311881100201217,0.00246990952117708
41.669999929602,0.476859578116041,0.311896728193089,0.00249675051406007
41.6725000763095,0.476858926978471,0.311911174061138,0.00252438897525985
41.6749999774712,0.47685826226373,0.311924398298763,0.00255285004699067
41.6775001241786,0.476857578204249,0.311936361298002,0.00258215956571725
41.6800000253403,0.476856879606484,0.311947014510781,0.00261234527349842
41.682499926502,0.476856180566521,0.311956296801306,0.00264343746156848
41.6850000732095,0.476855496198707,0.311964137059077,0.00267546936911794
41.6874999743712,0.476854828464189,0.311970457740848,0.00270847608191585
41.6900001210786,0.476854181869386,0.31197518849849,0.00274249426410527
41.6925000222403,0.47685353239948,0.311978256921242,0.0027775602140972
41.6950001689477,0.476852868440983,0.311979597352798,0.00281371130969274
41.6975000701094,0.476852188152377,0.311979139301522,0.00285098621928455
41.6999999712711,0.476851489698497,0.311976796376493,0.0028894259907844
41.7025001179786,0.476850795957985,0.311972474063182,0.00292907596290408
41.7050000191403,0.476850117166526,0.311966061595696,0.00296998477206762
41.7075001658477,0.476849460293173,0.311957443830329,0.00301220404912683
41.7100000670094,0.476848815944768,0.311946505061201,0.00305578750676926
41.7124999681711,0.476848170186082,0.311933131196996,0.00310078999748496
41.7150001148786,0.476847508478028,0.311917205210928,0.00314726819243503
41.7175000160403,0.476846828783017,0.311898601630866,0.00319528164822634
41.7200001627477,0.476846134680868,0.311877175951212,0.0032448940891113
41.7225000639094,0.476845446603423,0.311852768256869,0.0032961747972974
41.7249999650711,0.47684477835434,0.311825201126721,0.00334919824446625
41.7275001117786,0.476844127126703,0.311794285318981,0.00340404359156251
41.7300000129403,0.476843487753841,0.311759828941022,0.0034607937278946
41.7325001596477,0.476842843966052,0.31172163328381,0.003519535021508
41.7350000608094,0.476842182061965,0.311679488539352,0.00358035767167265
41.7374999619711,0.476841502705772,0.311633167174762,0.00364335773541587
41.7400001086785,0.476840813930419,0.311582414273711,0.00370863828820666
41.7425000098402,0.476840131835881,0.311526947938646,0.00377631124053754
41.7450001565477,0.476839467738119,0.311466459849554,0.00384649709499435
41.7475000577094,0.476838825308909,0.311400622878398,0.00391932492091596
41.7499999588711,0.47683819158114,0.311329090054538,0.00399493137951167
41.7525001055785,0.476837547809185,0.311251492322446,0.00407346057995575
41.7550000067402,0.476836885075682,0.311167436730467,0.00415506665324006
41.7575001534477,0.476836205234104,0.311076490721495,0.00423991471406631
41.7600000546094,0.476835522245164,0.310978176434646,0.00432818387852076
41.7624999557711,0.47683484653601,0.310871965351511,0.00442006918491695
41.7650001024785,0.476834191288858,0.310757282500836,0.00451578243265619
41.7675000036402,0.476833552854201,0.310633505697998,0.00461555266725874
41.7700001503477,0.476832920695137,0.31049996742451,0.00471962660931244
41.7725000515094,0.476832276587213,0.3103559451545,0.00482826994915833
41.7749999526711,0.476831614264018,0.31020065492364,0.00494177092329583
41.7775000993785,0.476830934613749,0.310033233059607,0.00506044366575201
41.7800000005402,0.476830250731447,0.309852729010009,0.00518463351647098
41.7825001472476,0.476829579822326,0.30965809744602,0.00531472045628507
41.7850000484093,0.476828927006669,0.309448193865772,0.00545112281823806
41.787499949571,0.476828289499306,0.309221776502205,0.0055943006947626
41.7900000962785,0.476827655260215,0.308977496766675,0.00574475927547214
41.7924999974402,0.476827003832787,0.308713887050048,0.00590305471247865
41.7950001441476,0.47682633261157,0.308429349897366,0.00606980235832755
41.7975000453093,0.476825641861021,0.308122134214541,0.00624568568128483
41.799999946471,0.476824948771031,0.307790327054389,0.0064314677057595
41.8025000931785,0.476824268094452,0.307431840838088,0.00662800155215993
41.8049999943402,0.476823598153553,0.307044406654946,0.00683624176126025
41.8075001410476,0.476822938560832,0.306625577787216,0.00705725717144449
41.8100000422093,0.476822268566213,0.306172713560822,0.00729224478890861
41.812499943371,0.476821569317603,0.305682972525687,0.00754254784008584
41.8150000900784,0.476820840939162,0.305153304086519,0.00780967922088579
41.8174999912402,0.476820078315159,0.30458042653037,0.00809534557314671
41.8200001379476,0.47681929676707,0.303960833678935,0.00840147833192501
41.8225000391093,0.476818499604835,0.303290790989649,0.00873026496585406
41.824999940271,0.476817681773839,0.302566350551192,0.00908418452504114
41.8275000869784,0.476816825657131,0.301783365907779,0.00946604713082243
41.8299999881401,0.476815897064533,0.300937507304797,0.00987904021247512
41.8325001348476,0.476814866806163,0.300024281854498,0.0103267824491808
41.8350000360093,0.476813708974058,0.299039054647606,0.0108133876581271
41.837499937171,0.476812400665704,0.2979770755456,0.0113435374518825
41.8400000838784,0.476810914372245,0.296833521254757,0.0119225647549428
41.8424999850401,0.476809215168461,0.295603551881866,0.0125565467160815
41.8450001317476,0.476807237428058,0.294282369338385,0.013252408495694
41.8475000329093,0.476804886275166,0.292865291190248,0.0140180422627551
41.849999934071,0.47680205230572,0.291347829061156,0.0148624450629573
41.8525000807784,0.476798592318012,0.289725756626865,0.0157958755811823
41.8549999819401,0.476794348323515,0.287995192563449,0.016830038150941
41.8575001286476,0.476789138282921,0.28615268536559,0.0179782934509182
41.8600000298092,0.476782731747789,0.284195299069009,0.0192558980554586
41.862499930971,0.476774846198278,0.282120713005954,0.0206802780146085
41.8650000776784,0.476765123798783,0.279927313003147,0.022271339209679
41.8674999788401,0.476753112291569,0.277614280553602,0.0240518240796245
41.8700001255475,0.47673826841637,0.275181672950703,0.0260477221885269
41.8725000267092,0.476719946298619,0.272630486586872,0.028288743098884
41.8749999278709,0.476697382391433,0.269962708046769,0.0308088626711082
41.8775000745784,0.476669667325304,0.267181349235013,0.0336469469577162
41.8799999757401,0.476635721821014,0.264290477987004,0.0368474682519865
41.8825001224475,0.476594256208988,0.261295229784473,0.0404613165815497
41.8850000236092,0.47654372751299,0.258201806344111,0.0445467226863178
41.8874999247709,0.476482297007322,0.255017456321573,0.0491703036975893
41.8900000714784,0.476407802455077,0.251750433854959,0.0544082398830506
41.8924999726401,0.476317702377558,0.248409941398726,0.0603476001621403
41.8950001193475,0.476209024684557,0.245006052067152,0.0670878056805894
41.8975000205092,0.476078312630949,0.241549629230248,0.0747422334152596
41.9000001672166,0.475921523418521,0.238052228234662,0.0834399262213867
41.9025000683784,0.475733966344718,0.234526008919002,0.0933273730273115
41.9049999695401,0.475510207843434,0.230983636264409,0.104570277814175
41.9075001162475,0.475244001475462,0.227438184676774,0.117355207095937
41.9100000174092,0.47492823011107,0.223903041068034,0.13189093921815
41.9125001641166,0.474554858567143,0.220391804085043,0.148409253902479
41.9150000652783,0.474114940589554,0.216918193284129,0.167164794617922
41.91749996644,0.473598677155291,0.213495955778315,0.188433483333727
41.9200001131475,0.472995547466438,0.210138787304605,0.212508795482105
41.9225000143092,0.472294597895481,0.20686025156022,0.239695004706792
41.9250001610166,0.471484904729827,0.203673711327035,0.270296281973535
41.9275000621783,0.470556289984556,0.20059226125739,0.304600339520234
41.92999996334,0.469500347803131,0.197628654942903,0.342855223211809
41.9325001100475,0.468311852943882,0.194795239032045,0.385237881140117
41.9350000112092,0.466990546537128,0.192103876902345,0.431813605248267
41.9375001579166,0.465543284391345,0.189565879280138,0.482486302635118
41.9400000590783,0.463986408404413,0.187191923052275,0.536941264251017
41.94249996024,0.462348060495503,0.184991999587293,0.594584667052492
41.9450001069474,0.460669988459328,0.182975343960901,0.654487429132476
41.9475000081092,0.459008162212393,0.181150406023781,0.715344926335841
41.9500001548166,0.457431534298998,0.179524814664879,0.775467404017433
41.9525000559783,0.456018260123595,0.178105366535805,0.832817057088066
41.95499995714,0.454849181537153,0.176898010131244,0.885104768833268
41.9575001038474,0.453999027132957,0.175907810250033,0.929950783321477
41.9600000050091,0.453526636981126,0.175138891367395,0.965099247485648
41.9625001517166,0.453466280838724,0.174594308365148,0.988659489185253
41.9650000528783,0.453822154044308,0.174275887144724,0.99933264372781
41.96749995404,0.454567640729971,0.174184007845004,0.996577614366466
41.9700001007474,0.455649544953553,0.174317382430835,0.980679369357781
41.9725000019091,0.456996154655158,0.174672865851552,0.95270412932392
41.9750001486166,0.458527054677096,0.175245337274695,0.914352885602544
41.9775000497783,0.460162484366718,0.17602767773192,0.867747254312381
41.97999995094,0.461830633748226,0.177010852868481,0.815192482422496
41.9825000976474,0.463472136554447,0.178184091419984,0.75895945466249
41.9849999988091,0.465041888886356,0.179535124193953,0.701114892809543
41.9875001455165,0.466508758428485,0.181050474309902,0.643412341802155
41.9900000466782,0.467853967404135,0.182715763942075,0.587242220967282
41.9924999478399,0.469068806464739,0.184516016642866,0.533629854974785
41.9950000945474,0.470152223955504,0.186435954531486,0.483266623077235
41.9974999957091,0.471108573656179,0.188460262746548,0.436559719364752
42.0000001424165,0.471945729508776,0.190573830866486,0.393688842651361
42.0025000435782,0.472673600157164,0.192761961595304,0.354661660555828
42.0049999447399,0.473303008918058,0.195010547070832,0.319363230203664
42.0075000914474,0.473844914214766,0.197306205758892,0.287597175646224
42.0099999926091,0.474309906719388,0.199636406081998,0.259118218860982
42.0125001393165,0.47470787354634,0.201989537752485,0.233656665691963
42.0150000404782,0.475047841932278,0.204354979638246,0.210936057038301
42.0174999416399,0.475337877916903,0.206723121650251,0.190685249485111
42.0200000883474,0.475585109313002,0.209085380382287,0.172646226046844
42.0224999895091,0.475795743399671,0.211434174430524,0.15657870907791
42.0250001362165,0.475975166569877,0.213762896142809,0.142262479221813
42.0275000373782,0.476128000578552,0.216065854756141,0.129498095382106
42.0299999385399,0.476258231494566,0.218338222716521,0.118106561020188
42.0325000852473,0.476369259089645,0.220575966675423,0.107928316261419
42.034999986409,0.476463991590949,0.222775785014157,0.0988218500777018
42.0375001331165,0.476544891432729,0.224935036446887,0.0906621375401183
42.0400000342782,0.476614042277478,0.227051684150004,0.0833390194521073
42.0424999354399,0.476673199618324,0.229124221149874,0.0767556308687376
42.0450000821473,0.476723835295891,0.231151605924176,0.0708269072444369
42.047499983309,0.476767192383704,0.233133189404949,0.0654782087106541
42.0500001300165,0.47680434224859,0.235068662687954,0.0606440626876833
42.0525000311782,0.476836193076953,0.236957988535614,0.0562670301769474
42.0549999323399,0.476863530489801,0.238801363997154,0.0522966947241244
42.0575000790473,0.476887014676683,0.24059917726694,0.048688768470361
42.059999980209,0.476907201734644,0.242351979338853,0.0454043091909558
42.0625001269165,0.476924555682585,0.244060457160979,0.0424090413269824
42.0650000280782,0.476939449235685,0.245725393258927,0.0396727630750191
42.0674999292399,0.476952214389997,0.247347650199024,0.0371688340962472
42.0700000759473,0.476963134481299,0.248928131919424,0.0348737216221256
42.072499977109,0.476972475629519,0.25046777373164,0.0327666074358004
42.0750001238164,0.47698045650877,0.251967515066591,0.0308290419152108
42.0775000249781,0.476987284661812,0.253428314268295,0.0290446452792295
42.0799999261398,0.47699311321142,0.254851124192977,0.0273988486625718
42.0825000728473,0.476998067360919,0.256236904547612,0.0258786735213258
42.084999974009,0.4770022455882,0.257586609057112,0.0244725431175735
42.0875001207164,0.47700573517442,0.258901177409988,0.0231701161699752
42.0900000218781,0.477008620956932,0.260181524417969,0.0219621426966135
42.0925001685856,0.477010987785737,0.261428534220497,0.0208403328169833
42.0950000697473,0.477012922760406,0.262643062741332,0.0197972431542637
42.097499970909,0.477014493501648,0.263825939356829,0.0188261746295722
42.1000001176164,0.477015750591335,0.264977976065861,0.0179210888615274
42.1025000187781,0.477016728360172,0.266099972576536,0.017076533780645
42.1050001654855,0.477017437783853,0.267192709521418,0.0162875826541304
42.1075000666472,0.477017905286941,0.268256952338155,0.0155497792823453
42.109999967809,0.477018158621856,0.26929343740559,0.0148590889815928
42.1125001145164,0.477018232027472,0.270302870485288,0.0142118508903391
42.1150000156781,0.477018169199945,0.271285932812716,0.0136047382491421
42.1175001623855,0.477018000830632,0.272243284593686,0.0130347188871555
42.1200000635472,0.477017743734581,0.273175574760383,0.012499025882701
42.1224999647089,0.477017398911696,0.274083444893926,0.0119951304048072
42.1250001114164,0.477016955462054,0.274967525176757,0.0115207226470899
42.1275000125781,0.477016418031761,0.275828435415149,0.0110736910080825
42.1300001592855,0.477015797369915,0.276666771910951,0.0106521047279792
42.1325000604472,0.477015119398739,0.277483109035253,0.0102541944722215
42.1349999616089,0.477014405493196,0.278277997778488,0.00987833526566151
42.1375001083164,0.477013677773961,0.279051979346048,0.00952303025280275
42.1400000094781,0.477012932793465,0.27980558493533,0.00918689897436924
42.1425001561855,0.477012164948452,0.28053934678174,0.00886866765473108
42.1450000573472,0.477011362180994,0.281253791387993,0.00856716180224174
42.1474999585089,0.477010510926501,0.281949430097548,0.00828129968656896
42.1500001052163,0.477009627846268,0.282626762035041,0.00801008457370839
42.152500006378,0.477008725699369,0.283286260841779,0.00775259579841328
42.1550001530855,0.477007831940781,0.283928387396092,0.00750798060670241
42.1575000542472,0.477006949922152,0.284553587965311,0.00727544619125297
42.1599999554089,0.477006079689598,0.285162309406244,0.00705425486114744
42.1625001021163,0.47700520346518,0.285754996977601,0.00684371951709232
42.165000003278,0.477004306992012,0.286332092430602,0.00664320341608168
42.1675001499855,0.477003386672385,0.286894027997707,0.00645211608721774
42.1700000511472,0.477002448986686,0.287441216416283,0.00626991078804233
42.1724999523089,0.477001510715274,0.287974052195572,0.00609607940389403
42.1750000990163,0.477000591415482,0.288492915738088,0.00593014765585772
42.177500000178,0.476999694899781,0.288998178603636,0.00577167081827008
42.1800001468855,0.476998815834179,0.289490213256025,0.00562023164038326
42.1825000480472,0.476997939673981,0.2899693927779,0.00547543924567847
42.1849999492089,0.47699704408253,0.290436084016882,0.00533692872098112
42.1875000959163,0.47699612890806,0.290890646015588,0.00520436130309683
42.189999997078,0.476995204915378,0.291333420186271,0.00507742194128512
42.1925001437854,0.476994287834662,0.29176472920952,0.0049558162038216
42.1950000449471,0.476993390804951,0.292184882664865,0.00483926738641861
42.1974999461088,0.476992522152473,0.292594187323545,0.00472751419639277
42.2000000928163,0.476991672306985,0.292992949665286,0.00462030931789444
42.202499993978,0.476990818016188,0.293381475546032,0.00451741937552729
42.2050001406854,0.476989948444732,0.293760070106089,0.00441862638204357
42.2075000418471,0.476989062540213,0.29412902683292,0.00432372724240449
42.2099999430088,0.476988165652335,0.294488619995659,0.00423253275492874
42.2125000897163,0.476987281418026,0.29483911169479,0.00414486566196303
42.214999990878,0.476986423341233,0.295180751354404,0.00406055816106571
42.2175001375854,0.476985588169044,0.295513784167102,0.00397944991650307
42.2200000387471,0.476984770027557,0.295838461664079,0.00390138838323816
42.2224999399088,0.476983942838743,0.296155032128416,0.00382622874681582
42.2250000866163,0.476983099279934,0.29646374489481,0.00375383568231472
42.227499987778,0.476982238185658,0.296764835727548,0.00368408306393819
42.2300001344854,0.476981374802176,0.297058525783423,0.00361685358538097
42.2325000356471,0.476980523855945,0.297345019547453,0.00355203666970372
42.2349999368088,0.476979695519851,0.297624514000343,0.00348952682601486
42.2375000835162,0.47697889387677,0.297897208387992,0.00342922246769285
42.2399999846779,0.476978101771512,0.298163301992553,0.00337102596464875
42.2425001313854,0.476977300184768,0.298422998269868,0.00331484425589997
42.2450000325471,0.476976476120496,0.298676495318129,0.00326059044540505
42.2474999337088,0.47697564034428,0.298923984164224,0.00320818409465302
42.2500000804162,0.476974800636701,0.299165635090364,0.0031575501381008
42.2524999815779,0.476973975464628,0.299401609118272,0.00310861770099038
42.2550001282854,0.47697317500605,0.299632060664565,0.00306131847762427
42.2575000294471,0.476972400082742,0.299857147283292,0.00301558612032951
42.2599999306088,0.476971624874443,0.30007702679644,0.00297135568785476
42.2625000773162,0.476970841603697,0.300291865578507,0.00292856608084339
42.2649999784779,0.476970035885675,0.300501821399455,0.0028871596098779
42.2675001251854,0.476969216052733,0.300707042925665,0.00284708367273198
42.2700000263471,0.476968397050109,0.300907663848869,0.00280828916641502
42.2724999275088,0.476967594477962,0.301103807080723,0.00277072950174469
42.2750000742162,0.47696681678017,0.301295592170512,0.00273435938018746
42.2774999753779,0.47696605858312,0.301483142565315,0.00269913399493091
42.2800001220853,0.476965303275691,0.301666587394231,0.00266500930523769
42.282500023247,0.476964531305855,0.301846056673754,0.00263194346786378
42.2850001699545,0.476963737101284,0.302021677367876,0.00259989769928567
42.2875000711162,0.47696293191552,0.302193565775224,0.0025688368025708
42.2899999722779,0.476962127466463,0.302361822722678,0.0025387279604388
42.2925001189853,0.476961344051985,0.302526542808083,0.00250954015929161
42.295000020147,0.476960583930107,0.302687817330828,0.00248124238212709
42.2975001668545,0.476959841561827,0.302845744244944,0.00245380371055192
42.3000000680162,0.476959093613184,0.303000424938738,0.00242719327537769
42.3024999691779,0.4769583293131,0.303151966710799,0.00240138197576825
42.3050001158853,0.476957547310068,0.30330047012811,0.00237634328404043
42.307500017047,0.476956750700352,0.30344602219493,0.00235205290980718
42.3100001637545,0.476955960784372,0.303588700990637,0.00232848903402115
42.3125000649162,0.476955193233123,0.303728577138648,0.00230563039885595
42.3149999660779,0.47695444831853,0.303865720120498,0.00228345554104147
42.3175001127853,0.476953715586169,0.304000207282818,0.00226194235787076
42.320000013947,0.476952976913761,0.304132121657759,0.00224106898025326
42.3225001606544,0.476952219553465,0.304261548708365,0.00222081461710375
42.3250000618161,0.476951438951045,0.304388566408207,0.00220116054411038
42.3274999629778,0.476950653046835,0.304513244626079,0.00218209049653202
42.3300001096853,0.476949876545169,0.304635639224582,0.00216358944632584
42.332500010847,0.47694912095293,0.304755801571394,0.00214564277612537
42.3350001575544,0.476948389096532,0.304873787012599,0.00212823531142966
42.3375000587161,0.476947663970013,0.30498965522881,0.00211135102166348
42.3399999598778,0.476946930878656,0.305103475679549,0.00209497392418272
42.3425001065853,0.476946177124055,0.305215316685192,0.00207908900009577
42.345000007747,0.476945403439998,0.305325239876696,0.00206368312935119
42.3475001544544,0.476944624973278,0.305433297166589,0.00204874505492124
42.3500000556161,0.476943858994087,0.305539529347503,0.00203426471274851
42.3524999567778,0.476943115816711,0.305643974421729,0.00202023193891554
42.3550001034853,0.476942394224023,0.30574667480453,0.00200663582636829
42.357500004647,0.476941673923879,0.305847678019585,0.00199346447948176
42.3600001513544,0.476940943960263,0.305947042548077,0.00198070613032424
42.3625000525161,0.476940195322443,0.30604482447753,0.00196834986390614
42.3649999536778,0.476939424218172,0.306141069544541,0.00195638622469018
42.3675001003852,0.476938653564217,0.306235817979373,0.00194480785836699
42.3700000015469,0.476937900558492,0.306329099078264,0.00193360799576941
42.3725001482544,0.476937165408799,0.306420937185919,0.00192277947112218
42.3750000494161,0.476936450799387,0.306511367988646,0.00191231451510197
42.3774999505778,0.476935737666867,0.306600431103439,0.00190220425445027
42.3800000972852,0.476935010615108,0.306688173917257,0.00189243976332802
42.3824999984469,0.47693426172632,0.306774641383626,0.00188301306456793
42.3850001451544,0.476933497739724,0.306859871060885,0.00187391776222851
42.3875000463161,0.476932733817079,0.306943889704228,0.00186514886751332
42.3899999474778,0.476931988878473,0.307026717290302,0.00185670221591631
42.3925000941852,0.476931264805245,0.307108372337455,0.00184857291510417
42.3949999953469,0.476930556887085,0.307188881310594,0.00184075531829547
42.3975001420543,0.476929849607469,0.307268279435566,0.00183324276432123
42.4000000432161,0.4769291212989,0.307346603743889,0.00182602838656852
42.4024999443778,0.476928374145143,0.307423893585505,0.00181910661592689
42.4050000910852,0.476927613690838,0.307500176174914,0.00181247312667148
42.4074999922469,0.476926859548063,0.307575470476285,0.00180612506938515
42.4100001389543,0.476926124473847,0.307649788314128,0.00180005987525619
42.412500040116,0.476925407898627,0.307723141481413,0.00179427441756994
42.4149999412777,0.47692470687873,0.30779555391385,0.00178876469241502
42.4175000879852,0.476924001942857,0.307867054013288,0.00178352565841523
42.4199999891469,0.476923274507157,0.307937673936852,0.00177855217756473
42.4225001358543,0.47692252904064,0.308007445622461,0.00177384044455582
42.425000037016,0.476921775763979,0.308076389858314,0.00176938788874999
42.4274999381777,0.476921027891171,0.308144516440802,0.0017651930392829
42.4300000848852,0.476920298026743,0.308211831885872,0.00176125479648675
42.4324999860469,0.476919592660392,0.3082783472815,0.00175757156975757
42.4350001327543,0.476918896973668,0.308344079467163,0.0017541403832141
42.437500033916,0.476918193864222,0.308409054421879,0.00175095755046132
42.4399999350777,0.476917467027489,0.308473298697146,0.00174801941241276
42.4425000817851,0.47691672604862,0.308536839662462,0.00174532364549631
42.4449999829468,0.476915975176569,0.308599689031324,0.00174286889460585
42.4475001296543,0.476915233798587,0.30866185285269,0.00174065515845317
42.450000030816,0.476914517406782,0.308723335028656,0.00173868263541611
42.4524999319777,0.476913816130826,0.308784138794675,0.0017369504236007
42.4550000786851,0.476913126214558,0.308844282817177,0.00173545696920089
42.4574999798468,0.476912422595027,0.30890378698943,0.00173419950495007
42.4600001265543,0.476911697583686,0.308962676253216,0.00173317575881616
42.462500027716,0.476910958672515,0.309020970875672,0.00173238456673721
42.4649999288777,0.476910213407451,0.309078677302311,0.00173182589501314
42.4675000755851,0.476909480538996,0.30913579719073,0.00173150086847378
42.4699999767468,0.476908771571666,0.309192329937483,0.00173141068171395
42.4725001234543,0.476908079853088,0.30924827915918,0.00173155552068489
42.475000024616,0.476907389654591,0.309303657766345,0.00173193450819088
42.4774999257777,0.476906687459295,0.309358486424567,0.00173254623176403
42.4800000724851,0.476905967372838,0.309412786345882,0.0017333895396478
42.4824999736468,0.476905227654706,0.309466568864688,0.00173446418561686
42.4850001203542,0.476904488747364,0.309519839057813,0.00173577161857872
42.4875000215159,0.476903765200492,0.30957259381324,0.00173731397728333
42.4900001682234,0.47690306427441,0.30962482949828,0.00173909338039143
42.4925000693851,0.47690237623599,0.309676547230678,0.00174111092294854
42.4949999705468,0.476901692898499,0.309727761161586,0.0017433669180133
42.4975001172542,0.47690099268926,0.309778487119646,0.00174586073833117
42.5000000184159,0.476900270856237,0.309828741651593,0.00174859236512477
42.5025001651234,0.476899532766338,0.30987853271239,0.00175156290600531
42.5050000662851,0.47689880170882,0.309927862599603,0.00175477506777104
42.5074999674468,0.476898087523856,0.309976722538544,0.00175823202659319
42.5100001141542,0.476897393612392,0.310025106389277,0.00176193687879074
42.5125000153159,0.476896713581292,0.310073015934704,0.00176589186737981
42.5150001620234,0.476896030493912,0.310120461212918,0.00177009808389664
42.5175000631851,0.476895327685285,0.310167456244351,0.00177455616636396
42.5199999643468,0.476894608026776,0.310214015621353,0.00177926744910097
42.5225001110542,0.476893877245741,0.310260142757617,0.00178423435769637
42.5250000122159,0.476893150918156,0.31030583168607,0.00178946067668031
42.5275001589233,0.476892444486881,0.310351073461248,0.00179495102800098
42.530000060085,0.476891757239904,0.310395858915464,0.00180070962615949
42.5324999612467,0.476891083132638,0.310440189643207,0.00180673992129958
42.5350001079542,0.47689040308574,0.310484073255221,0.00181304414084548
42.5375000091159,0.476889701833483,0.310527520381954,0.00181962423135241
42.5400001558233,0.476888983311468,0.310570541682213,0.00182648297865716
42.542500056985,0.476888256214199,0.310613135026377,0.00183362430563186
42.5449999581467,0.476887535342759,0.310655290733675,0.00184105358379872
42.5475001048542,0.476886838122488,0.310696996939547,0.00184877698090446
42.5500000060159,0.476886159985079,0.310738242531924,0.00185680010839859
42.5525001527233,0.476885488550765,0.310779025268391,0.00186512766684992
42.555000053885,0.47688480946071,0.31081935229584,0.00187376354416997
42.5574999550467,0.47688410877646,0.31085923056924,0.00188271124053144
42.5600001017541,0.476883391047706,0.310898664978859,0.00189197531426764
42.5625000029159,0.476882668127773,0.310937648844297,0.00190156161623002
42.5650001496233,0.476881956722137,0.310976167994291,0.00191147745275619
42.567500050785,0.476881266635595,0.311014205107227,0.00192173073671665
42.5699999519467,0.476880596063236,0.311051748040226,0.0019323289970062
42.5725000986541,0.476879926666331,0.311088791030098,0.00194327869418985
42.5749999998158,0.476879248609157,0.311125338738424,0.0019545857120613
42.5775001465233,0.476878549209551,0.311161393372726,0.001966255671656
42.580000047685,0.476877833564151,0.311196953199992,0.0019782953699265
42.5824999488467,0.476877116117555,0.311232005630307,0.00199071310886584
42.5850000955541,0.476876412557176,0.311266530755208,0.0020035186527703
42.5874999967158,0.476875731437122,0.311300507116997,0.00201672238645227
42.5900001434233,0.476875067353113,0.311333918492766,0.00203033428128157
42.592500044585,0.476874402747196,0.311366755263439,0.00204436325131605
42.5949999457467,0.476873725744744,0.311399016923102,0.00205881778810952
42.5975000924541,0.476873024723404,0.311430698460862,0.00207370631340052
42.5999999936158,0.476872315125733,0.311461793480569,0.00208903890267046
42.6025001403233,0.476871600690844,0.311492277689369,0.0021048268193757
42.6050000414849,0.476870905706994,0.311522127223284,0.00212108342112349
42.6074999426467,0.476870231242973,0.311551312433312,0.00213782227448987
42.6100000893541,0.476869571668364,0.311579811619789,0.0021550567492964
42.6124999905158,0.476868910264486,0.311607610347822,0.00217279935141063
42.6150001372232,0.476868233235804,0.311634699532003,0.00219106221923221
42.6175000383849,0.476867536633053,0.311661066673982,0.00220985779044505
42.6199999395466,0.476866825945357,0.311686691270706,0.00222920022890185
42.6225000862541,0.476866120623909,0.311711543327366,0.00224910560813913
42.6249999874158,0.47686543370796,0.311735585733195,0.00226959171063639
42.6275001341232,0.476864768713967,0.311758780901552,0.00229067696623349
42.6300000352849,0.47686411348065,0.311781096888548,0.00231237951962529
42.6324999364466,0.476863452249214,0.311802509893125,0.00233471698779878
42.6350000831541,0.476862775851965,0.311823000236287,0.00235770691211039
42.6374999843158,0.476862081074434,0.311842541937547,0.0023813675423493
42.6400001310232,0.47686137331796,0.311861098105842,0.00240571896937196
42.6425000321849,0.476860677635146,0.311878626562627,0.00243078409248634
42.6449999333466,0.476859995821587,0.31189507126064,0.00245658713547947
42.6475000800541,0.476859337282187,0.311910383398904,0.00248315375957562
42.6499999812157,0.476858686696129,0.311924515766228,0.00251050930969153
42.6525001279232,0.476858029322102,0.311937428432974,0.00253867892481067
42.6550000290849,0.476857353868128,0.311949082357273,0.00256768817567021
42.6574999302466,0.476856657850447,0.311959430376103,0.0025975638374269
42.660000076954,0.476855956076653,0.31196841629764,0.00262833557293684
42.6624999781157,0.476855265841429,0.311975971125285,0.00266003562844778
42.6650001248232,0.476854594254729,0.31198201831482,0.00269269866287603
42.6675000259849,0.476853943249234,0.311986483729227,0.00272636095350822
42.6699999271466,0.476853294593583,0.311989294813043,0.00276105896404331
42.672500073854,0.476852637744759,0.311990385372195,0.00279682965053986
42.6749999750157,0.476851962403653,0.311989685486152,0.00283371106558619
42.6775001217232,0.476851269626014,0.311987114961902,0.00287174353901349
42.6800000228849,0.476850573388056,0.311982580441188,0.00291097088403562
42.6825001695923,0.476849889355976,0.311975974923804,0.00295144078716113
42.685000070754,0.476849226404732,0.311967183555198,0.00299320415038773
42.6874999719157,0.47684857881394,0.311956088734895,0.00303631393671686
42.6900001186231,0.4768479381249,0.31194257742878,0.00308082495591583
42.6925000197849,0.476847281002515,0.311926531127359,0.00312679304566791
42.6950001664923,0.476846607200669,0.311907828917027,0.00317427678674014
42.697500067654,0.476845916701969,0.31188633087188,0.00322333839519489
42.6999999688157,0.476845224853777,0.311861881082451,0.00327404547792344
42.7025001155231,0.476844547653886,0.311834305605877,0.00332647092062453
42.7050000166848,0.476843893958834,0.311803418939944,0.00338069268850981
42.7075001633923,0.476843252169283,0.311769026367723,0.00343679251216975
42.710000064554,0.476842611446651,0.311730931328357,0.00349485573543831
42.7124999657157,0.476841955997597,0.311688927319165,0.00355497131696298
42.7150001124231,0.476841282179286,0.311642791766261,0.00361723335256807
42.7175000135848,0.476840594832007,0.31159227695297,0.00368174266681784
42.7200001602923,0.476839908878323,0.311537107978242,0.00374860843051979
42.722500061454,0.476839241370961,0.311476983311214,0.00381794871209344
42.7249999626157,0.476838591329264,0.311411576389778,0.00388988984157236
42.7275001093231,0.476837956094646,0.311340546754208,0.0039645665888129
42.7300000104848,0.476837319363192,0.311263531024776,0.00404212090556269
42.7325001571922,0.476836664276306,0.311180140968809,0.00412270366891902
42.7350000583539,0.476835989293665,0.311089954747759,0.00420647650504585
42.7374999595156,0.47683530349232,0.31099250611365,0.00429361419809082
42.7400001062231,0.476834623828412,0.310887280652985,0.00438430713563027
42.7425000073848,0.476833964084936,0.310773714393732,0.0044787623992303
42.7450001540922,0.476833320727467,0.310651194093421,0.00457720381553489
42.7475000552539,0.476832688528999,0.310519064298732,0.00467987327833336
42.7499999564156,0.476832050686237,0.310376616433882,0.00478703089953496
42.7525001031231,0.476831392834094,0.310223081338226,0.00489895804789508
42.7550000042848,0.476830719309971,0.310057618965964,0.00501596143219771
42.7575001509922,0.476830036238558,0.309879300096852,0.00513837691727534
42.7600000521539,0.476829359046087,0.309687102895849,0.00526657439290421
42.7624999533156,0.476828699295455,0.309479909844405,0.00540096147223536
42.7650001000231,0.476828060648661,0.309256504047521,0.00554198625939426
42.7675000011848,0.476827427827781,0.309015563420976,0.00569014109164498
42.7700001478922,0.47682678125927,0.308755652546913,0.00584596739031848
42.7725000490539,0.47682611503202,0.308475210641876,0.00601006336216294
42.7749999502156,0.47682542980675,0.30817253037075,0.00618309275082715
42.777500096923,0.476824738153567,0.307845743496862,0.00636579533474313
42.7799999980847,0.476824051415772,0.307492810298687,0.00655899829069947
42.7825001447922,0.476823378419099,0.307111514274234,0.00676362688422831
42.7850000459539,0.476822715934464,0.306699458938865,0.00698071698286021
42.7874999471156,0.476822050946554,0.306254062496909,0.00721142865151303
42.790000093823,0.476821363928438,0.305772545047852,0.00745706238004949
42.7924999949847,0.476820641542621,0.305251919768611,0.00771908077807066
42.7950001416922,0.476819890188664,0.304688982794843,0.00799913373716337
42.7975000428539,0.476819109936659,0.3040802979533,0.00829908541529475
42.7999999440156,0.476818314485042,0.303422209941453,0.00862104721282344
42.802500090723,0.476817504527847,0.302710847537554,0.0089674113553573
42.8049999918847,0.476816659251618,0.301942136128794,0.00934088804943212
42.8075001385922,0.476815752075711,0.301111820794447,0.00974455021350144
42.8100000397539,0.476814752811968,0.300215481996599,0.0101818847870934
42.8124999409156,0.476813632067418,0.299248554591841,0.0106568528077189
42.815000087623,0.476812364266047,0.298206354407514,0.011173959743056
42.8174999887847,0.476810926265978,0.297084115932067,0.0117383347845574
42.8200001354921,0.476809286537964,0.295877043366235,0.0123558211879749
42.8225000366538,0.476807388426754,0.294580368385383,0.0130330755176434
42.8249999378155,0.476805149361768,0.293189421522818,0.0137776820325082
42.827500084523,0.476802456017442,0.291699703858093,0.0145982825113751
42.8299999856847,0.476799182503179,0.290106964195194,0.0155047276220767
42.8325001323921,0.476795170990046,0.288407270754171,0.0165082509789992
42.8350000335538,0.476790248749421,0.286597096337432,0.0176216711144727
42.8374999347155,0.476784201194222,0.284673400433107,0.0188596204172232
42.840000081423,0.476776765808515,0.282633725175765,0.0202388076514009
42.8424999825847,0.476767606641534,0.28047628643391,0.021778315072654
42.8450001292921,0.476756305421932,0.278200064148231,0.0234999392935481
42.8475000304538,0.476742347443026,0.275804881494085,0.025428582781682
42.8499999316155,0.476725116223878,0.273291472481092,0.0275927058562303
42.852500078323,0.47670389293157,0.270661537187636,0.0300248483713569
42.8549999794847,0.476677819473615,0.267917777233432,0.0327622271922423
42.8575001261921,0.476645869940825,0.265063925283025,0.035847421401425
42.8600000273538,0.47660683293953,0.262104768967477,0.039329154429623
42.8624999285155,0.476559244029255,0.2590461446876,0.0432631771922137
42.8650000752229,0.476501373698448,0.255894932523006,0.0477132758716505
42.8674999763846,0.476431156908169,0.252659014370942,0.0527524056581525
42.8700001230921,0.476346188306138,0.249347232101555,0.0584639709411678
42.8725000242538,0.476243641355054,0.245969309723287,0.064943245373545
42.8750001709612,0.476120215141255,0.242535774910406,0.072298934807446
42.8775000721229,0.475972068159185,0.239057877716318,0.0806548651539328
42.8799999732846,0.47579472137989,0.235547490645426,0.0901517442266421
42.8825001199921,0.475582989140035,0.232017025017517,0.100948954589376
42.8850000211538,0.475330882545224,0.22847933008712,0.113226259239107
42.8875001678612,0.475031559419173,0.224947602822787,0.127185276537973
42.8900000690229,0.474677275334866,0.221435293793191,0.143050493708456
42.8924999701846,0.474259356102361,0.21795600710657,0.16106947501971
42.895000116892,0.473768251366627,0.214523419596905,0.181511818443171
42.8975000180537,0.473193626098227,0.211151189656002,0.204666200844925
42.9000001647612,0.472524604015596,0.207852883535507,0.230834703494414
42.9025000659229,0.471750165202052,0.204641905574408,0.260323360849235
42.9049999670846,0.470859761750638,0.201531420680636,0.293427673084428
42.907500113792,0.46984427235287,0.198534298956386,0.330411715682914
42.9100000149537,0.468697262014648,0.195663031307202,0.371479402143172
42.9125001616612,0.467416651359485,0.192929665934564,0.41673681407521
42.9150000628229,0.466006782516368,0.19034572730239,0.466145209962773
42.9174999639846,0.464480740770105,0.187922144615581,0.519465724402077
42.920000110692,0.462862735973106,0.185669180310228,0.576199119815392
42.9225000118537,0.461190138436799,0.183596368347412,0.635527027800381
42.9250001585612,0.459514549776204,0.18171246898146,0.696265026024809
42.9275000597229,0.457901242720707,0.180025433227792,0.756841518075277
42.9299999608846,0.456426214583567,0.178542382561881,0.815318412717947
42.932500107592,0.45517050014224,0.177269598315666,0.86946818707338
42.9350000087537,0.454211978738027,0.176212488806247,0.916915042597803
42.9375001554611,0.453615667639275,0.175375544514285,0.955335096161266
42.9400000566228,0.453424426496601,0.174762232397847,0.982693791301146
42.9424999577845,0.453652230418463,0.174374839004589,0.997482739009423
42.945000104492,0.454281821678317,0.174214276537976,0.998909927184469
42.9475000056537,0.455267478888826,0.174279847333473,0.987001764174221
42.9500001523611,0.456542081026531,0.174569047587867,0.962593658486454
42.9525000535228,0.458026666325759,0.175077416732871,0.927212201632267
42.9549999546845,0.459640176341676,0.175798484922336,0.882877012905929
42.957500101392,0.461307546949423,0.176723820474742,0.831865331319695
42.9600000025537,0.462965088363679,0.177843183201119,0.77648364287636
42.9625001492611,0.464563122362394,0.179144746078163,0.718880288649666
42.9650000504228,0.466066245193254,0.180615371373124,0.660916855381909
42.9674999515845,0.467452047890157,0.182240918519517,0.604100633575235
42.970000098292,0.468708959258211,0.184006545991529,0.549569303678149
42.9724999994537,0.469833812851698,0.185897013435552,0.498113557061269
42.9750001461611,0.47082954332161,0.187896958291804,0.450222676837245
42.9775000473228,0.471703139617796,0.189991142432793,0.406140281322025
42.9799999484845,0.472464044013851,0.192164675144388,0.365920991658214
42.9825000951919,0.473122934291175,0.194403198956894,0.329482197048622
42.9849999963536,0.473690818747824,0.196693041780167,0.296647987224737
42.9875001430611,0.474178472255814,0.199021342242247,0.267184394970767
42.9900000442228,0.474596050372314,0.201376137320866,0.240826319769274
42.9924999453845,0.474952872503745,0.203746437061054,0.217297157136962
42.9950000920919,0.475257327181278,0.206122260510718,0.196322490088732
42.9974999932536,0.475516838682748,0.208494648376026,0.17763909128398
43.0000001399611,0.475737909229082,0.210855660791855,0.161000414746204
43.0025000411228,0.475926175266612,0.213198340836619,0.146179532931477
43.0049999422845,0.476086497519526,0.215516676338508,0.132970275134256
43.0075000889919,0.476223050384154,0.217805538143627,0.12118716895669
43.0099999901536,0.476339411095244,0.220060618335697,0.110664590032192
43.0125001368611,0.476438635948286,0.222278364012291,0.101255465890352
43.0150000380228,0.476523323127905,0.22445591365589,0.0928297345648328
43.0174999391845,0.476595666827859,0.226591028914188,0.0852727309028961
43.0200000858919,0.476657523785207,0.228682034001732,0.078483585036967
43.0224999870536,0.476710441345312,0.230727737083882,0.0723736967416877
43.025000133761,0.476755737340995,0.2327273763004,0.0668653190225332
43.0275000349227,0.476794526128097,0.234680540205533,0.061890259450304
43.0299999360844,0.476827761092119,0.236587116652724,0.0573887054031745
43.0325000827919,0.476856266639779,0.238447241590772,0.0533081757017165
43.0349999839536,0.476880739673117,0.240261259455442,0.0496025838860306
43.037500130661,0.476901769023109,0.242029685869068,0.0462314283669486
43.0400000318227,0.476919840617884,0.243753182456708,0.0431590743493929
43.0424999329844,0.476935356471407,0.245432523805574,0.040354138861638
43.0450000796919,0.476948654415695,0.247068566438441,0.0377889506318113
43.0474999808536,0.476960033022192,0.248662225183687,0.0354390836159345
43.050000127561,0.476969759865423,0.250214444324976,0.0332829415296558
43.0525000287227,0.476978071766818,0.251726185689066,0.0313013988332818
43.0549999298844,0.47698517443636,0.253198417957427,0.029477487141763
43.0575000765919,0.476991242754717,0.254632117890679,0.0277961245080654
43.0599999777536,0.476996409746883,0.256028262856669,0.0262438842321655
43.062500124461,0.477000773941522,0.257387826051962,0.0248087942668242
43.0650000256227,0.477004430974182,0.258711773266786,0.0234801674979545
43.0674999267844,0.477007460582715,0.260001043690136,0.0222484503198692
43.0700000734918,0.477009949166578,0.261256548459571,0.0211050867167484
43.0724999746535,0.477011980716736,0.262479166783096,0.0200423997264077
43.075000121361,0.477013637222724,0.263669752836787,0.0190534870006698
43.0775000225227,0.477014965763756,0.264829134256215,0.0181321292530698
43.0800001692301,0.477016010542257,0.265958129616923,0.0172727146437504
43.0825000703918,0.477016784221364,0.267057537019575,0.0164701735230693
43.0849999715535,0.477017311135647,0.26812814017549,0.0157199229438576
43.087500118261,0.477017614159663,0.26917069454308,0.0150178146187123
43.0900000194227,0.477017728160797,0.270185925888508,0.0143600886086999
43.0925001661301,0.477017698729464,0.271174533062763,0.0137433295510458
43.0950000672918,0.477017552947515,0.272137187344609,0.0131644273644163
43.0974999684535,0.477017316767431,0.273074549403741,0.0126205456943882
43.100000115161,0.477016993420872,0.273987269155939,0.012109093282536
43.1025000163227,0.477016576935549,0.27487598846318,0.0116277026499691
43.1050001630301,0.47701606309191,0.275741336038256,0.0111742103609174
43.1075000641918,0.477015463676814,0.276583922450271,0.010746639101685
43.1099999653535,0.477014799396535,0.277404333242499,0.0103431780506479
43.1125001120609,0.477014091559584,0.278203129470035,0.00996216549480164
43.1150000132226,0.477013364592041,0.278980858816994,0.00960207238659702
43.1175001599301,0.477012627342433,0.279738059792098,0.0092614886848349
43.1200000610918,0.477011868786342,0.280475265575109,0.00893911357715436
43.1224999622535,0.477011073474932,0.281193006621072,0.00863374693750243
43.1250001089609,0.477010237864487,0.281891806050744,0.00834428371940486
43.1275000101226,0.47700936358896,0.282572167556222,0.00806970593507007
43.1300001568301,0.477008467120203,0.283234575290036,0.00780907388335054
43.1325000579918,0.47700756675255,0.283879492715358,0.00756151841066399
43.1349999591535,0.477006682012612,0.284507373926027,0.0073262322907979
43.1375001058609,0.477005809389951,0.285118665043489,0.00710246396470049
43.1400000070226,0.477004940188728,0.285713813935309,0.00688951425160349
43.14250015373,0.477004052752748,0.286293263716682,0.00668673347591589
43.1450000548918,0.477003141005827,0.286857451880202,0.00649351964073254
43.1474999560535,0.477002208815121,0.287406798489649,0.00630931533262904
43.1500001027609,0.477001266889178,0.287941702676719,0.00613360312653674
43.1525000039226,0.477000341175669,0.28846255081305,0.00596590105723834
43.15500015063,0.476999438792796,0.288969715695389,0.00580575740163687
43.1575000517917,0.476998560161178,0.289463570061585,0.00565274856905088
43.1599999529534,0.476997685092203,0.289944484878673,0.00550647693198292
43.1625000996609,0.476996798158694,0.290412831510355,0.0053665712387848
43.1650000008226,0.476995890722493,0.290868971993351,0.00523268631531757
43.16750014753,0.476994967720819,0.291313252905451,0.00510450122272474
43.1700000486917,0.476994048056267,0.291746003163348,0.00498171695389159
43.1724999498534,0.476993146075965,0.292167535056623,0.00486405296899865
43.1750000965609,0.476992271496843,0.292578154944433,0.00475124443656272
43.1774999977226,0.476991417354687,0.292978167478971,0.0046430407593426
43.18000014443,0.476990568206084,0.293367880676631,0.00453920518317447
43.1825000455917,0.476989703692391,0.293747598802743,0.00443951575695444
43.1849999467534,0.476988824420901,0.294117620939843,0.00434376606391914
43.1875000934608,0.476987929553199,0.294478226042918,0.00425176316774679
43.1899999946225,0.476987038925742,0.294829679013757,0.00416332751037212
43.19250014133,0.476986172797748,0.2951722328738,0.00407828916172517
43.1950000424917,0.476985334157737,0.295506132820339,0.00399648648242006
43.1974999436534,0.476984511509799,0.295831625699487,0.00391776481315544
43.2000000903608,0.476983691306723,0.296148963249441,0.00384197774888497
43.2024999915225,0.476982855238779,0.296458393800965,0.00376898725828434
43.20500013823,0.476982002126271,0.29676015809464,0.00369866516695388
43.2075000393917,0.476981136171033,0.297054479309161,0.00363089183687429
43.2099999405534,0.476980279466145,0.297341568171518,0.00356555556198355
43.2125000872608,0.47697944688113,0.297621623368399,0.00350254981939081
43.2149999884225,0.476978636020629,0.297894838833659,0.00344177224812482
43.21750013513,0.476977844666179,0.298161416788599,0.00338312440645839
43.2200000362917,0.476977047013136,0.298421556631284,0.00332651208253505
43.2224999374534,0.476976233283601,0.298675461281709,0.00327184672351125
43.2250000841608,0.476975398760406,0.29892332112009,0.00321904614632499
43.2274999853225,0.476974557752294,0.299165314357281,0.00316803419502994
43.2300001320299,0.476973730269081,0.299401605066693,0.00311873921209843
43.2325000331916,0.476972921510237,0.299632344698735,0.00307109248378024
43.2349999343533,0.476972139468362,0.299857690874547,0.00302502728755649
43.2375000810608,0.476971369813587,0.300077801618376,0.00298047864207292
43.2399999822225,0.476970591973674,0.300292839070452,0.00293738414518875
43.2425001289299,0.476969791865038,0.300502963881259,0.00289568515380891
43.2450000300916,0.476968976384618,0.300708329477354,0.0028553279650641
43.2474999312533,0.476968154353189,0.300909072499365,0.00281626245916835
43.2500000779608,0.47696734669891,0.301105318944045,0.00277844192155274
43.2524999791225,0.47696656384443,0.301297187820773,0.00274182085238344
43.2550001258299,0.476965800613071,0.301484799184064,0.00270635428983878
43.2575000269916,0.476965045392369,0.301668280580806,0.00267199822509001
43.2599999281533,0.476964282397565,0.301847763467454,0.00263871025541198
43.2625000748608,0.476963493591128,0.302023374219014,0.00260645038577463
43.2649999760225,0.476962689362001,0.3021952339281,0.00257518268995509
43.2675001227299,0.476961885844932,0.302363448658277,0.00254487396327533
43.2700000238916,0.476961095682305,0.302528111627155,0.00251549281570826
43.272500170599,0.476960329361952,0.302689314825694,0.00248700838880886
43.2750000717607,0.476959581723307,0.302847152306219,0.00245938987939169
43.2774999729224,0.476958840703106,0.303001726883063,0.00243260654144966
43.2800001196299,0.476958082971958,0.303153141930085,0.00240662849118181
43.2825000207916,0.476957304885132,0.303301500919087,0.00238142852399471
43.285000167499,0.476956512498096,0.303446896864425,0.00235698182792005
43.2875000686607,0.476955718828603,0.30358940870293,0.00233326595416901
43.2899999698224,0.476954941796183,0.303729107502653,0.00231025976809258
43.2925001165299,0.476954193076997,0.30386606433232,0.00228794211401047
43.2950000176916,0.476953459029859,0.304000351420018,0.00226629097709139
43.297500164399,0.476952722705326,0.304132049913008,0.00224528440678709
43.3000000655607,0.476951972095389,0.304261246457397,0.00222490131061029
43.3024999667224,0.476951200824727,0.304388022559615,0.00220512231054176
43.3050001134299,0.476950413609352,0.304512447877858,0.00218593039467615
43.3075000145916,0.476949633604109,0.304634584380798,0.00216731048240003
43.310000161299,0.476948871403946,0.304754482808929,0.00214924788939613
43.3125000624607,0.47694813458338,0.304872196351817,0.00213172785740013
43.3149999636224,0.476947408862511,0.304987782244408,0.00211473450088541
43.3175001103298,0.476946680878297,0.305101308158659,0.00209825186522164
43.3200000114915,0.476945932023399,0.305212841765206,0.00208226449757597
43.322500158199,0.476945164872729,0.305322450103642,0.00206675875662799
43.3250000593607,0.476944388443148,0.305430186814129,0.0020517229334747
43.3274999605224,0.476943615392395,0.30553609364881,0.00203714660100822
43.3300001072298,0.47694286500578,0.305640210374183,0.00202301995320968
43.3325000083915,0.476942137215453,0.305742576356189,0.00200933230141898
43.335000155099,0.476941420843291,0.305843238608732,0.00199607214878392
43.3375000562607,0.476940696190259,0.305942250818477,0.00198322751462426
43.3399999574224,0.476939951681748,0.306039670395927,0.00197078709697975
43.3425001041298,0.476939189168208,0.306135549171473,0.00195874120771596
43.3450000052915,0.476938415752379,0.306229926385942,0.00194708166909059
43.347500151999,0.476937654174027,0.30632283475958,0.00193580175975227
43.3500000531606,0.476936916829613,0.306414300796735,0.00192489479665418
43.3524999543224,0.476936197223167,0.306504353187433,0.00191435299027637
43.3550001010298,0.476935485257427,0.306593031248039,0.00190416787449219
43.3575000021915,0.476934763060353,0.306680380435001,0.00189433043938753
43.3600001488989,0.476934023959436,0.306766449001685,0.0018848324311561
43.3625000500606,0.476933260610454,0.306851273654093,0.00187566673797495
43.3649999512223,0.476932495942913,0.306934887659384,0.00186682827489811
43.3675000979298,0.476931744612495,0.307017310881681,0.00185831262859721
43.3699999990915,0.476931013868194,0.307098560613664,0.00185011527882631
43.3725001457989,0.476930302771637,0.307178661354309,0.001842230861677
43.3750000469606,0.476929597758609,0.307257645244437,0.00183465299347511
43.3774999481223,0.476928878108631,0.307335549349796,0.00182737479206469
43.3800000948298,0.476928137383939,0.307412412981156,0.0018203901907248
43.3824999959915,0.476927380713978,0.307488267795924,0.00181369447575645
43.3850001426989,0.47692662262812,0.307563134415117,0.00180728438202767
43.3875000438606,0.476925878157698,0.307637025528316,0.00180115737326514
43.3899999450223,0.476925158512142,0.307709954268985,0.0017953108031526
43.3925000917297,0.476924454395656,0.307781937933692,0.00178974078663758
43.3949999928914,0.476923751264701,0.307853004550989,0.00178444252778015
43.3975001395989,0.476923034716851,0.307923187026474,0.00177941102155441
43.4000000407606,0.476922294299004,0.307992515893675,0.00177464176310384
43.4024999419223,0.476921540131906,0.308061016638132,0.00177013180683847
43.4050000886297,0.476920790454104,0.308128702871845,0.00176587961879007
43.4074999897914,0.476920053716469,0.308195580004756,0.00176188392676519
43.4100001364989,0.47691934455464,0.308261658354804,0.00175814357082091
43.4125000376606,0.476918644710188,0.308326949519203,0.00175465575106318
43.4149999388223,0.476917945053235,0.308391479583134,0.00175141717016545
43.4175000855297,0.476917230276778,0.308455276834473,0.00174842409970681
43.4199999866914,0.476916492050603,0.30851836592593,0.00174567347547232
43.4225001333989,0.476915741326501,0.308580764616439,0.00174316379759433
43.4250000345606,0.476914996347753,0.308642481463973,0.00174089478962773
43.4274999357223,0.476914271500243,0.308703518789602,0.00173886662691648
43.4300000824297,0.476913568104147,0.308763880141211,0.00173707892831971
43.4324999835914,0.476912875396336,0.308823577950601,0.00173553020062775
43.4350001302988,0.476912179460621,0.308882633699062,0.00173421815332741
43.4375000314605,0.476911463679501,0.308941070730711,0.0017331401756839
43.4399999326222,0.476910727803887,0.308998910982212,0.00173229460505333
43.4425000793297,0.476909979977982,0.309056164662594,0.0017316811010023
43.4449999804914,0.476909244421508,0.309112837149187,0.00173130072257356
43.4475001271988,0.476908528157648,0.309168925121429,0.00173115455275521
43.4500000283605,0.476907832223973,0.309224430690457,0.0017312432263057
43.4524999295222,0.476907143354599,0.309279363586185,0.00173156621494643
43.4550000762297,0.476906449255299,0.309333743940461,0.00173212224892488
43.4574999773914,0.476905731726664,0.309387590713772,0.00173290975116849
43.4600001240988,0.476904998271065,0.309440922041417,0.00173392841756357
43.4625000252605,0.476904257080478,0.309493743445079,0.00173517903781857
43.4649999264222,0.476903528108506,0.309546053975589,0.00173666369359232
43.4675000731297,0.476902820876242,0.30959784889164,0.00173838461574647
43.4699999742914,0.476902129392253,0.309649126644067,0.00174034324439864
43.4725001209988,0.476901447868388,0.309699899168971,0.00174254021835055
43.4750000221605,0.476900752385809,0.309750179997712,0.00174497496205172
43.4775001688679,0.47690003943893,0.309799988759542,0.00174764735847062
43.4800000700296,0.4768993041045,0.309849334698318,0.00175055790984936
43.4824999711913,0.476898570781895,0.309898223101025,0.00175370902360156
43.4850001178988,0.476897848416548,0.309946645788024,0.00175710366859863
43.4875000190605,0.476897148839864,0.309994596873404,0.00176074524395826
43.4900001657679,0.476896466028167,0.310042074327581,0.0017646362364295
43.4925000669296,0.476895788239734,0.310089086594795,0.00176877815993665
43.4949999680913,0.476895093153198,0.31013564595986,0.00177317156385655
43.4975001147988,0.476894378713612,0.310181767802483,0.0017778174943539
43.5000000159605,0.476893650219507,0.310227459979938,0.00178271803267108
43.5025001626679,0.476892918373543,0.310272717805035,0.00178787646393492
43.5050000638296,0.476892207460986,0.310317535091667,0.00179329751391716
43.5074999649913,0.476891515146178,0.31036189936877,0.00179898541990539
43.5100001116988,0.476890838617682,0.310405809110775,0.00180494398283328
43.5125000128605,0.476890160553132,0.31044926981467,0.00181117572570375
43.5150001595679,0.476889469893296,0.310492294537698,0.00181768275123619
43.5175000607296,0.476888755970812,0.310534891382649,0.00182446725667059
43.5199999618913,0.476888027559963,0.310577063148733,0.0018315328187971
43.5225001085987,0.476887304388836,0.310618803862109,0.00183888457383154
43.5250000097604,0.47688659974289,0.31066009992478,0.00184652841228516
43.5275001564679,0.476885916977156,0.310700939570002,0.00185447027408965
43.5300000576296,0.476885246690711,0.310741317672865,0.00186271519855977
43.5324999587913,0.476884569408275,0.310781237266785,0.0018712671541982
43.5350001054987,0.476883878770289,0.310820709061643,0.00188012987995072
43.5375000066604,0.476883164974571,0.310859736697511,0.0018893072888015
43.5400001533679,0.476882443516872,0.310898318653933,0.00189880494497867
43.5425000545296,0.47688172660868,0.310936441321928,0.00190862965056867
43.5449999556913,0.476881029399812,0.310974088375189,0.00191878931685082
43.5475001023987,0.476880354574204,0.311011245192365,0.00192929171888532
43.5500000035604,0.476879686453888,0.311047903137078,0.00194014363064975
43.5525001502679,0.476879013206665,0.311084064772012,0.00195135108544137
43.5550000514296,0.476878323173026,0.311119734508421,0.00196291971870144
43.5574999525913,0.476877610783205,0.311154910358897,0.00197485571803883
43.5600000992987,0.47687689119498,0.311189584112463,0.00198716697869186
43.5625000004604,0.476876182095004,0.311223738175639,0.00199986293321702
43.5650001471678,0.4768754941998,0.311257349877025,0.00201295385480353
43.5675000483295,0.476874826215535,0.311290400861395,0.00202644995242742
43.5699999494912,0.476874162866636,0.311322878786472,0.00204036044276396
43.5725000961987,0.476873493527356,0.311354782408656,0.002054694021751
43.5749999973604,0.476872801291931,0.31138610779243,0.00206945891572315
43.5775001440678,0.476872090937054,0.311416848031245,0.00208466448506241
43.5800000452295,0.476871377346852,0.311446986859643,0.00210032179490254
43.5824999463912,0.476870676944675,0.311476498693725,0.00211644362778181
43.5850000930987,0.476869996019023,0.311505353085091,0.0021330434611373
43.5874999942604,0.476869332799176,0.311533526588242,0.00215013492767284
43.5900001409678,0.476868675907609,0.311561003099721,0.00216773088876965
43.5925000421295,0.476868002739225,0.311587770062504,0.00218584329822321
43.5949999432912,0.476867310870145,0.311613818824282,0.00220448457296701
43.5975000899987,0.476866605429072,0.311639132296152,0.00222366826356829
43.5999999911604,0.476865897342331,0.311663681303151,0.0022434097224643
43.6025001378678,0.476865205149629,0.311687431384114,0.00226372646465132
43.6050000390295,0.476864530779309,0.311710341546144,0.00228463656950536
43.6074999401912,0.476863875359371,0.311732381016128,0.00230615869767197
43.6100000868986,0.47686321847709,0.31175352160588,0.0023283104610481
43.6124999880603,0.476862548650592,0.311773743274202,0.00235110935691686
43.6150001347678,0.476861857819957,0.311793021893823,0.00237457326216964
43.6175000359295,0.476861154774312,0.311811326034565,0.00239872173721152
43.6199999370912,0.476860452857196,0.311828612512229,0.00242357667387208
43.6225000837986,0.476859765985715,0.311844829379172,0.00244916202899615
43.6249999849603,0.47685910160369,0.311859925256033,0.00247550329105372
43.6275001316678,0.476858451057639,0.311873850847127,0.00250262582302244
43.6300000328295,0.476857797763258,0.311886564654159,0.00253055496329801
43.6324999339912,0.476857128362397,0.311898027388478,0.00255931594079953
43.6350000806986,0.476856439023094,0.31190819582868,0.0025889351274002
43.6374999818603,0.476855738198992,0.311917015552912,0.00261944113333542
43.6400001285677,0.476855041718907,0.311924420847823,0.00265086543454836
43.6425000297294,0.476854365382463,0.311930337782,0.00268324229315569
43.6449999308912,0.476853705849541,0.311934687667282,0.00271660728099463
43.6475000775986,0.476853060742457,0.311937400187663,0.0027509971962166
43.6499999787603,0.476852407990957,0.31193840509551,0.00278644868576651
43.6525001254677,0.476851741728262,0.311937635395919,0.00282299945042975
43.6550000266294,0.476851051917169,0.311935012393335,0.00286068887311144
43.6574999277911,0.476850353363477,0.311930447247488,0.00289955965415079
43.6600000744986,0.47684966695573,0.311923838528149,0.00293965851213569
43.6624999756603,0.4768489969552,0.311915069357054,0.00298103530149457
43.6650001223677,0.476848345243026,0.311904022958241,0.00302374261522973
43.6675000235294,0.476847705912968,0.311890585317077,0.00306783491483308
43.6700001702369,0.476847053726096,0.311874637166253,0.00311336737277654
43.6725000713986,0.476846386439202,0.311856060802986,0.00316039791110042
43.6749999725603,0.476845700191609,0.311834721279324,0.00320898749667307
43.6775001192677,0.476845007857573,0.311810467036546,0.00325920194810401
43.6800000204294,0.47684432423147,0.31178312769086,0.00331111265125648
43.6825001671368,0.476843663689502,0.31175252062991,0.00336479626406435
43.6850000682985,0.476843018563144,0.311718451422009,0.003420333374904
43.6874999694602,0.476842380396882,0.311680724732358,0.00347780857198592
43.6900001161677,0.476841731637642,0.311639135595321,0.00353730963381177
43.6925000173294,0.47684106360479,0.311593466575422,0.00359892905488354
43.6950001640368,0.47684037794319,0.311543476230524,0.00366276529868787
43.6975000651985,0.476839690821681,0.311488897850816,0.00372892525742502
43.6999999663602,0.476839015315627,0.311429434908017,0.00379752425567001
43.7025001130677,0.47683836257503,0.311364768562898,0.00386868668263633
43.7050000142294,0.476837724245639,0.311294558193781,0.00394254470606194
43.7075001609368,0.476837089974456,0.311218446300082,0.00401923832366256
43.7100000620985,0.476836441783849,0.311136051924278,0.00409891586985838
43.7124999632602,0.476835774125239,0.311046962297066,0.00418173565526466
43.7150001099677,0.476835090618054,0.310950722678502,0.00426786853992621
43.7175000111294,0.476834407844775,0.310846831222941,0.00435750033891929
43.7200001578368,0.476833740085915,0.310734735341719,0.00445083330071503
43.7225000589985,0.476833094131042,0.310613835149659,0.00454808679279216
43.7249999601602,0.476832460601639,0.310483483194606,0.00464949759470443
43.7275001068676,0.476831824350712,0.310342984294591,0.00475532069712612
43.7300000080293,0.476831175655285,0.310191587248818,0.0048658315848204
43.7325001547368,0.476830505524571,0.310028469246781,0.00498132944678497
43.7350000558985,0.476829821819481,0.309852724673812,0.00510214158091297
43.7374999570602,0.476829141356101,0.309663358430203,0.00522862856094868
43.7400001037676,0.476828478426705,0.309459276499355,0.00536118712559653
43.7425000049293,0.476827833417761,0.309239286101841,0.0055002542297752
43.7450001516368,0.476827201032228,0.309002093663637,0.00564630980045995
43.7475000527985,0.476826558987607,0.308746294015864,0.00579988165409602
43.7499999539602,0.476825903901896,0.308470363556064,0.00596155201404308
43.7525001006676,0.476825222452341,0.308172632408308,0.0061319655651009
43.7550000018293,0.476824530989671,0.307851280313849,0.00631184070100244
43.7575001485368,0.476823839738652,0.307504314543211,0.00650197943608284
43.7600000496985,0.476823163676028,0.307129571077532,0.00670327969629163
43.7624999508602,0.476822499235844,0.306724703417168,0.00691674574547859
43.7650000975676,0.476821836707028,0.306287185469129,0.00714350238550984
43.7674999987293,0.476821157649981,0.305814297410902,0.00738480967326133
43.7700001454367,0.476820446104653,0.305303118514151,0.00764208361661381
43.7725000465984,0.476819700885497,0.304750513768292,0.00791691908270833
43.7749999477601,0.476818926885436,0.304153124698567,0.00821111782316697
43.7775000944676,0.476818135441255,0.303507370688056,0.00852671873804825
43.7799999956293,0.476817326933757,0.302809453723476,0.00886603073443442
43.7825001423367,0.476816491261784,0.302055375829622,0.00923166973975249
43.7850000434984,0.476815606547815,0.301240955898124,0.00962660053978313
43.7874999446601,0.476814634779548,0.300361843137902,0.0100541844999796
43.7900000913676,0.476813546600122,0.299413543627185,0.0105182384448198
43.7924999925293,0.476812319808593,0.29839144045696,0.0110231005579952
43.7950001392367,0.476810929634039,0.29729082640079,0.0115737073480379
43.7975000403984,0.47680934329908,0.29610695066241,0.0121756795006468
43.7999999415601,0.476807519695468,0.294835079452095,0.0128354189402242
43.8025000882676,0.476805381122409,0.293470557356515,0.0135602169940594
43.8049999894293,0.476802821687863,0.292008880986105,0.0143583788025931
43.8075001361367,0.476799721239839,0.290445776653482,0.0152393677072628
43.8100000372984,0.476795927891331,0.288777266503708,0.0162139707389379
43.8124999384601,0.476791276756749,0.286999753776244,0.017294491529421
43.8150000851675,0.476785565641843,0.285110099747462,0.0184949694535166
43.8174999863292,0.476778552172589,0.283105719659109,0.0198314323193302
43.8200001330367,0.476769920919207,0.280984665691612,0.0213221787225747
43.8225000341984,0.476759284617668,0.278745725824244,0.0229881064392009
43.8249999353601,0.47674615495832,0.276388496575792,0.0248530839831451
43.8275000820675,0.476729953764973,0.27391345979056,0.0269443839911353
43.8299999832292,0.476709991258557,0.271322032694176,0.0292931790039753
43.8325001299367,0.476685458347029,0.268616614754415,0.0319351162247792
43.8350000310984,0.476655392617713,0.265800615497088,0.0349109724855787
43.8374999322601,0.476618639131494,0.262878474790011,0.0382674031233355
43.8400000789675,0.476573821024856,0.259855671822539,0.0420577930561039
43.8424999801292,0.476519301110711,0.25673872000499,0.0463432246760192
43.8450001268367,0.476453125806134,0.25353513309539,0.0511935682957018
43.8475000279984,0.476373007867479,0.250253388349796,0.0566887179726322
43.84999992916,0.476276252907079,0.246902855555016,0.062919966711236
43.8525000758675,0.476159725689675,0.243493729155316,0.0699915303653512
43.8549999770292,0.476019767565817,0.240036941614595,0.0780221974473113
43.8575001237366,0.475852105277298,0.236544073403459,0.0871470784733365
43.8600000248983,0.475651787568859,0.233027270158896,0.0975194021184762
43.8625001716058,0.475413087453823,0.229499148567906,0.109312267156454
43.8650000727675,0.475129437755031,0.225972705541617,0.122720217599876
43.8674999739292,0.474793368060127,0.222461223064779,0.137960436436259
43.8700001206366,0.47439649395383,0.21897818212227,0.155273266421462
43.8725000217983,0.473929524476198,0.215537170199383,0.174921627390026
43.8750001685058,0.473382332821624,0.212151795433848,0.19718875472673
43.8775000696675,0.472744165612043,0.208835611931697,0.22237349741877
43.8799999708292,0.472003960712985,0.205602045965826,0.250782188501817
43.8825001175366,0.471150919824609,0.202464327301767,0.282715896415093
43.8850000186983,0.470175310739463,0.199435417882937,0.318451698857452
43.8875001654057,0.46906965973985,0.19652794420317,0.358216545413248
43.8900000665675,0.467830279053911,0.193754123337013,0.402152446696465
43.8924999677292,0.466459220268273,0.191125681752533,0.450272330769078
43.8950001144366,0.464966539195084,0.188653788321407,0.50240703363326
43.8975000155983,0.463372701617847,0.186348967590358,0.558145949580094
43.9000001623057,0.461710798474391,0.184221046321265,0.616776730390162
43.9025000634674,0.460027985119022,0.182279091646421,0.677233121527376
43.9049999646291,0.458385540361291,0.180531372078167,0.738063913644333
43.9075001113366,0.456856717002712,0.178985336873647,0.797438677689517
43.9100000124983,0.455521919901805,0.17764759599018,0.853205877691561
43.9125001592057,0.454461210415019,0.176523900354464,0.903013961159854
43.9150000603674,0.453744875805076,0.175619099722018,0.944494929468415
43.9174999615291,0.453423733022502,0.174937057543338,0.975494031441443
43.9200001082366,0.45352134807141,0.174480510103638,0.994312198998877
43.9225000093983,0.454030153126134,0.17425088012881,0.999916359304591
43.9250001561057,0.454912640946038,0.174248049543471,0.992073013642871
43.9275000572674,0.456107260847476,0.174470146233159,0.971374671208241
43.9299999584291,0.457537475407737,0.174913373207708,0.939153638514018
43.9325001051365,0.459121717275618,0.175571920709243,0.897304226715361
43.9350000062983,0.460782160177881,0.176437984865513,0.848053337650209
43.9375001530057,0.462451032692264,0.177501888039839,0.793724999677478
43.9400000541674,0.464074074563216,0.178752279073168,0.73653701059882
43.9424999553291,0.465611460414282,0.180176398878068,0.678452839004237
43.9450001020365,0.467036916509023,0.1817603824696,0.6210955320225
43.9475000031982,0.46833576124789,0.183489558639019,0.565717591784644
43.9500001499057,0.469502494004251,0.18534876050419,0.513213604269401
43.9525000510674,0.470538414460719,0.187322605560943,0.464160381294081
43.9549999522291,0.471449473629228,0.189395758230015,0.418870907944401
43.9575000989365,0.47224454233582,0.191553158274991,0.377451667355242
43.9600000000982,0.472934049304484,0.193780217057718,0.339856483977908
43.9625001468057,0.473529013824509,0.196062985013579,0.305933170408292
43.9650000479674,0.474040354726154,0.198388283950927,0.275461526579218
43.9674999491291,0.47447847278365,0.200743807089327,0.24818279389601
43.9700000958365,0.474852982296778,0.203118200427296,0.223821432698419
43.9724999969982,0.475172587621535,0.205501110276795,0.202100518920912
43.9750001437056,0.475445017807877,0.20788320114579,0.182752061242893
43.9775000448673,0.475677072540957,0.210256167463647,0.165523461864601
43.979999946029,0.475874656501309,0.212612701193109,0.150181144461984
43.9825000927365,0.476042866242398,0.21494645512673,0.13651216741273
43.9849999938982,0.476186082621668,0.217251988628714,0.124324472098748
43.9875001406056,0.476308063211258,0.219524708241311,0.11344622749773
43.9900000417673,0.476412022987297,0.221760801963265,0.103724635002719
43.992499942929,0.476500702934901,0.223957172888906,0.0950244362581764
43.9950000896365,0.476576413212369,0.226111374782121,0.0872263018201054
43.9974999907982,0.476641110676745,0.22822154697295,0.0802252090470969
44.0000001375056,0.476696430154912,0.230286342349698,0.0739288871385704
44.0025000386673,0.476743760253564,0.232304866469972,0.0682563608034297
44.004999939829,0.476784271140761,0.234276603813668,0.063136608188291
44.0075000865365,0.476818962464544,0.23620135575412,0.0585073484777157
44.0099999876982,0.476848697417103,0.238079191919192,0.0543139474526592
44.0125001344056,0.476874207955236,0.239910403132662,0.0505084515495734
44.0150000355673,0.476896120332412,0.241695467459665,0.0470487338915729
44.017499936729,0.47691494150756,0.243435015775103,0.0438977460659398
44.0200000834364,0.476931106378426,0.245129807316387,0.041022878278981
44.0224999845981,0.476944962511875,0.246780692120509,0.0383953898522976
44.0250001313056,0.47695681725278,0.248388586634961,0.0359899243149259
44.0275000324673,0.476966950997308,0.249954446965657,0.0337840776217157
44.029999933629,0.476975608110292,0.251479250428527,0.0317580229963374
44.0325000803364,0.476983001442981,0.252963981319879,0.0298941810522356
44.0349999814981,0.476989319986843,0.254409634206094,0.0281769395145309
44.0375001282056,0.476994703890142,0.255817204189185,0.0265924055285867
44.0400000293673,0.47699926319257,0.257187685573962,0.0251282011828268
44.042499930529,0.477003090886607,0.258522064778214,0.0237732814387728
44.0450000772364,0.477006270859376,0.259821307733191,0.022517778630494
44.0474999783981,0.477008885998463,0.261086351138279,0.0213528618297918
44.0500001251056,0.477011022658687,0.262318099748494,0.0202706139794088
44.0525000262673,0.477012763266615,0.263517429088344,0.0192639221257593
44.054999927429,0.47701416889708,0.264685189192413,0.0183263813709142
44.0575000741364,0.477015280918724,0.265822213236041,0.0174522158607472
44.0599999752981,0.477016121393318,0.266929318372879,0.0166362102005429
44.0625001220055,0.477016708293991,0.268007304723375,0.0158736506455964
44.0650000231672,0.477017065303587,0.269056948132259,0.0151602736274306
44.0675001698747,0.477017224423158,0.270078994283688,0.0144922162816185
44.0700000710364,0.477017221557861,0.271074156177251,0.0138659729038631
44.0724999721981,0.477017101828794,0.272043124913558,0.0132783545028378
44.0750001189055,0.477016887496534,0.272986569634736,0.0127264533202503
44.0775000200672,0.477016585516876,0.273905149406966,0.0122076143902203
44.0800001667747,0.47701619220458,0.274799515342662,0.0117194124757227
44.0825000679364,0.477015708472662,0.275670309060575,0.0112596319404744
44.0849999690981,0.477015128299806,0.276518149128584,0.0108262469056111
44.0875001158055,0.477014477476,0.277343635875077,0.0104174050724641
44.0900000169672,0.477013778495961,0.278147342334664,0.0100314071433334
44.0925001636747,0.477013057007707,0.278929822913097,0.00966669154053825
44.0950000648363,0.477012320542513,0.279691619770507,0.00932181813368808
44.0974999659981,0.477011569045635,0.280433272250983,0.00899545901897197
44.1000001127055,0.477010789461924,0.281155315729354,0.00868638902016456
44.1025000138672,0.477009967660294,0.281858276700477,0.0083934792577779
44.1050001605746,0.477009102233081,0.282542667663023,0.00811568997171382
44.1075000617363,0.477008208475053,0.283208981662228,0.00785206276469365
44.109999962898,0.477007308078286,0.283857690598406,0.00760171162103311
44.1125001096055,0.477006419943902,0.284489251561406,0.00736381440181122
44.1150000107672,0.477005543884776,0.285104111881945,0.00713760642787249
44.1175001574746,0.477004677341035,0.285702721667038,0.00692237593170732
44.1200000586363,0.477003797889726,0.286285525673498,0.00671746107490814
44.122499959798,0.477002896465656,0.286852965746769,0.00652224819645333
44.1250001065055,0.477001969875239,0.287405467296322,0.00633616921435236
44.1275000076672,0.477001028770221,0.287943436663789,0.00615869744613048
44.1300001543746,0.477000098207555,0.288467264977613,0.00598934265090359
44.1325000555363,0.476999192296855,0.288977328578756,0.00582764641354512
44.134999956698,0.476998307740923,0.289473997227303,0.00567317860019873
44.1375001034055,0.476997432223689,0.289957643370598,0.00552553552251781
44.1400000045671,0.476996554227773,0.290428640999068,0.00538433986407573
44.1425001512746,0.476995652982427,0.290887352807971,0.00524923975487849
44.1450000524363,0.476994733264847,0.291334132213523,0.00511990858529258
44.147499953598,0.476993813075482,0.291769313769552,0.00499604277779237
44.1500001003054,0.47699290480112,0.29219321241257,0.0048773574666685
44.1525000014671,0.476992022764774,0.292606135823862,0.00476358458605231
44.1550001481746,0.476991163453259,0.293008387704292,0.00465447035262397
44.1575000493363,0.476990316305323,0.29340027547283,0.00454977511030946
44.159999950498,0.47698946163631,0.293782105260611,0.00444927314647419
44.1625000972054,0.476988587856683,0.294154176556398,0.00435275410432342
44.1649999983671,0.476987697294605,0.294516775423893,0.00426002217213167
44.1675001450746,0.476986805158999,0.294870170452049,0.00417089485508119
44.1700000462363,0.476985932067064,0.29521461675002,0.00408520033373888
44.172499947398,0.476985084152947,0.295550359778714,0.00400277513145181
44.1750000941054,0.47698426162865,0.295877646898359,0.00392346353189272
44.1774999952671,0.476983444119627,0.296196726142754,0.00384711688719774
44.1800001419745,0.476982615357899,0.296507847350753,0.00377359536072601
44.1825000431362,0.476981763936507,0.296811252931445,0.00370276802721272
44.1849999442979,0.476980902082123,0.297107174210309,0.00363451372924935
44.1875000910054,0.476980042341233,0.297395823441844,0.00356871884859274
44.1899999921671,0.476979200833153,0.297677400398702,0.00350527601850967
44.1925001388745,0.476978385862488,0.297952100928735,0.00344408228830442
44.1950000400362,0.476977590827116,0.298220122047178,0.0033850383474995
44.1974999411979,0.476976796912284,0.298481664526593,0.00332804892710842
44.2000000879054,0.476975990787881,0.298736930969135,0.00327302425718479
44.2024999890671,0.476975164948371,0.298986115927084,0.00321988038851154
44.2050001357745,0.476974322989875,0.299229399359993,0.0031685397362418
44.2075000369362,0.476973489422995,0.299466949881887,0.00311893000547907
44.2099999380979,0.476972674695139,0.299698922099707,0.0030709818707021
44.2125000848054,0.476971887563075,0.299925470011656,0.00302462859190104
44.2149999859671,0.476971116229189,0.30014674951761,0.0029798047565201
44.2175001326745,0.476970340698801,0.300362921578286,0.00293644722589337
44.2200000338362,0.476969550394517,0.300574149544601,0.00289449671476186
44.2224999349979,0.476968740156068,0.300780588431223,0.00285389782496372
44.2250000817053,0.476967918820912,0.300982378772422,0.00281459996189814
44.227499982867,0.476967105757146,0.301179649684096,0.00277655561266634
44.2300001295745,0.476966313349287,0.301372519832257,0.00273971928352957
44.2325000307362,0.476965547321772,0.301561109855519,0.00270404620913704
44.2349999318979,0.476964791760454,0.30174554224877,0.00266949208794497
44.2375000786053,0.476964031442121,0.301925947801317,0.00263601404482099
44.239999979767,0.476963252345736,0.302102456123072,0.00260357162993336
44.2425001264745,0.476962453305255,0.302275189556494,0.00257212766475652
44.2450000276362,0.476961647664638,0.30244425785295,0.00254164833761733
44.2474999287979,0.476960850169978,0.302609756769005,0.00251210204363962
44.2500000755053,0.47696008005111,0.302771780012242,0.00248345818318643
44.252499976667,0.476959329415504,0.302930417039714,0.00245568591274956
44.2550001233745,0.476958585125915,0.303085766960857,0.00242875442094881
44.2575000245362,0.476957837762731,0.303237936851131,0.00240263395936927
44.2600001712436,0.476957064625034,0.303387026988216,0.00237729611527766
44.2625000724053,0.4769562740815,0.303533135547059,0.00235271561843819
44.264999973567,0.47695548004804,0.303676345855412,0.00232886961210969
44.2675001202744,0.476954699365858,0.303816730477561,0.00230573667842712
44.2700000214361,0.476953942598091,0.303954357750299,0.00228329581540566
44.2725001681436,0.476953203028458,0.304089297955034,0.00226152540629431
44.2750000693053,0.476952472232907,0.304221632582455,0.00224040364491866
44.277499970467,0.476951729054734,0.304351444362334,0.00221990902854763
44.2800001171744,0.476950961491829,0.304478816263792,0.00220002151914114
44.2825000183361,0.476950180284349,0.304603825134582,0.00218072367494078
44.2850001650436,0.476949396795682,0.304726532005928,0.00216199987463363
44.2875000662053,0.476948627166263,0.304846990064694,0.00214383553661396
44.289999967367,0.476947880918276,0.304965250954682,0.00212621604534781
44.2925001140744,0.476947153896709,0.305081370955996,0.00210912604822831
44.2950000152361,0.476946430981492,0.305195414422125,0.00209254956475041
44.2975001619436,0.476945691054697,0.30530744844655,0.00207647085915861
44.3000000631053,0.476944928112646,0.30541754045605,0.00206087565890198
44.302499964267,0.476944154308325,0.30552575013804,0.00204575184172954
44.3050001109744,0.476943377340699,0.305632120521655,0.00203108862900774
44.3075000121361,0.476942622202597,0.305736693167919,0.00201687637500086
44.3100001588435,0.476941887109326,0.305839503486862,0.00200310458323125
44.3125000600052,0.476941167477703,0.30594059646468,0.00198976217422684
44.3149999611669,0.47694044817875,0.306040025586941,0.00197683725866819
44.3175001078744,0.476939711924025,0.306137846590462,0.00196431824075588
44.3200000090361,0.476938955590146,0.306234113620666,0.00195219489521876
44.3225001557435,0.476938183164363,0.306328869324806,0.00194045856248732
44.3250000569052,0.476937415970153,0.306422148287659,0.00192910231187601
44.3274999580669,0.476936668844528,0.30651397728046,0.00191811953623941
44.3300001047744,0.476935946586589,0.306604385039961,0.00190750302721375
44.3325000059361,0.476935235301698,0.306693405683191,0.00189724442318672
44.3350001526435,0.476934518233514,0.306781082958397,0.00188733480674044
44.3375000538052,0.476933786414185,0.306867465683486,0.00187776567402117
44.3399999549669,0.476933027828178,0.306952593199919,0.00186852940228952
44.3425001016744,0.476932262727196,0.307036501821977,0.00185962050299425
44.3450000028361,0.476931504461277,0.307119213207505,0.00185103433701786
44.3475001495435,0.476930769319297,0.307200746241567,0.00184276672640017
44.3500000507052,0.476930054093895,0.307281120322795,0.00183481252987042
44.3524999518669,0.476929347702529,0.307360364889503,0.00182716563163122
44.3550000985743,0.476928637142485,0.307438518294092,0.00181981939337064
44.357499999736,0.476927903681523,0.307515617201665,0.00181276725258129
44.3600001464435,0.476927148346115,0.307591696616588,0.00180600397885482
44.3625000476052,0.476926389655023,0.30766678203264,0.00179952613220882
44.3649999487669,0.476925638529734,0.3077408859354,0.0017933309420837
44.3675000954743,0.476924911519185,0.307814021471272,0.00178741599888076
44.369999996636,0.476924206713733,0.307886204551011,0.00178177786234298
44.3725001433435,0.476923505106728,0.307957457378321,0.00177641189482666
44.3750000445052,0.476922793326102,0.308027812916902,0.00177131310626328
44.3774999456669,0.476922062102633,0.30809730448292,0.00176647681947877
44.3800000923743,0.476921311086866,0.308165957774367,0.00176189949548312
44.382499993536,0.476920556397475,0.308233789904348,0.00175757919476553
44.3850001402434,0.476919815343745,0.308300809335066,0.001753514821919
44.3875000414051,0.476919098034987,0.308367022671403,0.00174970520585625
44.3899999425669,0.476918399761148,0.30843244186496,0.00174614817957124
44.3925000892743,0.476917703486424,0.3084970868658,0.00174284046045016
44.394999990436,0.476916991491858,0.308560984850107,0.001739778275407
44.3975001371434,0.476916260061735,0.308624164982941,0.00173695845096251
44.4000000383051,0.476915513491226,0.308686647242966,0.00173437895945064
44.4024999394668,0.47691476471873,0.308748441201257,0.00173203911220228
44.4050000861743,0.476914033870261,0.308809551168252,0.00172993915006479
44.407499987336,0.476913324093883,0.30886997846269,0.00172807889518231
44.4100001340434,0.476912631173829,0.308929733188671,0.00172645731443413
44.4125000352051,0.476911936334525,0.308988832595231,0.0017250721781618
44.4149999363668,0.476911227159422,0.309047301975855,0.00172392097547761
44.4175000830743,0.476910498468369,0.309105164426131,0.00172300169370573
44.419999984236,0.476909751871656,0.309162432272936,0.00172231345953602
44.4225001309434,0.476909010037394,0.309219113163551,0.00172185701784315
44.4250000321051,0.47690828890719,0.309275205825318,0.00172163364364247
44.4274999332668,0.476907587780889,0.30933070849497,0.00172164408744758
44.4300000799742,0.476906899682562,0.309385629241415,0.00172188825201139
44.4324999811359,0.476906207073976,0.309439983756363,0.00172236493652138
44.4350001278434,0.476905499579681,0.309493794180152,0.00172307273478789
44.4375000290051,0.476904769906418,0.309547078250443,0.00172401068606042
44.4399999301668,0.476904030081066,0.309599845707634,0.00172517933071752
44.4425000768742,0.476903295322393,0.309652096930173,0.00172658037502525
44.4449999780359,0.476902580696938,0.309703827323423,0.0017282161381414
44.4475001247434,0.476901888273125,0.309755034666536,0.00173008847013936
44.4500000259051,0.476901204745607,0.309805724102219,0.00173219808646046
44.4525001726125,0.476900517554694,0.309855911323766,0.00173454488286567
44.4550000737742,0.476899807728949,0.309905612233125,0.00173712827165325
44.4574999749359,0.47689907921552,0.309954842836458,0.00173994871450394
44.4600001216434,0.476898343832121,0.31000360812279,0.00174300792295192
44.4625000228051,0.476897616094024,0.310051902965732,0.0017463087452936
44.4650001695125,0.476896909879785,0.310099720769881,0.00174985459969056
44.4675000706742,0.47689622334572,0.310147057015268,0.00175364832188158
44.4699999718359,0.476895547221714,0.310193917048068,0.00175769174082886
44.4725001185433,0.47689486029962,0.310240312249268,0.00176198558142324
44.475000019705,0.476894151863701,0.310286257495409,0.00176653060617778
44.4775001664125,0.476893426409947,0.310331763488779,0.00177132848884124
44.4800000675742,0.476892695735171,0.310376830532967,0.00177638225314486
44.4824999687359,0.476891973087052,0.310421448793817,0.00178169600934452
44.4850001154433,0.476891277969492,0.310465611425521,0.00178727460219926
44.487500016605,0.476890598197002,0.310509309445975,0.00179312179029767
44.4900001633125,0.47688992191004,0.310552546772906,0.00179924048755768
44.4925000644742,0.476889235853828,0.310595335067046,0.00180563288992696
44.4949999656359,0.47688853062558,0.31063768554933,0.00181230108013581
44.4975001123433,0.476887804771514,0.310679601419003,0.00181924802357477
44.500000013505,0.476887079305892,0.310721080497109,0.00182647846976375
44.5025001602125,0.476886369838736,0.310762110450961,0.00183399816728539
44.5050000613742,0.476885678083619,0.310802675758127,0.00184181297336096
44.5074999625359,0.476885004934071,0.310842771296248,0.00184992845210146
44.5100001092433,0.476884335998617,0.310882398315901,0.00185834893282169
44.512500010405,0.476883649418069,0.310921562693905,0.00186707784248886
44.5150001571124,0.476882943714659,0.310960273006533,0.00187611911796869
44.5175000582741,0.476882220971499,0.310998528069844,0.00188547759180558
44.5199999594358,0.476881501619722,0.311036320046354,0.00189515990186723
44.5225001061433,0.476880799825739,0.311073631272966,0.00190517359693771
44.525000007305,0.476880116443253,0.311110443878806,0.00191552647044094
44.5275001540124,0.476879448958263,0.311146749811827,0.00192622585897715
44.5300000551741,0.476878780566773,0.311182547035683,0.0019372778864127
44.5324999563358,0.4768780940998,0.311217838752779,0.00194868808224108
44.5350001030433,0.47687738900234,0.311252627993757,0.00196046252410847
44.537500004205,0.476876670955687,0.31128690760163,0.00197260841626173
44.5400001509124,0.476875959311136,0.311320662779471,0.00198513479833669
44.5425000520741,0.476875263800516,0.311353870108735,0.00199805164109851
44.5449999532358,0.476874590918562,0.311386509593261,0.00201136933697851
44.5475000999432,0.476873928309258,0.311418566707001,0.00202509745170787
44.550000001105,0.476873260247988,0.311450036514804,0.00203924470276279
44.5525001478124,0.476872577559393,0.311480918454324,0.00205381948284776
44.5550000489741,0.47687187054866,0.311511204951358,0.00206883050596872
44.5574999501358,0.476871158052614,0.311540884586703,0.00208428842526495
44.5600000968432,0.476870451788911,0.311569931891789,0.00210020530704307
44.5624999980049,0.476869763495266,0.311598317667287,0.0021165945790709
44.5650001447124,0.476869099003177,0.311626017286457,0.002133470077283
44.5675000458741,0.476868439609652,0.31165300810475,0.00215084459067504
44.5699999470358,0.476867773974334,0.311679280450962,0.00216873057876174
44.5725000937432,0.476867090975641,0.311704824472312,0.00218714007159463
44.5749999949049,0.476866388203614,0.311729624136399,0.00220608600350805
44.5775001416124,0.476865677475853,0.311753655017708,0.002225583198914
44.5800000427741,0.476864979436303,0.311776883958592,0.00224564854214823
44.5824999439358,0.476864301275992,0.311799270946175,0.00226630007303095
44.5850000906432,0.47686364160625,0.311820780205283,0.00228755625651745
44.5874999918049,0.476862985494202,0.311841382724849,0.00230943506572914
44.5900001385124,0.476862322729039,0.311861057238696,0.00233195391946406
44.5925000396741,0.476861640048695,0.311879781281606,0.00235513049816216
44.5949999408358,0.476860938952001,0.311897524668083,0.00237898351648321
44.5975000875432,0.476860234048499,0.311914248380886,0.00240353420940117
44.5999999887049,0.476859541422166,0.311929902511472,0.00242880594704936
44.6025001354123,0.476858870346581,0.31194443381603,0.00245482373474143
44.605000036574,0.476858219085928,0.311957792627416,0.00248161315931234
44.6074999377357,0.476857566479205,0.311969932446165,0.00250919934894387
44.6100000844432,0.476856903686325,0.311980816176077,0.00253760765366685
44.6124999856049,0.476856221797255,0.311990401646262,0.00256686385335361
44.6150001323123,0.476855522472732,0.311998637289804,0.00259699565012254
44.617500033474,0.476854822870882,0.31200546041709,0.00262803357215131
44.6199999346357,0.476854137772537,0.312010798039028,0.00266001099185171
44.6225000813432,0.476853475291807,0.312014574059348,0.00269296341645504
44.6249999825049,0.476852829851408,0.31201671300505,0.00272692713806782
44.6275001292123,0.476852181176929,0.312017143489883,0.00276193870133098
44.630000030374,0.47685151792523,0.312015798413237,0.00279803545803213
44.6324999315357,0.476850835287552,0.31201260378336,0.00283525603034406
44.6350000782432,0.476850141464273,0.312007474813481,0.00287364208106148
44.6374999794049,0.476849449051496,0.31200030993176,0.0029132387758808
44.6400001261123,0.47684877110487,0.311990996526544,0.00295409504883074
44.642500027274,0.476848117592149,0.31197941925646,0.00299626299252891
44.6449999284357,0.476847475787622,0.311965458771645,0.00303979622639878
44.6475000751431,0.476846828568067,0.311948998420295,0.00308474975091379
44.6499999763048,0.476846168464749,0.311929921213857,0.00313118059534831
44.6525001230123,0.476845483727564,0.311908094247334,0.00317914815824233
44.655000024174,0.476844794376062,0.311883375084576,0.0032287170781952
44.6575001708814,0.476844107228762,0.311855594857397,0.00327995667250762
44.6600000720431,0.476843438784752,0.311824573046893,0.00333294197958039
44.6624999732048,0.47684278916669,0.311790117968045,0.00338775263701437
44.6650001199123,0.476842152928577,0.311752033845976,0.0034444719990376
44.667500021074,0.476841510839084,0.311710117037286,0.00350318659137857
44.6700001677814,0.476840849075133,0.311664153035162,0.00356398730475097
44.6725000689431,0.476840165224787,0.311613906741337,0.00362697045280762
44.6749999701048,0.476839479940643,0.311559121658944,0.00369224051240748
44.6775001168122,0.4768387986699,0.311499504528919,0.00375990982911826
44.680000017974,0.476838138293445,0.311434742253979,0.00383010009958868
44.6825001646814,0.476837498368103,0.311364498769116,0.00390294121706255
44.6850000658431,0.476836865300188,0.311288420047348,0.00397857094229348
44.6874999670048,0.476836219762034,0.31120612876154,0.00405713463723867
44.6900001137122,0.476835558707787,0.311117223976245,0.00413878775091762
44.6925000148739,0.476834879612284,0.311021260353901,0.00422369688506075
44.6950001615814,0.476834194789162,0.310917748107091,0.00431204316655483
44.6975000627431,0.476833522349513,0.310806147277265,0.00440402384135327
44.6999999639048,0.476832869616425,0.310685868253713,0.00449985314298445
44.7025001106122,0.4768322335229,0.310556274966869,0.00459976278414306
44.7050000117739,0.47683160056545,0.310416683816417,0.00470400234540335
44.7075001584814,0.47683095608256,0.310266357069715,0.00481284097160848
44.7100000596431,0.476830293248399,0.31010449208325,0.00492657066908045
44.7124999608048,0.476829614802081,0.309930205420255,0.00504551018395593
44.7150001075122,0.476828931388738,0.309742523512888,0.00517000985089315
44.7175000086739,0.476828263067723,0.309540379203756,0.00530045588287136
44.7200001553813,0.476827613599974,0.309322603802228,0.00543727336171674
44.722500056543,0.476826977883279,0.309087929559365,0.0055809296450275
44.7249999577047,0.476826340709651,0.308834981429937,0.0057319385297705
44.7275001044122,0.476825690507139,0.308562267652551,0.00589086613294592
44.7300000055739,0.476825015480098,0.308268158705466,0.00605833833517951
44.7325001522813,0.476824324728919,0.307950877687085,0.00623505186017259
44.735000053443,0.476823632430136,0.307608480201369,0.00642178379714619
44.7374999546047,0.476822951991301,0.307238850405093,0.00661940389196975
44.7400001013122,0.47682228551429,0.306839693150289,0.006828885013945
44.7425000024739,0.476821622105095,0.306408533793536,0.00705131614847105
44.7450001491813,0.476820949740807,0.305942713452792,0.00728791767154447
44.747500050343,0.476820251060546,0.305439373988096,0.00754005886892893
44.7499999515047,0.476819514649852,0.304895446695424,0.00780928033808318
44.7525000982122,0.476818747359462,0.304307648362387,0.00809732190672707
44.7549999993739,0.476817958543558,0.303672471205977,0.0084061502321547
44.7575001460813,0.476817155391363,0.30298619434583,0.00873799257324897
44.760000047243,0.476816325986621,0.302244890717241,0.00909537098772323
44.7624999484047,0.476815456937683,0.301444453123525,0.00948114329534754
44.7650000951121,0.476814509353214,0.30058060116918,0.00989854799599982
44.7674999962738,0.476813456897507,0.299648911816528,0.0103512602014118
44.7700001429813,0.476812267585651,0.298644832240434,0.010843453997312
44.772500044143,0.476810922012522,0.297563717675219,0.011379877171204
44.7749999453047,0.476809390686373,0.296400866630945,0.0119659328873153
44.7775000920121,0.47680763487379,0.295151581039237,0.0126077736476207
44.7799999931738,0.476805586723866,0.293811224786244,0.0133124045344332
44.7825001398813,0.476803152193174,0.292375297558569,0.0140878027157976
44.785000041043,0.476800210643196,0.290839506050453,0.0149430542680204
44.7874999422047,0.476796624357871,0.289199836799876,0.0158885119827737
44.7900000889121,0.476792229841692,0.287452631127051,0.0169359797792548
44.7924999900738,0.476786834800878,0.285594662988891,0.0180989220207706
44.7950001367813,0.47678021701435,0.283623230951176,0.0193927051231616
44.797500037943,0.476772080327,0.28153623958045,0.0208348694697217
44.7999999391047,0.476762063972743,0.279332295276952,0.0224454416588081
44.8025000858121,0.476749711688155,0.277010784829929,0.0242472914078407
44.8049999869738,0.476734472499004,0.274571948517513,0.0262665429348814
44.8075001336812,0.476715698331501,0.272016940213222,0.0285330509002682
44.8100000348429,0.476692620129128,0.269347869027518,0.0310809476360132
44.8124999360046,0.476664320438411,0.266567831091854,0.0339492708707917
44.8150000827121,0.476629718283155,0.263680938802547,0.0371826840233085
44.8174999838738,0.476587513987723,0.260692326149413,0.0408322918318978
44.8200001305812,0.47653615048744,0.257608147414595,0.0449565694549214
44.8225000317429,0.476473788840363,0.254435560453145,0.0496224153199143
44.8249999329046,0.476398245034309,0.251182681999015,0.0549063386821893
44.8275000796121,0.47630697122678,0.247858538207538,0.0608957938940337
44.8299999807738,0.476196973232022,0.244472988463133,0.0676906594937156
44.8325001274812,0.476064768770761,0.241036650312781,0.0754048522184499
44.8350000286429,0.475906291127713,0.237560813695961,0.0841680555916122
44.8374999298046,0.47571681041814,0.234057355567475,0.0941275123605838
44.840000076512,0.475490854188054,0.23053865410186,0.105449809196974
44.8424999776738,0.475222120369632,0.227017497364125,0.118322532737166
44.8450001243812,0.474903425938569,0.223506996322042,0.132955623983636
44.8475000255429,0.474526672122811,0.220020495351672,0.149582158464053
44.8500001722503,0.474082829534128,0.216571479639497,0.168458178720523
44.852500073412,0.473562013309764,0.213173496973795,0.189861056106109
44.8549999745737,0.472953616939679,0.209840075381991,0.214085661434583
44.8575001212812,0.472246612576258,0.206584652705762,0.2414374580024
44.8600000224429,0.47143000791791,0.203420501763053,0.272221349926264
44.8625001691503,0.470493598869133,0.200360668379252,0.306725009944812
44.865000070312,0.469429021021881,0.197417894468852,0.345195208933589
44.8674999714737,0.468231170472049,0.194604551263467,0.38780583153284
44.8700001181812,0.466900028929681,0.19193255113381,0.434616625471895
44.8725000193429,0.465442859337642,0.189413285409835,0.485522748567061
44.8750001660503,0.463876592217214,0.187057530609861,0.540196859823223
44.877500067212,0.462230160710619,0.184875388911901,0.598028151349756
44.8799999683737,0.460546268964518,0.182876225270343,0.658066222130397
44.8825001150812,0.458881971189327,0.181068617018635,0.718981586019788
44.8850000162428,0.457307268139264,0.179460330708099,0.779057915142288
44.8875001629503,0.455901182671795,0.178058299790803,0.836232166284454
44.890000064112,0.454745013888854,0.176868605073423,0.888195376380352
44.8924999652737,0.45391336585206,0.175896442283555,0.932557886328284
44.8950001119811,0.453464269069891,0.175146049998267,0.967067879624277
44.8975000131428,0.453430534053994,0.174620588805266,0.989854924179413
44.9000001598503,0.453814458111519,0.174321963793362,0.999656097471256
44.902500061012,0.454587384848999,0.174250608494253,0.995978287721625
44.9049999621737,0.455694256857754,0.174405262040829,0.979160272408938
44.9075001088811,0.457061964997396,0.174782775630318,0.950320563397082
44.9100000100428,0.458609287351121,0.175377998472592,0.911204181688895
44.9125001567503,0.460256241889625,0.176183761508426,0.863963873621322
44.915000057912,0.461931278267391,0.177190963571067,0.810921254323392
44.9174999590737,0.463575610727267,0.178388756897871,0.754349632807462
44.9200001057811,0.465144885215449,0.179764788601094,0.696306861639633
44.9225000069428,0.466608757297581,0.18130549357455,0.638529887470714
44.9250001536502,0.46794917868731,0.182996403385393,0.582388355306906
44.9275000548119,0.469158071603246,0.184822449747493,0.528885654127007
44.9299999559736,0.470234896115955,0.186768260587972,0.478692228876695
44.9325001026811,0.471184393133033,0.188818422837319,0.432196682704032
44.9350000038428,0.472014728634206,0.190957728154562,0.389563116662357
44.9375001505502,0.472736001170328,0.193171376994453,0.350786710194879
44.9400000517119,0.473359157867097,0.195445155975823,0.315742952994153
44.9424999528736,0.473895237559581,0.197765582499547,0.284228457572736
44.9450000995811,0.474354861997698,0.20012001662216,0.255993039347845
44.9475000007428,0.474747926867884,0.202496746076026,0.230763782833461
44.9500001474502,0.475083442844387,0.204885046624401,0.20826229285983
44.9525000486119,0.475369461565183,0.207275213550784,0.188216452541403
44.9549999497736,0.475613076312083,0.209658571052016,0.170367956908945
44.9575000964811,0.475820467079587,0.212027454042537,0.154476724101636
44.9599999976428,0.475996983908991,0.214375178082468,0.140323039638435
44.9625001443502,0.476147221083062,0.216695986612555,0.127708170272385
44.9650000455119,0.476275131667017,0.218984993659187,0.116453934753251
44.9674999466736,0.476384086636223,0.221238119904194,0.106401635102104
44.970000093381,0.476476972825432,0.223452026837125,0.0974106331183607
44.9724999945427,0.476556228333519,0.225624052219552,0.0893567482503076
44.9750001412502,0.476623913615376,0.227752143599966,0.0821306307863285
44.9775000424119,0.476681764564015,0.229834792594916,0.0756361765119101
44.9799999435736,0.476731233817866,0.23187096536103,0.0697890251103166
44.982500090281,0.476773553716616,0.233860032252707,0.0645151890732767
44.9849999914427,0.476809778421136,0.235801706440184,0.0597497922427739
44.9875001381502,0.476840805559077,0.23769598460109,0.0554359400690032
44.9900000393119,0.476867410126059,0.239543101228646,0.0515237102587477
44.9924999404736,0.476890245558399,0.241343492131677,0.0479692630157115
44.995000087181,0.476909853721488,0.243097756329143,0.0447340626481732
44.9974999883427,0.476926692684334,0.244806634026204,0.0417842032875198
45.0000001350502,0.476941127534989,0.246470967286992,0.0390898163773409


==> E_filtered_1e23.csv <==
t_rt,E_full,E_low,E_high
40.0000001473274,0.472108976273218,0.175132281753388,0.182055817243253
40.0025000484891,0.471755838412023,0.173284324187795,0.195385598896553
40.0049999496508,0.47137346754354,0.171501499336338,0.209699069076747
40.0075000963583,0.470959838786202,0.169785939466702,0.225062346768875
40.00999999752,0.47051287665346,0.168139792596226,0.241543882331977
40.0125001442274,0.47003049995588,0.166565244334221,0.259213898004455
40.0150000453891,0.469510690551565,0.165064550548174,0.278143615709337
40.0174999465508,0.468951551123716,0.163640054822789,0.298404217077955
40.0200000932583,0.468351358605729,0.162294216448464,0.320065464273903
40.02249999442,0.467708627739814,0.161029651515083,0.343193885477096
40.0250001411274,0.46702216052933,0.159849163702202,0.367850449386382
40.0275000422891,0.466291166800255,0.158755799288418,0.394087653137962
40.0299999434508,0.465515378969635,0.157752884481152,0.421945930079258
40.0325000901583,0.464695214575553,0.156844086370977,0.451449266341385
40.03499999132,0.463831998059666,0.156033467777939,0.482599986028049
40.0375001380274,0.462928147497445,0.155325547273429,0.515372529379977
40.0400000391891,0.46198741961485,0.15472537571236,0.549706218784411
40.0424999403508,0.461015131405665,0.154238614207691,0.585496921380345
40.0450000870582,0.460018405994546,0.153871632375851,0.622587683870745
40.0474999882199,0.459006399234987,0.153631623043461,0.660758461665461
40.0500001349274,0.457990561736345,0.153526727117298,0.699715248945472
40.0525000360891,0.45698490357116,0.153566183668524,0.73907907472093
40.0549999372508,0.456006237344566,0.153760492182716,0.778375521981309
40.0575000839582,0.455074436673378,0.15412159777575,0.817025697970345
40.0599999851199,0.454212711252495,0.154663088578924,0.854339861235814
40.0625001318274,0.453447870376377,0.155400414690622,0.889515129018362
40.0650000329891,0.452810644178052,0.156351119852875,0.921639078638864
40.0674999341508,0.452336077229065,0.157535074121523,0.949701139859975
40.0700000808582,0.452063953318781,0.158974711234995,0.972613885516915
40.0724999820199,0.452039208474019,0.160695233944051,0.989246160682108
40.0750001287274,0.452312140206935,0.162724770642377,0.998469692318973
40.0775000298891,0.452938014353325,0.165094441117276,0.99922004941715
40.0799999310508,0.453975537291205,0.167838263735949,0.990571691797161
40.0825000777582,0.455483364930675,0.170992826231336,0.971824980603189
40.0849999789199,0.457513743285132,0.174596615166834,0.942600504427356
40.0875001256273,0.460102562795942,0.178688840383383,0.90293270033754
40.090000026789,0.46325563593248,0.183307599170356,0.853350790095134
40.0924999279507,0.466932305441266,0.188487161337871,0.794931156597513
40.0950000746582,0.471029330340222,0.194254202301881,0.72930299512949
40.0974999758199,0.475370122078095,0.200622864162625,0.658590283046437
40.1000001225273,0.479705861764845,0.20758872547621,0.585280186983345
40.102500023689,0.483734638512724,0.21512207937922,0.512021898036259
40.1049999248507,0.487141017546903,0.223161400350037,0.441378585001865
40.1075000715582,0.489651424319168,0.23160843921521,0.375573170874168
40.1099999727199,0.491092398700531,0.240326796527825,0.316277973495113
40.1125001194273,0.491433097782549,0.249145885355614,0.264492285550684
40.115000020589,0.490795137177536,0.257871434499184,0.220530470544773
40.1175001672964,0.489423223642753,0.266302230561038,0.184113361566621
40.1200000684582,0.487625020926625,0.274250682834534,0.154529772754051
40.1224999696199,0.485701010694114,0.281563123706595,0.13082274842464
40.1250001163273,0.483887661471751,0.288135075687069,0.11195919409803
40.127500017489,0.48232923168891,0.293917957362038,0.0969566578183832
40.1300001641964,0.48108002553273,0.29891613740318,0.0849590005203245
40.1325000653581,0.480127741555415,0.30317620461152,0.0752666627276804
40.1349999665198,0.479423885219776,0.306772182874316,0.0673344370403012
40.1375001132273,0.47890982992849,0.309790775279408,0.0607509383369681
40.140000014389,0.478532980389824,0.312319592634267,0.0552113246078356
40.1425001610964,0.478253144750201,0.314439592415244,0.0504907980536025
40.1450000622581,0.478042380238206,0.316221468741931,0.0464226118465818
40.1474999634198,0.477881964206728,0.317724868292091,0.0428815014046012
40.1500001101273,0.47775913001174,0.31899919810892,0.0397719266919918
40.152500011289,0.477664667246838,0.320085033994378,0.0370199526197204
40.1550001579964,0.477591589392179,0.321015595020106,0.0345676345211777
40.1575000591581,0.477534475435666,0.321818023613468,0.032369044832074
40.1599999603198,0.47748915192296,0.322514447237578,0.0303873954609859
40.1625001070272,0.477452471971146,0.323122847703057,0.0285928992148435
40.1650000081889,0.477422141168496,0.323657799693549,0.0269611750789144
40.1675001548964,0.477396546619931,0.324131097362341,0.0254720460780128
40.1700000560581,0.47737456794206,0.324552275458852,0.0241086308453266
40.1724999572198,0.477355465569104,0.324929072976004,0.0228566617685621
40.1750001039272,0.477338722260048,0.325267792786042,0.021703963292723
40.1775000050889,0.477323940140055,0.325573602298863,0.0206400634457127
40.1800001517964,0.477310775253143,0.325850767652449,0.019655896325033
40.1825000529581,0.477298906469414,0.326102827257665,0.0187435747252039
40.1849999541198,0.477288055368015,0.326332726399839,0.0178962093702744
40.1875001008272,0.47727801124954,0.326542918859895,0.017107756081733
40.1900000019889,0.477268657833198,0.326735455639672,0.0163728878052669
40.1925001486964,0.477259953703055,0.32691205890283,0.0156868804646922
40.1950000498581,0.477251897204906,0.327074191767146,0.0150455210746195
40.1974999510198,0.477244463609633,0.327223110529883,0.0144450374632374
40.2000000977272,0.477237592446278,0.327359912848358,0.0138820428246372
40.2024999988889,0.477231172979534,0.327485557044157,0.0133534968855795
40.2050001455963,0.477225094141541,0.327600882643155,0.012856670238948
40.207500046758,0.477219272749045,0.327706614734048,0.012389109611895
40.2099999479197,0.477213694404261,0.327803382168566,0.0119486022373432
40.2125000946272,0.477208397302657,0.327891733782912,0.0115331397120681
40.2149999957889,0.477203430028614,0.327972157487562,0.011140889901821
40.2175001424963,0.477198812630558,0.328045101206141,0.0107701745725722
40.220000043658,0.477194503644319,0.328110980316878,0.0104194574159225
40.2224999448197,0.477190424149842,0.328170183832086,0.0100873372762685
40.2250000915272,0.477186488770734,0.328223065406233,0.00977253940481595
40.2274999926889,0.477182640246946,0.328269936282914,0.00947390498300092
40.2300001393963,0.47717889227445,0.328311073870477,0.0091903751479993
40.232500040558,0.477175305168789,0.328346726899071,0.00892097493060053
40.2349999417197,0.477171932369906,0.328377123511197,0.0086647990586266
40.2375000884272,0.47716879765957,0.32840249005651,0.00842100482019353
40.2399999895889,0.47716586781312,0.328423051856455,0.0081888100109752
40.2425001362963,0.47716306290245,0.328439026040988,0.00796749443741483
40.245000037458,0.477160302447289,0.3284506143415,0.00775639858622327
40.2474999386197,0.477157558483525,0.328457999888329,0.00755492063120673
40.2500000853271,0.477154850783135,0.32846133924332,0.00736250547637865
40.2524999864888,0.477152245856665,0.328460776249264,0.00717863591994558
40.2550001331963,0.477149807417035,0.328456451309198,0.00700282453320304
40.257500034358,0.477147550116824,0.328448507797644,0.00683461011839146
40.2599999355197,0.477145430827231,0.328437095374571,0.00667355992144028
40.2625000822271,0.477143379246954,0.328422366659056,0.00651927379873574
40.2649999833888,0.477141317484319,0.328404457708594,0.00637138510136522
40.2675001300963,0.477139232344479,0.328383493588698,0.00622955893540728
40.270000031258,0.477137151953271,0.32835957600067,0.00609348469281057
40.2724999324197,0.477135153199838,0.328332802308439,0.00596286960262722
40.2750000791271,0.477133291339456,0.328303267447397,0.00583743284926073
40.2774999802888,0.477131579405011,0.328271076841333,0.00571690504845861
40.2800001269963,0.47712996344952,0.328236340322062,0.00560103078888915
40.282500028158,0.477128372698278,0.328199173442947,0.0054895736382231
40.2849999293197,0.4771267414602,0.328159677509956,0.00538231817857233
40.2875000760271,0.477125060756248,0.32811794037084,0.00527906834973864
40.2899999771888,0.477123378520443,0.328074034956638,0.00517964171870565
40.2925001238962,0.477121765397183,0.32802802627782,0.00508386380699529
40.2950000250579,0.477120273033471,0.327979983011156,0.00499156381379557
40.2974999262196,0.47711890810831,0.327929986646508,0.00490257505346731
40.3000000729271,0.477117611845059,0.327878122829715,0.00481673901999561
40.3024999740888,0.477116305505833,0.327824478467678,0.00473390874469985
40.3050001207962,0.477114944248041,0.327769134746978,0.00465395236321626
40.3075000219579,0.477113521480793,0.32771215119323,0.00457675034858014
40.3099999231196,0.477112095726852,0.327653578886018,0.0045021916418419
40.3125000698271,0.477110734767851,0.327593460883034,0.00443016748362375
40.3149999709888,0.477109485633939,0.327531847886391,0.00436056919952153
40.3175001176962,0.477108346618143,0.327468803567448,0.00429328907868394
40.3200000188579,0.477107250144553,0.327404394662822,0.00422822334684473
40.3225001655654,0.477106130489873,0.327338693108221,0.00416527761171659
40.3250000667271,0.477104935962149,0.327271754536957,0.00410436798793882
40.3274999678888,0.477103676124429,0.327203621494344,0.00404541976198425
40.3300001145962,0.477102418413268,0.327134328581962,0.00398836301258675
40.3325000157579,0.477101224331756,0.327063901180856,0.00393312792033986
40.3350001624653,0.477100144129766,0.326992380050911,0.00387964252488388
40.337500063627,0.477099150097933,0.326919809600307,0.00382783353461287
40.3399999647887,0.477098188771377,0.326846249237025,0.00377763109211115
40.3425001114962,0.477097177837621,0.32677174881529,0.00372897172834737
40.3450000126579,0.477096090041961,0.326696353744533,0.00368180135556423
40.3475001593653,0.477094939077094,0.326620089260492,0.00363607222369058
40.350000060527,0.477093790968046,0.326542973562506,0.00359173936363453
40.3524999616887,0.477092717594317,0.326465025278545,0.00354875666807602
40.3550001083962,0.477091746861555,0.326386269820626,0.00350707428410054
40.3575000095579,0.47709085643587,0.326306746815511,0.00346664096130563
40.3600001562653,0.477089972498044,0.326226498253536,0.00342740739203855
40.362500057427,0.477089034894504,0.326145568626347,0.00338933049305451
40.3649999585887,0.477088009812717,0.326063984749517,0.00335237419886152
40.3675001052962,0.47708692821321,0.325981762478451,0.00331650802930721
40.3700000064579,0.477085861398983,0.325898909863149,0.00328170288513928
40.3725001531653,0.477084869192496,0.325815434016716,0.00324792697720195
40.375000054327,0.477083981578275,0.325731356914843,0.00321514502509987
40.3774999554887,0.47708315679621,0.325646706129298,0.00318331965951469
40.3800001021961,0.477082325660742,0.325561518079766,0.0031524152947832
40.3825000033578,0.477081425443564,0.325475824193961,0.00312240156233433
40.3850001500653,0.477080440784625,0.325389644101034,0.00309325481270492
40.387500051227,0.477079408981916,0.3253029829601,0.00306495564481302
40.3899999523887,0.477078395718311,0.32521583795689,0.00303748480274521
40.3925000990961,0.477077468450275,0.325128214311179,0.00301082038601932
40.3950000002578,0.477076636362241,0.325040124487811,0.00298493619611181
40.3975001469653,0.477075855067435,0.324951592207092,0.00295980417865615
40.400000048127,0.477075056809096,0.324862647799195,0.00293539803894373
40.4024999492887,0.477074179810394,0.324773312622888,0.00291169632514887
40.4050000959961,0.477073220886092,0.324683598520924,0.00288868343499508
40.4074999971578,0.477072220509314,0.324593500995202,0.00286634730221889
40.4100001438652,0.477071249568257,0.324503012870483,0.00284467546930872
40.412500045027,0.477070371145096,0.324412135384587,0.00282365253434093
40.4149999461887,0.477069578154459,0.324320874862593,0.00280325823215356
40.4175000928961,0.477068828407621,0.324229253880484,0.0027834712137133
40.4199999940578,0.477068047189811,0.324137294543946,0.00276427150006566
40.4225001407652,0.47706718127908,0.324045011996904,0.00274564373124866
40.4250000419269,0.47706623429795,0.323952409554076,0.00272757819440814
40.4274999430886,0.477065257884283,0.323859478442442,0.00271006782123541
40.4300000897961,0.477064326626513,0.323766208300175,0.0026931048435905
40.4324999909578,0.47706348129302,0.323672591409405,0.00267667783606202
40.4350001376652,0.477062724037821,0.323578638713643,0.00266077134906688
40.4375000388269,0.477061990569646,0.323484363278945,0.00264536821050472
40.4399999399886,0.4770612176297,0.323389786721509,0.00263045313430931
40.4425000866961,0.477060356022882,0.323294916056308,0.00261601556156805
40.4449999878578,0.477059417849489,0.323199748589328,0.00260204964847005
40.4475001345652,0.477058461469255,0.323104270868764,0.00258855193120184
40.4500000357269,0.477057557466704,0.323008467907021,0.00257551795953022
40.4524999368886,0.477056746815848,0.322912333752993,0.00256293927971274
40.455000083596,0.477056010522196,0.322815872301698,0.00255080345427475
40.4574999847577,0.477055291284462,0.322719098926745,0.00253909676843002
40.4600001314652,0.477054516644409,0.322622026143975,0.00252780737948625
40.4625000326269,0.477053653595401,0.322524658988682,0.00251692815285561
40.4649999337886,0.477052721721594,0.322426988573667,0.0025064564134276
40.467500080496,0.477051781798368,0.322328996520111,0.0024963913031961
40.4699999816577,0.477050906463727,0.322230667273135,0.00248673070615414
40.4725001283652,0.477050119988183,0.322131990667805,0.00247746808044205
40.4750000295269,0.477049401897085,0.322032972015033,0.00246859352141489
40.4774999306886,0.477048688107704,0.321933622659419,0.00246009591850337
40.480000077396,0.477047913079738,0.321833952842087,0.00245196619777263
40.4824999785577,0.477047045835305,0.321733960067871,0.00244419971902766
40.4850001252652,0.477046115898196,0.321633631051642,0.00243679630794315
40.4875000264269,0.477045195849744,0.321532947163558,0.00242975732107546
40.4899999275886,0.47704434016624,0.321431885897851,0.00242308194400536
40.492500074296,0.477043579651374,0.321330441620363,0.00241676572377608
40.4949999754577,0.477042875441553,0.321228614978523,0.00241080026192124
40.4975001221651,0.477042163461577,0.321126416235276,0.00240517648708642
40.5000000233268,0.47704138089318,0.32102385030718,0.00239988769400624
40.5024999244885,0.477040508168926,0.320920911327901,0.00239493149302176
40.505000071196,0.477039587559181,0.320817583125851,0.00239030979486779
40.5074999723577,0.477038679864014,0.320713838903292,0.00238602525685064
40.5100001190651,0.477037851119506,0.320609661156106,0.00238207874312245
40.5125000202268,0.477037108595002,0.320505037945315,0.0023784667612469
40.5150001669343,0.477036415462011,0.320399972296178,0.00237518266885704
40.517500068096,0.477035700366351,0.320294469865702,0.00237221897532911
40.5199999692577,0.477034909782238,0.320188533020875,0.00236957101235786
40.5225001159651,0.477034034921047,0.320082151135751,0.00236723853289959
40.5250000171268,0.47703311373976,0.319975300044296,0.00236522472876486
40.5275001638343,0.477032224758604,0.319867956507545,0.00236353404810359
40.530000064996,0.477031415741691,0.319760096720951,0.00236216826768578
40.5324999661577,0.477030694122956,0.319651711903919,0.00236112517214381
40.5350001128651,0.477030008149096,0.319542800371524,0.00236039923433616
40.5375000140268,0.477029289249244,0.319433366061701,0.00235998462912979
40.5400001607342,0.47702848951589,0.319323406355933,0.0023598785823896
40.5425000618959,0.477027607160766,0.319212905202102,0.00236008247532447
40.5449999630576,0.477026695307909,0.319101837256613,0.00236060139466628
40.5475001097651,0.47702582352088,0.318990173474718,0.0023614408334675
40.5500000109268,0.47702503480809,0.318877889228214,0.00236260366665454
40.5525001576342,0.477024326686897,0.318764974654,0.00236408867483815
40.5550000587959,0.477023646263313,0.318651427807025,0.00236589170373617
40.5574999599576,0.477022920979172,0.318537246811381,0.00236800846237797
40.5600001066651,0.47702211123519,0.318422425205408,0.00237043783027735
40.5625000078268,0.477021228603243,0.318306942431016,0.00237318326981077
40.5650001545342,0.477020324433552,0.318190766756089,0.00237625113576303
40.5675000556959,0.47701946609774,0.31807386528985,0.00237964830539083
40.5699999568576,0.47701870176276,0.317956217191421,0.0023833789194799
40.5725001035651,0.477018006246121,0.317837804934467,0.00238744260418995
40.5750000047268,0.477017325332883,0.317718625494668,0.00239183658352961
40.5775001514342,0.477016595752255,0.317598675460559,0.00239655836045002
40.5800000525959,0.477015776014321,0.317477938350064,0.00240160853619414
40.5824999537576,0.477014887391447,0.317356388979789,0.00240699235515442
40.585000100465,0.477013992361504,0.317233992550008,0.00241271817618424
40.5875000016267,0.477013156169556,0.317110713305925,0.0024187942092294
40.5900001483342,0.477012409117647,0.316986523938513,0.00242522562025496
40.5925000494959,0.477011726797697,0.316861408171959,0.00243201349697298
40.5949999506576,0.477011047356896,0.316735357344025,0.00243915648411011
40.597500097365,0.477010306440082,0.316608361278557,0.0024466537742313
40.5999999985267,0.477009477214254,0.316480398844892,0.00245450826224779
40.6025001452342,0.477008589980057,0.316351437988206,0.00246272739259942
40.6050000463959,0.477007705289004,0.316221436539756,0.00247132126738809
40.6074999475576,0.477006885987715,0.316090355290486,0.0024802997711524
40.610000094265,0.477006154988706,0.31595816323509,0.00248966966667016
40.6124999954267,0.477005482234205,0.315824841101458,0.00249943365603043
40.6150001421341,0.477004801487965,0.315690374485627,0.00250959213814985
40.6175000432958,0.477004050790286,0.315554744412105,0.00252014655791149
40.6199999444576,0.477003213964803,0.315417923143956,0.002531102229454
40.622500091165,0.477002327022713,0.315279869237975,0.00254246912632716
40.6249999923267,0.477001454737982,0.315140534789513,0.0025542597166173
40.6275001390341,0.477000658073393,0.314999874762385,0.00256648619642333
40.6300000401958,0.47699994264276,0.314857850932525,0.00257915690891889
40.6324999413575,0.476999279658231,0.314714440473548,0.00259227695843025
40.635000088065,0.476998592011804,0.314569617919473,0.00260584881889785
40.6374999892267,0.476997833026828,0.314423358993873,0.00261987698187
40.6400001359341,0.476996987101557,0.314275622121362,0.00263436962585641
40.6425000370958,0.47699610204827,0.314126357976733,0.00264933997626128
40.6449999382575,0.4769952438316,0.313975508788533,0.00266480361059628
40.647500084965,0.476994464669839,0.313823021140889,0.00268077535007257
40.6499999861267,0.476993770051631,0.31366885160946,0.00269726657263117
40.6525001328341,0.476993109306101,0.313512963702068,0.00271428464778576
40.6550000339958,0.476992417811885,0.313355325278637,0.00273183570215128
40.6574999351575,0.476991647274766,0.313195896945035,0.00274992762442213
40.6600000818649,0.476990795620947,0.313034625383223,0.00276857273231854
40.6624999830266,0.476989915714467,0.312871447058735,0.00278778839646138
40.6650001297341,0.47698907449726,0.312706293395324,0.00280759420141507
40.6675000308958,0.47698831251934,0.312539096941411,0.00282800870436175
40.6699999320575,0.476987628610513,0.312369803691508,0.00284904715263991
40.6725000787649,0.476986973914407,0.312198366223099,0.00287072122520107
40.6749999799266,0.476986272802749,0.312024733772623,0.0028930410630457
40.6775001266341,0.476985491914432,0.311848852073574,0.0029160198466328
40.6800000277958,0.476984638990942,0.311670650121178,0.0029396754039402
40.6824999289575,0.476983765087035,0.311490044331519,0.00296403046549113
40.6850000756649,0.476982938077077,0.311306948967507,0.00298911039041859
40.6874999768266,0.476982197096847,0.311121282365273,0.00301493941497021
40.6900001235341,0.476981524625895,0.3109329694024,0.00304153813283181
40.6925000246958,0.476980870458024,0.310741944833474,0.00306892422544807
40.6949999258575,0.476980164506188,0.310548136970632,0.00309711439985988
40.6975000725649,0.476979371442796,0.310351464008888,0.00312612866664975
40.6999999737266,0.476978515083435,0.310151832291376,0.00315599284155213
40.702500120434,0.476977647838215,0.309949130968051,0.00318673762523704
40.7050000215957,0.476976838525291,0.309743250677665,0.00321839666503336
40.7075001683032,0.476976111746651,0.309534081208972,0.00325100219689811
40.7100000694649,0.476975450633703,0.309321523744486,0.0032845835453903
40.7124999706266,0.476974793485351,0.309105480207554,0.00331916703241177
40.715000117334,0.476974075746366,0.308885846551924,0.00335477918552733
40.7175000184957,0.476973276233823,0.308662507421496,0.00339145087424223
40.7200001652032,0.476972414569395,0.30843532737365,0.00342921891877243
40.7225000663649,0.476971554165727,0.308204160055624,0.00346812636132854
40.7249999675266,0.476970761362601,0.307968856657165,0.00350821932454049
40.727500114234,0.476970049723192,0.307729265430871,0.00354954265457642
40.7300000153957,0.476969392782076,0.307485243354947,0.00359213882390945
40.7325001621032,0.476968727471615,0.307236645807215,0.00363604831668961
40.7350000632649,0.47696799398539,0.306983316580258,0.00368131294016947
40.7374999644266,0.476967174815942,0.30672508342812,0.00372798001647029
40.740000111134,0.476966307610205,0.3064617549523,0.00377610470492969
40.7425000122957,0.476965449406288,0.306193120926764,0.00382574876303789
40.7450001590031,0.476964660314591,0.305918967135354,0.00387697808489724
40.7475000601648,0.476963948630534,0.305639075913251,0.00392985841269671
40.7499999613266,0.476963281065634,0.305353230996094,0.00398445409885485
40.752500108034,0.476962588257065,0.305061206312754,0.00404082885925435
40.7550000091957,0.476961820359765,0.304762761676944,0.0040990501909527
40.7575001559031,0.476960964332894,0.304457629094106,0.00415919291636739
40.7600000570648,0.476960056933033,0.30414551546032,0.00422134196531523
40.7624999582265,0.476959165922701,0.303826107547574,0.00428559156161137
40.765000104934,0.476958338578068,0.303499076334811,0.00435204151640552
40.7675000060957,0.476957574259929,0.303164082528477,0.00442079385437393
40.7700001528031,0.476956828139098,0.302820776681282,0.00449195163062454
40.7725000539648,0.476956028767711,0.302468788466726,0.00456562057020296
40.7749999551265,0.476955125258984,0.302107718322994,0.00464191393658698
40.777500101834,0.476954113406857,0.301737127812545,0.00472095703110674
40.7800000029957,0.476953027885354,0.301356536494025,0.004802889508431
40.7825001497031,0.476951927468617,0.300965429141528,0.00488786502860462
40.7850000508648,0.476950850635321,0.3005632615453,0.00497604822497311
40.7874999520265,0.476949772007259,0.300149455218585,0.00506761053739202
40.7900000987339,0.476948634872968,0.29972340380633,0.00516273125482464
40.7924999998956,0.476947350261557,0.299284452420863,0.00526159919585915
40.7950001466031,0.476945864491694,0.298831894475461,0.00536441978458598
40.7975000477648,0.476944156595765,0.298364954087916,0.00547141950771285
40.7999999489265,0.476942255301771,0.297882790179641,0.00558285041188251
40.8025000956339,0.476940193410317,0.297384496367775,0.00569898937734102
40.8049999967956,0.476937972877147,0.296869104651978,0.00582013584547333
40.8075001435031,0.476935542484398,0.296335587433086,0.00594661026459492
40.8100000446648,0.47693280452432,0.295782849440616,0.00607875498384855
40.8124999458265,0.476929642822349,0.295209716113798,0.00621693947817578
40.8150000925339,0.476925976035391,0.294614926685125,0.0063615688495951
40.8174999936956,0.476921763627085,0.293997123067968,0.00651309122472029
40.8200001404031,0.476916996963624,0.293354851307253,0.00667200278084723
40.8225000415648,0.476911670736416,0.292686568673055,0.00683884961252879
40.8249999427265,0.476905745589906,0.291990653346497,0.00701422731523262
40.8275000894339,0.476899130134194,0.291265408298082,0.00719878129914155
40.8299999905956,0.476891683230156,0.2905090574529,0.00739321007962197
40.832500137303,0.476883271442331,0.289719750502739,0.00759827509841474
40.8350000384647,0.47687379213753,0.288895556507603,0.00781481090732867
40.8374999396264,0.476863190432892,0.288034470589118,0.00804373639250659
40.8400000863339,0.476851450513492,0.287134429379281,0.00828606259131159
40.8424999874956,0.476838555719645,0.286193330776625,0.00854289648177356
40.845000134203,0.476824458635835,0.285209057843258,0.00881544288199186
40.8475000353647,0.476809067682171,0.284179498754473,0.00910500783982518
40.8499999365264,0.476792262677949,0.2831025616843,0.00941300558202335
40.8525000832339,0.476773936870588,0.281976188609325,0.00974097098773987
40.8549999843956,0.476754031310322,0.280798374072997,0.0100905749786964
40.857500131103,0.476732548048802,0.279567186553654,0.0104636388588022
40.8600000322647,0.476709521788267,0.278280796437256,0.0108621442185075
40.8624999334264,0.476684995934767,0.276937514522315,0.0112882409637787
40.8650000801339,0.476658979137291,0.275535824199979,0.0117442508313921
40.8674999812956,0.476631441976831,0.274074408328698,0.0122326742017055
40.870000128003,0.476602339857436,0.272552173022895,0.0127562018283778
40.8725000291647,0.47657164003156,0.270968262153456,0.0133177321123611
40.8749999303264,0.476539367028018,0.26932207779039,0.013920392066279
40.8775000770338,0.476505589759275,0.267613294281159,0.0145675563887551
40.8799999781955,0.476470403455987,0.265841883594304,0.0152628638777208
40.882500124903,0.476433904951986,0.264008141266228,0.0160102296377008
40.8850000260647,0.476396128005877,0.262112693752596,0.0168138533871893
40.8874999272264,0.476357068293483,0.260156516085858,0.0176782347145515
40.8900000739338,0.476316686994253,0.258140924080969,0.0186081919784724
40.8924999750955,0.476274954785409,0.25606756839934,0.0196088900982825
40.895000121803,0.476231874972132,0.253938423835588,0.0206858725693879
40.8975000229647,0.476187475338259,0.251755776959813,0.0218450925585637
40.8999999241264,0.476141790966199,0.249522221601839,0.0230929413498984
40.9025000708338,0.476094813924568,0.247240645321389,0.0244362713377608
40.9049999719955,0.476046474028465,0.244914219566433,0.0258824212785639
40.9075001187029,0.475996630830404,0.242546372597677,0.0274392429124269
40.9100000198646,0.475945091409688,0.240140760242292,0.0291151398329605
40.9125001665721,0.475891660023192,0.237701234786548,0.0309191163171933
40.9150000677338,0.475836150901665,0.235231809485677,0.0328608326274151
40.9174999688955,0.475778372284907,0.232736623753273,0.0349506580377619
40.9200001156029,0.475718131222327,0.230219928662025,0.0371997290972124
40.9225000167646,0.475655155329719,0.227686050737632,0.0396199941064072
40.9250001634721,0.475589102981886,0.225139379404594,0.0422242698720409
40.9275000646338,0.475519537606527,0.222584329190726,0.0450262964567969
40.9299999657955,0.475445962588047,0.22002531357833,0.0480408128735882
40.9325001125029,0.475367855434132,0.217466712414326,0.0512836429161132
40.9350000136646,0.475284685586557,0.214912843977971,0.0547717932386283
40.9375001603721,0.475195905932821,0.212367941772634,0.0585235531753617
40.9400000615338,0.475100931310323,0.209836141355763,0.0625585943167816
40.9424999626955,0.474999093313774,0.207321468429593,0.0668980669912984
40.9450001094029,0.474889624084464,0.204827831277283,0.071564699211813
40.9475000105646,0.474771662932727,0.202359013275181,0.0765829070375156
40.950000157272,0.474644252109323,0.1999186545683,0.0819789173611115
40.9525000584337,0.474506394922807,0.197510248479086,0.0877809126830094
40.9549999595954,0.474357056861452,0.195137130199419,0.0940191837119851
40.9575001063029,0.474195164420674,0.192802475589362,0.100726285043412
40.9600000074646,0.474019584113969,0.190509306875281,0.107937183906872
40.962500154172,0.47382908718966,0.18826050214576,0.115689395821169
40.9650000553337,0.473622320591304,0.186058804985783,0.124023112810722
40.9674999564954,0.473397810223308,0.183906836972817,0.13298132620661
40.9700001032029,0.473153982654283,0.181807105159755,0.14260994806822
40.9725000043646,0.472889190996754,0.179762013858145,0.152957927463947
40.975000151072,0.472601731528156,0.177773866302284,0.16407734618149
40.9775000522337,0.472289864044691,0.175844888883673,0.176023467358483
40.9799999533954,0.471951786325621,0.173977240865636,0.188854732107125
40.9825001001029,0.471585620186765,0.172173037659145,0.202632653129598
40.9850000012646,0.471189406190826,0.170434383395087,0.217421606245324
40.987500147972,0.470761105805451,0.168763382353741,0.233288514020899
40.9900000491337,0.470298659571589,0.167162177388892,0.250302363343525
40.9924999502954,0.469800020803674,0.165632962902854,0.268533554068761
40.9950000970028,0.469263238904222,0.16417801374571,0.288053022304399
40.9974999981645,0.46868650833484,0.162799705201739,0.308931051475709
41.000000144872,0.468068226514403,0.161500553758732,0.33123570571949
41.0025000460337,0.46740705481569,0.160283241341454,0.355030807011156
41.0049999471954,0.466701988511868,0.159150667091672,0.380373358057222
41.0075000939028,0.465952480987888,0.158105984105878,0.407310340654
41.0099999950645,0.465158578646915,0.157152658466368,0.435874796686964
41.012500141772,0.464321104109088,0.156294516242707,0.466081099779447
41.0150000429337,0.46344186324401,0.155535807897164,0.497919323672248
41.0174999440954,0.462523862307636,0.154881268896877,0.531348609293602
41.0200000908028,0.46157154043745,0.154336199426489,0.566289484572971
41.0224999919645,0.460590989230425,0.153906551135463,0.602615111271737
41.025000138672,0.459590206943312,0.153599028896942,0.640141568658898
41.0275000398337,0.458579310945356,0.153421211192512,0.678617346585712
41.0299999409954,0.457570810041806,0.153381687082612,0.717712459153866
41.0325000877028,0.456579848080343,0.153490207530627,0.757007685724493
41.0349999888645,0.455624444627884,0.153757862678294,0.795984736100622
41.0375001355719,0.45472574709422,0.154197265111802,0.834018366298802
41.0400000367336,0.453908282138546,0.154822766872901,0.870371745882604
41.0424999378953,0.453200245452919,0.155650674872583,0.904196645843838
41.0450000846028,0.452633827101252,0.156699493189754,0.934540275495797
41.0474999857645,0.45224562587072,0.157990156474297,0.960360772409171
41.0500001324719,0.45207708464255,0.159546259054915,0.980553320044736
41.0525000336336,0.452174854323545,0.161394249239451,0.993988724942506
41.0549999347953,0.452590851129402,0.163563551984859,0.999565772602197
41.0575000815028,0.453381503935781,0.166086585095168,0.996277744365399
41.0599999826645,0.454605588868147,0.168998582815079,0.983292151390125
41.0625001293719,0.456319730130405,0.17233714826032,0.960040586275149
41.0650000305336,0.458570742850067,0.176141397252608,0.926312835535985
41.0674999316953,0.461384167398432,0.18045054630122,0.88234574513544
41.0700000784028,0.464749327936679,0.185301740304191,0.828893383902618
41.0724999795645,0.468602601438455,0.190726945648335,0.76726165703491
41.0750001262719,0.472812753688635,0.196748699719456,0.699289337015552
41.0775000274336,0.477174073472294,0.203374710309936,0.627260871842997
41.0799999285953,0.481414002009512,0.210591459774157,0.553745983135625
41.0825000753027,0.485220351869276,0.218357395850027,0.481377191998276
41.0849999764644,0.488288050176287,0.226596823768311,0.412595473976973
41.0875001231719,0.49037749392523,0.23519611116499,0.349409586966625
41.0900000243336,0.491368726484987,0.24400417892427,0.293218319601193
41.0924999254953,0.491292545734536,0.252838972409486,0.244732370145312
41.0950000722027,0.490324779720198,0.261500593916713,0.204006705138056
41.0974999733644,0.488742979645167,0.269789989443209,0.17056471899963
41.1000001200719,0.486859583810092,0.277530028792,0.14357442166827
41.1025000212336,0.484954683362214,0.284584415571481,0.12203138151679
41.105000167941,0.483229477789208,0.290869946381335,0.104912493745311
41.1075000691027,0.481790698547512,0.296359406204351,0.0912817919779052
41.1099999702644,0.480662729832307,0.301075214410054,0.0803463653161249
41.1125001169719,0.479815348568478,0.305076591097694,0.0714717479061343
41.1150000181336,0.479193445231843,0.308444310365762,0.0641707506160698
41.117500164841,0.47873943192951,0.311266819814746,0.0580791029095678
41.1200000660027,0.478405277655114,0.3136300397187,0.0529278777710558
41.1224999671644,0.478155855532717,0.31561142548019,0.0485185907564481
41.1250001138718,0.477967254878943,0.317277594986754,0.0447034147188352
41.1275000150335,0.47782342690149,0.318684290159501,0.0413706859961308
41.130000161741,0.477713215787829,0.319877512866702,0.0384347678067776
41.1325000629027,0.47762839369683,0.32089499898894,0.0358290700216942
41.1349999640644,0.477562635895524,0.321767627723316,0.0335011847006219
41.1375001107718,0.477511040491932,0.322520620074227,0.0314094160212919
41.1400000119335,0.477469858189121,0.323174517982345,0.0295202352069785
41.142500158641,0.477436300943613,0.323746003020233,0.0278063891148356
41.1450000598027,0.47740836097905,0.324248587893786,0.0262454802601042
41.1474999609644,0.47738463876937,0.324693204926515,0.0248188978349357
41.1500001076718,0.477364184128916,0.32508870629436,0.0235110098705078
41.1525000088335,0.477346354651675,0.325442284006283,0.0223085558920154
41.1550001555409,0.477330697895768,0.325759815052708,0.0212001841934667
41.1575000567027,0.477316842046958,0.326046129151203,0.0201761045945937
41.1599999578644,0.477304451789527,0.326305221733605,0.0192278253322373
41.1625001045718,0.477293224512533,0.32654041459045,0.0183479458818395
41.1650000057335,0.477282909909225,0.326754473673547,0.0175299922327979
41.1675001524409,0.477273330703461,0.326949703240062,0.0167682743926673
41.1700000536026,0.477264404143938,0.32712803325093,0.016057765467069
41.1724999547643,0.477256111150007,0.327291090970092,0.015393997558686
41.1750001014718,0.477248449482314,0.327440264996594,0.0147729782387613
41.1775000026335,0.4772413826977,0.327576755232181,0.0141911277401517
41.1800001493409,0.477234828886868,0.327701610288473,0.0136452318786151
41.1825000505026,0.477228673989786,0.327815747381811,0.0131324048699303
41.1849999516643,0.477222812107963,0.327919964218216,0.0126500557551386
41.1875000983718,0.477217187746917,0.328014950923301,0.0121958519823261
41.1899999995335,0.477211809743983,0.328101305828818,0.0117676857398812
41.1925001462409,0.477206727509511,0.328179554681873,0.0113636391174343
41.1950000474026,0.477201981220413,0.328250169414507,0.0109819583348315
41.1974999485643,0.477197570396159,0.328313587162613,0.0106210371839179
41.2000000952717,0.477193437264004,0.328370214511272,0.0102794068122093
41.2024999964335,0.477189492058927,0.328420426359333,0.00995572885285832
41.2050001431409,0.477185654214652,0.328464559323552,0.00964878663821388
41.2075000443026,0.477181902832014,0.328502913520612,0.00935747248448223
41.2099999454643,0.477178269133912,0.328535751432789,0.00908077144925582
41.2125000921717,0.477174814456387,0.328563311155931,0.00881774513259959
41.2149999933334,0.477171587690368,0.32858581972813,0.00856752069219554
41.2175001400409,0.477168590204363,0.328603501907331,0.00832928620133358
41.2200000412026,0.477165762859646,0.328616577836275,0.00810228997962932
41.2224999423643,0.477163024301642,0.328625259540668,0.0078858414049794
41.2250000890717,0.477160309616005,0.328629739441276,0.00767931012614588
41.2274999902334,0.477157610069221,0.328630188516699,0.00748211786910994
41.2300001369409,0.477154971164721,0.328626756050182,0.0072937304261531
41.2325000381026,0.477152460908286,0.328619581143677,0.00711364661205949
41.2349999392643,0.477150127816744,0.328608803037395,0.00694139289353208
41.2375000859717,0.477147961538898,0.328594565519342,0.00677652218447307
41.2399999871334,0.477145907970504,0.328577019730045,0.00661861765974292
41.2425001338408,0.47714388081837,0.328556307836109,0.006467294770229
41.2450000350025,0.477141833297799,0.328532563220449,0.00632220258316534
41.2474999361642,0.477139768034275,0.32850589837621,0.00618301923890707
41.2500000828717,0.477137736280199,0.328476410086902,0.00604944406619096
41.2524999840334,0.477135808557405,0.328444190582178,0.00592119125165343
41.2550001307408,0.477134024924581,0.328409336177117,0.00579798592239148
41.2575000319025,0.477132377507492,0.328371955063856,0.00567956565373805
41.2599999330642,0.477130795707455,0.328332156265551,0.0055656836856799
41.2625000797717,0.477129210171154,0.328290050094945,0.00545611327309559
41.2649999809334,0.477127573770789,0.328245730419963,0.00535064858938978
41.2675001276408,0.477125900771091,0.328199276400099,0.00524910073137753
41.2700000288025,0.477124250507029,0.328150753705735,0.00515129216628449
41.2724999299642,0.477122696548839,0.328100228248715,0.00505705106087415
41.2750000766717,0.477121268733363,0.328047769375135,0.00496620914654682
41.2774999778334,0.477119950107647,0.327993460352264,0.00487860330788254
41.2800001245408,0.477118669026154,0.327937386652513,0.00479407993323938
41.2825000257025,0.477117354673946,0.327879631730091,0.00471249878509741
41.2849999268642,0.477115977191425,0.327820266827916,0.00463373428085745
41.2875000735716,0.47711455296112,0.327759344205268,0.00455767117613134
41.2899999747333,0.477113152251271,0.327696910172265,0.00448420051998059
41.2925001214408,0.477111843571614,0.327633009776478,0.00441321439955569
41.2950000226025,0.477110650719711,0.327567695129977,0.00434460477522573
41.2975001693099,0.477109543834943,0.327501030554271,0.00427826520122695
41.3000000704716,0.477108450711905,0.327433083897267,0.00421409596978201
41.3024999716333,0.47710730827881,0.327363920761324,0.00415200717190672
41.3050001183408,0.477106090602446,0.327293591030066,0.00409191937873642
41.3075000195025,0.477104831033695,0.327222131019044,0.00403376080557514
41.3100001662099,0.47710359380795,0.327149566846543,0.00397746217874152
41.3125000673716,0.47710244994009,0.327075931966473,0.00392295328143675
41.3149999685333,0.477101412563202,0.327001264304472,0.00387016145005067
41.3175001152408,0.477100445322389,0.326925615494628,0.00381901469605605
41.3200000164025,0.477099472714663,0.326849038745107,0.00376944556917383
41.3225001631099,0.477098436891892,0.326771584024807,0.00372139477845372
41.3250000642716,0.477097321091729,0.326693285846721,0.00367481088816836
41.3274999654333,0.477096167924973,0.326614165950146,0.00362964845380048
41.3300001121407,0.477095045504402,0.326534238689255,0.00358586240332723
41.3325000133024,0.477094018213848,0.326453526135224,0.00354340526276453
41.3350001600099,0.477093086878377,0.326372055170481,0.00350222657445122
41.3375000611716,0.477092210439144,0.326289868377028,0.00346227552552004
41.3399999623333,0.477091312531422,0.326207007817183,0.00342350501438893
41.3425001090407,0.477090342985315,0.326123511435176,0.00338587504452987
41.3450000102024,0.477089290430531,0.326039399255919,0.00334935220190283
41.3475001569099,0.477088210041534,0.32595468373986,0.00331390730124393
41.3500000580716,0.477087167787823,0.325869368570554,0.00327951037460928
41.3524999592333,0.477086219280508,0.325783466855097,0.00324612846126251
41.3550001059407,0.477085361295927,0.325697000576179,0.0032137251688425
41.3575000071024,0.47708454670498,0.325610004505483,0.00318226354450005
41.3600001538098,0.477083693423194,0.32552250914474,0.0031517097615228
41.3625000549715,0.477082760982919,0.325434543376558,0.00312203648394731
41.3649999561333,0.477081752074002,0.325346118660507,0.00309322197897646
41.3675001028407,0.477080720418903,0.325257235689508,0.00306524740559281
41.3700000040024,0.477079736005824,0.325167892443763,0.00303809292411952
41.3725001507098,0.477078849098455,0.325078097011866,0.00301173495849224
41.3750000518715,0.477078045955836,0.32498786593567,0.00298614620982216
41.3774999530332,0.477077263835262,0.324897223983799,0.00296129887624545
41.3800000997407,0.477076438629417,0.324806200537476,0.00293716846120317
41.3825000009024,0.477075529754833,0.324714812829048,0.00291373615962799
41.3850001476098,0.477074544348505,0.324623062347306,0.00289098783531483
41.3875000487715,0.477073548565078,0.324530945004251,0.00286891198746515
41.3899999499332,0.477072614044176,0.324438455087819,0.00284749529801774
41.3925000966407,0.47707177050414,0.324345592240738,0.00282672012841206
41.3949999978024,0.477071001908365,0.324252371452662,0.0028065657409528
41.3975001445098,0.477070247920712,0.324158815686554,0.00278701075103978
41.4000000456715,0.477069433781356,0.32406494290424,0.00276803686263657
41.4024999468332,0.477068533528974,0.323970765755262,0.00274963126787163
41.4050000935407,0.477067566580335,0.323876279599849,0.00273178552434944
41.4074999947023,0.477066602990155,0.323781475210611,0.00271449290918359
41.4100001414098,0.477065701671721,0.323686339486853,0.00269774420095164
41.4125000425715,0.477064893608962,0.323590872960936,0.00268152641338514
41.4149999437332,0.477064152896288,0.323495087950022,0.00266582300133472
41.4175000904406,0.47706341059667,0.32339900104025,0.00265061728809762
41.4199999916023,0.477062603172258,0.323302628051195,0.00263589560466111
41.4225001383098,0.477061707733396,0.323205972893018,0.00262164956494004
41.4250000394715,0.47706075474632,0.323109026499197,0.00260787458209732
41.4274999406332,0.477059810526559,0.32301177281246,0.00259456711798832
41.4300000873406,0.477058943288135,0.322914201257338,0.00258172146465077
41.4324999885023,0.477058165086087,0.322816306980853,0.00256932729754475
41.4350001352098,0.477057442684311,0.322718100373311,0.00255737142304108
41.4375000363715,0.477056707951828,0.322619596212934,0.00254584055380001
41.4399999375332,0.47705589760478,0.322520803486458,0.00253472446746806
41.4425000842406,0.477055000798205,0.322421721772978,0.00252401812065341
41.4449999854023,0.477054057898323,0.32232233790294,0.00251371992227561
41.4475001321097,0.477053137432932,0.322222632588476,0.0025038288658531
41.4500000332714,0.477052296633644,0.32212259161967,0.00249434115153943
41.4524999344331,0.477051541550981,0.3220222100095,0.00248524887994723
41.4550000811406,0.477050834798015,0.321921497594568,0.00247654135001141
41.4574999823023,0.477050098373918,0.32182046321631,0.00246820757352827
41.4600001290097,0.477049285323744,0.32171911478396,0.00246024054163811
41.4625000301714,0.477048389227516,0.321617445322701,0.00245263755097786
41.4649999313331,0.477047453249371,0.321515435992457,0.0024453992044754
41.4675000780406,0.477046554037332,0.321413067353472,0.00243852658368075
41.4699999792023,0.477045737778007,0.321310322193776,0.00243201738170407
41.4725001259097,0.477045004447588,0.321207196245373,0.00242586544164743
41.4750000270714,0.477044302408142,0.321103694688247,0.00242006175269701
41.4774999282331,0.477043566682169,0.320999827907061,0.00241459791147795
41.4800000749406,0.477042746129799,0.320895595776905,0.00240946880628609
41.4824999761023,0.477041848263065,0.320790988098448,0.00240467409004171
41.4850001228097,0.477040921576892,0.320685981933188,0.00240021611012485
41.4875000239714,0.477040040820681,0.320580555259942,0.00239609743557607
41.4899999251331,0.477039244399957,0.32047468923921,0.00239231713346698
41.4925000718405,0.477038529473701,0.320368381574653,0.00238887041930584
41.4949999730022,0.47703783351404,0.320261633682976,0.00238574980806673
41.4975001197097,0.47703709447063,0.320154453396636,0.00238294876858416
41.5000000208714,0.477036266353107,0.320046835220675,0.00238046410945737
41.5025001675788,0.477035363507408,0.319938763335545,0.002378297379968
41.5050000687405,0.477034449337445,0.319830214805325,0.00237645276030248
41.5074999699022,0.477033586507526,0.319721161754198,0.00237493381032408
41.5100001166097,0.477032812400156,0.319611587292847,0.00237374079382314
41.5125000177714,0.477032111719971,0.319501486609442,0.00237287006466287
41.5150001644788,0.477031417510823,0.319390859297652,0.00237231551371762
41.5175000656405,0.47703067046599,0.319279709341758,0.00237207241883445
41.5199999668022,0.477029832777318,0.319168026460874,0.00237213945017907
41.5225001135097,0.477028931651946,0.31905579196878,0.00237251994134168
41.5250000146714,0.477028028629296,0.31894297688227,0.00237321944080267
41.5275001613788,0.477027184262696,0.318829551720968,0.00237424267297031
41.5300000625405,0.477026431647404,0.318715499929145,0.00237559105467584
41.5324999637022,0.477025739871711,0.318600812591725,0.00237726186377035
41.5350001104096,0.477025047730737,0.318485490298677,0.00237925060557369
41.5375000115713,0.477024291722691,0.318369529678987,0.00238155404565791
41.5400001582788,0.477023445145695,0.318252916450082,0.00238417270763224
41.5425000594405,0.477022544412138,0.318135626883648,0.00238711175361997
41.5449999606022,0.477021652191581,0.31801762769513,0.0023903781489829
41.5475001073096,0.477020830313292,0.317898889169946,0.00239397790534921
41.5500000084713,0.477020094687442,0.317779389663141,0.00239791336389376
41.5525001551788,0.477019412237442,0.317659120559648,0.00240218305481886
41.5550000563405,0.477018717473768,0.317538078353791,0.00240678387720764
41.5574999575022,0.477017952544175,0.317416254604368,0.00241171445781539
41.5600001042096,0.477017098079119,0.317293628473569,0.00241697720753875
41.5625000053713,0.477016199309594,0.317170171719894,0.00242257906366243
41.5650001520788,0.477015320100365,0.317045846097837,0.00242852865851511
41.5675000532405,0.47701451703068,0.316920618871001,0.00243483333463567
41.5699999544022,0.477013798850448,0.316794467148892,0.00244149659396058
41.5725001011096,0.477013127267669,0.316667379259874,0.00244851850358808
41.5750000022713,0.477012426072905,0.316539343791488,0.00245589729855939
41.5775001489787,0.47701164925357,0.316410348276026,0.00246363375497614
41.5800000501404,0.477010791193176,0.316280367252664,0.00247173250841835
41.5824999513021,0.477009895810538,0.316149362234022,0.0024802024685944
41.5850000980096,0.477009031219854,0.316017291605424,0.00248905415109919
41.5874999991713,0.477008248925019,0.315884119080346,0.00249829652749594
41.5900001458787,0.477007544259619,0.315749816023782,0.0025079345527319
41.5925000470404,0.477006877309812,0.315614368354859,0.00251797003583537
41.5949999482021,0.477006170936028,0.315477757677153,0.00252840322570508
41.5975000949096,0.477005384200028,0.315339963671552,0.0025392371569313
41.5999999960713,0.477004518257321,0.315200951124275,0.00255047901716294
41.6025001427787,0.477003628624513,0.315060676058537,0.00256214034955046
41.6050000439404,0.477002781140682,0.314919089886298,0.002574233892031
41.6074999451021,0.477002019084649,0.314776149851743,0.0025867706791264
41.6100000918096,0.47700132791791,0.314631821764527,0.00259975758527846
41.6124999929713,0.477000662995124,0.314486085040015,0.00261319865085753
41.6150001396787,0.476999949503239,0.314338913016902,0.00262709672224732
41.6175000408404,0.476999151404218,0.314190274732082,0.00264145768916502
41.6199999420021,0.476998286152473,0.314040126630712,0.00265629220793416
41.6225000887095,0.476997400708516,0.313888410714361,0.00267161446462521
41.6249999898712,0.476996571995697,0.313735073990911,0.00268744062455158
41.6275001365787,0.476995825269553,0.313580062411667,0.00270378410180894
41.6300000377404,0.476995149910445,0.313423337238461,0.00272065500220574
41.6324999389021,0.476994483127195,0.313264863752589,0.00273805986141853
41.6350000856095,0.476993762559484,0.313104607304682,0.0027560052724665
41.6374999867712,0.476992953241075,0.312942521150606,0.0027745007754636
41.6400001334787,0.476992085438642,0.312778550041288,0.00279356127907259
41.6425000346404,0.476991210803614,0.312612622973595,0.00281320517038084
41.6449999358021,0.476990397246891,0.312444672652828,0.00283345245256123
41.6475000825095,0.476989672334409,0.312274637189301,0.00285432074707669
41.6499999836712,0.476989002938953,0.312102460639508,0.00287582357149641
41.6525001303786,0.476988335089883,0.311928098221832,0.00289797212881935
41.6550000315403,0.476987605187869,0.311751497363849,0.00292077758978905
41.6574999327021,0.476986789304832,0.311572594723197,0.0029442548365543
41.6600000794095,0.476985920054922,0.311391314440605,0.00296842423670452
41.6624999805712,0.476985056893083,0.31120756947871,0.00299331007796507
41.6650001272786,0.476984262382486,0.311021274488037,0.00301893798495161
41.6675000284403,0.476983553274249,0.310832349369686,0.00304533112172074
41.669999929602,0.476982894091847,0.310640721735596,0.00307250891024673
41.6725000763095,0.476982223166739,0.310446323861001,0.00310048856765899
41.6749999774712,0.476981482133355,0.310249079965357,0.00312928809372904
41.6775001241786,0.476980657712404,0.31004890238674,0.00315892997011488
41.6800000253403,0.476979787973972,0.309845688686194,0.00318944249033021
41.682499926502,0.476978936753288,0.309639326819948,0.0032208582908617
41.6850000732095,0.476978161164835,0.309429705254225,0.0032532112950907
41.6874999743712,0.476977464264093,0.309216715455496,0.00328653287651213
41.6900001210786,0.476976811764921,0.309000259064349,0.00332085148084736
41.6925000222403,0.476976134070013,0.308780234569125,0.00335619343385364
41.6950001689477,0.476975381253816,0.308556532833332,0.0033925870978092
41.6975000701094,0.476974550189612,0.308329028620076,0.00343006614991145
41.6999999712711,0.476973680646325,0.308097579776849,0.00346867063150995
41.7025001179786,0.476972840631529,0.307862035623513,0.00350844569245288
41.7050000191403,0.476972078606861,0.30762224367262,0.00354943794161953
41.7075001658477,0.476971393796936,0.307378054390878,0.00359169201494678
41.7100000670094,0.476970739695381,0.307129321478656,0.0036352499023988
41.7124999681711,0.476970051845237,0.306875895173031,0.00368015291749051
41.7150001148786,0.476969281448644,0.306617609656041,0.00372644530055123
41.7175000160403,0.476968434656543,0.306354282404013,0.0037741782291062
41.7200001627477,0.476967562152876,0.306085711358584,0.00382341064896535
41.7225000639094,0.476966725337874,0.305811680416096,0.00387420726129855
41.7249999650711,0.476965966754901,0.305531970096879,0.00392663521252522
41.7275001117786,0.476965277604312,0.305246360279186,0.00398076078207518
41.7300000129403,0.476964601498418,0.30495462564725,0.00403664863611356
41.7325001596477,0.476963880911873,0.304656534610066,0.00409436502349119
41.7350000608094,0.476963069368273,0.304351828640397,0.0041539808887138
41.7374999619711,0.476962183228067,0.304040227286542,0.00421557668335587
41.7400001086785,0.476961271187862,0.303721421829082,0.00427924265363317
41.7425000098402,0.476960395091647,0.303395085870424,0.00434507718637759
41.7450001565477,0.476959591038871,0.303060881926215,0.00441318333622563
41.7475000577094,0.476958831377797,0.302718457546419,0.00448366503263189
41.7499999588711,0.476958060917362,0.302367449822497,0.00455662824285211
41.7525001055785,0.476957212078225,0.302007470036661,0.00463218336536445
41.7550000067402,0.47695624874831,0.301638094154461,0.00471045039814259
41.7575001534477,0.476955183485924,0.301258857444947,0.00479156295000813
41.7600000546094,0.476954067161052,0.300869255597066,0.00487566960276389
41.7624999557711,0.476952949948022,0.30046874844375,0.0049629318290734
41.7650001024785,0.476951846743521,0.300056766170114,0.00505352080188374
41.7675000036402,0.476950718549146,0.299632707206644,0.00514761486802596
41.7700001503477,0.476949487414653,0.299195931978231,0.00524540076849411
41.7725000515094,0.476948079115764,0.298745752189189,0.00534707817532688
41.7749999526711,0.476946444255849,0.298281415546361,0.00545286521449403
41.7775000993785,0.476944590130632,0.297802105215529,0.00556300452895445
41.7800000005402,0.476942542256057,0.297306932175101,0.0056777640535376
41.7825001472476,0.47694032777525,0.296794947242396,0.00579743714519401
41.7850000484093,0.476937926711435,0.296265138552236,0.00592233933752319
41.787499949571,0.476935267535071,0.295716432111374,0.00605280777215523
41.7900000962785,0.476932235658946,0.295147679616579,0.00618920381942712
41.7924999974402,0.476928727932199,0.294557653434826,0.00633192039625031
41.7950001441476,0.47692467642191,0.293945032783918,0.00648138978811896
41.7975000453093,0.476920052752018,0.293308399704673,0.00663809061524611
41.799999946471,0.476914856989142,0.292646245705313,0.00680255202283188
41.8025000931785,0.476909072218397,0.291956978702408,0.00697535383189804
41.8049999943402,0.47690263981628,0.291238931247158,0.00715712623993668
41.8075001410476,0.476895442268033,0.29049036175861,0.00734855106605589
41.8100000422093,0.476887344429102,0.289709458760701,0.00755036837288495
41.812499943371,0.476878221369852,0.288894334382327,0.00776338555484803
41.8150000900784,0.476867985572459,0.288043026157298,0.00798848890098509
41.8174999912402,0.476856610872502,0.287153513381843,0.00822665451318183
41.8200001379476,0.476844082789576,0.28622372668163,0.00847895281691977
41.8225000391093,0.47683038320962,0.285251577522547,0.00874655270771006
41.824999940271,0.476815447773316,0.284234976114635,0.009030722339348
41.8275000869784,0.476799174532216,0.283171853758542,0.00933283457689931
41.8299999881401,0.476781449988769,0.282060175778493,0.00965437581632332
41.8325001348476,0.476762186837578,0.280897956404626,0.00999695969344851
41.8350000360093,0.476741355486939,0.279683278460201,0.0103623425117582
41.837499937171,0.476718980244657,0.278414319877475,0.0107524364935814
41.8400000838784,0.476695106507149,0.277089381890467,0.0111693177966217
41.8424999850401,0.476669770815742,0.275706928315547,0.0116152328446502
41.8450001317476,0.476642970294889,0.274265612943405,0.0120926023092898
41.8475000329093,0.476614670482866,0.272764307274316,0.0126040299817054
41.849999934071,0.476584827651198,0.271202114750901,0.0131523159982612
41.8525000807784,0.476553434510151,0.269578390418386,0.0137404765426112
41.8549999819401,0.476520528838796,0.267892752091995,0.0143717636704623
41.8575001286476,0.476486202933343,0.266145105679046,0.0150496850587919
41.8600000298092,0.476450553840409,0.26433566158392,0.0157780167263767
41.862499930971,0.476413649455809,0.26246495293881,0.0165608133991701
41.8650000776784,0.47637551121216,0.260533853616553,0.0174024207275408
41.8674999788401,0.476336113322191,0.25854357419215,0.0183074895435449
41.8700001255475,0.476295411800614,0.256495658017371,0.019280999185577
41.8725000267092,0.476253383962765,0.254391970988089,0.0203282879170571
41.8749999278709,0.476210041208468,0.252234689050708,0.0214550847584135
41.8775000745784,0.47616540900838,0.250026286407067,0.0226675395741953
41.8799999757401,0.476119505578707,0.247769528664236,0.0239722495578379
41.8825001224475,0.476072296352097,0.245467460785741,0.0253762827450814
41.8850000236092,0.476023667799472,0.243123385436311,0.0268872016137619
41.8874999247709,0.475973453390658,0.240740842525986,0.0285130971529229
41.8900000714784,0.475921450734079,0.238323573114811,0.0302626298203885
41.8924999726401,0.475867454122882,0.235875485856483,0.0321450815127244
41.8950001193475,0.475811275401543,0.233400626256967,0.0341704119076775
41.8975000205092,0.475752717056426,0.230903146678727,0.0363493131700105
41.9000001672166,0.475691549475468,0.228387285812814,0.0386932629808905
41.9025000683784,0.475627470944491,0.225857344050968,0.0412145732759805
41.9049999695401,0.475560093904605,0.22331765950704,0.0439264446915199
41.9075001162475,0.475488951571976,0.220772579543544,0.0468430317096017
41.9100000174092,0.475413525566218,0.218226427143748,0.0499795187958935
41.9125001641166,0.475333288219687,0.215683477793191,0.0533522162911253
41.9150000652783,0.475247696832173,0.213147927874169,0.0569786562788934
41.91749996644,0.475156188842746,0.210623881479433,0.0608776953375737
41.9200001131475,0.475058149436032,0.208115337473122,0.0650696116681825
41.9225000143092,0.474952869876729,0.205626180740265,0.0695762026828166
41.9250001610166,0.474839540239282,0.203160174028515,0.0744208855461153
41.9275000621783,0.474717258362055,0.200720950953342,0.0796288140422624
41.92999996334,0.474585049732557,0.198312001553739,0.0852270094598911
41.9325001100475,0.474441898054984,0.195936665506463,0.0912445081477192
41.9350000112092,0.474286757698912,0.193598127252898,0.0977125171516676
41.9375001579166,0.474118536087103,0.191299417171993,0.104664566653782
41.9400000590783,0.473936065455962,0.189043419410851,0.112136652574779
41.94249996024,0.473738069925672,0.186832881811635,0.120167368547774
41.9450001069474,0.473523156431576,0.184670429661078,0.128798029308842
41.9475000081092,0.473289806717549,0.182558572468712,0.138072788341756
41.9500001548166,0.473036425136754,0.180499717910705,0.148038760441781
41.9525000559783,0.472761339753169,0.178496171366866,0.158746123088196
41.95499995714,0.472462845596625,0.17655016012898,0.170248195532069
41.9575001038474,0.472139188618203,0.174663835574312,0.182601469140064
41.9600000050091,0.4717885414344,0.172839300904269,0.195865542531052
41.9625001517166,0.471409010602694,0.171078630866661,0.210102990089116
41.9650000528783,0.470998615469543,0.16938390018017,0.225379091457512
41.96749995404,0.470555317656316,0.167757202490921,0.241761440599275
41.9700001007474,0.470077075150856,0.166200681232151,0.259319396934652
41.9725000019091,0.469561901552717,0.164716545702694,0.278123333367193
41.9750001486166,0.469007912978266,0.163307096594228,0.298243621964129
41.9775000497783,0.468413415146795,0.161974757412652,0.319749292519585
41.97999995094,0.467776935584871,0.160722103260572,0.342706268631565
41.9825000976474,0.46709730487617,0.159551896378512,0.36717511553967
41.9849999988091,0.466373734628548,0.158467137621099,0.393208191104383
41.9875001455165,0.465605944845656,0.157471103064153,0.420846146045781
41.9900000466782,0.464794334014577,0.156567405662325,0.450113672116543
41.9924999478399,0.463940164867448,0.155760044529698,0.481014393558613
41.9950000945474,0.463045773321973,0.155053466159239,0.513524824853518
41.9974999957091,0.462114789431142,0.154452639226774,0.547587313778178
42.0000001424165,0.461152376668726,0.153963129929748,0.583101929797006
42.0025000435782,0.460165444220975,0.153591197244879,0.61991731959913
42.0049999447399,0.459162889765022,0.153343902781119,0.657820687120043
42.0075000914474,0.458155836298821,0.15322923576902,0.696527153704418
42.0099999926091,0.457157874920601,0.153256258471529,0.73566895385778
42.0125001393165,0.456185302391448,0.153435266290929,0.774785096666383
42.0150000404782,0.45525736106928,0.153777969261678,0.813312393776221
42.0174999416399,0.454396472043579,0.154297689603264,0.850578957691982
42.0200000883474,0.453628485105125,0.155009579811779,0.885801624446066
42.0224999895091,0.45298298804261,0.155930849103288,0.918088929717696
42.0250001362165,0.452493641817813,0.15708100488451,0.946451545698755
42.0275000373782,0.452198617158556,0.158482089939256,0.969822138363136
42.0299999385399,0.452141034750137,0.160158898994085,0.98708658580407
42.0325000852473,0.452369246016995,0.162139152313748,0.997128093904712
42.034999986409,0.452936650673949,0.164453585344082,0.998885200052478
42.0375001331165,0.453900508900751,0.1671358957105,0.991423504438474
42.0400000342782,0.455318978575352,0.170222473039378,0.974019339104568
42.0424999354399,0.457245495774844,0.173751806934118,0.946251299377474
42.0450000821473,0.45971967424048,0.177763428864522,0.908092380707272
42.047499983309,0.462754402173902,0.182296215244434,0.859991790248315
42.0500001300165,0.466319910343559,0.18738586844598,0.8029316235846
42.0525000311782,0.470327331298523,0.193061353283711,0.738440912077727
42.0549999323399,0.474616379442115,0.199340187884679,0.668550000782877
42.0575000790473,0.478953470088953,0.206222582359668,0.595673820599834
42.059999980209,0.483046710291901,0.213684765563652,0.522425035710173
42.0625001269165,0.486581183443586,0.221672273631405,0.451375684198581
42.0650000280782,0.489271605255362,0.230094513709747,0.384804306899167
42.0674999292399,0.490921067542972,0.23882241318832,0.324476956851815
42.0700000759473,0.491468093336591,0.247691107921909,0.271507830299589
42.072499977109,0.491004088743071,0.256509061413647,0.226326730188856
42.0750001238164,0.489751952735333,0.265073669444703,0.18875203231849
42.0775000249781,0.488011161541996,0.273191407258665,0.158140610508373
42.0799999261398,0.486088043494419,0.280698694476491,0.133571012767121
42.0825000728473,0.484234834805504,0.287478690082616,0.114017202819432
42.084999974009,0.482615077387661,0.293470084790849,0.0984835643062752
42.0875001207164,0.481300049462964,0.29866618660927,0.0860896491562554
42.0900000218781,0.480288739669172,0.303105577754316,0.0761080632567929
42.0925001685856,0.479537787911563,0.306857820063059,0.0679674006755537
42.0950000697473,0.478989007104791,0.310008328313613,0.0612343596229533
42.097499970909,0.478587718672203,0.312645741504931,0.0555871958307184
42.1000001176164,0.478290952995515,0.31485338285902,0.0507887955753282
42.1025000187781,0.478068351739286,0.316704829772286,0.0466637445967912
42.1050001654855,0.47789949867989,0.318262596487673,0.0430807603393211
42.1075000666472,0.477770562534834,0.319578667957411,0.0399401142776598
42.109999967809,0.477671710502992,0.320695837905815,0.0371649168300341
42.1125001145164,0.477595541506396,0.321649182308667,0.0346951061147473
42.1150000156781,0.477536332208099,0.322467396111851,0.032483222000796
42.1175001623855,0.47748965284776,0.323173897280699,0.0304913609132673
42.1200000635472,0.477452156383689,0.323787745943566,0.0286889247867825
42.1224999647089,0.477421388065448,0.324324409218245,0.0270509432169349
42.1250001114164,0.477395595366086,0.324796408326676,0.0255568099650192
42.1275000125781,0.477373578826119,0.325213880592322,0.0241893344546915
42.1300001592855,0.47735452434149,0.325585042684618,0.0229340214417559
42.1325000604472,0.477337877125037,0.325916586075091,0.0217785304176339
42.1349999616089,0.47732322556489,0.326213991836764,0.0207122659101494
42.1375001083164,0.477310220970834,0.32648177878554,0.0197260682198206
42.1400000094781,0.477298543167822,0.32672369308392,0.0188119768857212
42.1425001561855,0.477287904470263,0.32694284977999,0.0179630448319069
42.1450000573472,0.477278079083211,0.327141843546434,0.017173183640717
42.1474999585089,0.477268935574921,0.327322842787224,0.0164370320096257
42.1500001052163,0.477260421846226,0.327487665679566,0.0157498420130482
42.152500006378,0.477252528648469,0.327637850444066,0.0151073832494355
42.1550001530855,0.477245248259102,0.327774718340171,0.0145058705338114
42.1575000542472,0.477238523742636,0.327899414287481,0.0139419055144127
42.1599999554089,0.477232258120336,0.32801294082898,0.0134124379525559
42.1625001021163,0.477226339010875,0.328116173975814,0.0129147282946952
42.165000003278,0.477220677207905,0.328209872073444,0.0124463157353089
42.1675001499855,0.477215242847286,0.328294690653005,0.0120049815166216
42.1700000511472,0.477210066769037,0.328371200797435,0.0115887150362759
42.1724999523089,0.477205200931986,0.328439907721301,0.0111956824822678
42.1750000990163,0.477200673669901,0.32850127046423,0.0108242054707326
42.177500000178,0.477196455865874,0.32855571340697,0.0104727464573878
42.1800001468855,0.477192474763034,0.328603632253028,0.0101399018433416
42.1825000480472,0.477188643516693,0.328645389358801,0.00982439368265165
42.1849999492089,0.477184901754086,0.328681306246103,0.00952506046417993
42.1875000959163,0.47718125007049,0.328711667016819,0.00924084226428789
42.189999997078,0.477177733100181,0.328736721437366,0.00897076430425176
42.1925001437854,0.477174417307624,0.328756702891077,0.00871392272630277
42.1950000449471,0.477171333338054,0.328771835546487,0.00846947590955115
42.1974999461088,0.477168453956682,0.328782340167733,0.00823664197980631
42.2000000928163,0.477165714013193,0.328788436385724,0.00801469920651811
42.202499993978,0.477163029004181,0.328790325890119,0.00780298661403845
42.2050001406854,0.477160356721712,0.328788191900014,0.00760090048635849
42.2075000418471,0.477157710789104,0.328782193898396,0.00740788542740867
42.2099999430088,0.477155149805979,0.32877247425066,0.00722342514930974
42.2125000897163,0.477152735630975,0.328759167922529,0.00704703341000148
42.214999990878,0.477150502198465,0.32874241674605,0.00687825051757679
42.2175001375854,0.477148418659866,0.328722365778237,0.00671664384569818
42.2200000387471,0.477146410736586,0.328699160557333,0.00656181238565691
42.2224999399088,0.477144404756759,0.328672939180296,0.00641338762370017
42.2250000866163,0.47714236958184,0.328643823775795,0.00627103323758241
42.227499987778,0.477140330604369,0.328611918360967,0.00613443878304641
42.2300001344854,0.477138353670268,0.328577315556364,0.00600331219620672
42.2325000356471,0.477136502746421,0.328540106828497,0.00587737398516736
42.2349999368088,0.477134797373511,0.328500389992169,0.00575635578749397
42.2375000835162,0.477133200264434,0.328458271742818,0.00564000230456416
42.2399999846779,0.47713164164906,0.328413862813715,0.00552807608404831
42.2425001313854,0.477130052476895,0.328367263955474,0.00542036013013385
42.2450000325471,0.477128411992373,0.328318562376854,0.00531665722109489
42.2474999337088,0.477126755278337,0.328267829022629,0.00521678475215931
42.2500000804162,0.477125148431908,0.328215125180626,0.00512056913106505
42.2524999815779,0.477123658107851,0.328160517946402,0.00502784093280145
42.2550001282854,0.477122290760176,0.328104078434688,0.00493843430619121
42.2575000294471,0.477121004181638,0.328045889953538,0.00485219036158954
42.2599999306088,0.477119727591105,0.327986038278731,0.0047689614136428
42.2625000773162,0.477118397273525,0.327924598906146,0.00468861384808696
42.2649999784779,0.477117002792843,0.327861634179568,0.00461102747493895
42.2675001251854,0.4771155912736,0.327797193465819,0.00453609079675225
42.2700000263471,0.477114230622685,0.327731317440307,0.00446369620431923
42.2724999275088,0.477112973935857,0.327664051116064,0.00439373607494747
42.2750000742162,0.477111826984714,0.327595451685656,0.00432610312304081
42.2774999753779,0.477110743377395,0.327525585322298,0.00426069393762417
42.2800001220853,0.477109643464687,0.327454516556817,0.00419741250304748
42.282500023247,0.477108475561555,0.32738230348813,0.00413617384782239
42.2850001699545,0.477107240871654,0.327308990224155,0.004076902380099
42.2875000711162,0.477105987888862,0.327234606250311,0.0040195280594705
42.2899999722779,0.477104790195088,0.327159178579403,0.00396398213598953
42.2925001189853,0.477103692848363,0.327082738460912,0.00391019341403464
42.295000020147,0.477102693786124,0.327005330338424,0.00385808942893105
42.2975001668545,0.477101736114147,0.326927005859802,0.00380759986980208
42.3000000680162,0.477100749316693,0.326847817574522,0.00375866050277984
42.3024999691779,0.477099681889891,0.326767805791008,0.00371121555299145
42.3050001158853,0.477098545649912,0.326686999798109,0.00366521666796041
42.307500017047,0.477097400261531,0.326605417309666,0.00362061930728676
42.3100001637545,0.477096315736658,0.326523073058083,0.00357737772483409
42.3125000649162,0.477095330202079,0.326439988098818,0.0035354434117321
42.3149999660779,0.477094429414424,0.326356196240793,0.00349476538662896
42.3175001127853,0.477093554914327,0.32627174020554,0.00345529416278422
42.320000013947,0.47709263451356,0.326186659514651,0.0034169855260179
42.3225001606544,0.477091629913101,0.326100983966957,0.00337980215554779
42.3250000618161,0.47709056333217,0.326014731066683,0.0033437130862784
42.3274999629778,0.477089492759122,0.325927905579148,0.00330868918728032
42.3300001096853,0.477088485635844,0.32584051325614,0.00327469989170335
42.332500010847,0.477087578143929,0.325752570504648,0.00324171057897871
42.3350001575544,0.477086745503047,0.325664103494993,0.00320968425516579
42.3375000587161,0.477085923423725,0.325575145867823,0.00317858500649559
42.3399999598778,0.477085043294503,0.325485727756356,0.00314838170760991
42.3425001065853,0.477084078693067,0.32539587049059,0.00311904921334306
42.345000007747,0.477083051568211,0.325305577710231,0.00309056768403712
42.3475001544544,0.477082034166951,0.325214850583675,0.00306291828510468
42.3500000556161,0.477081087781651,0.325123687392539,0.0030360798587967
42.3524999567778,0.477080237114897,0.325032098294562,0.00301002717854199
42.3550001034853,0.477079450727931,0.324940104635218,0.00298473249617694
42.357500004647,0.477078662005033,0.324847734120305,0.00296016904467713
42.3600001513544,0.477077803088718,0.324755007808958,0.00293631428693964
42.3625000525161,0.477076856589563,0.324661938091782,0.00291315168910948
42.3649999536778,0.477075861019232,0.324568524408104,0.00289066883250188
42.3675001003852,0.477074883928697,0.32447475867828,0.00286885364849518
42.3700000015469,0.477073985214968,0.32438063620013,0.00284769133539529
42.3725001482544,0.477073175927239,0.324286161671986,0.00282716277118332
42.3750000494161,0.477072419739208,0.324191353934428,0.00280724658882342
42.3774999505778,0.477071649208308,0.324096235266637,0.00278792250359437
42.3800000972852,0.477070801901202,0.324000820682686,0.00276917416375725
42.3824999984469,0.477069870719203,0.323905115446884,0.00275099093211063
42.3850001451544,0.477068895628496,0.323809110939659,0.00273336527443015
42.3875000463161,0.47706794786255,0.32371279503055,0.00271628991295911
42.3899999474778,0.47706708788297,0.323616162167783,0.00269975448075235
42.3925000941852,0.477066312280236,0.323519213038316,0.00268374405376974
42.3949999953469,0.477065578581539,0.323421963528041,0.00266824176310066
42.3975001420543,0.477064814221942,0.323324430273671,0.0026532317633179
42.4000000432161,0.477063970748831,0.323226625105665,0.00263870258375293
42.4024999443778,0.477063043201636,0.323128544781259,0.00262464743812221
42.4050000910852,0.477062085188854,0.323030177846979,0.00261106282307645
42.4074999922469,0.477061167207052,0.322931508657872,0.00259794457653141
42.4100001389543,0.477060336285506,0.322832527182097,0.00258528517168745
42.412500040116,0.477059587355435,0.32273323513713,0.00257307300573525
42.4149999412777,0.477058864657216,0.322633643498692,0.00256129425612507
42.4175000879852,0.477058106117892,0.322533768549789,0.0025499368540236
42.4199999891469,0.47705725977607,0.32243361306922,0.0025389924451546
42.4225001358543,0.477056335122779,0.322333170412903,0.00252845766380827
42.425000037016,0.477055395063532,0.322232426438684,0.00251833167896248
42.4274999381777,0.477054498873435,0.322131358967808,0.00250861244713342
42.4300000848852,0.477053693199062,0.32202995936143,0.00249929484493359
42.4324999860469,0.477052964250748,0.321928228140401,0.00249036946344734
42.4350001327543,0.477052252639314,0.321826174875765,0.00248182511624614
42.437500033916,0.477051489693422,0.321723809239797,0.00247365215705021
42.4399999350777,0.477050639017639,0.321621132078146,0.00246584519491377
42.4425000817851,0.477049720549586,0.321518132085009,0.00245840342051533
42.4449999829468,0.477048789314421,0.321414787370986,0.00245132771055429
42.4475001296543,0.477047919498614,0.321311079714042,0.00244461832840666
42.450000030816,0.477047137252908,0.321206995242365,0.0024382713048424
42.4524999319777,0.47704642354099,0.321102535061567,0.00243227913650728
42.4550000786851,0.477045714986917,0.320997706262038,0.00242663268697819
42.4574999798468,0.47704494593285,0.320892515025348,0.00242132454476995
42.4600001265543,0.477044091710666,0.320786958695232,0.00241635167439125
42.462500027716,0.477043171949333,0.320681018974616,0.00241171493908736
42.4649999288777,0.47704225672151,0.320574673838136,0.00240741745430805
42.4675000755851,0.477041408376854,0.320467901231027,0.00240346046418882
42.4699999767468,0.477040649292165,0.320360687843893,0.00239984149136478
42.4725001234543,0.477039945091181,0.320253031660357,0.00239655421929565
42.475000024616,0.477039238474988,0.320144940562086,0.00239359145923329
42.4774999257777,0.477038463069423,0.320036415025641,0.00239094771433232
42.4800000724851,0.47703759872115,0.319927446329479,0.0023886217693455
42.4824999736468,0.477036684355361,0.319818015746945,0.00238661661411555
42.4850001203542,0.477035784657934,0.319708095995173,0.00238493646929202
42.4875000215159,0.47703495695907,0.319597662661994,0.00238358389665709
42.4900001682234,0.477034213157577,0.319486701730932,0.00238255736288082
42.4925000693851,0.477033523800311,0.319375213914647,0.00238185226160491
42.4949999705468,0.477032814220338,0.319263198966683,0.0023814625063578
42.4975001172542,0.477032027005712,0.319150654679438,0.00238138445527032
42.5000000184159,0.477031159416594,0.319037570528349,0.00238161897348105
42.5025001651234,0.477030249182042,0.318923920157684,0.00238217052259748
42.5050000662851,0.477029362310494,0.318809673326598,0.00238304466921299
42.5074999674468,0.477028554275067,0.318694805704099,0.00238424510282371
42.5100001141542,0.477027830262875,0.318579302614522,0.0023857714948294
42.5125000153159,0.477027145793751,0.318463160179787,0.00238762015261376
42.5150001620234,0.477026432027325,0.318346377256295,0.0023897867046232
42.5175000631851,0.477025637013312,0.31822894655531,0.00239226928960046
42.5199999643468,0.477024764897755,0.318110851463062,0.00239507054691575
42.5225001110542,0.477023858698925,0.317992060754315,0.00239819649725772
42.5250000122159,0.477022988802899,0.317872542252159,0.00240165426432302
42.5275001589233,0.477022199248908,0.317752268010544,0.0024054484884463
42.530000060085,0.477021491779122,0.317631223774602,0.00240958005946119
42.5324999612467,0.477020810476779,0.317509400775295,0.00241404647402881
42.5350001079542,0.477020089103119,0.31738679480563,0.00241884496311919
42.5375000091159,0.477019287254428,0.317263394519051,0.00242397569032711
42.5400001558233,0.477018409148098,0.317139174141978,0.00242944298753086
42.542500056985,0.477017509469006,0.317014099561435,0.00243525478986353
42.5449999581467,0.477016656232712,0.316888134518646,0.00244141966584183
42.5475001048542,0.477015888752367,0.31676124913386,0.00244794363438201
42.5500000060159,0.477015192581034,0.31663342397602,0.00245482859907838
42.5525001527233,0.477014513705864,0.316504649188125,0.00246207371881538
42.555000053885,0.477013784988188,0.316374914001855,0.00246967800341093
42.5574999550467,0.477012974074852,0.316244200709282,0.00247764368492148
42.5600001017541,0.477012091515697,0.316112475581869,0.00248597720983245
42.5625000029159,0.477011200125836,0.315979700257471,0.00249468859950995
42.5650001496233,0.477010365615464,0.315845833370274,0.00250378823275644
42.567500050785,0.477009616204395,0.315710840236118,0.00251328354802374
42.5699999519467,0.477008931390019,0.31557469805654,0.0025231781424765
42.5725000986541,0.477008252681675,0.315437391853411,0.00253347292168395
42.5749999998158,0.477007518457266,0.315298904660361,0.00254416916782481
42.5775001465233,0.477006694270586,0.315159206975789,0.00255527125238151
42.580000047685,0.477005813241254,0.315018261923058,0.0025667886529111
42.5824999488467,0.477004932751783,0.314876020001565,0.00257873361328949
42.5850000955541,0.477004116436866,0.314732434720418,0.00259111869284079
42.5874999967158,0.477003384915852,0.314587465903598,0.00260395340968715
42.5900001434233,0.477002708687359,0.314441084531367,0.00261724338930228
42.592500044585,0.477002027986719,0.314293268362504,0.00263099197959483
42.5949999457467,0.477001283429277,0.31414399103214,0.00264520311083833
42.5975000924541,0.477000454651957,0.313993214328151,0.0026598844562562
42.5999999936158,0.476999570480161,0.313840886891833,0.00267504829201563
42.6025001403233,0.476998702763836,0.31368695364113,0.00269071041670106
42.6050000414849,0.476997903207919,0.313531357317369,0.00270688602366136
42.6074999426467,0.476997188323786,0.313374051168515,0.00272358755363248
42.6100000893541,0.476996523204608,0.313214997929148,0.00274082356519405
42.6124999905158,0.476995840317656,0.313054162922268,0.00275860037043204
42.6150001372232,0.476995082286195,0.312891505700751,0.00277692547800692
42.6175000383849,0.47699424587835,0.312726978060743,0.00279581084294551
42.6199999395466,0.476993365383533,0.312560514166482,0.00281527291759106
42.6225000862541,0.476992510398134,0.312392045187535,0.00283533153334107
42.6249999874158,0.47699173062403,0.312221502809401,0.00285600601915598
42.6275001341232,0.476991032475503,0.312048827929397,0.00287731267349719
42.6300000352849,0.476990368929994,0.311873968224435,0.00289926393667574
42.6324999364466,0.476989681572347,0.311696877064146,0.002921870938764
42.6350000831541,0.476988914696485,0.311517495684573,0.00294514604605741
42.6374999843158,0.47698807195358,0.311335756662833,0.00296910666890636
42.6400001310232,0.476987196154217,0.311151576399058,0.00299377511089955
42.6425000321849,0.476986354487415,0.310964867317557,0.0030191768909072
42.6449999333466,0.47698559182794,0.310775544028334,0.00304533710376372
42.6475000800541,0.476984907762804,0.310583529914035,0.00307227785276261
42.6499999812157,0.476984250342722,0.310388753406449,0.00310001753037542
42.6525001279232,0.476983556578428,0.31019114403252,0.00312857364675403
42.6550000290849,0.476982779021931,0.309990619155648,0.00315796581038691
42.6574999302466,0.476981931149952,0.309787085311762,0.00318821931518059
42.660000076954,0.476981060704304,0.309580432739131,0.0032193646710761
42.6624999781157,0.47698023258665,0.309370547034854,0.00325143576592239
42.6650001248232,0.476979490121895,0.309157317882791,0.00328446635609377
42.6675000259849,0.476978816476979,0.308940638449045,0.00331848684526018
42.6699999271466,0.4769781580383,0.308720408052521,0.00335352487951763
42.672500073854,0.476977453991624,0.308496522677748,0.00338960779109411
42.6749999750157,0.476976664541908,0.308268863469362,0.00342676598226809
42.6775001217232,0.476975812775835,0.308037299130402,0.00346503646667426
42.6800000228849,0.476974947506305,0.307801678763305,0.00350446194154622
42.6825001695923,0.47697413457525,0.307561848502587,0.00354508915888115
42.685000070754,0.476973402628714,0.307317654118436,0.00358696466551416
42.6874999719157,0.476972734820463,0.307068946829387,0.0036301328003248
42.6900001186231,0.476972072432708,0.306815577062841,0.00367463547860479
42.6925000197849,0.476971352895392,0.306557386753564,0.00372051542454575
42.6950001664923,0.476970547009446,0.306294200758179,0.0037678200929185
42.697500067654,0.476969682793715,0.306025825746409,0.00381660465844939
42.6999999688157,0.476968812928209,0.305752048082916,0.00386693131919223
42.7025001155231,0.476968003396138,0.305472649173571,0.00391886741568654
42.7050000166848,0.476967273902772,0.305187403854322,0.00397248079052075
42.7075001633923,0.47696659691382,0.304896087598678,0.00402783812439887
42.710000064554,0.476965907196477,0.304598468326663,0.00408500523239913
42.7124999657157,0.476965145341139,0.304294298625362,0.00414405086223626
42.7150001124231,0.476964296693164,0.303983309813587,0.00420505106528828
42.7175000135848,0.47696338851403,0.303665202566992,0.00426809151147653
42.7200001602923,0.476962480724716,0.303339655363165,0.00433326764111967
42.722500061454,0.476961625931688,0.303006329799019,0.00440068169859171
42.7249999626157,0.47696083408765,0.302664875105342,0.00447043897693634
42.7275001093231,0.476960068508273,0.302314930185746,0.0045426462113761
42.7300000104848,0.476959264285628,0.301956115024568,0.00461741274248199
42.7325001571922,0.476958356934256,0.301588016531581,0.00469485429365015
42.7350000583539,0.476957329746733,0.301210185863325,0.00477509858913146
42.7374999595156,0.476956220257057,0.300822134381494,0.00485828835022882
42.7400001062231,0.476955074432012,0.300423328766607,0.00494458036748458
42.7425000073848,0.476953937236369,0.300013207084436,0.00503414396282506
42.7450001540922,0.476952794388677,0.299591171423439,0.00512715665093026
42.7475000552539,0.476951594105787,0.299156594179147,0.0052238041436253
42.7499999564156,0.476950253588009,0.298708802682798,0.00532428216814834
42.7525001031231,0.476948698282155,0.298247065575407,0.00542880172660373
42.7550000042848,0.476946910230226,0.297770590996417,0.00553759617403005
42.7575001509922,0.476944895745008,0.297278511296446,0.00565092367351251
42.7600000521539,0.476942695076893,0.296769898105991,0.00576906977935443
42.7624999533156,0.476940312485041,0.296243754291041,0.00589234375995504
42.7650001000231,0.476937702571255,0.295699023073004,0.00602107753952455
42.7675000011848,0.476934773052216,0.295134580951216,0.0061556261083844
42.7700001478922,0.47693141719955,0.294549231166419,0.00629637239504806
42.7725000490539,0.47692753202711,0.293941685435145,0.00644373399569512
42.7749999502156,0.476923068887356,0.293310565087038,0.00659817252114565
42.777500096923,0.476918017938555,0.292654397534541,0.00676019899594521
42.7799999980847,0.476912372183282,0.29197162107671,0.00693037580569705
42.7825001447922,0.476906101739956,0.291260597889363,0.00710931727478977
42.7850000459539,0.476899121731793,0.290519617950165,0.00729768898141341
42.7874999471156,0.476891311446193,0.289746904803636,0.00749621179422341
42.790000093823,0.47688252701276,0.288940608315341,0.00770566835499453
42.7924999949847,0.476872663118656,0.288098811854679,0.00792691514837635
42.7950001416922,0.476861662076092,0.287219534574125,0.00816089311568594
42.7975000428539,0.476849509174834,0.286300745942211,0.0084086362954136
42.7999999440156,0.47683618955062,0.285340382474236,0.00867127550881276
42.802500090723,0.476821680970647,0.284336382443674,0.00895004211470269
42.8049999918847,0.476805897710644,0.283286693612301,0.00924626850522025
42.8075001385922,0.476788737762065,0.282189303359521,0.00956139614095685
42.8100000397539,0.476770101524553,0.281042245912991,0.00989698567496488
42.8124999409156,0.476749922755998,0.279843619093592,0.010254731823229
42.815000087623,0.47672819800753,0.27859160732814,0.0106364779277988
42.8174999887847,0.476704973624529,0.27728451189313,0.0110442281014468
42.8200001354921,0.476680296182354,0.275920778413696,0.0114801531348119
42.8225000366538,0.476654196063397,0.27449903560703,0.0119465960485648
42.8249999378155,0.476626652551278,0.273018116578404,0.012446076537271
42.827500084523,0.476597628906915,0.271477087179882,0.0129813028577078
42.8299999856847,0.476567093020677,0.269875255588208,0.013555186622699
42.8325001323921,0.476535062476446,0.268212190315028,0.0141708637964889
42.8350000335538,0.476501593856535,0.266487730971035,0.0148317136096564
42.8374999347155,0.476466785293308,0.264702011874509,0.0155413764739041
42.840000081423,0.476430728029798,0.262855480285814,0.0163037656743414
42.8424999825847,0.476393466994111,0.26094890852998,0.0171230769013074
42.8450001292921,0.476355001933346,0.258983404571933,0.0180038012299432
42.8475000304538,0.47631529029553,0.256960405876849,0.0189507431684348
42.8499999316155,0.476274291172673,0.254881672145368,0.0199690468359696
42.852500078323,0.476231993591826,0.252749272351122,0.021064227880932
42.8549999794847,0.476188406063832,0.250565566517761,0.0222422034948075
42.8575001261921,0.476143551616423,0.248333202882622,0.0235093236699668
42.8600000273538,0.47609742539731,0.246055104447934,0.0248723943124002
42.8624999285155,0.476049952747484,0.243734451676357,0.0263387004731419
42.8650000752229,0.476000991970619,0.241374665595501,0.0279160349179782
42.8674999763846,0.475950352890515,0.238979376731347,0.0296127330138704
42.8700001230921,0.475897823583405,0.236552391807246,0.0314377201919569
42.8725000242538,0.475843193038192,0.234097657400127,0.0334005641333197
42.8750001709612,0.475786267208998,0.231619236779343,0.0355115344567659
42.8775000721229,0.475726838075712,0.229121279961273,0.0377816541525848
42.8799999732846,0.475664639655449,0.226608001813209,0.040222751610974
42.8825001199921,0.475599328727196,0.224083661063019,0.0428475109870632
42.8850000211538,0.475530483711212,0.221552536278907,0.0456695301279785
42.8875001678612,0.475457606915615,0.2190188941644,0.0487033908479358
42.8900000690229,0.47538017275433,0.216486962588357,0.0519647427557015
42.8924999701846,0.475297635647035,0.213960900432081,0.0554703990506801
42.895000116892,0.475209451637366,0.211444782894515,0.0592384386748423
42.8975000180537,0.475115030236314,0.208942579688127,0.0632883042301604
42.9000001647612,0.475013730446627,0.206458155604087,0.0676409015188121
42.9025000659229,0.474904791992296,0.203995251693126,0.0723186936910769
42.9049999670846,0.474787370203251,0.201557489873398,0.0773458127676151
42.907500113792,0.474660528443267,0.19914835551385,0.082748177099474
42.9100000149537,0.474523272749371,0.196771190778266,0.0885536313983942
42.9125001616612,0.474374578184107,0.194429187905128,0.0947920976990127
42.9150000628229,0.474213377905422,0.192125385256951,0.101495729117648
42.9174999639846,0.474038559426617,0.189862677233368,0.108699062833175
42.920000110692,0.473848916404676,0.187643817166964,0.116439149887187
42.9225000118537,0.473643128971487,0.18547143337133,0.124755687650953
42.9250001585612,0.473419753968514,0.183348038926913,0.133691136023179
42.9275000597229,0.473177248811677,0.181276042149736,0.143290839543458
42.9299999608846,0.472913983742906,0.179257754367947,0.153603130842182
42.932500107592,0.472628285272831,0.177295403147229,0.164679431006284
42.9350000087537,0.472318432031186,0.17539113334593,0.176574304375436
42.9375001554611,0.471982651619779,0.173547041301143,0.1893454436855
42.9400000566228,0.471619106150076,0.171765183865015,0.203053586335358
42.9424999577845,0.471225872178583,0.17004760045688,0.217762306446869
42.945000104492,0.470800965466289,0.168396350792606,0.233537700905095
42.9475000056537,0.470342350207798,0.166813525641089,0.25044792409909
42.9500001523611,0.469848018281664,0.165301274303201,0.268562547165077
42.9525000535228,0.469316048319792,0.163861832882283,0.287951702955613
42.9549999546845,0.468744648081137,0.162497539469509,0.308684922438183
42.957500101392,0.468132239893641,0.161210869663855,0.330829623723355
42.9600000025537,0.467477497675441,0.160004467646275,0.35444913236261
42.9625001492611,0.466779438323022,0.158881191838001,0.379600182979929
42.9650000504228,0.466037510322544,0.157844148928703,0.406329794935786
42.9674999515845,0.465251747228225,0.156896752985038,0.434671452758228
42.970000098292,0.464422929335251,0.156042774521212,0.464640494885443
42.9724999994537,0.463552797077272,0.155286395552397,0.496228624840599
42.9750001461611,0.462644251747468,0.154632277969712,0.529397446411807
42.9775000473228,0.461701603819344,0.154085636047145,0.564070985631156
42.9799999484845,0.460730764122054,0.153652319978334,0.600127145289467
42.9825000951919,0.459739499678037,0.153338916775192,0.637388225819277
42.9849999963536,0.458737653857795,0.153152867642727,0.675610660103426
42.9875001430611,0.457737375767271,0.153102599103335,0.714474326739721
42.9900000442228,0.456753362218324,0.153197677151507,0.753571972962734
42.9924999453845,0.455803080112421,0.153448973986355,0.792399477460508
42.9950000920919,0.454907001645406,0.153868857088952,0.830347952027494
42.9974999932536,0.45408882373518,0.154471398851444,0.86669891487373
43.0000001399611,0.453375726291369,0.155272593742639,0.900624045544067
43.0025000411228,0.452798688191992,0.156290600933324,0.931191303018007
43.0049999422845,0.452392863242416,0.157545978748574,0.957379265274758
43.0075000889919,0.452198024479725,0.159061920703885,0.978101656922131
43.0099999901536,0.452258974281782,0.160864460692227,0.992243819531156
43.0125001368611,0.452625705759197,0.162982618711183,0.998712425273964
43.0150000380228,0.453352916934451,0.165448441856055,0.996498948722839
43.0174999391845,0.454498237108211,0.168296877401325,0.984756101422887
43.0200000858919,0.456118355274332,0.171565386820088,0.962884589736204
43.0224999870536,0.458262116809021,0.175293185443574,0.930624910552948
43.025000133761,0.46095993811783,0.179519951649781,0.888145613115486
43.0275000349227,0.464209570398962,0.184283821586072,0.836115597534223
43.0299999360844,0.467959581157132,0.189618469367296,0.77574451877054
43.0325000827919,0.472093930751855,0.195549088186339,0.708773742875268
43.0349999839536,0.476423025469533,0.20208719075863,0.637402552611412
43.037500130661,0.480687876419221,0.20922435384805,0.564142547660138
43.0400000318227,0.484582989725808,0.216925386515089,0.491607861271413
43.0424999329844,0.487799268768513,0.22512191184698,0.422267376327196
43.0450000796919,0.490080748784884,0.233707913712841,0.358201476008593
43.0474999808536,0.491280814895091,0.242539147788381,0.300912119872927
43.050000127561,0.491399200785888,0.251438272571523,0.25122595426923
43.0525000287227,0.490584300159908,0.260206656525159,0.20930656046943
43.0549999298844,0.489097008907545,0.268642162320275,0.174762778508939
43.0575000765919,0.487247312577548,0.276560158767458,0.146816815053816
43.0599999777536,0.485325542873692,0.283813392088452,0.124487269507565
43.062500124461,0.48355058196071,0.290306029631797,0.106748967727047
43.0650000256227,0.482047864766638,0.295998674216618,0.0926475481928454
43.0674999267844,0.480856579895477,0.300903840455024,0.0813639476591353
43.0700000734918,0.479955202341125,0.305074152489442,0.0722363982103834
43.0724999746535,0.479291653384853,0.308587233098113,0.0647533177338128
43.075000121361,0.478807572948692,0.311531232671886,0.0585307352714251
43.0775000225227,0.478452445704386,0.313993689918454,0.0532848991187659
43.0800001692301,0.478188460239175,0.316054659388701,0.0488066879684649
43.0825000703918,0.477989590769133,0.317783639598254,0.0449408408555016
43.0849999715535,0.477838389710134,0.319239113557223,0.0415705330712354
43.087500118261,0.477722841163021,0.320469492646846,0.0386065172558722
43.0900000194227,0.47763419698255,0.321514560994172,0.0359796364314596
43.0925001661301,0.477565783115472,0.322406916090305,0.0336356352536565
43.0950000672918,0.477512410864755,0.323173207149092,0.0315314742447944
43.0974999684535,0.477470107537192,0.323835172002474,0.0296326469122885
43.100000115161,0.477435893226291,0.324410483196071,0.0279111879323135
43.1025000163227,0.4774076189471,0.324913475082837,0.0263441809946051
43.1050001630301,0.477383764299443,0.325355748765122,0.0249126389386647
43.1075000641918,0.47736330275901,0.325746703790305,0.0236006557812649
43.1099999653535,0.477345539382542,0.326093972692521,0.0223947709430814
43.1125001120609,0.47732998919639,0.326403785458557,0.0212834839579685
43.1150000132226,0.477316271249577,0.326681258535533,0.0202568941141437
43.1175001599301,0.477304049221298,0.326930619935943,0.0193064233862771
43.1200000610918,0.477293018949771,0.327155382686297,0.0184246041008181
43.1224999622535,0.477282912311573,0.327358467606059,0.0176049090917812
43.1250001089609,0.477273543201142,0.327542312027659,0.0168416073619275
43.1275000101226,0.477264817694282,0.327708955191424,0.0161296415712872
43.1300001568301,0.477256699901209,0.327860108591013,0.0154645215269742
43.1325000579918,0.477249196732577,0.327997234155449,0.0148422387495718
43.1349999591535,0.477242275291995,0.328121585789814,0.0142592007967818
43.1375001058609,0.477235867364319,0.328234259689643,0.0137121816756292
43.1400000070226,0.477229866555629,0.328336213723088,0.0131982854139808
43.14250015373,0.477224158275973,0.328428278875953,0.0127149105861895
43.1450000548918,0.477218684302709,0.328511178543288,0.0122597178116793
43.1474999560535,0.477213442071681,0.328585536722777,0.0118305937070398
43.1500001027609,0.477208471148263,0.328651896862011,0.0114256183469131
43.1525000039226,0.477203818352257,0.328710746111312,0.0110430367561489
43.15500015063,0.477199494625586,0.328762531996786,0.0106812415826575
43.1575000517917,0.477195450567299,0.328807668289012,0.0103387618292012
43.1599999529534,0.477191606326168,0.328846540047985,0.0100142558557005
43.1625000996609,0.477187874548331,0.328879491271553,0.00970650400648869
43.1650000008226,0.477184223553262,0.328906830011127,0.00941439605570221
43.16750014753,0.477180674273254,0.328928825243576,0.00913691592891137
43.1700000486917,0.477177284324622,0.328945718303547,0.00887312604270594
43.1724999498534,0.477174107432509,0.328957735728835,0.0086221546902287
43.1750000965609,0.477171156057549,0.328965100730723,0.00838319036424947
43.1774999977226,0.477168384617302,0.328968033103516,0.00815548071649191
43.18000014443,0.477165714762242,0.328966744622111,0.00793833380434459
43.1825000455917,0.477163073468566,0.328961428239662,0.00773111664489421
43.1849999467534,0.477160444524096,0.328952257544532,0.00753325035043192
43.1875000934608,0.477157857408083,0.328939380593298,0.00734419996815578
43.1899999946225,0.477155381641951,0.328922935800872,0.00716346561382574
43.19250014133,0.477153069481425,0.328903057211834,0.00699057499269873
43.1950000424917,0.477150931339172,0.32887988729541,0.00682508200048036
43.1974999436534,0.477148910562877,0.328853568150876,0.00666656910123506
43.2000000903608,0.477146935466999,0.328824244483921,0.00651465047248681
43.2024999915225,0.47714494045042,0.32879204456049,0.00636897352929556
43.20500013823,0.477142920347744,0.328757082279978,0.00622921519753319
43.2075000393917,0.477140920894297,0.328719454589688,0.00609507475015081
43.2099999405534,0.477139008119914,0.328679248923798,0.0059662679946676
43.2125000872608,0.477137236404701,0.328636558464061,0.00584252112955397
43.2149999884225,0.477135599634342,0.328591482224029,0.00572357212391732
43.21750013513,0.477134042694517,0.328544127135033,0.0056091737747683
43.2200000362917,0.477132493033019,0.328494599674373,0.0054990980520096
43.2224999374534,0.477130897184988,0.32844299353149,0.00539313755898778
43.2250000841608,0.477129258347819,0.328389387508446,0.00529110254325879
43.2274999853225,0.477127626928231,0.328333845419866,0.00519281571443733
43.2300001320299,0.477126075084532,0.328276428536773,0.00509810635533467
43.2325000331916,0.477124646926502,0.328217202696747,0.00500680710750193
43.2349999343533,0.47712332733,0.328156242127943,0.00491875537062275
43.2375000810608,0.47712206661784,0.328093633445105,0.0048337971594443
43.2399999822225,0.477120781750391,0.328029453807697,0.00475179079215686
43.2425001289299,0.477119434491118,0.32796377459794,0.00467260911094117
43.2450000300916,0.477118034734452,0.327896649407809,0.00459613640751744
43.2474999312533,0.477116642139282,0.327828121353631,0.00452226397428326
43.2500000779608,0.477115328313793,0.327758232156247,0.00445088483315736
43.2524999791225,0.477114125875668,0.3276870283544,0.00438189191759132
43.2550001258299,0.477113017702405,0.32761456971152,0.00431517931566134
43.2575000269916,0.477111941972846,0.32754092214894,0.00425064660833041
43.2599999281533,0.477110821588066,0.327466145430327,0.00418820244447035
43.2625000748608,0.477109631158968,0.327390293875236,0.00412776633591332
43.2649999760225,0.477108386780961,0.32731340127346,0.00406926571106539
43.2675001227299,0.477107154090889,0.327235494617263,0.00401263195244751
43.2700000238916,0.477105999498967,0.327156600490374,0.00395779563388483
43.272500170599,0.477104949928817,0.327076753443182,0.00390468503946637
43.2750000717607,0.477103977010209,0.326995999524216,0.00385322834832889
43.2774999729224,0.477103017652274,0.326914391986527,0.00380335755701321
43.2800001196299,0.477102005820759,0.326831978692605,0.00375501194051323
43.2825000207916,0.477100911483283,0.326748793502445,0.00370813923229669
43.285000167499,0.477099769429086,0.326664859615778,0.00366269335566232
43.2875000686607,0.477098642086168,0.326580189173767,0.00361862963353217
43.2899999698224,0.477097598144794,0.326494800090859,0.00357590180544048
43.2925001165299,0.477096654596233,0.326408717449634,0.00353445995900001
43.2950000176916,0.477095773873991,0.32632197686879,0.00349425350425803
43.297500164399,0.477094887989162,0.326234620394475,0.00345523469648188
43.3000000655607,0.477093938073242,0.326146684839107,0.00341736231866931
43.3024999667224,0.477092905878471,0.326058192532494,0.00338060210654095
43.3050001134299,0.477091828756849,0.325969153795963,0.00334492410086283
43.3075000145916,0.477090779812893,0.325879573751385,0.0033102994068027
43.310000161299,0.477089815228959,0.325789460344994,0.00327669577680841
43.3125000624607,0.477088943468693,0.325698831775516,0.00324407736251607
43.3149999636224,0.477088123664927,0.325607717857351,0.00321240740933746
43.3175001103298,0.477087284711651,0.325516151471671,0.0031816516264995
43.3200000114915,0.477086374103526,0.325424160067297,0.00315178122867612
43.322500158199,0.477085377650941,0.325331754056258,0.00312277364963824
43.3250000593607,0.477084347803202,0.325238937411564,0.00309461002220461
43.3274999605224,0.477083354997102,0.325145707129506,0.00306727101197226
43.3300001072298,0.477082449283817,0.325052065495682,0.00304073372415582
43.3325000083915,0.477081628197365,0.324958024827555,0.00301497163196641
43.335000155099,0.477080851098757,0.324863612464201,0.00298995719035136
43.3375000562607,0.477080037968007,0.324768850841081,0.00296566492343044
43.3399999574224,0.477079142816357,0.324673759184683,0.00294207484248289
43.3425001041298,0.477078172594654,0.324578344339448,0.00291917241427585
43.3450000052915,0.477077175851664,0.324482599279195,0.00289694579774654
43.347500151999,0.477076224460952,0.324386516398972,0.00287538217165976
43.3500000531606,0.47707536407757,0.324290095080477,0.00285446503331301
43.3524999543224,0.477074582646313,0.324193343982751,0.00283417403642938
43.3550001010298,0.477073828258042,0.324096284253161,0.00281448785655572
43.3575000021915,0.477073029896281,0.323998935448096,0.00279538754078002
43.3600001488989,0.477072146369073,0.323901309055274,0.00277685915126477
43.3625000500606,0.47707119055401,0.323803403969239,0.00275889363669721
43.3649999512223,0.477070221749063,0.323705209568042,0.00274148402530134
43.3675000979298,0.477069305384237,0.323606712606474,0.00272462209139515
43.3699999990915,0.477068478267982,0.323507909552842,0.00270829540060682
43.3725001457989,0.477067727761095,0.323408809937485,0.00269248817382832
43.3750000469606,0.477066986338454,0.323309427329475,0.00267718338001103
43.3774999481223,0.477066194186228,0.323209779472742,0.00266236697941941
43.3800000948298,0.477065313351408,0.323109870546037,0.00264802923564111
43.3824999959915,0.477064368021089,0.323009694297291,0.0026341652367899
43.3850001426989,0.47706341724095,0.322909234255387,0.00262077141790839
43.3875000438606,0.477062532426958,0.322808477945444,0.00260784268268746
43.3899999450223,0.477061734191182,0.322707416759925,0.00259536963050103
43.3925000917297,0.477061002232979,0.322606059047138,0.00258333953513773
43.3949999928914,0.477060272750131,0.322504418165017,0.002571738991356
43.3975001395989,0.47705947952959,0.322402504012339,0.00256055712945931
43.4000000407606,0.477058600288176,0.322300317998879,0.00254978775276178
43.4024999419223,0.477057659589092,0.322197845936856,0.00253942877858383
43.4050000886297,0.477056728675241,0.322095071223999,0.00252947942158866
43.4074999897914,0.47705586781938,0.32199197681865,0.00251993656073431
43.4100001364989,0.477055097869395,0.321888556241216,0.00251079331169847
43.4125000376606,0.477054380754047,0.321784813095377,0.00250203904108779
43.4149999388223,0.477053655699359,0.321680760033953,0.00249366301333914
43.4175000855297,0.477052856380507,0.321576401137646,0.00248565700397335
43.4199999866914,0.477051971957055,0.321471733529964,0.00247801766468625
43.4225001333989,0.477051039935048,0.321366741004509,0.0024707452635174
43.4250000345606,0.477050130015129,0.321261402717745,0.00246384084137608
43.4274999357223,0.477049291100835,0.321155697474698,0.00245730295834549
43.4300000824297,0.4770485409968,0.321049620835479,0.00245112628789697
43.4324999835914,0.477047836804722,0.320943175542248,0.00244530227616324
43.4350001302988,0.477047107462234,0.320836368591371,0.00243982204916188
43.4375000314605,0.477046305848551,0.32072920456269,0.00243468009289558
43.4399999326222,0.477045418763013,0.320621672316544,0.00242987483644993
43.4425000793297,0.477044492777019,0.320513752165589,0.00242540852032997
43.4449999804914,0.477043595554375,0.320405419574963,0.00242128371514916
43.4475001271988,0.477042781525439,0.320296656661072,0.00241750057275287
43.4500000283605,0.477042051872607,0.320187455378889,0.00241405494613411
43.4524999295222,0.477041352429006,0.32007781524259,0.00241093968042291
43.4550000762297,0.477040621604293,0.31996774404116,0.00240814797174003
43.4574999773914,0.477039811083024,0.319857239397336,0.00240567605824207
43.4600001240988,0.477038921366868,0.319746287155332,0.00240352444555399
43.4625000252605,0.477038001061206,0.319634861942236,0.00240169701695064
43.4649999264222,0.47703712577181,0.319522940391588,0.00240019781225979
43.4675000731297,0.477036331858472,0.31941049924389,0.00239902778890395
43.4699999742914,0.477035614344294,0.319297530686842,0.00239818406259719
43.4725001209988,0.477034921077652,0.319184035461408,0.00239766101385129
43.4750000221605,0.477034186518821,0.319070015721271,0.00239745347592656
43.4775001688679,0.477033363920405,0.318955462962464,0.00239755928111091
43.4800000700296,0.477032470588812,0.318840360719569,0.00239798105665525
43.4824999711913,0.47703156332203,0.318724681293151,0.0023987241862064
43.4850001178988,0.47703070235037,0.318608393436776,0.00239979368459789
43.4875000190605,0.477029929566116,0.318491477670331,0.00240119188266623
43.4900001657679,0.477029227234438,0.318373923305988,0.00240291686136222
43.4925000669296,0.477028535344716,0.318255727701961,0.00240496426778799
43.4949999680913,0.477027794147627,0.318136890371225,0.00240733067776519
43.4975001147988,0.477026961670441,0.318017396503123,0.00241001566022424
43.5000000159605,0.477026068041471,0.3178972258007,0.00241302379925468
43.5025001626679,0.477025168230617,0.317776344716733,0.0024163617926772
43.5050000638296,0.47702432710154,0.317654721787335,0.00242003616731078
43.5074999649913,0.477023575405859,0.317532334602943,0.00242405025325419
43.5100001116988,0.477022882974635,0.317409169226873,0.00242840314267965
43.5125000128605,0.477022192065041,0.317285221966707,0.00243309209031249
43.5150001595679,0.477021438513676,0.317160484396568,0.00243811517576571
43.5175000607296,0.477020601410534,0.317034940574282,0.00244347430676564
43.5199999618913,0.477019706811466,0.316908560513755,0.00244917551386586
43.5225001085987,0.477018817675589,0.316781307031154,0.0024552274267675
43.5250000097604,0.477017996640663,0.316653146532411,0.00246163796085227
43.5275001564679,0.477017260597847,0.316524052252626,0.00246841149849371
43.5300000576296,0.477016577076527,0.316394008658969,0.00247554872471333
43.5324999587913,0.47701588388679,0.316263007177504,0.00248304841761198
43.5350001054987,0.477015122359822,0.316131034254389,0.0024909105782894
43.5375000066604,0.477014279017709,0.315998066023365,0.00249913931651651
43.5400001533679,0.477013385493123,0.315864065166698,0.00250774274095685
43.5425000545296,0.477012509200541,0.315728990316535,0.00251673144490081
43.5449999556913,0.477011707618374,0.315592803019948,0.00252611507376769
43.5475001023987,0.477010987102986,0.315455472048038,0.002535899506108
43.5500000035604,0.477010309933774,0.315316978382335,0.00254608711184275
43.5525001502679,0.477009612842321,0.315177307605315,0.00255667863525141
43.5550000514296,0.47700884242653,0.315036437735384,0.00256767650099083
43.5574999525913,0.477007992255758,0.314894336618144,0.00257908722781728
43.5600000992987,0.477007099326546,0.314750958048223,0.00259092148025953
43.5625000004604,0.477006238843885,0.314606256011542,0.00260319248741636
43.5650001471678,0.477005456484286,0.314460184311357,0.00261591180751459
43.5675000483295,0.477004751831279,0.314312706648996,0.00262908744952358
43.5699999494912,0.47700408190723,0.314163797748385,0.00264272401044395
43.5725000961987,0.477003379192734,0.314013433255371,0.0026568246624223
43.5749999973604,0.477002595271669,0.313861581178479,0.00267139467777102
43.5775001440678,0.477001740571581,0.313708201711372,0.00268644404759243
43.5800000452295,0.477000853644491,0.313553236332394,0.00270198656323767
43.5824999463912,0.477000007520864,0.313396629552124,0.00271803844631564
43.5850000930987,0.476999243113228,0.313238327384109,0.00273461419913856
43.5874999942604,0.476998553340816,0.313078285910709,0.00275172470404301
43.5900001409678,0.47699788363726,0.312916468560815,0.00276937732289497
43.5925000421295,0.476997175413272,0.312752841527153,0.00278757896307028
43.5949999432912,0.476996385068614,0.312587359272464,0.00280633865223871
43.5975000899987,0.476995522774172,0.312419964799049,0.00282567028397581
43.5999999911604,0.476994645326597,0.31225059114375,0.002845592336918
43.6025001378678,0.47699381356101,0.312079165975455,0.0028661248502717
43.6050000390295,0.476993067011786,0.31190562605541,0.00288728649711954
43.6074999401912,0.476992389095777,0.311729914183661,0.0029090921426632
43.6100000868986,0.476991723733657,0.311551980322956,0.00293155355403796
43.6124999880603,0.47699100457493,0.311371771539677,0.00295468200685973
43.6150001347678,0.476990205859788,0.311189227972453,0.00297849218293558
43.6175000359295,0.476989340504067,0.311004271484972,0.00300300352641757
43.6199999370912,0.476988470148132,0.310816816689489,0.00302824041077319
43.6225000837986,0.476987656743004,0.310626775379875,0.00305422882766505
43.6249999849603,0.476986928745027,0.31043406437151,0.00308099314358659
43.6275001316678,0.476986260227957,0.31023860777877,0.00310855402151904
43.6300000328295,0.476985593807379,0.31004033513348,0.00313692957802846
43.6324999339912,0.476984865175375,0.309839169632326,0.00316613792130951
43.6350000806986,0.47698405616143,0.309635025668789,0.0031962013294054
43.6374999818603,0.476983192136124,0.309427800008473,0.00322714752551535
43.6400001285677,0.47698233261695,0.309217379194532,0.00325900914331334
43.6425000297294,0.476981534137897,0.309003646982048,0.00329182066715231
43.6449999308912,0.476980820949099,0.308786494826834,0.0033256152603276
43.6475000775986,0.47698016137349,0.308565817704488,0.00336042256401873
43.6499999787603,0.476979489953002,0.308341511639835,0.00339626997913003
43.6525001254677,0.476978750849331,0.308113466013286,0.00343318616386306
43.6550000266294,0.476977933100615,0.307881556555597,0.0034712046737535
43.6574999277911,0.476977064074993,0.307645638691911,0.00351036517118812
43.6600000744986,0.476976214265468,0.307405561460096,0.00355071335528771
43.6624999756603,0.476975431365661,0.307161165685125,0.0035922966499376
43.6650001223677,0.476974728826583,0.306912297998442,0.00363516159438492
43.6675000235294,0.476974068948001,0.306658807446643,0.00367935198850102
43.6700001702369,0.476973388006893,0.30640053971817,0.00372491041858784
43.6725000713986,0.476972631384977,0.306137327268268,0.0037718817393012
43.6749999725603,0.476971794253388,0.30586898528424,0.0038203172670653
43.6775001192677,0.476970918645872,0.30559530938618,0.00387027608842715
43.6800000204294,0.476970068394508,0.305316080072531,0.00392182391518497
43.6825001671368,0.476969288266009,0.305031070395173,0.00397502941724421
43.6850000682985,0.476968579953402,0.304740052344577,0.00402996121358851
43.6874999694602,0.476967902149348,0.304442796601991,0.00408668671904703
43.6900001161677,0.476967187767144,0.304139062066089,0.0041452737133804
43.6925000173294,0.476966387862877,0.3038285868319,0.00420579452748224
43.6950001640368,0.476965504557691,0.303511084894802,0.00426833042848859
43.6975000651985,0.476964581322348,0.303186242258236,0.00433297268165905
43.6999999663602,0.476963685230471,0.302853725819427,0.00439982190978072
43.7025001130677,0.47696285080669,0.302513184376036,0.0044689835576379
43.7050000142294,0.476962066572363,0.30216425576138,0.00454056547878751
43.7075001609368,0.476961281319253,0.301806565166241,0.00461467728725471
43.7100000620985,0.476960423730342,0.301439710993214,0.00469143262585208
43.7124999632602,0.476959454408713,0.301063261364903,0.00477095449589668
43.7150001099677,0.476958370819329,0.300676738078148,0.0048533788803166
43.7175000111294,0.476957216972585,0.300279624075655,0.00493885749730245
43.7200001578368,0.476956046655658,0.299871363864482,0.00502755605478204
43.7225000589985,0.476954876997764,0.299451366624385,0.00511965103088726
43.7249999601602,0.476953682144426,0.29901901203718,0.0052153274271046
43.7275001068676,0.476952387828434,0.298573639278178,0.00531477877096651
43.7300000080293,0.476950912244464,0.298114538333002,0.0054182112225141
43.7325001547368,0.476949201644945,0.297640938960423,0.00552584968887143
43.7350000558985,0.476947246502911,0.297152000596813,0.00563794309044989
43.7374999570602,0.476945073030983,0.296646813864845,0.00575476736647623
43.7400001037676,0.476942701559896,0.296124400485054,0.00587662474453735
43.7425000049293,0.476940122878269,0.295583722186738,0.00600384186580545
43.7450001516368,0.47693727284511,0.295023676961738,0.00613676839340919
43.7475000527985,0.476934044090062,0.294443091595089,0.00627577904138839
43.7499999539602,0.476930325517792,0.293840713190432,0.0064212799536859
43.7525001006676,0.47692603726114,0.293215199443295,0.00657371682035944
43.7550000018293,0.476921146311109,0.292565114958354,0.00673358272439281
43.7575001485368,0.476915648078293,0.291888933303906,0.00690142230281856
43.7600000496985,0.476909529968545,0.291185046996623,0.00707783303001847
43.7624999508602,0.476902738657712,0.290451774832347,0.00726346464428368
43.7650000975676,0.47689517938312,0.289687373934584,0.00745902089434138
43.7674999987293,0.476886710988637,0.288890030006161,0.00766526318315657
43.7700001454367,0.476877216084344,0.288057870601113,0.00788302159374018
43.7725000465984,0.476866597238451,0.287188952726708,0.00811320406869006
43.7749999477601,0.476854822174943,0.286281285359277,0.00835680877562872
43.7775000944676,0.476841888076436,0.285332841423995,0.00861493004138711
43.7799999956293,0.476827779444641,0.284341579188037,0.0088887612684822
43.7825001423367,0.476812451743047,0.283305470087043,0.00917959710299527
43.7850000434984,0.476795818240475,0.28222251737759,0.00948883701479701
43.7874999446601,0.476777777612447,0.281090774276782,0.0098179939673333
43.7900000913676,0.476758239123009,0.279908353531379,0.0101687058956014
43.7924999925293,0.476737170279367,0.278673450480517,0.0105427520426521
43.7950001392367,0.47671459568991,0.277384366620651,0.0109420659659925
43.7975000403984,0.476690569072787,0.276039537500261,0.0113687451785736
43.7999999415601,0.476665133865354,0.274637565103378,0.0118250561585528
43.8025000882676,0.476638306847931,0.273177252114906,0.0123134399837654
43.8049999894293,0.476610061309784,0.271657621343883,0.012836517889213
43.8075001361367,0.476580358385883,0.270077936565203,0.0133971051991637
43.8100000372984,0.476549186166797,0.268437714553396,0.0139982287206823
43.8124999384601,0.476516574287707,0.266736735643622,0.0146431467063492
43.8150000851675,0.476482608201024,0.264975065638858,0.0153353693581443
43.8174999863292,0.476447375617767,0.263153063853529,0.0160786710825235
43.8200001330367,0.476410958823811,0.261271411303843,0.0168771043474193
43.8225000341984,0.476373379049204,0.259331111702207,0.017735007311315
43.8249999353601,0.476334611548341,0.257333496880653,0.018657019552103
43.8275000820675,0.476294610982522,0.255280220662521,0.0196481037063009
43.8299999832292,0.47625333664888,0.253173241730542,0.0207135731068126
43.8325001299367,0.476210783298875,0.251014813473288,0.02185912486338
43.8350000310984,0.476166964528856,0.248807469921212,0.0230908709078061
43.8374999322601,0.476121889871065,0.246554013418877,0.0244153636499157
43.8400000789675,0.47607552009061,0.244257504544448,0.025839621359756
43.8424999801292,0.476027748445574,0.24192124381197,0.0273711515828371
43.8450001268367,0.47597840729091,0.239548748386339,0.0290179819737905
43.8475000279984,0.475927279336257,0.237143717245889,0.0307887001005969
43.84999992916,0.475874150654763,0.23471000209153,0.0326925041036253
43.8525000758675,0.475818814100879,0.232251573891145,0.0347392592130313
43.8549999770292,0.475761060944508,0.229772493264971,0.0369395518675035
43.8575001237366,0.475700659303909,0.227276890758361,0.0393047437029064
43.8600000248983,0.475637315102409,0.224768947269628,0.0418470236036711
43.8625001716058,0.475570642726119,0.222252865356586,0.0445794563007805
43.8650000727675,0.475500179724698,0.219732849723736,0.0475160484871737
43.8674999739292,0.475425408879032,0.217213076144196,0.05067182284695
43.8700001206366,0.475345797887608,0.214697666804091,0.0540629091203646
43.8725000217983,0.475260797248847,0.212190661232479,0.057706640799098
43.8750001685058,0.475169842676834,0.209696003927382,0.0616216579612565
43.8775000696675,0.475072323311608,0.207217531781965,0.0658280050029499
43.8799999708292,0.474967551968622,0.204758969516531,0.0703472284866395
43.8825001175366,0.47485473895635,0.202323921879914,0.075202477458019
43.8850000186983,0.474732989419697,0.199915862987341,0.0804186114872006
43.8875001654057,0.474601343308494,0.197538134645573,0.0860223351730686
43.8900000665675,0.47445879547733,0.195193933964916,0.0920423372439874
43.8924999677292,0.474304304168912,0.192886308619124,0.0985094450060193
43.8950001144366,0.474136790900537,0.190618160307952,0.105456778797296
43.8975000155983,0.473955107658928,0.188392249488708,0.112919891045967
43.9000001623057,0.473758004144287,0.186211207629285,0.120936902123733
43.9025000634674,0.473544122539197,0.184077552147917,0.129548619922114
43.9049999646291,0.473311977731493,0.18199369226259,0.138798654023394
43.9075001113366,0.473059990945993,0.179961940170704,0.148733531352364
43.9100000124983,0.472786524179599,0.177984523061448,0.159402802130244
43.9125001592057,0.472489888129509,0.176063588635854,0.170859107054628
43.9150000603674,0.472168347903202,0.17420122069288,0.183158216753659
43.9174999615291,0.471820119756936,0.172399461837454,0.196358974704373
43.9200001082366,0.471443343396065,0.170660330173715,0.210523164353378
43.9225000093983,0.47103607628651,0.168985844185518,0.225715252463513
43.9250001561057,0.470596327972156,0.167378052906618,0.242002002577803
43.9275000572674,0.470122087907553,0.165839050710279,0.259451941284407
43.9299999584291,0.469611392165414,0.164371008667426,0.278134612716425
43.9325001051365,0.469062390799444,0.162976189088534,0.298119600267548
43.9350000062983,0.468473399488663,0.161656976750751,0.31947521274113
43.9375001530057,0.46784297218246,0.160415910100249,0.342266777784949
43.9400000541674,0.467169942164614,0.15925571147249,0.36655443307802
43.9424999553291,0.466453540803801,0.158179340077019,0.39239037817503
43.9450001020365,0.465693475724248,0.157190024497962,0.41981543606879
43.9475000031982,0.464890127929824,0.156291322279292,0.448854923953174
43.9500001499057,0.464044698771718,0.155487172415357,0.47951365853919
43.9525000510674,0.463159448382857,0.154781953535561,0.51177007904084
43.9549999522291,0.462237892660154,0.15418055403796,0.54556935897866
43.9575000989365,0.461285039302886,0.153688447151312,0.580815498454355
43.9600000000982,0.460307606951918,0.153311785503872,0.617362410486968
43.9625001468057,0.45931424954029,0.153057503559422,0.655004124496214
43.9650000479674,0.458315782771729,0.152933443509543,0.69346437516781
43.9674999491291,0.457325415852102,0.152948494079457,0.732385993218318
43.9700000958365,0.456358961145912,0.153112753481725,0.771320708179971
43.9724999969982,0.455435079776344,0.153437701038538,0.809720236817415
43.9750001437056,0.454575465652927,0.153936400603307,0.846929698640673
43.9775000448673,0.453805096696359,0.154623707736803,0.882184746933295
43.979999946029,0.4531524818046,0.155516505933258,0.914614019611071
43.9825000927365,0.452650009648077,0.156633941717842,0.943248692312815
43.9849999938982,0.452334349857034,0.157997666504179,0.967041045076982
43.9875001406056,0.452246894050646,0.159632064973077,0.984893888513731
43.9900000417673,0.452434123905957,0.161564439225314,0.995702414439759
43.992499942929,0.452947582569496,0.163825122476508,0.998409427009611
43.9950000896365,0.453842982541991,0.166447461939076,0.992073944650953
43.9974999907982,0.45517773225848,0.169467600065914,0.97595167655517
44.0000001375056,0.457005980359551,0.172923957188702,0.949583719007039
44.0025000386673,0.459370338722632,0.176856275784014,0.912887013141424
44.004999939829,0.462289806441878,0.181304067402193,0.866236501553106
44.0075000865365,0.465744402624172,0.186304261045657,0.810525256731283
44.0099999876982,0.469658612247742,0.19188785701128,0.747185832581283
44.0125001344056,0.473887831532409,0.198075429667346,0.67815587741389
44.0150000355673,0.478213896397094,0.204871460049821,0.605775456115852
44.017499936729,0.482356164847873,0.212257755222071,0.532614352148028
44.0200000834364,0.486002565718504,0.220186614081103,0.461244248701648
44.0224999845981,0.48885908370351,0.228574955427585,0.393988964880903
44.0250001313056,0.490708213414792,0.237301158280267,0.332699083688524
44.0275000324673,0.491459600244608,0.246206544434606,0.278597542889735
44.029999933629,0.491174417500344,0.255103125559578,0.232227463664539
44.0325000803364,0.490051969495316,0.26378800334488,0.193506456676155
44.0349999814981,0.488380636899656,0.272062902057953,0.161863754051916
44.0375001282056,0.486469645984108,0.279755339228869,0.136418729239589
44.0400000293673,0.484584948342133,0.286736750277298,0.116157386725141
44.042499930529,0.482908626664291,0.29293322805793,0.100074742002772
44.0450000772364,0.481529347433072,0.298326680471399,0.0872683935413678
44.0474999783981,0.480458453533193,0.302947040558225,0.0769841972206245
44.0500001251056,0.479658836246753,0.306858640582792,0.0686247137291073
44.0525000262673,0.479073587848001,0.31014491547759,0.0617343782238761
44.054999927429,0.478646396034293,0.312895014697816,0.0559740013208939
44.0575000741364,0.478331630022431,0.315194298048419,0.0510936112780861
44.0599999752981,0.478096462332262,0.317119061579238,0.0469086784508461
44.0625001220055,0.477918674049948,0.318734631259654,0.0432815800842805
44.0650000231672,0.477783288722098,0.320095575837995,0.0401081749407649
44.0675001698747,0.477679773406943,0.321246923811483,0.0373084674298564
44.0700000710364,0.477600294974909,0.322225642066269,0.0348201743853855
44.0724999721981,0.47753880783748,0.323062004662122,0.0325942298097648
44.0750001189055,0.47749063640507,0.323780752835358,0.0305915599424513
44.0775000200672,0.477452219695704,0.324402046678766,0.0287807152421089
44.0800001667747,0.477420930857207,0.324942266495183,0.0271361044301258
44.0825000679364,0.477394888823505,0.325414688497886,0.0256366706311007
44.0849999690981,0.477372791448827,0.325830063808982,0.0242648948565633
44.0875001158055,0.477353754914404,0.326197108463743,0.0230060429915272
44.0900000169672,0.477337186048807,0.326522917832823,0.0218475993945428
44.0925001636747,0.477322650813331,0.326813296645032,0.0207788378843679
44.0950000648363,0.477309792728036,0.327073025589613,0.0197905006532048
44.0974999659981,0.47729828813345,0.327306064497152,0.0188745501581486
44.1000001127055,0.477287845693096,0.327515705492787,0.0180239789158254
44.1025000138672,0.477278230847166,0.327704690817304,0.0172326510210622
44.1050001605746,0.477269290495232,0.327875308034416,0.0164951693879617
44.1075000617363,0.477260962329878,0.328029475504677,0.0158067594296993
44.109999962898,0.477253234014707,0.328168812704626,0.0151631719915389
44.1125001096055,0.47724610065558,0.328294704380692,0.0145606075869771
44.1150000107672,0.477239519049908,0.32840834870292,0.0139956562902216
44.1175001574746,0.477233399508929,0.328510791303905,0.0134652565207962
44.1200000586363,0.477227632476607,0.328602946333048,0.0129666591481815
44.122499959798,0.477222122692008,0.328685606054339,0.0124973941501243
44.1250001065055,0.47721683164962,0.328759455804818,0.0120552368163644
44.1275000076672,0.477211776524192,0.328825088128446,0.0116381726115903
44.1300001543746,0.477207013097647,0.328883028049028,0.0112443663183295
44.1325000555363,0.477202569791952,0.328933744579752,0.0108721385766425
44.134999956698,0.477198435116354,0.328977673353459,0.0105199510365597
44.1375001034055,0.477194547978904,0.32901521951722,0.010186397285787
44.1400000045671,0.477190818834666,0.32904675234996,0.00987019620021381
44.1425001512746,0.477187179084001,0.32907260156655,0.00957018347421785
44.1450000524363,0.477183621159352,0.329093059974312,0.00928529746167065
44.147499953598,0.477180178507146,0.32910838160684,0.00901456305387061
44.1500001003054,0.477176919542587,0.329118802374524,0.00875707767141991
44.1525000014671,0.477173880932217,0.32912454497116,0.00851200078838344
44.1550001481746,0.477171054012244,0.329125831477963,0.00827855059565946
44.1575000493363,0.477168371793564,0.329122876408906,0.00805600452258698
44.159999950498,0.477165754925279,0.329115884221192,0.00784369978065909
44.1625000972054,0.477163155881279,0.329105041164343,0.007641030559493
44.1649999983671,0.47716057104962,0.32909050579574,0.00744744111352177
44.1675001450746,0.477158052833422,0.329072420835918,0.00726241536095513
44.1700000462363,0.477155670693751,0.329050920700463,0.00708546855237042
44.172499947398,0.477153460867344,0.329026140219616,0.00691614228561515
44.1750000941054,0.477151401555664,0.328998218740891,0.00675400427678711
44.1774999952671,0.477149434174658,0.328967301759209,0.00659865241704518
44.1800001419745,0.47714747604828,0.328933523058374,0.00644971681310606
44.1825000431362,0.47714549372876,0.328897007272634,0.00630686011655494
44.1849999442979,0.477143495579781,0.328857856113297,0.00616977063522447
44.1875000910054,0.477141545396381,0.328816161399649,0.00603815748780485
44.1899999921671,0.477139705549457,0.328772008850761,0.00591174232416768
44.1925001388745,0.477138005433067,0.328725490849198,0.00579025765914933
44.1950000400362,0.477136428063819,0.328676712010202,0.00567344871356248
44.1974999411979,0.477134894635095,0.328625773938047,0.00556107695769847
44.2000000879054,0.477133346015223,0.328572780481772,0.00545292425394141
44.2024999890671,0.477131742316349,0.328517815237533,0.00534879176323216
44.2050001357745,0.477130111610976,0.32846094951458,0.00524849686026182
44.2075000369362,0.477128517982003,0.328402243440563,0.00515186629959281
44.2099999380979,0.477127026429485,0.328341757310656,0.00505873183071638
44.2125000848054,0.477125659792132,0.32827955888875,0.00496892872746343
44.2149999859671,0.47712437973768,0.328215723592908,0.00488229805762084
44.2175001326745,0.477123126892238,0.328150336717483,0.00479869150710275
44.2200000338362,0.47712182838678,0.328083471047255,0.0047179736824338
44.2224999349979,0.477120462822545,0.328015188339673,0.00464002356627967
44.2250000817053,0.477119068448562,0.327945537889558,0.00456472917084065
44.227499982867,0.47711770930947,0.327874557342134,0.00449198382278805
44.2300001295745,0.477116444792742,0.327802288061052,0.00442168071386939
44.2325000307362,0.477115294926248,0.327728782670367,0.00435371370164361
44.2349999318979,0.477114211611726,0.327654098988894,0.00428797886783352
44.2375000786053,0.477113131727614,0.327578303633942,0.00422437977593518
44.239999979767,0.477111989766638,0.327501451364103,0.00416282982893186
44.2425001264745,0.477110778238744,0.327423587123932,0.00410325263267527
44.2450000276362,0.477109535880494,0.327344739800027,0.00404557804829678
44.2474999287979,0.477108331353182,0.327264932886757,0.00398973762971608
44.2500000755053,0.477107224425147,0.327184196368656,0.00393566158764503
44.252499976667,0.477106216019619,0.327102566758075,0.00388327796173438
44.2550001233745,0.477105262799232,0.327020093253201,0.00383251646724217
44.2575000245362,0.477104289579014,0.326936824966337,0.00378331167009009
44.2600001712436,0.477103247155047,0.326852804930277,0.00373560697178678
44.2625000724053,0.477102128074709,0.326768060306179,0.00368935288723272
44.264999973567,0.477100988442372,0.326682610405803,0.00364450482205763
44.2675001202744,0.477099892751269,0.326596465017396,0.00360101790582814
44.2700000214361,0.477098892859317,0.32650964423363,0.00355884436781539
44.2725001681436,0.477097982991883,0.326422175960661,0.00351793402039855
44.2750000693053,0.477097110727315,0.326334098906671,0.00347823711365006
44.277499970467,0.47709620515759,0.326245451998202,0.00343970856675324
44.2800001171744,0.477095223259895,0.326156267016171,0.00340230991793305
44.2825000183361,0.477094167928921,0.326066559152514,0.00336600925838944
44.2850001650436,0.477093096831963,0.325976335278665,0.00333077780700764
44.2875000662053,0.477092077801585,0.32588559886947,0.00329658542968187
44.289999967367,0.477091153585915,0.325794361542635,0.00326339860748006
44.2925001140744,0.477090313703353,0.325702646419874,0.00323118096506855
44.2950000152361,0.477089492369143,0.325610481764055,0.00319989606164745
44.2975001619436,0.477088628645401,0.325517900888995,0.00316951195678189
44.3000000631053,0.47708768141633,0.325424923054122,0.00314000264610373
44.302499964267,0.477086666462158,0.325331555750588,0.00311134741725556
44.3050001109744,0.477085645697355,0.325237797416009,0.00308352770159323
44.3075000121361,0.477084684085717,0.325143644905654,0.0030565229787479
44.3100001588435,0.477083815321724,0.325049104363759,0.00303030891934566
44.3125000600052,0.47708302162794,0.324954194645188,0.00300485828345201
44.3149999611669,0.477082234523065,0.324858938683589,0.00298014386962696
44.3175001078744,0.477081393517337,0.324763361419244,0.00295614252739342
44.3200000090361,0.477080466585851,0.324667474651335,0.00293283658534127
44.3225001557435,0.477079476369541,0.324571277189561,0.00291021291475677
44.3250000569052,0.477078493437626,0.324474763259306,0.00288825984669169
44.3274999580669,0.477077574160244,0.324377922939596,0.00286696313225365
44.3300001047744,0.477076748421771,0.324280760847648,0.00284630476075368
44.3325000059361,0.477075986088048,0.324183290956095,0.00282626363080526
44.3350001526435,0.477075220844464,0.324085533152623,0.00280681908189425
44.3375000538052,0.47707439099098,0.323987504567309,0.00278795400215079
44.3399999549669,0.477073474838153,0.323889210814612,0.00276965659490446
44.3425001016744,0.477072503592274,0.323790644396575,0.00275191911430666
44.3450000028361,0.477071547944233,0.323691793868724,0.00273473446076033
44.3475001495435,0.477070668242013,0.323592649468055,0.00271809292354068
44.3500000507052,0.477069875815301,0.323493209819391,0.00270198053168498
44.3524999518669,0.47706913408688,0.323393486666397,0.00268638066367678
44.3550000985743,0.477068381225757,0.323293498502881,0.00267127730767799
44.357499999736,0.477067552881442,0.323193254399176,0.00265665785092298
44.3600001464435,0.477066639931068,0.32309275536621,0.00264251474739087
44.3625000476052,0.477065683948504,0.322991989763021,0.00262884413309594
44.3649999487669,0.477064755112827,0.322890941737301,0.00261564217257813
44.3675000954743,0.477063903320589,0.322789597765359,0.00260290199015511
44.369999996636,0.477063137821422,0.322687957227101,0.00259061295442191
44.3725001433435,0.477062411621846,0.32258602893897,0.00257876146235234
44.3750000445052,0.477061663237413,0.322483828079559,0.0025673350484496
44.3774999456669,0.47706083161945,0.322381358255997,0.00255632434299559
44.3800000923743,0.477059922301952,0.32227861682267,0.00254572546444786
44.382499993536,0.477058980013436,0.322175587049271,0.00253553690154495
44.3850001402434,0.477058070150906,0.322072248102932,0.00252575733679547
44.3875000414051,0.477057245388445,0.321968588203825,0.00251638231399664
44.3899999425669,0.477056502461253,0.321864604941163,0.00250740314485458
44.3925000892743,0.47705578709087,0.32176030471279,0.00249880878113145
44.394999990436,0.47705503440198,0.321655698077631,0.00249058934872736
44.3975001371434,0.477054202479392,0.32155078840185,0.00248273863055618
44.4000000383051,0.477053290895643,0.321445563484788,0.00247525460199169
44.4024999394668,0.477052360059255,0.321340005597233,0.00246813852788407
44.4050000861743,0.477051470473685,0.321234090752222,0.00246139056692502
44.407499987336,0.477050670496972,0.32112780719552,0.00245500800725278
44.4100001340434,0.477049944609735,0.32102115025077,0.00244898388636421
44.4125000352051,0.47704923749404,0.320914126211758,0.00244330914794731
44.4149999363668,0.477048480752571,0.320806740709201,0.00243797597699729
44.4175000830743,0.477047640903456,0.320698993003138,0.00243298044097808
44.419999984236,0.477046731061487,0.320590867593123,0.002428322884424
44.4225001309434,0.477045810200385,0.320482341722402,0.00242400601932698
44.4250000321051,0.477044943578789,0.320373391703373,0.00242003170186571
44.4274999332668,0.47704416221091,0.320264001559779,0.00241639823605866
44.4300000799742,0.477043451447556,0.320154169170592,0.00241310028958731
44.4324999811359,0.477042745159715,0.320043896589125,0.00241013034382566
44.4350001278434,0.477041984054833,0.319933188389014,0.00240748260013702
44.4375000290051,0.477041136424226,0.31982203662632,0.00240515506603277
44.4399999301668,0.47704022815882,0.319710423369286,0.00240314993545716
44.4425000768742,0.47703931647405,0.31959832043057,0.00240147133935824
44.4449999780359,0.477038471498951,0.319485705307998,0.00240012259431719
44.4475001247434,0.477037710172866,0.319372559227827,0.00239910291941588
44.4500000259051,0.477037012277671,0.319258879911191,0.00239840829174407
44.4525001726125,0.477036307454081,0.31914466657275,0.00239803268873463
44.4550000737742,0.477035535526318,0.319029917912149,0.0023979719937094
44.4574999749359,0.477034682412943,0.318914624797488,0.00239822626664577
44.4600001216434,0.477033773318956,0.318798761669551,0.00239879919308857
44.4625000228051,0.477032876736482,0.318682300152604,0.00239969656500939
44.4650001695125,0.477032051045384,0.318565213158187,0.00240092264081361
44.4675000706742,0.477031309194961,0.31844748269597,0.00240247778889876
44.4699999718359,0.477030615741209,0.318329101565416,0.00240435905062902
44.4725001185433,0.477029909382865,0.318210070492846,0.00240656207061738
44.475000019705,0.477029131993509,0.31809038246951,0.00240908447387269
44.4775001664125,0.477028270216561,0.317970020238795,0.002411927895676
44.4800000675742,0.477027364874092,0.317848956382753,0.00241509799656076
44.4824999687359,0.477026482333867,0.317727157809881,0.00241860188932624
44.4850001154433,0.477025675774594,0.317604595170513,0.00242244502497369
44.487500016605,0.477024951265794,0.317481249071523,0.00242662896823166
44.4900001633125,0.477024264996634,0.317357110123667,0.00243115186451262
44.4925000644742,0.477023554465259,0.317232174197461,0.00243601105433347
44.4949999656359,0.477022766964368,0.317106429409408,0.00244120585092349
44.4975001123433,0.477021899346935,0.316979852997345,0.00244673991762365
44.500000013505,0.477020997755711,0.316852411574191,0.00245262073095754
44.5025001602125,0.477020129714235,0.316724067948264,0.00245885704617179
44.5050000613742,0.477019343478223,0.316594790851148,0.00246545559977175
44.5074999625359,0.477018635182232,0.316464557690521,0.00247241922705949
44.5100001092433,0.477017952477468,0.31633335461355,0.00247974743371402
44.512500010405,0.477017235355707,0.316201173210286,0.0024874393783853
44.5150001571124,0.477016439466113,0.316067995699988,0.00249549652387303
44.5175000582741,0.477015568220314,0.315933791317498,0.00250392467209106
44.5199999594358,0.477014672925497,0.315798520311835,0.00251273335952622
44.5225001061433,0.477013822108271,0.315662141528384,0.00252193320125856
44.525000007305,0.477013052672403,0.315524617450126,0.00253153248619663
44.5275001540124,0.477012354357891,0.315385922660712,0.00254153566203027
44.5300000551741,0.477011676733884,0.315246040459418,0.00255194427829663
44.5324999563358,0.477010952026692,0.315104952482763,0.00256275931856377
44.5350001030433,0.477010147182474,0.314962634352874,0.00257398482698356
44.537500004205,0.477009272118121,0.314819045822839,0.00258562917427547
44.5400001509124,0.47700838615238,0.31467414081817,0.0025977045134095
44.5425000520741,0.477007549063364,0.314527868924485,0.00261022356653552
44.5449999532358,0.47700679992732,0.314380190578768,0.00262319702036514
44.5475000999432,0.477006115705462,0.314231072643771,0.00263663129832925
44.550000001105,0.477005437844258,0.314080489829945,0.00265053012606602
44.5525001478124,0.477004704205184,0.313928415798152,0.00266489731246303
44.5550000489741,0.477003889430708,0.313774815380475,0.00267974002182818
44.5574999501358,0.477003012785297,0.313619638264435,0.00269506989991883
44.5600000968432,0.477002135010486,0.313462827720473,0.00271090224222426
44.5624999980049,0.477001320395029,0.3133043269328,0.0027272530645115
44.5650001447124,0.477000587179461,0.313144083748505,0.00274413545278476
44.5675000458741,0.476999909736026,0.312982057827094,0.0027615589225445
44.5699999470358,0.476999231626562,0.312818215397834,0.00277953054247682
44.5725000937432,0.476998489362595,0.312652515659423,0.00279805760031319
44.5749999949049,0.476997665117354,0.312484909474455,0.0028171512926776
44.5775001416124,0.476996790617651,0.312315334861476,0.0028368276643788
44.5800000427741,0.476995924441642,0.312143719483265,0.00285710618303719
44.5824999439358,0.476995125688691,0.311969994259162,0.00287800691615753
44.5850000906432,0.476994408558096,0.311794095709603,0.00289954715003888
44.5874999918049,0.476993741771828,0.311615971362157,0.00292174056050628
44.5900001385124,0.476993057799591,0.311435568619755,0.00294459843046371
44.5925000396741,0.4769923083179,0.311252833365036,0.00296813342129985
44.5949999408358,0.476991476052658,0.311067695380792,0.00299236199479918
44.5975000875432,0.476990601496136,0.310880073453265,0.00301730615447968
44.5999999887049,0.476989747779179,0.310689878143233,0.00304299138907282
44.6025001354123,0.476988968873563,0.310497022272454,0.00306944366289443
44.605000036574,0.47698826855547,0.310301423531646,0.00309668602548548
44.6074999377357,0.476987603559932,0.310103006922942,0.003124738085845
44.6100000844432,0.476986918378071,0.30990170283741,0.00315361811295318
44.6124999856049,0.476986156451697,0.309697427170839,0.00318334555182942
44.6150001323123,0.47698531742174,0.309490086010479,0.00321394508634543
44.617500033474,0.47698444690481,0.309279570735485,0.00324544706205613
44.6199999346357,0.476983605834607,0.309065764195393,0.0032778854862105
44.6225000813432,0.476982843116934,0.308848551841284,0.00331129505471199
44.6249999825049,0.476982155753751,0.308627823547821,0.00334570770970322
44.6275001292123,0.476981495139722,0.308403474121392,0.00338115233350495
44.630000030374,0.476980801199719,0.308175397690061,0.00341765699507024
44.6324999315357,0.476980028771791,0.307943475169326,0.00345525221416357
44.6350000782432,0.476979180411732,0.307707571605317,0.00349397433077746
44.6374999794049,0.476978313362016,0.307467539535835,0.00353386646811146
44.6400001261123,0.47697748277651,0.307223218498057,0.00357497554169923
44.642500027274,0.476976735777371,0.306974452227778,0.00361734985875453
44.6449999284357,0.476976052560172,0.30672108216877,0.00366103491884666
44.6475000751431,0.476975388994845,0.306462957296211,0.00370607468075465
44.6499999763048,0.476974679898808,0.306199915427827,0.00375251276311414
44.6525001230123,0.476973887430158,0.30593177946647,0.00380039694262442
44.655000024174,0.476973029572661,0.305658354530365,0.00384978246946381
44.6575001708814,0.476972154127006,0.305379422958485,0.0039007318996449
44.6600000720431,0.476971326371333,0.305094760089022,0.00395331353843153
44.6624999732048,0.476970574117909,0.304804134020053,0.00400759721343805
44.6650001199123,0.476969882985804,0.304507313203943,0.0040636520537395
44.667500021074,0.476969192031005,0.304204058657446,0.00412154613776185
44.6700001677814,0.476968442304359,0.30389411855997,0.00418134985452952
44.6725000689431,0.476967600686306,0.303577215769519,0.0042431399535246
44.6749999701048,0.476966691030072,0.303253048204109,0.00430700312492304
44.6775001168122,0.476965768229601,0.30292128650699,0.00437303606523658
44.680000017974,0.476964883721697,0.302581581448668,0.00444134302417223
44.6825001646814,0.476964064764683,0.302233573857107,0.0045120328810399
44.6850000658431,0.476963276685828,0.301876887303179,0.00458521559547945
44.6874999670048,0.476962457938217,0.301511130427761,0.00466100421708971
44.6900001137122,0.4769615436085,0.301135879989649,0.00473951760698262
44.6925000148739,0.476960507422036,0.300750676356405,0.00482088613187142
44.6950001615814,0.476959365819783,0.300355014265827,0.00490525465655434
44.6975000627431,0.476958174656348,0.299948350734114,0.00499278397824654
44.6999999639048,0.476956972014079,0.299530101350871,0.00508364754289878
44.7025001106122,0.47695576466959,0.299099653152955,0.00517802927769186
44.7050000117739,0.476954492596907,0.298656352118965,0.00527612096108353
44.7075001584814,0.476953082500434,0.298199506134277,0.00537812521797109
44.7100000596431,0.47695145854546,0.2977283658437,0.00548425989739661
44.7124999608048,0.476949578429875,0.297242113755929,0.00559476410375385
44.7150001075122,0.476947448399602,0.296739863324197,0.00570990331946493
44.7175000086739,0.476945102227222,0.296220660276255,0.00582997101501658
44.7200001553813,0.47694254616555,0.295683480769289,0.00595528623309039
44.722500056543,0.476939747347772,0.295127241053659,0.00608619257398926
44.7249999577047,0.476936622418574,0.294550791404152,0.00622305775002694
44.7275001044122,0.476933054232789,0.293952906941913,0.00636627734655524
44.7300000055739,0.476928944467377,0.293332281101138,0.00651628259514715
44.7325001522813,0.47692423268341,0.292687515462693,0.00667354850415955
44.735000053443,0.476918894512163,0.292017118507144,0.00683860002736546
44.7374999546047,0.476912924762791,0.291319513962693,0.00701201559464312
44.7400001013122,0.47690630747753,0.290593054212514,0.00719442780671246
44.7425000024739,0.476898969048247,0.289836021352603,0.00738652213875569
44.7450001491813,0.476890788126262,0.28904663563731,0.00758903992310401
44.747500050343,0.476881639092918,0.288223061241495,0.00780278588769382
44.7499999515047,0.476871403059284,0.287363395978258,0.008028636978736
44.7525000982122,0.476860019087383,0.286465688375197,0.00826755521829051
44.7549999993739,0.476847473466834,0.285527946108364,0.00852059623721528
44.7575001460813,0.47683375736357,0.284548152941864,0.00878891345242497
44.760000047243,0.47681885576505,0.283524301597347,0.00907376184504603
44.7624999484047,0.476802711614039,0.28245441301432,0.00937649943615185
44.7650000951121,0.476785228052782,0.281336552297056,0.00969859204003599
44.7674999962738,0.47676630971087,0.280168849043598,0.0100416239597928
44.7700001429813,0.476745893790593,0.278949509733947,0.0104073117966513
44.772500044143,0.476723972574798,0.277676838222851,0.0107975189290577
44.7749999453047,0.476700592255607,0.276349264585457,0.0112142681821651
44.7775000920121,0.476675811258963,0.274965372042669,0.011659748602587
44.7799999931738,0.476649661036451,0.273523929427029,0.012136320320655
44.7825001398813,0.476622148797574,0.272023923425027,0.0126465202188625
44.785000041043,0.476593241520133,0.270464573028368,0.0131930702472501
44.7874999422047,0.47656290576699,0.268845344247625,0.0137788921657365
44.7900000889121,0.476531145969898,0.26716596428511,0.0144071273765924
44.7924999900738,0.476498018735173,0.265426433008227,0.0150811571976316
44.7950001367813,0.47646360974609,0.263627035790582,0.0158046195178586
44.797500037943,0.476428014328061,0.261768365363899,0.0165814228785952
44.7999999391047,0.476391280128315,0.259851326039757,0.0174157546261108
44.8025000858121,0.476353410399382,0.257877149688322,0.0183120947458552
44.8049999869738,0.476314362462433,0.255847383449994,0.0192752309138382
44.8075001336812,0.476274090994096,0.253763886540291,0.0203102849290751
44.8100000348429,0.476232558284877,0.251628805156915,0.0214227408580195
44.8124999360046,0.47618976118834,0.249444565904688,0.0226184794361252
44.8150000827121,0.476145715517173,0.247213862114085,0.0239038068392764
44.8174999838738,0.476100407980645,0.244939639695164,0.0252854801902326
44.8200001305812,0.476053765333631,0.242625083001474,0.0267707305951076
44.8225000317429,0.476005650907007,0.24027359818453,0.0283672905810657
44.8249999329046,0.475955864163911,0.237888779999126,0.0300834266503736
44.8275000796121,0.475904181408739,0.235474384366385,0.0319279855341181
44.8299999807738,0.475850381834073,0.233034293313533,0.0339104466005695
44.8325001274812,0.475794259486335,0.230572487025037,0.0360409789472307
44.8350000286429,0.475735587120172,0.228093013804199,0.0383304949437857
44.8374999298046,0.475674110545669,0.22559997873482,0.0407907051111155
44.840000076512,0.475609493744435,0.223097514987476,0.043434165630966
44.8424999776738,0.475541312587388,0.220589763566232,0.0462743356757888
44.8450001243812,0.475469078892489,0.218080849662148,0.0493256452981573
44.8475000255429,0.475392256308565,0.215574851392645,0.0526035761889879
44.8500001722503,0.475310306060467,0.213075780550093,0.0561247585409452
44.852500073412,0.475222668820761,0.210587555335004,0.05990706827108
44.8549999745737,0.475128764612385,0.208113991777089,0.0639697295780541
44.8575001212812,0.475027953211679,0.205658795394075,0.0683334127913517
44.8600000224429,0.474919504531606,0.20322555546478,0.0730203312162735
44.8625001691503,0.474802585068496,0.20081773823628,0.0780543448650499
44.865000070312,0.474676268331356,0.198438679990582,0.0834610787378652
44.8674999714737,0.474539579453963,0.196091583427359,0.089268058905419
44.8700001181812,0.474391491764562,0.193779504205387,0.0955048589538947
44.8725000193429,0.47423095215836,0.191505353781899,0.102203254178748
44.8750001660503,0.474056865620008,0.189271904764457,0.109397371668494
44.877500067212,0.473868040135205,0.187081793630597,0.117123825506664
44.8799999683737,0.473663194447359,0.184937542536813,0.125421845961793
44.8825001150812,0.473440915232535,0.18284156270732,0.134333393346651
44.8850000162428,0.473199683345544,0.180796168673974,0.143903272863831
44.8875001629503,0.472937897593505,0.178803588835464,0.154179243748915
44.890000064112,0.472653904844818,0.176865971286092,0.165212108324713
44.8924999652737,0.472346007284451,0.174985396560287,0.177055770726742
44.8950001119811,0.472012459847189,0.17316389760703,0.18976722629336
44.8975000131428,0.471651455195391,0.171403470600058,0.203406483321459
44.9000001598503,0.47126111568979,0.169706106371417,0.218036365440522
44.902500061012,0.470839487428568,0.168073813826547,0.233722199295717
44.9049999621737,0.470384580893674,0.166508639885289,0.250531365746928
44.9075001088811,0.469894419995935,0.165012693025387,0.268532667235922
44.9100000100428,0.469367102631864,0.163588170450295,0.287795493918342
44.9125001567503,0.468800862130574,0.162237373345434,0.308388688262745
44.915000057912,0.468194137603557,0.160962744387229,0.330379076647578
44.9174999590737,0.4675456142925,0.159766890565982,0.353829542148943
44.9200001057811,0.466854323102513,0.15865262806254,0.378796594256792
44.9225000069428,0.466119718266388,0.15762302538378,0.405327319093817
44.9250001536502,0.465341815925763,0.156681445738649,0.433455656674783
44.9275000548119,0.464521360891158,0.155831603879792,0.463197898078078
44.9299999559736,0.463660028647455,0.15507762078195,0.494547333533883
44.9325001026811,0.462760631925225,0.154424085752267,0.527467947683966
44.9350000038428,0.461827342924824,0.15387613048347,0.561887116585743
44.9375001505502,0.460865913360326,0.153439508238764,0.59768728181022
44.9400000517119,0.459883895251063,0.153120693250091,0.634696679238001
44.9424999528736,0.458890869444964,0.152926994376017,0.672679301419552
44.9450000995811,0.457898652856055,0.15286668234612,0.711324407215157
44.9475000007428,0.456921527140989,0.152949141915141,0.750236119891666
44.9500001474502,0.455976457093303,0.153185037216586,0.788923774571813
44.9525000486119,0.455083278420509,0.153586496964508,0.826794011728315
44.9549999497736,0.454264925029688,0.154167320725795,0.863145783110342
44.9575000964811,0.453547646370241,0.154943198150237,0.89716971384153
44.9599999976428,0.452961297605622,0.155931947023526,0.927953547081135
44.9625001443502,0.452539686793134,0.15715375461137,0.954495440819123
44.9650000455119,0.452321020632926,0.158631414558276,0.975727031962329
44.9674999466736,0.452348335004167,0.160390544308692,0.990547956529278
44.970000093381,0.452669759405568,0.162459746282863,0.997873134948312
44.9724999945427,0.453338234471748,0.164870676162364,0.996693384525567
44.9750001412502,0.454410103820309,0.167657956415052,0.986148757303549
44.9775000424119,0.455941778758119,0.170858850292125,0.965612280004257
44.9799999435736,0.457983585586381,0.174512585623273,0.934779422533781
44.982500090281,0.460570015312799,0.178659176691864,0.893755458922422
44.9849999914427,0.463706224566103,0.183337576419467,0.843129292369327
44.9875001381502,0.467351887917301,0.188582936691495,0.784018792819778
44.9900000393119,0.471405274848323,0.194422808878005,0.718070574638609
44.9924999404736,0.47569256264365,0.200872158163996,0.647398577945249
44.995000087181,0.479968872918127,0.207927267124138,0.574452672144319
44.9974999883427,0.483937047932391,0.215558925243114,0.5018217655111
45.0000001350502,0.487286563695677,0.22370579526301,0.431993734411941


==> E_filtered_3lvl_B.csv <==
t_rt,E_full,E_low,E_high
989.999999228659,0.586280049591209,0.38688659080048,0.00331503130021879
990.003997760931,0.588450868030776,0.390248575405697,0.00237281592164102
990.007998781401,0.58997614328004,0.38842843382324,0.00167903548328211
990.01199980187,0.590924515712297,0.382907062194978,0.00126414243051633
990.015998334142,0.591488788039626,0.37508438461497,0.00113668599602157
990.019999354612,0.591835096464073,0.366047089311754,0.00130603568691646
990.023997886884,0.592042504315236,0.356609170347082,0.00179094684445226
990.027998907353,0.592096583061555,0.347456210479485,0.00261841447577926
990.031999927822,0.591899188428016,0.339308775948259,0.00381037525394202
990.035998460095,0.591272797942744,0.333038511284328,0.00535410202525582
990.039999480564,0.59000745527987,0.329706624839632,0.00715674044558365
990.043998012836,0.587997657011627,0.330463965397848,0.00900109457065702
990.047999033306,0.585474522228456,0.336222635491852,0.0105483777747549
990.052000053775,0.583200881361174,0.347062612656575,0.0114418687359891
990.055998586047,0.582245973589617,0.361563951623759,0.0114952489441275
990.059999606516,0.583131985694846,0.376682841317482,0.010819691891681
990.063998138789,0.585249649334033,0.388848654244741,0.00975106445276403
990.067999159258,0.587510940153877,0.395758104898812,0.00865969302131527
990.071997691531,0.589270397897652,0.397146734854853,0.00782550182923042
990.075998712,0.590443632781938,0.394029179532486,0.00743172763991138
990.079999732469,0.591204668633167,0.387636859355566,0.00762759662052217
990.083998264742,0.591799372097972,0.378897016365228,0.00860605261955525
990.087999285211,0.592499162659159,0.368294339543217,0.0107002490530008
990.091997817483,0.593612714174801,0.355865645025875,0.0145611861390874
990.095998837952,0.595476110488986,0.341282584756419,0.0215408005072849
990.099999858422,0.598211114619672,0.32404809391296,0.0345161710842782
990.103998390694,0.601045533883988,0.303903238097437,0.0595230336964088
990.107999411163,0.601295041695636,0.281426716056942,0.108425001602701
990.111997943436,0.59380942407725,0.258415016962797,0.201415795027719
990.115998963905,0.5721896598683,0.237433097024882,0.363460831540202
990.119999984374,0.53359558506362,0.220556601361662,0.601488222348879
990.123998516647,0.490087106678909,0.20821068157016,0.857416799592147
990.127999537116,0.474115009964662,0.199061102010874,0.996374176455283
990.131998069388,0.497889895928211,0.192011784777375,0.931327310872123
990.135999089857,0.527676409436684,0.188777245212755,0.737127389844661
990.140000110327,0.548633525807285,0.190336694567972,0.531769072881061
990.143998642599,0.564101392759726,0.194384986192213,0.368568928371186
990.147999663068,0.574021830886304,0.199432087284956,0.253603129924918
990.151998195341,0.580286743212382,0.205103755081515,0.17619453119878
990.15599921581,0.584321999579799,0.211022338760617,0.124351992271502
990.159997748082,0.586837926337384,0.217069994863045,0.089101020609232
990.163998768552,0.58827357839957,0.223454459555595,0.0644422026277903
990.167999789021,0.588766506116797,0.230668602975174,0.0465514977876856
990.171998321293,0.588268629247922,0.239483882097063,0.0330740561270183
990.175999341763,0.586708464849191,0.25083769923938,0.0226544270949104
990.179997874035,0.584255334821119,0.265529031556343,0.0146259086688456
990.183998894504,0.581641260156681,0.283661137801085,0.0087374712792384
990.187999914973,0.580179612745288,0.303947123846827,0.00485578946213872
990.191998447246,0.580959600690087,0.323428448109462,0.00271153034053068
990.195999467715,0.58367567305685,0.338442529639186,0.00183818574618179
990.199997999987,0.586827445165066,0.346673729935709,0.00171905860249189
990.203999020457,0.589274554446827,0.348310698017583,0.00195809590619619
990.208000040926,0.59082573559729,0.345129971556045,0.00232737837293164
990.211998573198,0.591716707030033,0.339044696290094,0.00272467150614742
990.215999593667,0.592221144085504,0.331498138428145,0.00311791801604956
990.21999812594,0.592521344797972,0.323461345537313,0.00350788374966582
990.223999146409,0.592678739846179,0.315612643179764,0.00390697929976033
990.227997678682,0.59265108728647,0.30855362968841,0.0043253747752712
990.231998699151,0.592297282283247,0.302980211169464,0.00475921131898672
990.23599971962,0.59138677317626,0.299781860060262,0.00517842033229424
990.239998251893,0.589673101912995,0.300042232524354,0.00551618968684975
990.243999272362,0.587076344295145,0.304863894087402,0.00567020175722689
990.247997804634,0.583976673474494,0.314927614430842,0.00553134694583822
990.251998825103,0.581427422659537,0.329780953809614,0.00504435228181207
990.255999845573,0.580775168759649,0.347161031347145,0.00426736294317728
990.259998377845,0.58248761139,0.363171362303871,0.00336791533275775
990.263999398314,0.585483361228327,0.373980315407466,0.00254149386017265
990.267997930587,0.58825814178664,0.377927141240855,0.00193175431112331
990.271998951056,0.5901784943123,0.375801687977401,0.00162316418022399
990.275999971525,0.591343069473039,0.369393949148163,0.00168187176190633
990.279998503798,0.592056408610428,0.360279438330246,0.00220353752229792
990.283999524267,0.592627621798377,0.349449542805315,0.00336381532890798
990.287998056539,0.59334231295687,0.337317763249934,0.00549927213076901
990.291999077008,0.594502235040304,0.323835252473066,0.0092774672262755
990.296000097478,0.596400784483651,0.30865014447573,0.0160721547749798
990.29999862975,0.599035809043444,0.291344093764603,0.0287725654983925
990.303999650219,0.601410459554548,0.271838115445104,0.0533863552689905
990.307998182492,0.600579479298302,0.250890708615803,0.101653380026754
990.311999202961,0.591267295385628,0.230279951099109,0.193439363598663
990.315997735233,0.567412917416592,0.21222465872133,0.352906195197131
990.319998755703,0.527854325247468,0.198241916884115,0.585288271224259
990.323999776172,0.488034973791377,0.188288095712093,0.831372648008401
990.327998308444,0.479507191627188,0.18103697059857,0.963060387277046
990.331999328914,0.505296456665137,0.176056629347465,0.907296128535906
990.335997861186,0.532549434158303,0.175132627571152,0.73556165419189
990.339998881655,0.552127704916614,0.178275374337712,0.549758947469942
990.343999902124,0.566415327992365,0.183241437515122,0.397279902727226
990.347998434397,0.575536366030941,0.189024260791232,0.285786577141594
990.351999454866,0.581385056882316,0.195323121220053,0.207588891711435
990.355997987138,0.585145707047885,0.201859258278628,0.152922589236501
990.359999007608,0.587454641139206,0.208661967778187,0.114015525065257
990.364000028077,0.588666629002798,0.216068979252811,0.0854230219080439
990.367998560349,0.588844047025005,0.224697002838257,0.0635662885673691
990.371999580819,0.587892316555615,0.235403625534332,0.0462542972626708
990.375998113091,0.585756904252402,0.249103501375403,0.0323530293004912
990.37999913356,0.58274781159352,0.266358600573332,0.0215101476207675
990.383997665833,0.579888264362758,0.286715478674568,0.013787436202613
990.387998686302,0.57878946510407,0.308028528709701,0.0091791826029528
990.391999706771,0.580481677306443,0.32652575750678,0.00723921844456347
990.395998239043,0.584104476816732,0.338431406218226,0.00711066134450904
990.399999259513,0.587706339380777,0.342297997889356,0.00790274553269294
990.403997791785,0.590224606046396,0.339504558496673,0.00898892763451828
990.407998812254,0.591696418958685,0.332575349585199,0.0100308729748565
990.411999832724,0.592488319012657,0.323675535026273,0.0108784311596415
990.415998364996,0.592918196593088,0.314243664055388,0.0114737551036167
990.419999385465,0.593158010790585,0.305159106378021,0.0117901860674944
990.423997917738,0.593241828127202,0.297028144764922,0.0117966565711951
990.427998938207,0.593090493685466,0.290437275142312,0.0114403733413893
990.431999958676,0.592512432679146,0.286115552889705,0.0106493768153602
990.435998490948,0.591230034217273,0.285001831482405,0.00936107725140528
990.439999511418,0.588989004471956,0.288174651122306,0.00758188232574536
990.44399804369,0.585793404195178,0.296559965438967,0.00546220489085097
990.447999064159,0.582249726532172,0.31034777393512,0.0033307129440386
990.452000084628,0.579736415701022,0.328193987085516,0.00161400717695877
990.455998616901,0.579757388894885,0.346713274808781,0.000640437838089153
990.45999963737,0.582448130471759,0.361271939748632,0.000469763579683182
990.463998169643,0.586140039413252,0.368385815580242,0.000914387655927706
990.467999190112,0.589157034256323,0.36767035032074,0.00171035028193316
990.471997722384,0.591062149717402,0.361165685670881,0.00264565885211755
990.475998742854,0.592120264276861,0.351379183607501,0.00358701699269663
990.479999763323,0.592684409380062,0.340237181100885,0.00445915665689465
990.483998295595,0.592995930858383,0.32898491245393,0.00521755369916242
990.487999316064,0.593150243288065,0.318415187747835,0.0058261090476972
990.491997848337,0.593122443483124,0.309153037441218,0.0062399143138415
990.495998868806,0.592777961612636,0.3018762632737,0.0063953912584416
990.499999889275,0.591879443130467,0.297441266698968,0.00621336728737082
990.503998421548,0.590151020993823,0.296896213419956,0.00562367396999001
990.507999442017,0.58744747650576,0.301311921531304,0.00461626183418251
990.511997974289,0.584050766996832,0.311344661960087,0.00330190790394569
990.515998994759,0.580964811539791,0.326514854135947,0.0019311960616944
990.520000015228,0.579722924933341,0.344465179579905,0.000817464686733622
990.5239985475,0.581225102515371,0.361003527029451,0.000185557171555629
990.527999567969,0.584565358511926,0.371791608755511,7.04434719838454e-05
990.531998100242,0.587888648763574,0.374813616601607,0.000358581950353485
990.535999120711,0.590214212882589,0.37102744033599,0.000898805241796747
990.539997652984,0.591578875488774,0.362771984090297,0.00156872367269754
990.543998673453,0.592319109500599,0.352214955697014,0.00228637659760327
990.547999693922,0.592724571697611,0.340882793140948,0.00299913617708856
990.551998226194,0.592950320996656,0.329758446922635,0.00366873277806713
990.555999246664,0.59302213787606,0.319535692902152,0.00425675265025321
990.559997778936,0.592858447666587,0.310867565940669,0.00471184926396745
990.563998799405,0.5922721460531,0.304534067914559,0.0049623700625333
990.567999819875,0.591000348873591,0.301514111637137,0.00492124658949671
990.571998352147,0.588818147820273,0.302916188096649,0.0045129083717907
990.575999372616,0.585772057789131,0.309681385643512,0.00372512731231671
990.579997904889,0.582496292751784,0.321995232508524,0.00266306778433291
990.583998925358,0.580310370393273,0.338506437468595,0.00155269478943583
990.587999945827,0.580526334987805,0.355883794555291,0.00065471398402516
990.591998478099,0.583109693193836,0.369667734073103,0.000135937958669905
990.595999498569,0.586485182224891,0.376558593426054,1.20376807341068e-05
990.599998030841,0.589202827165423,0.376132600258252,0.000200799767503141
990.60399905131,0.590920619597118,0.370165336546719,0.000600748428475365
990.608000071779,0.591887025661001,0.360892814925289,0.00112973950336268
990.611998604052,0.592414900528364,0.350085310535512,0.00173018589464882
990.615999624521,0.592715333093869,0.338938938134939,0.00236148813236117
990.619998156794,0.592867080043696,0.328258589225738,0.00298924629706753
990.623999177263,0.592837584145814,0.318705674440556,0.00357316895981066
990.627997709535,0.592492155866675,0.310999755774924,0.00405566522543634
990.631998730005,0.591602323205068,0.306035019704922,0.0043557171820761
990.635999750474,0.589913957804067,0.304887140150744,0.00437672094148925
990.639998282746,0.587319400800762,0.308637866776851,0.00403894171097844
990.643999303215,0.584142382167101,0.317932795153421,0.00333561218461592
990.647997835488,0.581380119951179,0.332270844771781,0.00238104138438727
990.651998855957,0.580428287628151,0.34931926429812,0.00139534717003445
990.655999876426,0.5819641145118,0.365052558381433,0.000606465312935857
990.659998408699,0.585044747825477,0.375429215516065,0.000141280613434572
990.663999429168,0.588036376297181,0.37861395495875,3.14499564203783e-06
990.66799796144,0.590128127310638,0.375438489290439,0.00012897626938808
990.671998981909,0.591370145879384,0.367957270955569,0.000445987398733378
990.676000002379,0.59205902163516,0.358108990491839,0.000895365430272553
990.679998534651,0.592448105745028,0.347304868334368,0.00143438322397836
990.68399955512,0.592670944630162,0.336497919247925,0.00203032863688435
990.687998087393,0.592742780746879,0.326396332939211,0.00265101386602518
990.691999107862,0.592578811288073,0.317684128885396,0.00325304893007241
990.695997640135,0.591996238579502,0.311174189740548,0.003770467101863
990.699998660604,0.590746846044398,0.307871280349715,0.00410971321384046
990.703999681073,0.588635005809749,0.308895407341702,0.00416220816265797
990.707998213345,0.585749929500629,0.315178108112699,0.00384545015734186
990.711999233815,0.582752630967708,0.326875304672341,0.00316490369040681
990.715997766087,0.580894838509567,0.342619644772837,0.00225325480127033
990.719998786556,0.581280923103103,0.359167259883218,0.00133197579616372
990.723999807026,0.583716091752022,0.372320568350175,0.000602991318920931
990.727998339298,0.586758698291762,0.379076725171109,0.000162984750107383
990.731999359767,0.589193255437469,0.379061015225596,8.48181269980372e-06
990.735997892039,0.590749129045818,0.373829462824979,9.04262670715432e-05
990.739998912509,0.591642868788491,0.365354636842813,0.000355264452542556
990.743999932978,0.592145525197318,0.355236343084708,0.000759970139881927
990.74799846525,0.592440742460409,0.344598090129969,0.00127247103499819
990.75199948572,0.592593234044451,0.334234075362347,0.00186591799745098
990.755998017992,0.592564632437576,0.324823971932651,0.00250894701539259
990.759999038461,0.592221093285432,0.317114708176732,0.00315300293543198
990.76400005893,0.591343292432908,0.312025728736906,0.00372011864426963
990.767998591203,0.589698307668311,0.3106479298237,0.00409960541842218
990.771999611672,0.587214822683427,0.314061230753707,0.00416804908737341
990.775998143945,0.584256591975236,0.322888215273918,0.0038424672445591
990.779999164414,0.581810096269831,0.336597372671317,0.00314786339665564
990.783997696686,0.581125745261438,0.352879463883685,0.00224164102998647
990.787998717155,0.58266002247317,0.36788403914723,0.001348155073408
990.791999737625,0.58545987322406,0.377878625103145,0.00064605320438002
990.795998269897,0.588128395121521,0.381224094373146,0.000209863866597186
990.799999290366,0.590009586231628,0.37865415623793,3.39621178338187e-05
990.803997822639,0.591149542741504,0.371968984701666,8.09995089635169e-05
990.807998843108,0.591799627466707,0.362893226277547,0.000312017738776591
990.811999863577,0.592178798520629,0.352721741970235,0.000696286863860643
990.81599839585,0.592401881808195,0.342367434795234,0.00121063744184259
990.819999416319,0.592475608004716,0.332540701346401,0.00183315583077428
990.823997948591,0.592313285424889,0.323945453388531,0.00253193100296736
990.82799896906,0.591737156723827,0.317417995805328,0.00325008099407511
990.83199998953,0.590513737354056,0.313981373271954,0.00389196424800541
990.835998521802,0.588475597956708,0.314762118856375,0.00432295234802107
990.839999542271,0.585751783826077,0.320681350483565,0.00440099404190658
990.843998074544,0.583025399687726,0.331870435710507,0.00404578590997333
990.847999095013,0.581475573059504,0.346956078795929,0.00330976397485175
990.852000115482,0.582001516357544,0.362788476248677,0.00237928996737586
990.855998647755,0.584267294929458,0.37542059652335,0.00148092785168142
990.859999668224,0.586980460271043,0.38211912452555,0.000773774178073599
990.863998200496,0.589150844754144,0.382549620134949,0.000318485434521999
990.867999220966,0.590564496574869,0.378071825302396,0.000111390618991341
990.871997753238,0.591398894018864,0.370421515713572,0.00012620606224059
990.875998773707,0.591883325052186,0.361039790274399,0.000336761651006833
990.879999794176,0.592176502951747,0.350976365408322,0.000723739310642355
990.883998326449,0.592331175902474,0.341007108635267,0.00127301985525481
990.887999346918,0.592304591310753,0.331820911784235,0.00196776222047695
990.891997879191,0.591964694523015,0.324183890066234,0.00277398416803539
990.89599889966,0.591101873249479,0.319034712407682,0.00362132705225439
990.899999920129,0.589504020125707,0.317477379719616,0.00438686350219626
990.903998452401,0.587133368304382,0.320594572323864,0.0049005492892297
990.907999472871,0.584387604887196,0.329000566061795,0.00499493563803776
990.911998005143,0.58223580214474,0.34215858171559,0.00459558968716383
990.915999025612,0.581786626012217,0.357807998279755,0.00379089764884463
990.920000046081,0.583297570812366,0.372272666830261,0.00280033275167829
990.923998578354,0.585824436511944,0.382086039155158,0.00185470357988602
990.927999598823,0.588193373367203,0.38575453321864,0.00110161240136795
990.931998131096,0.589884256090682,0.383905946004733,0.000596756758994684
990.935999151565,0.590934408823212,0.378109353321815,0.000342794399581006
990.939997683837,0.591551331988669,0.36989415402734,0.000325981848555783
990.943998704306,0.591922475714233,0.360444170107674,0.000534238874241281
990.947999724776,0.592146128929209,0.350628186783427,0.000962155477294021
990.951998257048,0.592221751604616,0.341150533709508,0.00160802515043111
990.955999277517,0.592061595642514,0.332726181770464,0.00246255562526072
990.95999780979,0.591493570551776,0.326207964046144,0.00348813168260237
990.963998830259,0.590299009175939,0.322635252587394,0.00459137635126969
990.967999850728,0.588336774661397,0.323148793269491,0.00560272812830831
990.971998383,0.585769663622855,0.32868276730189,0.00629244711730191
990.97599940347,0.583293479368232,0.339387389358995,0.00645079462969382
990.979997935742,0.582013353591687,0.353939057729637,0.00600940343880258
990.983998956211,0.582646895322298,0.369318022887473,0.0051039382601606
990.987999976681,0.584750473492717,0.381801250033247,0.0039983409371622
990.991998508953,0.587171853889943,0.388842961143973,0.00294127524406196
990.995999529422,0.589109072573828,0.390084692158401,0.00208551748610715
990.999998061695,0.590394865958219,0.386679614852004,0.00149500559457028
991.003999082164,0.591173938112608,0.380137271885902,0.00118799591029964
991.008000102633,0.591639701745199,0.371744399309511,0.00117163774398319
991.011998634906,0.591929251683171,0.362471796060742,0.00145841462342552
991.015999655375,0.59208462755745,0.353064573398849,0.00207093768673876
991.019998187647,0.592059180053271,0.344204087809309,0.00303668948761767
991.023999208116,0.591723122810382,0.336658208372111,0.00436890145121112
991.027997740389,0.59087688399706,0.331371814950743,0.00603026922159134
991.031998760858,0.589328408994846,0.329462585299416,0.00788445283148855
991.035999781327,0.587069447028017,0.332044354805199,0.00966279727584158
991.0399983136,0.584522463603217,0.339795123000688,0.0110007191361276
991.043999334069,0.582631097518184,0.352292332357312,0.0115826595302456
991.047997866341,0.582375476636445,0.367456090851629,0.0113298959015884
991.051998886811,0.583853242152919,0.38184401731112,0.0104585827164695
991.05599990728,0.586142592816558,0.392173571752365,0.00934011257854718
991.059998439552,0.588253211776977,0.396922994144882,0.00831870115337117
991.063999460021,0.589779035720832,0.396452479991146,0.0076332325092481
991.067997992294,0.590769098859371,0.391959415049163,0.00744522930803772
991.071999012763,0.591436220668552,0.384591700993218,0.00791124451723287
991.076000033232,0.592037589709812,0.375114852904423,0.00926376321362697
991.079998565505,0.592855417387141,0.363839010790477,0.011928508081834
991.083999585974,0.594216983537498,0.350647556959372,0.0167610368783941
991.087998118247,0.596425899808,0.335115773200095,0.0255620592792889
991.091999138716,0.59937038230456,0.316774943493853,0.0421621380421776
991.095997670988,0.601671904504044,0.295611894356942,0.074454861470089
991.099998691457,0.599706900827054,0.272657248010936,0.137304042331893
991.103999711927,0.587567119107009,0.250108591013738,0.253831042467612
991.107998244199,0.559342994438549,0.230512585954041,0.446357374410473
991.111999264668,0.516179453392964,0.215415577300733,0.703080919389013
991.115997796941,0.478919029321563,0.204500139376489,0.932056334814998
991.11999881741,0.479807420907682,0.196144127160366,0.994936326257183
991.123999837879,0.510275720114551,0.190228216275546,0.865263319112727
991.127998370151,0.536407936440301,0.188934386012067,0.655886866374121
991.131999390621,0.555183302592589,0.191746798598859,0.463663211295536
991.135997922893,0.568454057190139,0.196244124701295,0.319501108671656
991.139998943362,0.576728621810275,0.201571096311067,0.220347795334307
991.143999963832,0.582040507427215,0.207373991422041,0.153943475093634
991.147998496104,0.585427039858471,0.213335919715534,0.109301901833322
991.151999516573,0.587498142970015,0.219472214520101,0.0786602943344976
991.155998048846,0.588572119111066,0.226098557844507,0.0569428330685372
991.159999069315,0.588699411695482,0.233818056924932,0.0409545571836171
991.164000089784,0.587800009819098,0.243487263275428,0.0287648443217551
991.167998622057,0.585856148085957,0.25604011394182,0.0193122223361365
991.171999642526,0.583217692665509,0.272090382466396,0.012121037789785
991.175998174798,0.580871637324622,0.291290203721312,0.00702023417280703
991.179999195267,0.580190112153788,0.311698957129876,0.00384671529601088
991.18399772754,0.581834595523044,0.329892323026932,0.0022498158313362
991.187998748009,0.584907557780604,0.342471629386388,0.00172063827415322
991.191999768478,0.587868388405499,0.348055251688912,0.00177441240417236
991.195998300751,0.589960806886357,0.347622881057102,0.00208081998187983
991.19999932122,0.591226465799685,0.343136821532663,0.00246702628845999
991.203997853492,0.591941562267217,0.336356710523741,0.00286342504698511
991.207998873962,0.592353538297946,0.328531741916659,0.00325385754414382
991.211999894431,0.592598222671329,0.320496483611871,0.00364554850451492
991.215998426703,0.592695445374318,0.312875903494509,0.00405160056390251
991.219999447172,0.592565844834535,0.306291201019235,0.00447836445452891
991.223997979445,0.59203091972033,0.301504560709085,0.00491363037743573
991.227998999914,0.590840274770861,0.299486875198334,0.00531438577395297
991.232000020383,0.588782392137406,0.30136263672311,0.00559899915046074
991.235998552656,0.585914460694221,0.308142710643591,0.00565697148998369
991.239999573125,0.582865921968808,0.320171124398985,0.00539074255605794
991.243998105398,0.580897052385245,0.336363472617713,0.00478252091719843
991.247999125867,0.581176293492457,0.353735361429592,0.00393697287478647
991.251997658139,0.583567655539469,0.368142359816855,0.00304416126908542
991.255998678608,0.586622494128871,0.376389305814426,0.00228623865412247
991.259999699078,0.589093043572053,0.377846619909809,0.00178185584599523
991.26399823135,0.590695143750917,0.373880520837259,0.00160316334885097
991.267999251819,0.591650167725731,0.366289856334689,0.00182225610534675
991.271997784092,0.592274686737289,0.356440997489288,0.00255865475133714
991.275998804561,0.59286701574208,0.345096583978237,0.00403660655426532
991.27999982503,0.593713564729828,0.33247772705775,0.00669094898863344
991.283998357302,0.595125686997683,0.318399363758783,0.0113968429177586
991.287999377772,0.597338600085922,0.30244871037757,0.0199754276916308
991.291997910044,0.600077311789297,0.284278456389231,0.0362588728878462
991.295998930513,0.601711090004326,0.264074329738477,0.0680851791022593
991.299999950983,0.598381723952836,0.242996451174985,0.13013678644028
991.303998483255,0.584175605275961,0.223103713759761,0.245077422988589
991.307999503724,0.553886766042617,0.206488568591413,0.434127591482233
991.311998035997,0.511127916795895,0.194132569535621,0.683575979338683
991.315999056466,0.479681341156347,0.185380019562029,0.902228188651427
991.320000076935,0.486974739693854,0.178894894110807,0.962889406232108
991.323998609208,0.516747963099471,0.17522357409352,0.849295654515534
991.327999629677,0.540640118229747,0.176056122305381,0.662800574988671
991.331998161949,0.558227804353131,0.180126873300751,0.486837708870316
991.335999182418,0.570397384465397,0.185445761301938,0.350272729224857
991.339997714691,0.578059185282244,0.191465730296235,0.252618238821291
991.34399873516,0.583022211827734,0.197875771518843,0.184435560969873
991.347999755629,0.586168340601002,0.204492707811509,0.136545376275934
991.351998287902,0.58803630250508,0.211471969539685,0.102092012244288
991.355999308371,0.588859338670472,0.219257359177643,0.0764027639049467
991.359997840643,0.588621678181633,0.228567766376323,0.0564745180887659
991.363998861112,0.587214937134804,0.240314959536635,0.0405507010466147
991.367999881582,0.584678059217908,0.255342582328846,0.0278290879523709
991.371998413854,0.581561062748013,0.273915447790464,0.018165699482811
991.375999434323,0.579176128146412,0.294998458098263,0.0116539694305668
991.379997966596,0.579104339403904,0.315744882773618,0.00814649127904184
991.383998987065,0.581738053367256,0.332103944492992,0.00701112406080267
991.388000007534,0.585566612603449,0.340954660595766,0.00732810019214937
991.391998539807,0.588805143118046,0.342021010273021,0.00828849575145524
991.395999560276,0.590889040717591,0.337358970947104,0.0093840820652272
991.399998092548,0.592057771987483,0.329465820393725,0.0103615921546079
991.403999113018,0.592681728741027,0.320230152912102,0.0111156668932243
991.40799764529,0.593027327707266,0.310847385963935,0.0116060241872555
991.411998665759,0.593210135961579,0.302058952743404,0.0118076450569462
991.415999686228,0.593219911958378,0.294438609479133,0.0116824175048175
991.419998218501,0.592934736746435,0.288613116897461,0.0111689482952045
991.42399923897,0.592123761488966,0.285389505766652,0.0101941138692951
991.427997771243,0.590499398681497,0.285778361666178,0.00871333358200771
991.431998791712,0.58787007683966,0.290849884999889,0.00677971499613122
991.435999812181,0.584427338203944,0.301335381689783,0.00461217546978424
991.439998344453,0.58107972965598,0.316937378174714,0.00259319934746915
991.443999364923,0.579392612217914,0.335548762246221,0.00113718668856499
991.447997897195,0.580528689424138,0.353113823811552,0.000481397295646766
991.451998917664,0.583848837085535,0.365107062316368,0.000576576594695073
991.455999938133,0.587416813506322,0.36911783612712,0.00118465073664357
991.459998470406,0.590004728894843,0.365897162769478,0.00205298438385645
991.463999490875,0.591543974564907,0.357870412723124,0.00300065308706957
991.467998023148,0.592376686104431,0.34738021222265,0.00392006422996468
991.471999043617,0.592824491051122,0.336078705663059,0.00475083452970649
991.476000064086,0.59307212720997,0.325005764536281,0.00545415518092831
991.479998596359,0.59316596964675,0.314858878755533,0.00599244405640238
991.483999616828,0.593039634078084,0.30626251923552,0.00631449562231093
991.4879981491,0.592516812648367,0.299952998201443,0.00634976267504445
991.491999169569,0.591333105683185,0.296866280572409,0.00601851331675822
991.495997701842,0.589235441641122,0.298092242878598,0.00526657705617607
991.499998722311,0.586200421845194,0.304612444169233,0.00412377325509653
991.50399974278,0.582761283205017,0.31674799984663,0.00275604502888237
991.507998275053,0.580195307490306,0.333373499629826,0.00145197248888824
991.511999295522,0.579977158626662,0.351349244341601,0.000508610273336318
991.515997827794,0.582381677208907,0.366137161112389,8.23803602720019e-05
991.519998848263,0.585914534451419,0.374033474663132,0.000139605191600856
991.523999868733,0.588902764838691,0.374233173035453,0.000540482349720043
991.527998401005,0.590829261600868,0.368457892174941,0.00114098250258485
991.531999421474,0.591915781883868,0.359102913537232,0.00183492133004779
991.535997953747,0.592501189266661,0.348102923865337,0.00255348021761866
991.539998974216,0.592827720110795,0.336753148265008,0.00325142039498127
991.543999994685,0.592997896055188,0.32589446566481,0.00389222790478853
991.547998526958,0.592995493506426,0.316179806338755,0.00443405146957743
991.551999547427,0.592698551637881,0.308295832553245,0.00481844854833523
991.555998079699,0.591884051505225,0.30309598887739,0.00496669347578354
991.559999100169,0.590284277422661,0.301627243610652,0.00479191617891554
991.564000120638,0.587743032528426,0.304984812628397,0.00423599846900354
991.56799865291,0.584494263018418,0.313907527412452,0.00332662373789535
991.571999673379,0.581451658215828,0.328087813003936,0.00221882854140785
991.575998205652,0.580069203583873,0.345424317522092,0.00116554461680384
991.579999226121,0.58129413130863,0.361959323070739,0.000404434324286772
991.583997758393,0.584401449426093,0.373371171213449,4.39945773397903e-05
991.587998778863,0.587637169947962,0.377371609930642,5.23865159851174e-05
991.591999799332,0.589965711992477,0.374568211247087,0.000332722332222887
991.595998331604,0.591358501054876,0.367094027070043,0.000788966524255041
991.599999352073,0.59212510154259,0.357059200946715,0.0013490140203039
991.603997884346,0.592548946284726,0.34600508371837,0.0019630915480269
991.607998904815,0.592790127169065,0.33495113727613,0.00259446699018078
991.611999925284,0.592882237780317,0.324619428369289,0.00320809033274956
991.615998457557,0.592754073001559,0.315674336413982,0.00375845795039495
991.619999478026,0.592232322604122,0.308893258960446,0.00417955334941817
991.623998010299,0.591065833278122,0.305246688562641,0.00438279890843732
991.627999030768,0.58902923351704,0.305846389786687,0.00427318317822763
991.632000051237,0.586141273731773,0.311676690821435,0.00379198305102311
991.635998583509,0.582967699743321,0.323040551466851,0.00297520473999672
991.639999603979,0.580737223589753,0.338798150067168,0.0019837157206726
991.643998136251,0.580734824103843,0.3558777328972,0.0010542306195987
991.64799915672,0.583047513382243,0.36997189447793,0.000384817216812874
991.651997688993,0.586262899824642,0.377666924994507,5.14769403553738e-05
991.655998709462,0.58894692346733,0.378226188133691,2.38847814091182e-05
991.659999729931,0.590685337009758,0.373154880644396,0.000230553868538944
991.663998262204,0.591681398994874,0.364567856541302,0.000603013734820949
991.667999282673,0.592232225791364,0.354214295184624,0.00108916544367327
991.671997814945,0.592549314107556,0.343311597254031,0.00165117624519216
991.675998835414,0.592718510518636,0.332691861578396,0.00225792156530511
991.679999855884,0.592716018252522,0.3230310944309,0.00287452458872538
991.683998388156,0.59241933744777,0.315048923076878,0.00345038171523101
991.687999408625,0.591613238186264,0.309629851209125,0.0039093007191005
991.691997940898,0.590049759228578,0.307841995950619,0.00414965941997885
991.695998961367,0.587608060055327,0.310784566856219,0.00406696101273548
991.699999981836,0.584564750379262,0.319177794374308,0.0036053218756707
991.703998514109,0.581835682753269,0.332682411353819,0.00281734415060074
991.707999534578,0.580750370385992,0.349206987609206,0.0018784790027727
991.71199806685,0.582029480556991,0.364946515575852,0.00101573899350749
991.71599908732,0.584888098182002,0.375886481192149,0.000395531038649627
991.720000107789,0.587789346825841,0.379968963217501,7.08631233386144e-05
991.723998640061,0.58988114727786,0.37773026180734,1.42838676374966e-05
991.72799966053,0.591151346506925,0.371040379043839,0.000171905258811444
991.731998192803,0.591867606275806,0.361774518155664,0.000493648637490432
991.735999213272,0.592276219446971,0.351343927018951,0.000941182149096474
991.739997745544,0.592515576808619,0.340723508665278,0.00148543015862158
991.743998766014,0.592608819988738,0.330638762764604,0.00209925997753145
991.747999786483,0.592481445116505,0.321777474906056,0.00274646615519221
991.751998318755,0.591963804344234,0.314944599103175,0.0033687429748403
991.755999339224,0.590817975183871,0.311132832204123,0.00387555970620723
991.759997871497,0.588845457754661,0.311463293423491,0.00414789867951316
991.763998891966,0.586105763292489,0.316910207352934,0.00407056149500367
991.767999912435,0.583194884377836,0.327746864305803,0.00359502018345216
991.771998444708,0.581287336601601,0.342812663526415,0.00279826371607057
991.775999465177,0.581471659083018,0.359106775351971,0.00187476910513497
991.77999799745,0.583658893007585,0.372563511118977,0.00104279740839153
991.783999017919,0.586547135956161,0.380072008333292,0.000442210507289293
991.788000038388,0.588943661746244,0.380983804332561,0.000110983435474525
991.79199857066,0.590517654181273,0.376618955839167,2.62510161759134e-05
991.79599959113,0.591440835145392,0.368837327580517,0.000147906905970365
991.799998123402,0.59196696917157,0.35921078061552,0.000439833574651913
991.803999143871,0.592279531595217,0.34887330901838,0.000874687132902648
991.807997676144,0.592450205033109,0.338636603863898,0.00143084955134994
991.811998696613,0.592449398360895,0.329187786729379,0.00208423842708495
991.815999717082,0.592155150980294,0.321268908225641,0.00279542303108712
991.819998249355,0.591360534067378,0.31578669961649,0.00349428848236943
991.823999269824,0.589837044597176,0.313823649926451,0.00406955768217954
991.827997802096,0.587497490908699,0.316479259628005,0.00437857248675257
991.831998822565,0.584657571234166,0.324456372206273,0.00429399678840169
991.835999843035,0.582230099677006,0.337391481389798,0.00378034334478136
991.839998375307,0.58141682043864,0.353213646940314,0.0029464073231046
991.843999395776,0.58272033964712,0.36827224794836,0.00200745335522279
991.847997928049,0.585318036304705,0.37884032214658,0.00117293089147219
991.851998948518,0.587896044332576,0.383065392618312,0.000562574895679565
991.855999968987,0.589771725044176,0.381417271720601,0.000206722787768933
991.85999850126,0.590936983903417,0.375531189917732,8.90028937243571e-05
991.863999521729,0.591613567986259,0.367068946545082,0.0001816163259272
991.867998054001,0.59201219857553,0.357317774614169,0.000460826611464475
991.871999074471,0.592252035861075,0.347203582924137,0.000909856028114367
991.87600009494,0.59234759749057,0.337446688198158,0.00151484486217548
991.879998627212,0.592222270348654,0.328749348533544,0.00225448790363722
991.883999647681,0.591710920535814,0.321936525825868,0.00308344728992769
991.887998179954,0.590589135642317,0.318018253696019,0.00391292725487644
991.891999200423,0.588684210984869,0.318125007798973,0.00460004167223474
991.895997732695,0.586092347601202,0.323228975986194,0.00496792907856816
991.899998753165,0.583432774082298,0.333592860072251,0.00487387985662193
991.903999773634,0.58182142011054,0.348062730770691,0.00430179563078137
991.907998305906,0.582160808040919,0.363727742259031,0.00339992305396663
991.911999326375,0.584211460856402,0.37674706288485,0.00240657523820359
991.915997858648,0.586789276124064,0.384259692216923,0.00152640403490175
991.919998879117,0.588921930739293,0.385667470553675,0.000868501104913822
991.923999899586,0.590348772359085,0.382113660862287,0.000462861348644872
991.927998431859,0.591208504609917,0.375227464189955,0.000302512682541988
991.931999452328,0.591713822925898,0.366416885128245,0.000373104185996728
991.9359979846,0.592022953721568,0.356733619304587,0.000664971369214888
991.93999900507,0.592195204573426,0.346962755273685,0.00117484763951845
991.944000025539,0.592196193684627,0.337793655143671,0.00189993261477377
991.947998557811,0.591905270277907,0.329982390917617,0.00282308404813892
991.951999578281,0.591124320779038,0.324452427374446,0.00388890440970609
991.955998110553,0.589643847404773,0.322301638078738,0.00497661538445418
991.959999131022,0.587407054001878,0.324642762377714,0.00588945877185703
991.963997663295,0.584760904672094,0.332192230875871,0.00639323770504915
991.967998683764,0.582606705146597,0.344612518285534,0.00631899714266661
991.971999704233,0.582025242944073,0.35990676565465,0.00567594221360799
991.975998236505,0.583333185607408,0.374595143074742,0.00466385261848316
991.979999256975,0.585692897573213,0.385185122651538,0.00355554714346871
991.983997789247,0.587986212024681,0.389944894889622,0.00256633895028425
991.987998809716,0.589670092121234,0.389234580999756,0.00181055267386556
991.991999830185,0.590739998738898,0.384457201344785,0.00132926201632735
991.995998362458,0.591378672743064,0.377070724632006,0.00113340940410604
991.999999382927,0.591766183658596,0.36823888857161,0.00123094568542807
992.0039979152,0.592004886038126,0.358830392628247,0.00163807291515204
992.007998935669,0.592101448919765,0.34954585684106,0.00238043053736215
992.011999956138,0.591977653883807,0.341084523659321,0.00348312180488368
992.015998488411,0.591473304755826,0.334274792050806,0.00494530417572247
992.01999950888,0.59037761826457,0.330134792619067,0.00669792945145144
992.023998041152,0.588541994184877,0.329813584349242,0.00855628483466048
992.027999061621,0.586093348585343,0.334324692218042,0.0102060810310166
992.032000082091,0.583663909634973,0.344011410009313,0.0112800441961899
992.035998614363,0.582308307759793,0.357858089426606,0.0115344341226504
992.039999634832,0.582768348603772,0.373160293734379,0.0110079183414133
992.043998167105,0.58469178660983,0.386310883467561,0.00999863414204059
992.047999187574,0.587002358002484,0.39456912412614,0.00888409516637131
992.051997719846,0.588906099174459,0.397208705546053,0.0079700147630804
992.055998740316,0.590208813518093,0.395047394915302,0.00745820586328757
992.059999760785,0.591047474142327,0.389334590068905,0.00749890412118536
992.063998293057,0.591658083481656,0.381091113314825,0.00826706490886932
992.067999313526,0.592306568758259,0.370911401336379,0.0100505449924381
992.071997845799,0.593290142628609,0.358935145130984,0.0133997953277773
992.075998866268,0.594947419129938,0.344909008767637,0.0194454431951812
992.079999886737,0.597494790343455,0.328349066058904,0.0305872678171007
992.08399841901,0.600460999437479,0.308889003598936,0.0518974809302882
992.087999439479,0.601707591174194,0.286853704748526,0.093560116881712
992.091997971751,0.596652265837011,0.26375055965294,0.173700327892423
992.095998992221,0.578937778633801,0.242055001351827,0.31722538960866
992.10000001269,0.544116768059587,0.2240866307054,0.539005776464878
992.103998544962,0.499388371499704,0.210728332756116,0.800880528198052
992.107999565432,0.473809481037755,0.200983980650793,0.980820051600127
992.111998097704,0.490172225322456,0.19338770652505,0.963544813296107
992.115999118173,0.521469609606167,0.189012937347863,0.788135349909092
992.119997650445,0.544145687253762,0.189571397902426,0.578057391771481
992.123998670915,0.560930483180217,0.193240755878538,0.403092601260399
992.127999691384,0.57206456849332,0.198091537882467,0.277297585939934
992.131998223656,0.579023738440998,0.203649214423932,0.192072650176907
992.135999244126,0.583517603593115,0.209533050310081,0.135048162788109
992.139997776398,0.586345241721903,0.215540991083231,0.0964640978497999
992.143998796867,0.588016920210699,0.221810177139471,0.0696783463277753
992.147999817336,0.588735107935187,0.228764408640167,0.0504194297882422
992.151998349609,0.588483338616703,0.237113088182084,0.0360321900146047
992.155999370078,0.587176536343797,0.247772813512115,0.0249541945818005
992.159997902351,0.584896123941384,0.261616283218353,0.0163786339251814
992.16399892282,0.582216875184944,0.278975952760426,0.00998179902512606
992.167999943289,0.580350192940841,0.298952458278741,0.00563017657367485
992.171998475562,0.580556426583976,0.318957360696583,0.00310236953310646
992.175999496031,0.582923873675238,0.335329140555135,0.00197148418502925
992.179998028303,0.586112145437773,0.345252040561425,0.0017138928143476
992.183999048772,0.588774975633443,0.348331412657294,0.00189451991671548
992.188000069242,0.590525682914335,0.346113190101648,0.00224669767574229
992.191998601514,0.591548002494889,0.340568512120799,0.00264321977171127
992.195999621983,0.592123834459546,0.333265807724471,0.00303923044698673
992.199998154256,0.592462955692354,0.325275992078327,0.00342987355370875
992.203999174725,0.592654738891043,0.317327329583364,0.00382607195490272
992.207997706997,0.592680400851553,0.310021506537042,0.00423947136943221
992.211998727466,0.592422820498174,0.304019854508008,0.00467044851634688
992.215999747936,0.591669453561336,0.300160602152787,0.0050960995283765
992.219998280208,0.590165704092688,0.299488359394626,0.00545879908139181
992.223999300677,0.587768352116438,0.30312967448612,0.00566341253956626
992.22799783295,0.584718760795802,0.311922003634175,0.00559833148229283
992.231998853419,0.581911170086972,0.325756344217843,0.00518974340282364
992.235999873888,0.580707236263205,0.342836339871681,0.00446662456436776
992.239998406161,0.58189957460876,0.359559273824149,0.00357616770521898
992.24399942663,0.584739814417304,0.37186287013229,0.0027162938549336
992.247997958902,0.587665091331716,0.377448530334542,0.00204623245707139
992.251998979372,0.589797617282215,0.376619477386114,0.00166127620260142
992.255999999841,0.59111760321064,0.371071398920123,0.00162714066648907
992.259998532113,0.591909763131473,0.362489723723625,0.00202794610111365
992.263999552583,0.592488507021029,0.352011768878691,0.0030145776902459
992.267998084855,0.593142742078179,0.340181064628956,0.00487423411894181
992.271999105324,0.594166971944522,0.32704615163649,0.00817151028537139
992.275997637596,0.595869608769347,0.312310764329595,0.0140587738566817
992.279998658066,0.598366235709419,0.29554297851405,0.0249525693328088
992.283999678535,0.600983281363436,0.276536593256303,0.0459106671738499
992.287998210807,0.601318080596302,0.255811955226413,0.0870223844219503
992.291999231277,0.5946098565945,0.234923348584711,0.16614639070021
992.295997763549,0.574677899612509,0.216077892960366,0.307532407529635
992.299998784018,0.538317971824094,0.201063958859566,0.524569702768378
992.303999804487,0.495900961521527,0.190242576836198,0.777399733302036
992.30799833676,0.477557593755224,0.182472893031818,0.948089453521949
992.311999357229,0.49783948057994,0.176840793657831,0.935381913388122
992.315997889502,0.526890910517892,0.17479994492016,0.780810069789114
992.319998909971,0.547911401291954,0.177163975536263,0.592019442873784
992.32399993044,0.563515431437248,0.181849181524176,0.429913567176358
992.327998462712,0.573721646533376,0.187462130625302,0.309078248329485
992.331999483182,0.580204545099496,0.193667368375159,0.223860395213419
992.335998015454,0.584398184985566,0.20015552779868,0.164373049561352
992.339999035923,0.587009724425007,0.206871980905201,0.122276294728986
992.344000056393,0.588469385080356,0.214086513971391,0.0916031675745523
992.347998588665,0.588899660908135,0.222349091172966,0.0683779253755728
992.351999609134,0.588228884765632,0.23246925930311,0.0501131595205849
992.355998141407,0.586368747120769,0.245375231467601,0.0354465847567749
992.359999161876,0.583506427801925,0.261764763165597,0.0238671893317929
992.363997694148,0.580475639214454,0.281496520944474,0.0153797565974721
992.367998714617,0.578811577279835,0.302869336190379,0.0100396658624431
992.371999735087,0.579834909969003,0.322417359308087,0.00752278898846171
992.375998267359,0.58316960008132,0.336142853534128,0.00704401593771983
992.379999287828,0.58692703299746,0.341890836593593,0.00768342772991088
992.383997820101,0.589728943474142,0.340468261398142,0.00873960680757484
992.38799884057,0.591420420809415,0.334304730611463,0.00981221040805234
992.391999861039,0.592341559897245,0.325719931199261,0.0107155514137681
992.395998393312,0.592836540673722,0.316320163750164,0.0113762323129457
992.399999413781,0.593114158123348,0.307093418977059,0.0117639163796434
992.403997946053,0.593238349927584,0.298685104491652,0.0118506588100629
992.407998966523,0.593156515639537,0.291667921227957,0.0115892311592273
992.411999986992,0.592703632591631,0.286726655671511,0.0109104599171974
992.415998519264,0.591616618963926,0.284749616266703,0.00974480979234589
992.419999539733,0.589619559381215,0.286798297031502,0.0080748487728732
992.423998072006,0.5866256763779,0.293876431819365,0.00601023491204849
992.427999092475,0.583066662041667,0.306418474922317,0.00383913944097236
992.432000112944,0.58015303751585,0.323518917089078,0.00198028744891158
992.435998645217,0.579479010984142,0.34227619054715,0.000806679141689259
992.439999665686,0.581632509040299,0.358184107902819,0.000450183561736473
992.443998197958,0.585274503243067,0.36723725671652,0.000769758864625487
992.447999218428,0.588538218027366,0.368266291533675,0.00150373536639552
992.4519977507,0.590697416253168,0.362909850142816,0.00242170638008125
992.455998771169,0.591924128960108,0.353707639493027,0.00337216358871632
992.459999791638,0.592578984025659,0.342756514079018,0.00426823584404133
992.463998323911,0.592937072689825,0.331449226011159,0.00506005028694637
992.46799934438,0.593127172750031,0.320660117032974,0.00571108557312263
992.471997876653,0.593151002865993,0.311030556002477,0.00617960563173047
992.475998897122,0.592900483029288,0.303210499883653,0.00640657352796941
992.479999917591,0.592160092396731,0.298007121832452,0.00631489529677544
992.483998449863,0.590652372112595,0.296429416294972,0.00582802435036021
992.487999470333,0.588178428696373,0.299570982804874,0.00491519849992499
992.491998002605,0.584886219643895,0.308243310703211,0.00365355183652347
992.495999023074,0.581594448189549,0.322314358316008,0.00226334818803888
992.500000043544,0.579778733956016,0.339920814636679,0.00105632743980987
992.503998575816,0.580633383012962,0.357224586321827,0.000293407704257778
992.507999596285,0.583702545833706,0.369688841753265,5.76894970253956e-05
992.511998128557,0.587169631428727,0.374577106127864,0.000261553554818036
992.515999149027,0.589755990980886,0.372227088617538,0.000754003873960324
992.519997681299,0.591322233416013,0.364825712543518,0.00140283058020257
992.523998701768,0.592181342694163,0.354659666683413,0.00211667366656867
992.527999722238,0.592647361378995,0.34341068228019,0.00283699682346739
992.53199825451,0.592909433666066,0.332170749865542,0.00352325479821927
992.535999274979,0.593021572573407,0.321677854168291,0.00413817908197146
992.539997807252,0.592927356775962,0.312575882960574,0.00463428321702967
992.543998827721,0.592464374975654,0.3056037878423,0.00494463788965473
992.54799984819,0.59138138589586,0.301692322921673,0.00498392520032574
992.551998380463,0.589428069087593,0.301935691283771,0.00466929113130147
992.555999400932,0.586558063100486,0.307357168584753,0.0039671696578502
992.559997933204,0.583239221091833,0.318391602306489,0.00295111737898896
992.563998953673,0.580651767379058,0.334123461249085,0.00182300960528588
992.567999974143,0.580225636631768,0.351683175170201,0.000848209178243214
992.571998506415,0.582347141097196,0.366711087273384,0.000226966503779383
992.575999526884,0.585701130440847,0.375405167901195,1.04643849510596e-05
992.579998059157,0.588646304497841,0.376623531563695,0.000132156145476937
992.583999079626,0.590590565118737,0.37177617143644,0.000489747115917684
992.588000100095,0.591706335337218,0.363115112534524,0.000994845949520751
992.591998632368,0.592314980756801,0.352551212244995,0.0015841911157796
992.595999652837,0.592657905285138,0.341406450811363,0.00221384206531853
992.599998185109,0.592844378168366,0.330556729117592,0.00284883637140585
992.603999205578,0.592866609367526,0.320676326896186,0.00345126580541402
992.607997737851,0.592614538933153,0.31245676149846,0.00396832895877529
992.61199875832,0.591879106701575,0.306744627893531,0.00432424878613148
992.615999778789,0.590401116697837,0.304579531616459,0.00442368435973389
992.619998311062,0.588015550655073,0.307070779234827,0.00417764968572074
992.623999331531,0.584913937529013,0.315024714937413,0.00355569024927026
992.627997863804,0.58192755374563,0.328287877535877,0.00264104817535538
992.631998884273,0.580430286648817,0.34500244551881,0.00163540107902712
992.635999904742,0.581395305709969,0.361456260541012,0.000777461253135727
992.639998437014,0.584260590382114,0.373392389132871,0.000225783194329135
992.643999457484,0.587391012286022,0.378309839753305,1.04675389005828e-05
992.647997989756,0.589714622910245,0.376491024620848,7.8198685982845e-05
992.651999010225,0.59113472846546,0.36985234914206,0.000355021992105732
992.656000030694,0.591929242550554,0.360427240162714,0.000777847007653653
992.659998562967,0.592373004467968,0.349756125815396,0.00130029341316289
992.663999583436,0.592630225392856,0.338884679881866,0.00188787273441498
992.667998115708,0.592742232566191,0.328557906337415,0.00250917231576534
992.671999136178,0.5926477263271,0.319448463479112,0.00312446677777721
992.67599766845,0.59218663446701,0.31232872547443,0.00367379675503516
992.679998688919,0.591119534782124,0.308157779392495,0.00406951134077315
992.683999709389,0.589221553943569,0.308045612006724,0.00420335556067921
992.687998241661,0.586486909397468,0.313011741369182,0.00398042643122357
992.69199926213,0.583419381067986,0.323465334457482,0.00337897158841421
992.695997794403,0.581162645281649,0.33846582857083,0.00250110466630564
992.699998814872,0.580966474406047,0.355196299602337,0.00155614030911147
992.703999835341,0.583015606426565,0.369519031045624,0.00076247402286569
992.707998367614,0.586056519123449,0.377946391401801,0.000246100461854272
992.711999388083,0.588693365261258,0.379461152739695,2.36170910957724e-05
992.715997920355,0.590447957644592,0.375300229158813,5.21635683533587e-05
992.719998940824,0.591473866922669,0.367443671427874,0.000276962848489456
992.723999961294,0.592049047180246,0.357606022296404,0.000651937484310795
992.727998493566,0.592383655104631,0.347016196548444,0.00114263380455692
992.731999514035,0.592570229994094,0.336528123792011,0.00172161853250441
992.735998046308,0.592593500691426,0.326829766672117,0.0023596175638875
992.739999066777,0.592342613650354,0.318639147627091,0.00301329103895927
992.744000087246,0.591615380303535,0.312829513740048,0.00361228224612956
992.747998619519,0.590170533840891,0.310458932127048,0.00405251996324319
992.751999639988,0.587875855376551,0.312639819413994,0.00420920057028928
992.75599817226,0.584964882695815,0.32016077214528,0.00398237099540196
992.759999192729,0.582278240616893,0.332836709887036,0.00336548797587946
992.763997725002,0.581080975874393,0.348811778332617,0.00248680620495563
992.767998745471,0.582122516513374,0.364505869710948,0.00156573312092509
992.77199976594,0.584756684309919,0.37595365798748,0.000801897410843999
992.775998298213,0.587552464269494,0.380903550377711,0.000295955258614442
992.779999318682,0.589635016181737,0.379607919713542,5.73440047779745e-05
992.783997850955,0.590931140607439,0.373744544937079,5.2726211463838e-05
992.787998871424,0.591675499716569,0.365112966945012,0.000241987357710581
992.791999891893,0.592104652568695,0.35511457532481,0.000592150814680857
992.795998424165,0.592360755487335,0.344740013160169,0.0010785742066347
992.799999444635,0.592474660807376,0.334729170658174,0.0016798674476619
992.803997976907,0.592381693057884,0.325772061202419,0.00236775515575304
992.807998997376,0.59192498488549,0.318664670890448,0.00309266058521583
992.812000017845,0.59087717746472,0.314386405901925,0.00376872001288306
992.815998550118,0.589038115792006,0.31405739178395,0.00426860223914566
992.819999570587,0.586440176306189,0.318691367211718,0.00444596499904631
992.823998102859,0.583618788974163,0.328675306248785,0.00419719074496195
992.827999123329,0.581675857558583,0.343052730611489,0.00353844720162276
992.831997655601,0.581680706666703,0.359067905182425,0.00262989507543901
992.83599867607,0.583631860901416,0.372798708718238,0.00170082571740086
992.83999969654,0.586357303807221,0.381046055133557,0.000934007623754876
992.843998228812,0.588702525377676,0.382901091447918,0.000412811076550712
992.847999249281,0.590287957914633,0.379445279357344,0.000145069127973662
992.851997781554,0.591239050102786,0.372415405473122,0.000107155553302349
992.855998802023,0.591789064416664,0.363345370336844,0.000271818423062228
992.859999822492,0.592119221362066,0.353372394800846,0.00061800159406358
992.863998354765,0.592307596885572,0.343321818722563,0.00113084186482821
992.867999375234,0.592333008026926,0.333886318993648,0.00179526604221093
992.871997907506,0.592084831843349,0.325801948746876,0.00258305122576187
992.875998927975,0.591368452518368,0.319961991812634,0.00343425255326202
992.879999948445,0.589960439338084,0.31743974902837,0.00423886867313937
992.883998480717,0.587759326592341,0.319353442193217,0.00483476878521394
992.887999501186,0.585035300347189,0.32648590078816,0.00504550602355809
992.891998033459,0.582631151343053,0.338643315472555,0.0047646019738618
992.895999053928,0.581702945631981,0.353998502006952,0.00403921774011388
992.900000074397,0.582794122586043,0.369111211228313,0.00306705264157178
992.903998606669,0.585197959345182,0.380273735458514,0.00208878479115118
992.907999627139,0.587681106486313,0.385429514716166,0.00127686468047193
992.911998159411,0.589544482322238,0.384781400218854,0.000706920870279408
992.91599917988,0.590730787670224,0.379788223416566,0.000390678171842559
992.919997712153,0.59143195536833,0.372037438733676,0.000316125634098699
992.923998732622,0.591849041000538,0.362799755771688,0.000470028595931084
992.927999753091,0.592104579141699,0.353008553335012,0.000845431732975649
992.931998285364,0.592220384150149,0.343390979642061,0.00144051981623451
992.935999305833,0.592129285599132,0.334645483710689,0.00224946262768122
992.939997838105,0.59167830401026,0.327584121378408,0.00324385432264449
992.943998858575,0.590652447933454,0.323203169191407,0.00434605647586859
992.947999879044,0.588875041490383,0.322637749654721,0.00540478894845969
992.951998411316,0.586411672101309,0.326914923747185,0.00619908478717914
992.955999431785,0.58382033206456,0.336437991985286,0.00650248366379039
992.959997964058,0.582156086449496,0.350288885276174,0.00620169355469851
992.963998984527,0.582324794009211,0.365817663232196,0.00538482877041644
992.968000004996,0.584174253852634,0.379308478455389,0.00429877896148161
992.971998537269,0.586618177941588,0.38777689335931,0.00320804751456588
992.975999557738,0.588706545800612,0.390347539774304,0.00229131709227732
992.97999809001,0.590140731628475,0.387924987935723,0.00163083679356892
992.98399911048,0.591022881830336,0.382012129476343,0.00125222253055335
992.987997642752,0.591547951763691,0.373968924684458,0.00116335378703702
992.991998663221,0.591872173036534,0.364837913556761,0.00137476703723641
992.99599968369,0.592060791634776,0.355404942743572,0.00190683730058098
992.999998215963,0.592087274158769,0.346351400283562,0.00278719814760271
993.003999236432,0.59184170955373,0.338413769051148,0.00403532389005449
993.007997768705,0.591137444779457,0.332490684319615,0.00563031631546906
993.011998789174,0.589768550927683,0.329666898910884,0.00746375956829126
993.015999809643,0.587661322005642,0.331086633934192,0.00929843512525168
993.019998341916,0.585114573131172,0.337587269148553,0.0107824957182912
993.023999362385,0.582963573310063,0.349075393536261,0.0115693167839301
993.027997894657,0.582261574378914,0.363887509119011,0.0115094292947213
993.031998915126,0.583381499914999,0.378808812831232,0.0107548937592148
993.035999935596,0.585581982575824,0.390341888735823,0.00965922424637602
993.039998467868,0.587796248220244,0.39646325879995,0.00858614544564829
993.043999488337,0.589468841340083,0.397156454476808,0.00780115487840337
993.04799802061,0.590570682750068,0.393520770732202,0.00747887662279542
993.051999041079,0.59129260583719,0.386763204469793,0.00777033583263328
993.056000061548,0.591885164189754,0.377752654334341,0.00888176211949919
993.05999859382,0.592623375202851,0.366909047261035,0.0111777674021621
993.06399961429,0.593823026607313,0.354210692909771,0.0153788248504329
993.067998146562,0.595813030405217,0.339289649960613,0.0229895132101625
993.071999167031,0.598641544517992,0.32165119548057,0.0372134870739123
993.075997699304,0.60133001923122,0.301115881238428,0.0647329160171964
993.079998719773,0.600853460993162,0.278423785553078,0.11849145512115
993.083999740242,0.591754471530793,0.255530994650616,0.219859275766235
993.087998272515,0.567724812841843,0.235020697891978,0.393278582662045
993.091999292984,0.527179576341716,0.218792666741521,0.639603293891453
993.095997825256,0.485343094598134,0.206996914252258,0.888182670651655
993.099998845726,0.475535299394835,0.198150277738788,1
993.103999866195,0.502546628558678,0.191469557184336,0.908828259139034
993.107998398467,0.531058647258599,0.188940244154433,0.706817496086251
993.111999418936,0.551149314325317,0.19101016806477,0.505529442150256
993.115997951209,0.565810815773659,0.195240332956479,0.349338971125438
993.119998971678,0.575079198827081,0.200395865041975,0.240434531555248
993.123999992147,0.58097191424122,0.206123926453246,0.167313002166948
993.12799852442,0.584755422247676,0.212061060591386,0.118300245050247
993.131999544889,0.587099873373771,0.218139360594463,0.0848730585275256
993.135998077161,0.588399978347129,0.224606762852512,0.0613862657552277
993.13999909763,0.588758618098982,0.231997166494858,0.0442597690449469
993.1440001181,0.588113099046612,0.241116215596333,0.0313032390851474
993.147998650372,0.586406972724153,0.252906476478493,0.02127493802702
993.151999670841,0.58387077551206,0.268109546722124,0.0135826813693426
993.155998203114,0.581331770957272,0.286674744980866,0.00800844382325429
993.159999223583,0.580142106200192,0.307076606073918,0.00440987752608194
993.163997755856,0.581253449843145,0.326161897935556,0.00248660339503419
993.167998776325,0.584130811447928,0.340325074817054,0.00175367354968264
993.171999796794,0.587228329048184,0.347579409647593,0.00170501840796648
993.175998329066,0.589544102258527,0.348428393546997,0.00197032830366002
993.179999349536,0.590984624470776,0.344741522203007,0.00234428379832865
993.183997881808,0.59180579319417,0.338382388838474,0.00273844518180979
993.187998902277,0.592273203013587,0.330721707865026,0.00312768735768826
993.191999922747,0.592552143598318,0.322677131897432,0.00351584067817977
993.195998455019,0.592688211372648,0.314903985093671,0.00391615338865514
993.199999475488,0.592625434385872,0.30800888353816,0.00433803963254259
993.203998007761,0.592208641167032,0.302711334801589,0.00477535053099621
993.20799902823,0.591198461528015,0.29993196362341,0.00519403292736647
993.212000048699,0.589357965561338,0.300774021470217,0.00552213016374131
993.215998580971,0.586652679826864,0.30631555977691,0.00565342474622034
993.219999601441,0.583551779007744,0.317126658063042,0.00548055770509835
993.223998133713,0.581194013506634,0.33253269602414,0.00495877644257393
993.227999154182,0.580883008961922,0.349996627459563,0.00416139773485737
993.231997686455,0.582871205488925,0.365493318229166,0.00326478489650071
993.235998706924,0.585914334774134,0.375387933921825,0.00246118073735386
993.239999727393,0.588583326507178,0.378403321066593,0.00188610886098569
993.243998259666,0.590382192406908,0.375571849466211,0.00161994344581931
993.247999280135,0.591463617461592,0.368705202545584,0.00173111613259252
993.251997812407,0.592138866983508,0.359305792511711,0.0023237889260449
993.255998832877,0.592713187689209,0.348280009614187,0.00359043452529868
993.259999853346,0.593471565251433,0.335968140396837,0.00590107088816497
993.263998385618,0.59471996981249,0.322268079530862,0.00999353165131358
993.267999406087,0.596735938828477,0.306800845692465,0.0173932593896443
993.27199793836,0.599429374660516,0.289166480545751,0.0313119475290941
993.275998958829,0.601585470258827,0.269375081766244,0.0583945357784923
993.279999979298,0.599924843056507,0.248332528199943,0.111444809812593
993.283998511571,0.588903570071811,0.227934916771805,0.211473315133843
993.28799953204,0.562669407003154,0.210377075366925,0.382040884694166
993.291998064312,0.521600258407863,0.196992211966844,0.62222801073215
993.295999084781,0.484275078813696,0.187502081973942,0.860793034351308
993.300000105251,0.481725243234107,0.180530335044472,0.967104963276993
993.303998637523,0.509655944176212,0.175989083737096,0.887979234403953
993.307999657992,0.53566378342395,0.175726942417648,0.708870398492073
993.311998190265,0.554480020233625,0.179257973724683,0.52590766919427
993.315999210734,0.567977622942192,0.184368125665793,0.379162937500493
993.319997743007,0.57652033744182,0.190248379035528,0.272880202708253
993.323998763476,0.582025027121702,0.196598338276817,0.198514923646936
993.327999783945,0.585547601041835,0.203168505982224,0.146462501881298
993.331998316217,0.587688010464805,0.210036258319232,0.109282720000653
993.335999336687,0.588755540349839,0.217578922927719,0.0818211937543298
993.339997868959,0.588781049234302,0.226452367596162,0.0607180805679709
993.343998889428,0.587661363854002,0.237538584513437,0.0439477270677639
993.347999909897,0.585370613691344,0.251734442674412,0.0305032900300712
993.35199844217,0.582301699764915,0.269504551953147,0.0201152076308667
993.355999462639,0.579588768290544,0.290191390379859,0.0128631068409688
993.359997994912,0.578855913305233,0.311384190462353,0.00869111279716744
993.363999015381,0.580919349360887,0.329171087551434,0.00707911620244802
993.36800003585,0.584653918770478,0.339974199504303,0.00713844011097356
993.371998568122,0.588134363769343,0.342778871950465,0.00800509477006608
993.375999588592,0.590487925550808,0.339250932780323,0.00909838632401655
993.379998120864,0.591840709394007,0.331928714568539,0.0101147786156715
993.383999141333,0.592565246917724,0.322879073670971,0.0109232500255407
993.387997673606,0.592961450842747,0.313447776942024,0.0114740573767416
993.391998694075,0.593179927286643,0.304458822033849,0.011742192678083
993.395999714544,0.593237935917103,0.296502955395696,0.0116947157854605
993.399998246817,0.593040549245476,0.290179743813479,0.0112762013531157
993.403999267286,0.592381075365365,0.286246973417436,0.0104146526158952
993.407997799558,0.590976088901425,0.285672563704313,0.00905431063930046
993.411998820028,0.588590169488867,0.289538558954795,0.00721888279193031
993.415999840497,0.58529064866627,0.298710333435726,0.00508444095953551
993.419998372769,0.581793607067764,0.313211526065682,0.00300060735920479
993.423999393238,0.579560923639973,0.331421567692573,0.00139060267211191
993.427997925511,0.579998825016732,0.349685334061488,0.000548223084812048
993.43199894598,0.58295751584743,0.363358778082554,0.000489056882115385
993.435999966449,0.586629751716865,0.369323425053977,0.00100279385651867
993.439998498722,0.589490510216924,0.367637768695879,0.0018285629889456
993.443999519191,0.591254040917635,0.360521671040825,0.00276690895518514
993.447998051463,0.592222630357046,0.350436699990369,0.00369553019608472
993.451999071932,0.592739975686272,0.339208383390966,0.00454587995055861
993.456000092402,0.593026633637353,0.328002328683363,0.00527644747415017
993.459998624674,0.593159260179446,0.317571817425241,0.0058513086556534
993.463999645143,0.593097515991886,0.308538797209876,0.00622388508825158
993.467998177416,0.592691228926393,0.301601531144597,0.00632869986184991
993.471999197885,0.591691732285955,0.29764676502452,0.00608705648625151
993.475997730157,0.589828422402271,0.297742368971298,0.00543528798695851
993.479998750627,0.586995788973269,0.302934977405967,0.00437854192912823
993.483999771096,0.583563853747929,0.31376982692843,0.00304846573981842
993.487998303368,0.580642909879574,0.329539515138109,0.00171019737119247
993.491999323837,0.579768164568818,0.347590440603268,0.000670830685829677
993.49599785611,0.581627393855492,0.36356355800257,0.000127800884725978
993.499998876579,0.585072395893804,0.373308816028905,8.71649540176267e-05
993.503999897048,0.588283624412211,0.375256400028965,0.000423271779170297
993.507998429321,0.590457829060516,0.370683124510815,0.000987403299173373
993.51199944979,0.591713266172748,0.361974830084873,0.00166407480696483
993.515997982062,0.592391453423482,0.351219020160498,0.00237723237418374
993.519999002532,0.592765474502529,0.339854787254041,0.00307783283715962
993.524000023001,0.592970537594739,0.32880851908351,0.00372894529724792
993.527998555273,0.593016506590281,0.318755318382193,0.00429151495464608
993.531999575743,0.592806887123225,0.310358675481791,0.00471225232225519
993.535998108015,0.59214063817583,0.304425492755097,0.00491770191854014
993.539999128484,0.590750895288013,0.301962199865126,0.00482177652642753
993.543997660757,0.588433884228442,0.30407864989753,0.00435622973054957
993.547998681226,0.585299923240126,0.311651879979938,0.00352432115660347
993.551999701695,0.582085860359119,0.324697540993952,0.0024502167388106
993.555998233968,0.580175913040216,0.341590219421511,0.00136999536044027
993.559999254437,0.580772159728161,0.358743529297917,0.000534771793381695
993.563997786709,0.583581628400269,0.371701713429033,8.70530293444374e-05
993.567998807178,0.586927567613673,0.377513765562942,2.18406463084483e-05
993.571999827648,0.589502806998364,0.376160733497266,0.000249991055663545
993.57599835992,0.591094704985529,0.36958422948523,0.000672149055005991
993.579999380389,0.591981779036788,0.359987556469016,0.00121062224368348
993.583997912662,0.592467881830614,0.349057294482573,0.00181147940298031
993.587998933131,0.592745415627099,0.337921214068041,0.00243619006713212
993.5919999536,0.592875893702352,0.32734972359423,0.0030506763494186
993.595998485873,0.592812382550177,0.318002611779291,0.00361330562717748
993.599999506342,0.592405719701874,0.310619671070197,0.0040641070691077
993.603998038614,0.591417663534856,0.306124125528348,0.0043202216591423
993.607999059083,0.589601516573944,0.30560899518284,0.00428674904451264
993.612000079553,0.586891253588109,0.310128233980238,0.00389282709479733
993.615998611825,0.583696292352204,0.320212438329063,0.0031484369814572
993.619999632294,0.581106254307264,0.335133100027618,0.00218570442468919
993.623998164567,0.580498105768666,0.352274739439504,0.00123068639477184
993.627999185036,0.58234415879603,0.367469658977495,0.000498558890045988
993.631997717308,0.585503481818474,0.376868799368042,9.43572712509344e-05
993.635998737778,0.58839089139556,0.379045771153226,6.37171364490599e-06
993.639999758247,0.590348474038084,0.37511495132948,0.000167429823854843
993.643998290519,0.591493955220579,0.367176031764013,0.000506514219886138
993.647999310989,0.592127588637318,0.357103030435728,0.000967847769776758
993.651997843261,0.592488117497419,0.34623406680171,0.00151106078540012
993.65599886373,0.59269113504534,0.335473909766103,0.00210450334516054
993.659999884199,0.59273711553638,0.325515524617197,0.0027154567026688
993.663998416472,0.592527325770568,0.31705418021731,0.00329843025313207
993.667999436941,0.591866258373504,0.310928899392815,0.00378448392118021
993.671997969213,0.590503533553913,0.308169966646907,0.00407818384155136
993.675998989683,0.58826692988793,0.309895466628473,0.00407376384103288
993.680000010152,0.585310045664841,0.31696861331129,0.00369986587645546
993.683998542424,0.582388946574364,0.329372983328967,0.00298047936773401
993.687999562894,0.580799721712792,0.34547422771834,0.00206471259090759
993.691998095166,0.581525514648084,0.361796516511523,0.00117553920262539
993.695999115635,0.584145987733016,0.374167490358089,0.000499516785918246
993.699997647908,0.587154503435986,0.379915468453074,0.000114112257916436
993.703998668377,0.589463316279712,0.379026260563652,4.85035856631944e-06
993.707999688846,0.590908619584038,0.373201736998564,0.000120194317409113
993.711998221119,0.591731998461849,0.364390370971529,0.000408006676451734
993.715999241588,0.592196996595837,0.354123151606311,0.000827365188223294
993.71999777386,0.592470771001113,0.343466004081895,0.00134766643623902
993.723998794329,0.592602216337054,0.33318416759881,0.00194228922985997
993.727999814799,0.592539529933317,0.323957686743701,0.00257845887271264
993.731998347071,0.592135405129963,0.316553718334913,0.00320458221768421
993.73599936754,0.591162183337235,0.311919370740287,0.00373894164142884
993.739997899813,0.589396425181076,0.311160261374044,0.00406902111663046
993.743998920282,0.586810325009122,0.315324715265565,0.00407591076796785
993.747999940751,0.583850775513942,0.324916623282616,0.00369083108095222
993.751998473023,0.581582150765185,0.339178657244656,0.00295925889238519
993.755999493493,0.581215560498519,0.355534591068794,0.00205289584097218
993.759998025765,0.583013251782001,0.37001844822138,0.00119292408820332
993.763999046234,0.585869821217721,0.379095025264939,0.000541029525293786
993.768000066704,0.588445345523389,0.38149810910907,0.000155326211458398
993.771998598976,0.590209986641089,0.378208722115549,2.20694338179035e-05
993.775999619445,0.591265024907751,0.371068644378547,0.000102335745755919
993.779998151718,0.591865624387659,0.361750563276781,0.000358253603537607
993.783999172187,0.592218507970823,0.351488578270172,0.000760534995237232
993.787997704459,0.592422346868342,0.341154910284733,0.00128677586483553
993.791998724929,0.59247015747339,0.331448160339106,0.00191446342834676
993.795999745398,0.592262201180606,0.323084368687023,0.0026092198542287
993.79999827767,0.59160916931378,0.31692531141159,0.00330985971057519
993.80399929814,0.590277091582512,0.314017681440504,0.00391595486236972
993.807997830412,0.58812402053037,0.315483140494811,0.00429128459741637
993.811998850881,0.585343685185335,0.322170974045852,0.00430081763723539
993.81599987135,0.582706454738757,0.334038943031545,0.00388241920847857
993.819998403623,0.581415888657944,0.349454855700935,0.00311079112005766
993.823999424092,0.582240742629364,0.36505940533289,0.0021835261806697
993.827997956364,0.584654141232092,0.376949606783058,0.00131954445313978
993.831998976834,0.587331804404948,0.382705859207311,0.000660564924835351
993.835999997303,0.589393978219645,0.382314334373653,0.000253411488414241
993.839998529575,0.590711719910856,0.377262373603063,8.82508309044809e-05
993.843999550044,0.591483717966723,0.369268268601995,0.000137727267812331
993.847998082317,0.591933911648441,0.359716837558301,0.000376484732888698
993.851999102786,0.592206748132285,0.349609559212748,0.000786163609507097
993.855997635059,0.592340480360316,0.339698358816468,0.0013527758641277
993.859998655528,0.592279777774597,0.330674418480583,0.00205791959727692
993.863999675997,0.591880087754584,0.323324172350103,0.00286369166364409
993.867998208269,0.590924826019609,0.318612855347057,0.00369355915521459
993.871999228739,0.589213174633919,0.31765721106842,0.00441830638522165
993.875997761011,0.58675229333006,0.321505773557097,0.00486680225370092
993.87999878148,0.584020072172899,0.33065231616344,0.00488233750474337
993.883999801949,0.582049592594011,0.344337488724696,0.00441377181047134
993.887998334222,0.581892048490912,0.360048475115051,0.00357327891703846
993.891999354691,0.583623256921185,0.374015176826448,0.00258776846565724
993.895997886964,0.586188558742496,0.382968661147858,0.00167670455433914
993.899998907433,0.588476042784533,0.385755590164355,0.000970623933763477
993.903999927902,0.59006692644234,0.383221606254031,0.000513370874469609
993.907998460174,0.591042696634378,0.376974378397234,0.000302752067155866
993.911999480644,0.591615193307518,0.368501939948149,0.000324269387531277
993.915998012916,0.591961986077209,0.358937939256072,0.000566511243258311
993.919999033385,0.592166868100465,0.349117096447549,0.00102471517959494
993.924000053855,0.59221654074225,0.339735023506474,0.00169666850319816
993.927998586127,0.592011062438643,0.331519728364746,0.00257019522534387
993.931999606596,0.591367919612592,0.32534921110216,0.00360141435459966
993.935998138869,0.590069469526401,0.322285566603569,0.00468756671878572
993.939999159338,0.588001659257683,0.323463585318719,0.00565018116983183
993.94399769161,0.585391615457851,0.329745050509308,0.00625917016338587
993.94799871208,0.58301471016209,0.341108508020458,0.00632127068951986
993.951999732549,0.58198331738801,0.355980183122764,0.00579865648489119
993.955998264821,0.582878916446388,0.371147466824842,0.0048527033247809
993.95999928529,0.585098639449973,0.382940139986912,0.00375106133842976
993.963997817563,0.587484106651103,0.389105659367729,0.00272820201608886
993.967998838032,0.589328210882574,0.389573012623948,0.00191996868191508
993.971999858501,0.590530852150386,0.385609758372814,0.00137968006694233
993.975998390774,0.59125455951794,0.378714318169996,0.00112167252553654
993.979999411243,0.591689201123362,0.37012814784346,0.00115277963353152
993.983997943515,0.591959492660511,0.360781931935021,0.00148647090028041
993.987998963985,0.592094083440703,0.351400960961582,0.00214617612097595
993.991999984454,0.592034605611464,0.342670394135617,0.00315831895222455
993.995998516726,0.591639735974334,0.335378659754097,0.00453101871480457
993.999999537195,0.590704213788747,0.330497276130451,0.00621579241159511
994.003998069468,0.589048797149337,0.329157648642353,0.00805942670112476
994.007999089937,0.586710883021769,0.332442386925799,0.00977740634484261
994.012000110406,0.584189671875518,0.340914682849871,0.0110046495257955
994.015998642679,0.582480468145836,0.353938529502621,0.0114526387562171
994.019999663148,0.582492258513122,0.369193125383134,0.0110879786738237
994.02399819542,0.584154173635548,0.383146227647761,0.0101598624884752
994.02799921589,0.586467411328648,0.392693753680559,0.00904267980011881
994.031997748162,0.588505998205649,0.396617098030108,0.0080646015332536
994.035998768631,0.589947090213912,0.395469258320101,0.00744795420896836
994.0399997891,0.590877110939252,0.390480957944971,0.00734753748757936
994.043998321373,0.591518847140077,0.382756667973599,0.00792461930982247
994.047999341842,0.592132880627167,0.372998758429266,0.00942951723605214
994.051997874114,0.593006443423676,0.361453111949663,0.012329024500617
994.055998894584,0.594472480199051,0.34795033755138,0.0175694986265153
994.059999915053,0.596809984413736,0.332039634353074,0.027149900061013
994.063998447325,0.599789875084454,0.313282324058966,0.0453151235680035
994.067999467795,0.601768877288247,0.291781816937164,0.0807376737551118
994.071998000067,0.598765193404208,0.268745803238039,0.149441623743606
994.075999020536,0.584659070894093,0.246490681225269,0.275360684073653
994.080000041006,0.553949081046979,0.227499555824367,0.478711213209819
994.083998573278,0.5097740135723,0.21308147641077,0.738893361880649
994.087999593747,0.476243795073777,0.202652004685522,0.952144272239325
994.09199812602,0.483242010461898,0.194589240395619,0.985542661363896
994.095999146489,0.514612420710365,0.189215194072783,0.837125250562696
994.099997678761,0.539373189167594,0.188646578032701,0.626521340559105
994.10399869923,0.557413940703424,0.191824359975552,0.440643555748909
994.1079997197,0.569871980808704,0.196460947908393,0.303546850942115
994.111998251972,0.577623789555748,0.201877986898324,0.209814366183607
994.115999272441,0.582618566587095,0.207711530151835,0.147055954597095
994.119997804714,0.585787971685072,0.213683591881019,0.104752270851899
994.123998825183,0.58770663307333,0.219856764912568,0.0755806892025971
994.127999845652,0.588648540625397,0.226586703187976,0.0547820823360291
994.131998377925,0.588636969618842,0.234516252964462,0.0393725565918595
994.135999398394,0.587586573520561,0.244526479110778,0.0275641657023175
994.139997930666,0.585510741339948,0.257534155945818,0.0183952035706609
994.143998951135,0.582838200869162,0.274058173979677,0.0114539472828987
994.147999971605,0.580645357869856,0.293555199762797,0.00659301393517827
994.151998503877,0.580284913873752,0.313840281586589,0.00363522370003292
994.155999524346,0.582218583634454,0.331373912708127,0.00220232052773128
994.159998056619,0.585361323345786,0.342944778518421,0.00177494082748171
994.163999077088,0.588220778273394,0.347543909916861,0.0018814791088051
994.168000097557,0.590183688573097,0.346391099742856,0.00221228713664597
994.17199862983,0.591354104670891,0.341468580380895,0.00261013977387264
994.175999650299,0.592013557327256,0.334465843167857,0.00301393457070057
994.179998182571,0.592396602971782,0.326561959717115,0.00341118060275768
994.183999203041,0.59262165869987,0.318547053362705,0.00380994142174632
994.187997735313,0.592693958510187,0.311032989896814,0.00422208720582143
994.191998755782,0.592520217599394,0.304652569650011,0.00465077195394144
994.195999776251,0.591908747511191,0.300193950825013,0.00507853562316033
994.199998308524,0.590605439711421,0.298654924299565,0.00545553339258544
994.203999328993,0.588419836214847,0.301163661063445,0.00569408619276638
994.207997861265,0.585471944008518,0.308674437453679,0.00568348650201048
994.211998881735,0.582489178217422,0.321374855691145,0.00533741392613613
994.215999902204,0.580784798862061,0.33792336277189,0.00466036475511305
994.219998434476,0.581410257437305,0.355092269881051,0.00377864650211331
994.223999454946,0.583996767240593,0.368732986849669,0.00288880111735573
994.227997987218,0.587022422508185,0.375964968339446,0.00216380792208974
994.231999007687,0.589369155629999,0.376525750086985,0.00171041277354481
994.236000028157,0.590861881619255,0.37193117387013,0.00159513641147573
994.239998560429,0.591751066057148,0.363947416850947,0.00189217050654033
994.243999580898,0.592353686465201,0.353855310098006,0.00273083289032044
994.247998113171,0.592964168773096,0.342333587618732,0.00435645144581446
994.25199913364,0.593871180178367,0.329536498706486,0.00724768147695982
994.255997665912,0.595387181711813,0.315234950766275,0.012372855303373
994.259998686381,0.597711450261613,0.299004474397049,0.0217524364443277
994.263999706851,0.600436955413534,0.280542319304087,0.0396297858439321
994.267998239123,0.601661593976915,0.260150876829169,0.0746079700579576
994.271999259592,0.597186012570817,0.239137842454505,0.142490436431936
994.275997791865,0.580943820315698,0.219630821419439,0.266653494539894
994.279998812334,0.548315172382382,0.203625237939571,0.466013028651557
994.283999832803,0.505196117459258,0.191876944729668,0.718004214782965
994.287998365076,0.478130043991937,0.183530157955423,0.920719638289154
994.291999385545,0.490743494728026,0.177354907791898,0.953923988744043
994.295997917817,0.520682110318563,0.174264829022686,0.823496182798268
994.299998938286,0.54342077069861,0.175701279062714,0.635418795206951
994.303999958756,0.560286675153225,0.180023022125585,0.464671426168363
994.307998491028,0.571699597162139,0.185445149754318,0.334291797003018
994.311999511497,0.578895670502014,0.191527692420021,0.241590830302564
994.31599804377,0.583561087047234,0.197955610949052,0.176879833774207
994.319999064239,0.586500404305475,0.204591831666006,0.131299705235625
994.324000084708,0.588214068911055,0.21163528873684,0.0983469958417123
994.327998616981,0.588892386743378,0.219568377440992,0.073625543478619
994.33199963745,0.588496192705907,0.22914401812756,0.0543340376082173
994.335998169722,0.586920168432456,0.241283255646077,0.0388679040880772
994.339999190192,0.584251576360682,0.256783299226272,0.0265390367755933
994.343997722464,0.5811416167184,0.275770502864028,0.017269368253683
994.347998742933,0.578996364441894,0.296972414419044,0.0111528031732749
994.351999763402,0.57932903906522,0.317303377242069,0.00798743367572564
994.355998295675,0.582255232476201,0.332697880357275,0.00708523733598325
994.359999316144,0.586086512260649,0.340368939485801,0.00752065344539884
994.363997848416,0.589167889419182,0.340461910916454,0.00852048172219545
994.367998868886,0.591100469517072,0.335202633143384,0.00961497734160011
994.371999889355,0.592171076802572,0.327031595089218,0.0105752585799486
994.375998421627,0.592743110363189,0.317728280431813,0.011307263709205
994.379999442097,0.593062016298005,0.308404299770301,0.0117738521519396
994.383997974369,0.593223589522355,0.299759075511906,0.0119483053091196
994.387998994838,0.59320177675113,0.292361294447373,0.0117881076171142
994.392000015308,0.592858648575102,0.286856033037974,0.0112270943336348
994.39599854758,0.591950341724945,0.284078751370008,0.0101903056937179
994.399999568049,0.590190707898021,0.285059987700627,0.00863886957389612
994.403998100321,0.587421710313088,0.29085102277843,0.0066427410755954
994.407999120791,0.583918021743629,0.302084807010534,0.0044456646304309
994.411997653063,0.58070251039964,0.318253303981948,0.00244878864185186
994.415998673532,0.579373215666076,0.336959659102285,0.00106133416466841
994.419999694002,0.580904672711081,0.353957714459253,0.000490445963610033
994.423998226274,0.584380414182641,0.364874984634221,0.000655278715569529
994.427999246743,0.587852095250262,0.367754019615801,0.00130671973801885
994.431997779016,0.59027878790674,0.363706184261249,0.00219756570732174
994.435998799485,0.591695722463683,0.355222262764372,0.00315570665884051
994.439999819954,0.592457271512475,0.344555625562832,0.00407979809743123
994.443998352226,0.592869153587052,0.333256578151579,0.00491236650597246
994.447999372696,0.593095058011138,0.322296867397154,0.00561474368682514
994.451997904968,0.593164364605009,0.312347463936141,0.00614709385352124
994.455998925437,0.592995288855672,0.304038269516287,0.00645413736142251
994.459999945907,0.592396529593178,0.298129286740782,0.00646073504987985
994.463998478179,0.591096905372731,0.295583162603574,0.0060847416602248
994.467999498648,0.588859364413805,0.297494768592532,0.0052759172393429
994.471998030921,0.58571809374499,0.30479213123795,0.00407751817818929
994.47599905139,0.582309355988578,0.317643598054576,0.0026753762272831
994.480000071859,0.57999606210979,0.334663281972872,0.00137251263398171
994.483998604132,0.580176103529588,0.352445017764589,0.000462368421824822
994.487999624601,0.582858735457924,0.366415207792643,8.18681805085063e-05
994.491998156873,0.586394192928949,0.37319991747198,0.000179378803288757
994.495999177342,0.589237704656856,0.372432348134106,0.000609552764472388
994.499997709615,0.591025259919154,0.366035776319288,0.00123072250831342
994.503998730084,0.592021690957336,0.356375340233758,0.00194050219255265
994.507999750553,0.592559101955643,0.345288988338266,0.00267265242454965
994.511998282826,0.592860432417367,0.333990710825444,0.00338283054977457
994.515999303295,0.593009674645751,0.323277296437532,0.00403362544539481
994.519997835567,0.592975593120499,0.313793748474593,0.00458036245014192
994.523998856037,0.59262116278262,0.306242997633506,0.00496008463204778
994.527999876506,0.591711756084239,0.301505721394521,0.00508900091270151
994.531998408778,0.589983166445633,0.300648194120797,0.00487745231139247
994.535999429248,0.587314769655104,0.304746064734286,0.00427108349896668
994.53999796152,0.584022208646125,0.314439122821256,0.00331054898657582
994.543998981989,0.581121876730537,0.329211030071293,0.0021689558787797
994.548000002458,0.580080248176082,0.346680972978208,0.00111069876683705
994.551998534731,0.581656541008617,0.36271893011708,0.000369091761016501
994.5559995552,0.584887482660125,0.373157536527454,3.77831740456889e-05
994.559998087472,0.588029061128317,0.376125453920926,7.35739700379233e-05
994.563999107942,0.590212704613531,0.372552917219251,0.000376594118018847
994.567997640214,0.591497033162215,0.364635755535584,0.000852160477369708
994.571998660683,0.592200483176331,0.354411846200633,0.00143017130973184
994.575999681153,0.592592032299639,0.343336798146306,0.00206209490237371
994.579998213425,0.592812719243563,0.332371350235207,0.00271125765675759
994.583999233894,0.592880399140087,0.322214917167181,0.003341088851059
994.587997766167,0.592709529248475,0.313538420291012,0.00390264934026711
994.591998786636,0.592113024133308,0.307142814958246,0.00432469097550412
994.595999807105,0.590834744128429,0.304024586023807,0.00451291712629208
994.599998339377,0.58866762882155,0.305299463298088,0.00436943436054186
994.603999359847,0.585689028535628,0.311897099906975,0.00384005889998116
994.607997892119,0.582561734105636,0.323968224965566,0.00297458676610173
994.611998912588,0.580581390423732,0.340120381392104,0.00195099265823313
994.615999933058,0.580941204607931,0.35703588264845,0.00101454573048809
994.61999846533,0.583487850935921,0.370390394753889,0.000357606116856742
994.623999485799,0.586694414084815,0.37708116204096,4.42835604791758e-05
994.627998018072,0.589248027190847,0.376760374779037,3.68544595952897e-05
994.631999038541,0.590863642342628,0.371108977480967,0.000262266121251985
994.63600005901,0.591779927935667,0.362219836830564,0.000653024083826464
994.639998591283,0.592287798406904,0.351762661097917,0.00115828640566629
994.643999611752,0.592581629013001,0.34088670176242,0.00174088954783938
994.647998144024,0.592730308647166,0.330386929294246,0.00236929827251328
994.651999164493,0.592696052292507,0.320934253065478,0.0030065705889158
994.655997696766,0.592342333663258,0.313265351842474,0.0035979095043365
994.659998717235,0.591443735742667,0.308291739704424,0.00406093751380945
994.663999737704,0.589757850375019,0.307100045063087,0.00428761752631528
994.667998269977,0.587201521579911,0.310768735232335,0.00417093545937583
994.671999290446,0.584131511741658,0.319918232339243,0.003661229129039
994.675997822718,0.581553684923885,0.334003825974213,0.00282642484257905
994.679998843188,0.580788530254907,0.350669222441501,0.00185799343105515
994.683999863657,0.582372243446945,0.365961171906153,0.000988205778936968
994.687998395929,0.585325947061042,0.376023145864866,0.000376456667565978
994.691999416399,0.588140156382864,0.379174568253819,6.62754896414656e-05
994.695997948671,0.590104750126633,0.376231625672423,2.54219936264845e-05
994.69999896914,0.591279414872053,0.369120237260447,0.000199336078544817
994.703999989609,0.591939371723666,0.359657793317651,0.000538826587881093
994.707998521882,0.592318568927188,0.349184922489966,0.00100653925022323
994.711999542351,0.592538290837812,0.338627512785347,0.00157381345325527
994.715998074623,0.59260711087893,0.328693171553886,0.00221275272744423
994.719999095093,0.592437091685346,0.320078108087304,0.00288446187014209
994.724000115562,0.591845963140554,0.313611322742184,0.00352542617293039
994.727998647834,0.590592477523064,0.310311248177079,0.0040377167453216
994.731999668304,0.588498643540309,0.311302230993818,0.00429528779680195
994.735998200576,0.585683525362071,0.317502846192013,0.00418148761037334
994.739999221045,0.582833881688886,0.329034689882663,0.00365667857524118
994.743997753318,0.581171868389028,0.344492173709429,0.00281495727767259
994.747998773787,0.58168035111581,0.360648493414858,0.00186501814583932
994.751999794256,0.5840592189313,0.373438490664242,0.00102677432018799
994.755998326528,0.586931644905087,0.380043455814319,0.00043232703785334
994.759999346998,0.589214286665914,0.380157401690967,0.000112252807400055
994.76399787927,0.590681241684346,0.375252074161312,4.06580668755381e-05
994.767998899739,0.591533786523182,0.36717217674672,0.00017739114030211
994.771999920209,0.592021127776242,0.357425483173221,0.00048729587850465
994.775998452481,0.592311895571473,0.347089831600294,0.000943972809483008
994.77999947295,0.592462288164789,0.336946630943903,0.00152610403128824
994.783998005223,0.592429635806734,0.327681107174941,0.00220846146514035
994.787999025692,0.592078909148536,0.320053662642771,0.00294805864006017
994.792000046161,0.591194327769333,0.314998411504005,0.00366813498526939
994.795998578433,0.589554831488869,0.313616221154291,0.00424847800909358
994.799999598903,0.587112776460627,0.316985352571032,0.00453904557041797
994.803998131175,0.584262189036415,0.325708529333478,0.00441316019597734
994.807999151644,0.581993137096375,0.339219780245019,0.0038479699355804
994.811997683917,0.581477729018766,0.355195713631644,0.00297095831690082
994.815998704386,0.583040197635839,0.369857158949138,0.00200883230865363
994.819999724855,0.585708095647518,0.379635639971863,0.00116924753082538
994.823998257128,0.588208479150643,0.383019939136672,0.000564059217162073
994.827999277597,0.589974795778543,0.380723464445765,0.00021784784112921
994.831997809869,0.591056515897766,0.374432171328923,0.000112414848286527
994.835998830338,0.591682724954459,0.365762875404026,0.00022041015553095
994.839999850808,0.592054265875178,0.355945691805352,0.000519259937981003
994.84399838308,0.592275077449347,0.345866443974297,0.000993257066030378
994.847999403549,0.592346169361328,0.336232270024685,0.00162876424471041
994.851997935822,0.592178351367762,0.327756085921357,0.00240275846883776
994.855998956291,0.591594948326928,0.321287944161865,0.00326496984334901
994.85999997676,0.590369772773558,0.317864136582286,0.00411778703577132
994.863998509033,0.588352499571064,0.318618630524623,0.00480737061175219
994.867999529502,0.585699353698495,0.324468066188546,0.00514963102728609
994.871998061774,0.583113865304045,0.335524549892069,0.00500623045374806
994.875999082244,0.581741658706476,0.35039533795305,0.00437869882867687
994.880000102713,0.582368422291851,0.3659582551706,0.00343507778677968
994.883998634985,0.584572784311878,0.378383257191933,0.00242159024059099
994.887999655454,0.587130194651045,0.385081858005449,0.00153821887323542
994.891998187727,0.589165006529991,0.385759994040339,0.000886243257879397
994.895999208196,0.590499423134559,0.381694691776524,0.000491027886750462
994.899997740469,0.59129669557153,0.374506856550446,0.000344644278956308
994.903998760938,0.591766837538854,0.365554113422091,0.000433673246157025
994.907999781407,0.592055413879577,0.355842789396269,0.000749988611402318
994.911998313679,0.592207562215871,0.34613403306869,0.00129167774342781
994.915999334149,0.592176696527596,0.337118594986278,0.00205602351505336
994.919997866421,0.591830010127216,0.32957265369173,0.00302308800972386
994.92399888689,0.590961818277463,0.324448280623512,0.00413003428670589
994.92799990736,0.589371699206044,0.322862955321187,0.00524355474350539
994.931998439632,0.587043657049759,0.325909554592628,0.00615294009874576
994.935999460101,0.584400619703938,0.334206062218281,0.00661782608209752
994.939997992374,0.582409322599878,0.347215921867548,0.00648010862104834
994.943999012843,0.58210393255241,0.362698063275791,0.00577371672868391
994.948000033312,0.583630885039193,0.377053823907492,0.00471926083864762
994.951998565584,0.586040679934788,0.386941513814337,0.00359380666994175
994.955999586054,0.588264804403522,0.39093841817782,0.00260543782860903
994.959998118326,0.589854705512811,0.389621754846578,0.00186030963095752
994.963999138795,0.590851573020029,0.384444107624332,0.00139555355456682
994.967997671068,0.591445151576956,0.376830693929555,0.001221951995998
994.971998691537,0.591807744147765,0.36790042331285,0.00134918257871211
994.975999712006,0.592028039959713,0.358489862249119,0.00179590797676948
994.979998244279,0.592100168161091,0.349290663351148,0.00258986646557915
994.983999264748,0.591934178576992,0.341014990163885,0.00375599125910004
994.98799779702,0.591359417710174,0.334518087200537,0.00528816752740398
994.991998817489,0.590164728995555,0.330846706189982,0.00710408088109514
994.995999837959,0.588225328571534,0.331157192095331,0.00899797542415271
994.999998370231,0.585727855168505,0.336412989304713,0.0106349595900685


==> E_filtered_3lvl_C.csv <==
t_rt,E_full,E_low,E_high
989.999999228659,0.610946894867833,0.364409684101265,0.000489703780027258
990.003997760931,0.611234596603343,0.359005619670519,0.000666413592755162
990.007998781401,0.611403349834964,0.353404131780129,0.000832069342656363
990.01199980187,0.611507459368535,0.347985949819186,0.000979299768350238
990.015998334142,0.611543198592644,0.343054683521763,0.00110011099463353
990.019999354612,0.611449202267448,0.33895303676281,0.00118285879179766
990.023997886884,0.611099200809722,0.336141519329572,0.001210813425043
990.027998907353,0.610329114226991,0.335222167967964,0.00116414156045056
990.031999927822,0.609034029036278,0.336849537079807,0.00102786759544179
990.035998460095,0.60734445743277,0.34146418243096,0.000805882663015939
990.039999480564,0.605780963586499,0.348859551563382,0.000533373005018061
990.043998012836,0.605115083231403,0.3577925716674,0.000272850426239317
990.047999033306,0.605767753073813,0.366092928645317,8.68590498349295e-05
990.052000053775,0.607303481793804,0.371596208914042,6.06754160349408e-06
990.055998586047,0.608870659402034,0.373334561921251,2.22845161038033e-05
990.059999606516,0.609995009916649,0.37177616718739,0.000107086573788538
990.063998138789,0.61066996181532,0.36802377574867,0.000232053188298169
990.067999159258,0.611042424385546,0.363081767536999,0.000376720309597974
990.071997691531,0.61125242967116,0.357656369297763,0.000528024293654892
990.075998712,0.611382911185612,0.352205811688341,0.00067737180268177
990.079999732469,0.611454749944711,0.347055211878622,0.00081745784561806
990.083998264742,0.611435156499213,0.342519757376532,0.000939108946665674
990.087999285211,0.611230244319506,0.33899886231893,0.00102863790980754
990.091997817483,0.610690576881083,0.337028718742924,0.00106683934720941
990.095998837952,0.609671346616608,0.337255690620355,0.00103200494836979
990.099999858422,0.608173632063346,0.340262193244896,0.000909541349001127
990.103998390694,0.606526867790633,0.346207984179019,0.000706607642617297
990.107999411163,0.605414191841228,0.354387962861058,0.000461533017436968
990.111997943436,0.605470064272629,0.36305355604989,0.000233745343933436
990.115998963905,0.606646179863879,0.369951038731417,7.48501012393785e-05
990.119999984374,0.608214221156372,0.373488059035486,5.07687671318536e-06
990.123998516647,0.60950831828447,0.373495595700567,1.48210453635233e-05
990.127999537116,0.610345832091885,0.370834173728401,8.20132492284415e-05
990.131998069388,0.610825360842745,0.366550596242021,0.000186010377550029
990.135999089857,0.611090850248097,0.36145922183995,0.000311908638489847
990.140000110327,0.611249980811924,0.356109309662043,0.000449707234993297
990.143998642599,0.611349425897355,0.350870616157615,0.000592046671223491
990.147999663068,0.611381273819959,0.34605094854879,0.000731461401972868
990.151998195341,0.611282831088988,0.342002319456499,0.000857415861986234
990.15599921581,0.61093058624124,0.339192853303416,0.000953767068391162
990.159997748082,0.61016984927549,0.338224166320231,0.000998286088843156
990.163998768552,0.60891546382906,0.339736755464,0.000967239416234207
990.167999789021,0.607325191527963,0.344141778634003,0.000847254936302353
990.171998321293,0.605927417337322,0.35120018412712,0.000650481151337017
990.175999341763,0.605429471807146,0.35967325512111,0.000419770543127505
990.179997874035,0.606127276913943,0.367487144153625,0.000212137626227212
990.183998894504,0.607551950125833,0.372656022265152,7.00297143256791e-05
990.187999914973,0.608960437984232,0.374338878685607,6.23287940776437e-06
990.191998447246,0.60996693898042,0.372972967365239,1.08551621086638e-05
990.195999467715,0.61057440350925,0.369541063045877,6.65157805807603e-05
990.199997999987,0.610913880981145,0.364942218611204,0.000157772557581047
990.203999020457,0.611109125004237,0.359821098796199,0.000273420126639371
990.208000040926,0.611232803523885,0.354611053971766,0.000405582286723764
990.211998573198,0.611300565118625,0.349634123245121,0.000547707937565469
990.215999593667,0.611277138257256,0.345211615582869,0.000691873762863151
990.21999812594,0.611069495927261,0.34175056049678,0.000825710521332356
990.223999146409,0.610534124225485,0.339790056371352,0.000929863364061202
990.227997678682,0.609539654883633,0.339968763599397,0.00097833937319342
990.231998699151,0.608108824029452,0.342846605138789,0.000945401566408764
990.23599971962,0.606589130175399,0.348549665211245,0.000820208642444771
990.239998251893,0.605640160143761,0.356352481846949,0.000621685539177878
990.243999272362,0.605801343564956,0.364551509099315,0.000397765079025714
990.247997804634,0.606937687485118,0.371037959584926,0.000202645121603006
990.251998825103,0.608367402009453,0.374388571192895,7.08118816518934e-05
990.255999845573,0.609529638243574,0.374482465185277,9.75892083570109e-06
990.259998377845,0.610281749734043,0.372092779003846,1.00746480917848e-05
990.263999398314,0.610715164872295,0.368151013649054,5.80741198205563e-05
990.267997930587,0.610958903030317,0.363391747270551,0.00014209155623948
990.271998951056,0.611108138007164,0.358323790664388,0.000253653566909863
990.275999971525,0.611202478217434,0.353304142345469,0.000386517121178871
990.279998503798,0.611230554150663,0.348642159413816,0.000534630352287805
990.283999524267,0.611129074837739,0.344696124657834,0.000689194222341149
990.287998056539,0.610778079375948,0.341938790918637,0.000835219686084619
990.291999077008,0.610032287010434,0.340969021052339,0.000948999336812516
990.296000097478,0.608823007505172,0.342412227859743,0.000999866810937084
990.29999862975,0.607326571530733,0.346651278605553,0.000960368044214431
990.303999650219,0.606069994975436,0.353417832165151,0.00082399887423925
990.307998182492,0.605704017625869,0.361480704079512,0.000618154396219787
990.311999202961,0.606429705561277,0.36886056570073,0.000395589500117442
990.315997735233,0.607759734271662,0.373739013425528,0.000207042188767977
990.319998755703,0.609035701781165,0.375389692529365,8.02304790070984e-05
990.323999776172,0.609940796336351,0.374220732848003,1.91155564671157e-05
990.327998308444,0.610487490543807,0.371106487246448,1.53604858058781e-05
990.331999328914,0.610795727929071,0.366850854479577,5.83853574732473e-05
990.335997861186,0.610976528972811,0.362042128123716,0.00013952572778826
990.339998881655,0.61109325599121,0.357089028659155,0.000252574993485351
990.343999902124,0.611156738376064,0.352308608538648,0.000392687335046385
990.347998434397,0.611129943584846,0.348025829216024,0.000554038542087775
990.351999454866,0.610921459916453,0.344652590559141,0.000726319368332683
990.355997987138,0.610394447019544,0.342728491887486,0.000890670117379005
990.359999007608,0.609430227723845,0.342883302942566,0.00101734035267968
990.364000028077,0.608067997534231,0.345655920415221,0.00106982042447425
990.367998560349,0.606663127476523,0.351144155224532,0.00101957257315611
990.371999580819,0.605847172063699,0.358610262393803,0.00086668756034527
990.375998113091,0.606083695511994,0.366399576283217,0.000648478353592602
990.37999913356,0.607180532919603,0.372538016216759,0.000421808772903438
990.383997665833,0.608495913511199,0.375749811411455,0.000233744853721253
990.387998686302,0.609546930142159,0.375951570271292,0.00010661507210237
990.391999706771,0.610223641194102,0.373838037752112,4.24256091876968e-05
990.395998239043,0.610614329501925,0.370238205279099,3.44190563675967e-05
990.399999259513,0.610837048735549,0.365814796787733,7.48389002947385e-05
990.403997791785,0.610976491945369,0.361038921020372,0.000157715120228951
990.407998812254,0.61106553118148,0.356253886637944,0.000279028784123472
990.411999832724,0.611089779311428,0.351768464670751,0.000435314607312647
990.415998364996,0.610986014800791,0.347944737488208,0.000620678781999576
990.419999385465,0.610638652090357,0.345257630221771,0.000822266613245063
990.423997917738,0.609912314134191,0.344301706114347,0.00101526463865027
990.427998938207,0.608752728818232,0.345688219411824,0.00116121047288086
990.431999958676,0.607347436445739,0.34977729072613,0.00121606126503088
990.435998490948,0.606212309994436,0.356282324005971,0.00115115055731431
990.439999511418,0.605945794992504,0.363991006351871,0.000975902661891842
990.44399804369,0.606682602348473,0.371016806416732,0.000738861383591793
990.447999064159,0.607932493584739,0.375685784357569,0.000500690867299815
990.452000084628,0.609099348837183,0.377360803057091,0.000305390583336902
990.455998616901,0.609916840536186,0.376418881849732,0.000171604466606516
990.45999963737,0.610408367385439,0.373639530866697,0.000100903992852976
990.463998169643,0.610686969683632,0.369742169175756,8.86696301196174e-05
990.467999190112,0.610853637774914,0.365263655781693,0.000130076323173348
990.471997722384,0.610963419717684,0.36058868125393,0.000222077552753689
990.475998742854,0.611022457345165,0.356027471374712,0.000363266373155187
990.479999763323,0.610992382268417,0.351906184956428,0.000551871152808196
990.483998295595,0.610784129647111,0.34863909642843,0.000781537179124617
990.487999316064,0.610268287854071,0.34676450755146,0.00103497265766146
990.491997848337,0.609338750851639,0.346903796081469,0.00127757701295215
990.495998868806,0.60804743366441,0.349580138903266,0.00145736213969794
990.499999889275,0.606748606808975,0.354875607469805,0.00151973939747197
990.503998421548,0.60604018601242,0.362057918832969,0.00143704635428181
990.507999442017,0.606325458789433,0.369531706723645,0.00123164256333512
990.511997974289,0.607382359843444,0.375443251337354,0.000965584989983892
990.515998994759,0.608604062077613,0.378629963841799,0.000704689836081025
990.520000015228,0.60956119031673,0.379025247690705,0.000491760296586237
990.5239985475,0.610170579281991,0.377251462720973,0.000344094160831696
990.527999567969,0.610521647436848,0.374047290706909,0.000264634383181038
990.531998100242,0.610724218374971,0.370010075982667,0.000251975581648743
990.535999120711,0.610854115825881,0.365575139246455,0.000305230099758238
990.539997652984,0.610937864973157,0.361070752261792,0.000425655194368489
990.543998673453,0.610958178076322,0.356802107424342,0.000616094301724612
990.547999693922,0.610852379452564,0.353131855906613,0.00087769147839571
990.551998226194,0.610509921117866,0.350534562095168,0.00120311238072138
990.555999246664,0.609805890977662,0.349600508867927,0.00156659988375631
990.559997778936,0.608699270223056,0.350932563168202,0.00191532496461429
990.563998799405,0.607383459458585,0.354883410930849,0.00217307770024976
990.567999819875,0.60635502428722,0.361173781218119,0.00226754715077636
990.571998352147,0.606162480439356,0.368636270831519,0.00217301064893311
990.575999372616,0.606897260948005,0.375480840744132,0.00193131251344357
990.579997904889,0.608078500679584,0.380146103395379,0.0016250237828355
990.583998925358,0.609153762930515,0.382042902353163,0.00133108420152434
990.587999945827,0.609893748894903,0.381501607341604,0.0010963016760344
990.591998478099,0.610334901611788,0.379211372657661,0.000941389285873826
990.595999498569,0.610585974118684,0.375811649573134,0.00087477730290657
990.599998030841,0.610739263654984,0.3717882091976,0.000902420202348444
990.60399905131,0.610842435493905,0.36749865064741,0.00103256847461859
990.608000071779,0.610897075325625,0.363239833347888,0.00127758288552085
990.611998604052,0.610863671304064,0.359330324482611,0.0016524831649633
990.615999624521,0.610655993269217,0.356177344596505,0.00216833870084717
990.619998156794,0.610152587570443,0.354310608354255,0.00281860949498033
990.623999177263,0.609259997934929,0.354343688051994,0.00355959765313907
990.627997709535,0.608040675107203,0.356800721540071,0.00429594187388709
990.631998730005,0.606841667822901,0.361787333412985,0.00489420225295292
990.635999750474,0.606222779342133,0.368632364708933,0.00524075031176782
990.639998282746,0.606538075905356,0.375840662575815,0.00531458389601241
990.643999303215,0.60755488729102,0.381661807489296,0.0052052307719603
990.647997835488,0.608695820762261,0.384966621501697,0.005056296617352
990.651998855957,0.609569642456698,0.385608208011408,0.00499882725568723
990.655999876426,0.610122310060176,0.384044559208547,0.00513017572323952
990.659998408699,0.61046142396437,0.380806736618755,0.00553337559495493
990.663999429168,0.610731582154116,0.376235013126942,0.00631013841163705
990.66799796144,0.611106311660495,0.370398774455608,0.00762554077553537
990.671998981909,0.6118329572022,0.363048260645194,0.00979594163933611
990.676000002379,0.61328908639217,0.353583964308494,0.0134965280809787
990.679998534651,0.615895805215143,0.341099005987509,0.0202585847496202
990.68399955512,0.619608306143114,0.324652808299041,0.0336009887399753
990.687998087393,0.622765959961057,0.30394314530389,0.0613152054798331
990.691999107862,0.620824242537034,0.280162789105845,0.119042454082981
990.695997640135,0.606673569494206,0.256174017418134,0.232524467887341
990.699998660604,0.574251488335389,0.235279014736253,0.428159394119042
990.703999681073,0.527320303194039,0.219363408324927,0.694798162966165
990.707998213345,0.491748450981032,0.20803141026122,0.931957874330292
990.711999233815,0.498566475775178,0.199762227172417,0.994305325306802
990.715997766087,0.530289493452789,0.19504642576419,0.863535735187538
990.719998786556,0.555571617434454,0.195772746593861,0.656390468460456
990.723999807026,0.574436432880113,0.200442337632709,0.466100412325415
990.727998339298,0.58748156586416,0.206781062038104,0.322653855550904
990.731999359767,0.595700006107111,0.214163990075576,0.223304988109772
990.735997892039,0.601055145265378,0.222116536369209,0.156344680720769
990.739998912509,0.604494306728423,0.230238523370255,0.11117948679488
990.743999932978,0.606673569756406,0.238419705186771,0.0802128836438704
990.74799846525,0.607948554257494,0.246759249199455,0.0584212617149643
990.75199948572,0.608437532216731,0.255566654121985,0.0426016736719083
990.755998017992,0.6081372387993,0.26532524174358,0.0307794590823111
990.759999038461,0.607073623170789,0.276539580844495,0.0218233780053779
990.76400005893,0.605529330627034,0.289424989538553,0.0151714944803399
990.767998591203,0.604211860616123,0.303480421726606,0.0105665402774446
990.771999611672,0.604032123687789,0.317213659067102,0.00777712156994192
990.775998143945,0.605332773390144,0.328488948702834,0.00640793141061825
990.779999164414,0.607382469742437,0.335645043032124,0.00593046257718658
990.783997696686,0.609170762431162,0.33849825447234,0.00587220035355873
990.787998717155,0.610337762960122,0.338104614201708,0.00593535460117912
990.791999737625,0.610998208194908,0.335767820356448,0.0059771594814334
990.795998269897,0.611354561033984,0.33248079364562,0.00594471460935754
990.799999290366,0.611560810552867,0.328876463741693,0.00582450350670777
990.803997822639,0.611690912055558,0.325342815514146,0.00561420412671009
990.807998843108,0.611754179073901,0.322171722994373,0.00530838942127989
990.811999863577,0.61169876639515,0.31968402200226,0.00489333778615615
990.81599839585,0.611401271581386,0.318315645477223,0.00434988149433406
990.819999416319,0.610683134503724,0.318654171926235,0.00366575805336486
990.823997948591,0.60939244970374,0.3213723320619,0.00285843998864819
990.82799896906,0.607577717828187,0.326988336503665,0.00200049046465248
990.83199998953,0.605694165600033,0.335437766654884,0.00122437425186673
990.835998521802,0.604594928230682,0.345619412026533,0.000680836320982755
990.839999542271,0.604986310819152,0.355352903297385,0.000459282748893502
990.843998074544,0.606634994816297,0.362210788987136,0.000534238126389224
990.847999095013,0.608521282806112,0.364889956862841,0.000796677875104012
990.852000115482,0.609923952687101,0.363767495381247,0.00113154966883835
990.855998647755,0.610767398943104,0.360107050386496,0.00146184529377677
990.859999668224,0.61122396414832,0.35511645727883,0.00174858571606587
990.863998200496,0.611470985724147,0.349637514013861,0.00197595731423215
990.867999220966,0.611618226735822,0.344189142360721,0.00213835255016724
990.871997753238,0.611703206909721,0.339105541538092,0.00223169662116138
990.875998773707,0.611704966730667,0.334682226240888,0.00224805262524646
990.879999794176,0.611537057632578,0.331286342252092,0.00217367257761397
990.883998326449,0.61104650413121,0.329424737142828,0.00199170745671975
990.887999346918,0.610060277524789,0.329738932916166,0.00169196819455024
990.891997879191,0.608512825951996,0.332858700563462,0.00128814494472402
990.89599889966,0.606646710941258,0.339061212196987,0.000834581937843986
990.899999920129,0.605135917503103,0.347795676316413,0.000424338523710161
990.903998452401,0.604811681264456,0.357377221662497,0.00015389561814472
990.907999472871,0.605915456549749,0.365363972721041,7.11000918996117e-05
990.911998005143,0.607722984963211,0.369768888172147,0.000153817036801359
990.915999025612,0.609317194821897,0.370154629039209,0.000339796575768793
990.920000046081,0.610366585187855,0.367432308895968,0.000568964062494401
990.923998578354,0.610963612660422,0.362852425963996,0.00080154513669906
990.927999598823,0.611284792463975,0.357403538991959,0.00101590815798261
990.931998131096,0.611468604828912,0.35173319807359,0.00120109849421432
990.935999151565,0.611581811265777,0.34624594487522,0.0013504282857414
990.939997683837,0.611629703686774,0.341244675539773,0.00145657144443372
990.943998704306,0.611559383927024,0.337056224100234,0.00150821789624586
990.947999724776,0.611250776388412,0.334118473804274,0.00148906462646521
990.951998257048,0.610536084197322,0.333016244091011,0.00138093847154138
990.955999277517,0.60928488085957,0.334412632205425,0.00117343902779156
990.95999780979,0.607573971568597,0.338807050091966,0.000879405139030981
990.963998830259,0.605868331033445,0.346111410758542,0.000547013698407475
990.967999850728,0.604961618532261,0.355217665221907,0.000252207881563991
990.971998383,0.605423807729316,0.363993140143943,6.49795989191712e-05
990.97599940347,0.606952217449003,0.370118247810363,1.2475360657867e-05
990.979997935742,0.608642018274626,0.372370474040148,7.41365077395206e-05
990.983998956211,0.609895357716932,0.371082902219197,0.000208110873648177
990.987999976681,0.610656737952429,0.367392079405356,0.000376829837267086
990.991998508953,0.611076164403572,0.362391784737573,0.000555298447096672
990.995999529422,0.611308093512172,0.356858894357536,0.000728819659985432
990.999998061695,0.611449425430544,0.351290270315033,0.000888504681832223
991.003999082164,0.611530960660344,0.346021728183625,0.00102715407121045
991.008000102633,0.611528306632311,0.341359968548359,0.00113568156046219
991.011998634906,0.611355465487587,0.337685217313089,0.0012005479417528
991.015999655375,0.610865556470337,0.335513248829487,0.00120331373058693
991.019998187647,0.609900761474268,0.335484973314387,0.00112458474269333
991.023999208116,0.608421809490173,0.338216044621814,0.000954559101963457
991.027997740389,0.606697064039377,0.343958201030675,0.000707867652234386
991.031998760858,0.605384654559926,0.352143228026649,0.000431696399133077
991.035999781327,0.605211501402489,0.361120980299056,0.000192713087689348
991.0399983136,0.606292229817588,0.368574764303974,4.44387275578572e-05
991.043999334069,0.607931962620614,0.372681000876001,2.0865763856305e-06
991.047997866341,0.609355597845293,0.373061639859237,4.71481200195878e-05
991.051998886811,0.610296275001914,0.370540175702505,0.000149510241044914
991.05599990728,0.610838108100562,0.366236755009599,0.000283480395702157
991.059998439552,0.611135066634918,0.361045610662051,0.000431673139839191
991.063999460021,0.611308854616661,0.355568089334925,0.000583073977316962
991.067997992294,0.611417576451805,0.350196943282001,0.000729948012996024
991.071999012763,0.611461714605413,0.345240178769694,0.000864642467498616
991.076000033232,0.611386542276777,0.341035764254667,0.00097653859305452
991.079998565505,0.611074292172672,0.33803168279747,0.00104982107677246
991.083999585974,0.610366187294966,0.336815426696485,0.00106362977643502
991.087998118247,0.609151624459831,0.338039713641392,0.000997336588284938
991.091999138716,0.607536618925516,0.342178222003256,0.000842652125950533
991.095997670988,0.606000362922684,0.349111613165334,0.000618022138935851
991.099998691457,0.605280573821325,0.357730434856521,0.000372120341800438
991.103999711927,0.605814503814704,0.365985002626261,0.000165238627889846
991.107998244199,0.60723919646261,0.37172731455141,3.88161701356099e-05
991.111999264668,0.608756430177112,0.373875188070801,5.06683637848335e-07
991.115997796941,0.60987652154073,0.372747064320212,3.39403801622474e-05
991.11999881741,0.610561471155131,0.369359234540558,0.000116584868938756
991.123999837879,0.610943994770964,0.364691172976066,0.000229881432480989
991.127998370151,0.611159750084081,0.359450760152262,0.000361002557323024
991.131999390621,0.611293980355705,0.354106603084837,0.000501242106341857
991.135997922893,0.611371510129446,0.348990911276139,0.000643548874206421
991.139998943362,0.611364725249363,0.344417422191789,0.00077965307508743
991.143999963832,0.611187657484332,0.340775814699477,0.000897149841442202
991.147998496104,0.610698312243347,0.338587197493945,0.000977450510919446
991.151999516573,0.609751791978003,0.338487506350692,0.000996789315728699
991.155998048846,0.608332582026153,0.341072331572764,0.000933475094442369
991.159999069315,0.606734127856842,0.346560182281397,0.000781986214035531
991.164000089784,0.605600912021951,0.354357884300817,0.000566337489371675
991.167998622057,0.605563143298681,0.362848986522062,0.000337739165319416
991.171999642526,0.606623968195247,0.36985244696886,0.000150920116364368
991.175998174798,0.608119084046185,0.373723450781103,3.77314755371739e-05
991.179999195267,0.609394274982802,0.374154105265613,8.8373675468181e-07
991.18399772754,0.610237459722434,0.371888476637286,2.61242484901177e-05
991.187998748009,0.610726975648756,0.367924178745643,9.62218168012192e-05
991.191999768478,0.610999495903848,0.363066387197624,0.000197341600951447
991.195998300751,0.611162389474823,0.357870321642801,0.000319732544018766
991.19999932122,0.611265801901421,0.352713939255169,0.000456306069188354
991.203997853492,0.611306091508063,0.347906828838879,0.000600356834408024
991.207998873962,0.611227175012538,0.343794421297654,0.00074266815365409
991.211999894431,0.610913814761733,0.340831279905684,0.000868464456002602
991.215998426703,0.610215671551607,0.339604486727581,0.00095556679233107
991.219999447172,0.609038990282844,0.340753770248326,0.000976754351443541
991.223997979445,0.607512665215761,0.344724910941972,0.000909755535173548
991.227998999914,0.606123955085554,0.351365421383657,0.000753504874716461
991.232000020383,0.605559918667635,0.359563150276174,0.000539079835493281
991.235998552656,0.606148515814406,0.367351219504252,0.000320196057122294
991.239999573125,0.607483637120019,0.37275191279755,0.000145987516593547
991.243998105398,0.608855008632455,0.3748202778043,4.05534796902473e-05
991.247999125867,0.609860021473134,0.37386290234185,3.49252721238351e-06
991.251997658139,0.610476100541622,0.370785353179521,2.26796720313608e-05
991.255998678608,0.610823486735799,0.366462317819157,8.48645429650995e-05
991.259999699078,0.611023153214482,0.3615377761693,0.000179638581761281
991.26399823135,0.611149885775374,0.356452011982361,0.000299567496449332
991.267999251819,0.61122307753262,0.351531348063917,0.000438793845183242
991.271997784092,0.611212687573184,0.347093757722232,0.000590643758552396
991.275998804561,0.611033504828672,0.343535279584719,0.000744418839337174
991.27999982503,0.610549112402149,0.341379548741388,0.000882028272221684
991.283998357302,0.60962668400031,0.341255588541803,0.000976542508723887
991.287999377772,0.608269171167658,0.343738610165289,0.000996711328535548
991.291997910044,0.606784960764556,0.349015851122084,0.000920599497464778
991.295998930513,0.605799714291295,0.35647273204699,0.00075364115372006
991.299999950983,0.605864454144588,0.364528418101092,0.000535048612409255
991.303998483255,0.606901609346382,0.371132193506961,0.000320243357818333
991.307999503724,0.608275904272582,0.374804607734064,0.000152758973929431
991.311998035997,0.60942604522535,0.375300007278106,5.05893338519509e-05
991.315999056466,0.610184012786785,0.37329013003335,1.16741988189337e-05
991.320000076935,0.610625478311671,0.369661935654779,2.60668185409437e-05
991.323998609208,0.610874513421694,0.365140015374084,8.37330117891406e-05
991.327999629677,0.611026618738094,0.36023658069563,0.000177014908083514
991.331998161949,0.611124473527283,0.35531387350112,0.000300443099758753
991.335999182418,0.611160884561874,0.350680887398572,0.000449176153346549
991.339997714691,0.611079123092881,0.346687902332908,0.000616204952244878
991.34399873516,0.610767314815023,0.343793358080388,0.000788499884156409
991.347999755629,0.610083996966896,0.342581839120776,0.000943175058536554
991.351998287902,0.608950185681206,0.343679700745123,0.00104690455534003
991.355999308371,0.607510279839397,0.347507655227527,0.00106378673925316
991.359997840643,0.606249438588811,0.353886840620993,0.00097363738748137
991.363998861112,0.605806990351091,0.361710004053173,0.000790697780952039
991.367999881582,0.606429429259815,0.36909252766932,0.000562865890947781
991.371998413854,0.607687349163708,0.37421086865324,0.000346373154146861
991.375999434323,0.608938033676454,0.376237003012289,0.000179605112670472
991.379997966596,0.609844348801036,0.375463364676318,7.61042737443706e-05
991.383998987065,0.610398527219226,0.372697261380543,3.33946205124692e-05
991.388000007534,0.610712758285113,0.36871979487739,4.38201620716546e-05
991.391998539807,0.610896731838512,0.364116959145455,0.000100205524092253
991.395999560276,0.611015934733136,0.359301758618269,0.00019742269877888
991.399998092548,0.611084577914744,0.354593023511978,0.000331943488601268
991.403999113018,0.611070745158037,0.350310667020526,0.000499869043526388
991.40799764529,0.610890717627556,0.346854550816351,0.000693334577344514
991.411998665759,0.610414467139308,0.344748585905436,0.000895560584931198
991.415999686228,0.609521155852544,0.344614034824614,0.00107644370625835
991.419998218501,0.608228366224105,0.347008106345599,0.00119372240363382
991.42399923897,0.606850106162941,0.352094453951061,0.00120603673902432
991.427997771243,0.605986321656278,0.359249312718014,0.00109687173039158
991.431998791712,0.606123042571453,0.366935662130181,0.000891852378657776
991.435999812181,0.607132194015143,0.373223192522153,0.000647986562143013
991.439998344453,0.608407084793073,0.376770276379151,0.000422148260523604
991.443999364923,0.609452715964857,0.377375363496441,0.000248681822502192
991.447997897195,0.610135569305246,0.375644414916173,0.000138483817678976
991.451998917664,0.610532666541855,0.372367500751294,8.98246588362987e-05
991.455999938133,0.610759102920817,0.368196960388636,9.7640335004375e-05
991.459998470406,0.610900588769252,0.363605121137959,0.000157727193076833
991.463999490875,0.610992799539988,0.358937910764238,0.000267806721956454
991.467998023148,0.611025195203403,0.354501518787184,0.000426725406807712
991.471999043617,0.610940958707024,0.350648554074735,0.000631660720368101
991.476000064086,0.610632345694642,0.347838965340233,0.000873028962185592
991.479998596359,0.609967429348326,0.346653659058252,0.00112767366537433
991.483999616828,0.608880840213213,0.347707570358504,0.00135384959095764
991.4879981491,0.607526697647982,0.351404167236892,0.00149582716049225
991.491999169569,0.606378508413766,0.357553383773747,0.00150522635592628
991.495997701842,0.6060284239273,0.365069927990767,0.00137173047755112
991.499998722311,0.606665813168374,0.372154093308156,0.00113575507979508
991.50399974278,0.607856846801773,0.377112011282708,0.000865104969771794
991.507998275053,0.609008467574812,0.379199319480531,0.000618755925266371
991.511999295522,0.609829556592525,0.378684754180081,0.000429129007545568
991.515997827794,0.610327577461753,0.376288460327687,0.000306724847250777
991.519998848263,0.610610672289759,0.372708247514045,0.000252041350311133
991.523999868733,0.610779458395949,0.368476618544084,0.000263576094295049
991.527998401005,0.610891289154203,0.363979846178414,0.000341221763574985
991.531999421474,0.61095531322628,0.359527065452975,0.000487070993517042
991.535997953747,0.610937990404712,0.355436939750592,0.000703938218412521
991.539998974216,0.610757680161662,0.352110040348985,0.000990834061668767
991.543999994685,0.610291416572975,0.350068679077505,0.001334815753557
991.547998526958,0.609430534533528,0.349928085475957,0.00170064030157863
991.551999547427,0.60820480483012,0.35223641951494,0.00202513952944371
991.555998079699,0.606926662931793,0.357153201326547,0.00222896484694715
991.559999100169,0.606164055910594,0.364073195178156,0.00225238012013972
991.564000120638,0.606348664711327,0.371523788073852,0.00209501575820058
991.56799865291,0.607326586095814,0.37768508543379,0.00181922195829826
991.571999673379,0.608518657922511,0.381312827586835,0.00151024864061449
991.575998205652,0.609474877698634,0.382215777729123,0.00123476087514297
991.579999226121,0.610090222750661,0.380928831315492,0.00102830691476198
991.583997758393,0.610446559311546,0.378151205817694,0.000905497435768874
991.587998778863,0.610651823273219,0.374465770489129,0.000873064215797527
991.591999799332,0.61078323566707,0.370304044211572,0.000937503397262192
991.595998331604,0.610870027769024,0.365991186966395,0.00110859023909467
991.599999352073,0.610898372252598,0.361822996948121,0.00140013882503328
991.603997884346,0.610811700916317,0.358145178147339,0.00182686085824626
991.607998904815,0.610506903823012,0.355410078241019,0.00239526844769417
991.611999925284,0.60986209667715,0.354189758063693,0.00308728723286314
991.615998457557,0.608825009136643,0.355093344746609,0.00384055796304278
991.619999478026,0.607555824250151,0.358531878395934,0.00454142688708512
991.623998010299,0.606509612225162,0.364351456475425,0.00505494299088308
991.627999030768,0.606231189677613,0.371543903213592,0.00529516830741753
991.632000051237,0.606870400573062,0.378417719186949,0.00528524014195543
991.635998583509,0.608001485999244,0.383364931507849,0.0051439458858384
991.639999603979,0.609067068304586,0.38563255938339,0.00501603283845731
991.643998136251,0.60981234291067,0.385371188315518,0.00501947722835443
991.64799915672,0.610268427273388,0.383117465113195,0.00524281340205599
991.651997688993,0.610563338798457,0.379346544687137,0.005771968114919
991.655998709462,0.610850133019878,0.37430227495447,0.00672607026178459
991.659999729931,0.611322741049484,0.367938438915476,0.00831289468922044
991.663998262204,0.612273993394196,0.359874435677959,0.0109495411843456
991.667999282673,0.614123898296036,0.349381456077247,0.0155520348569736
991.671997814945,0.617210290410781,0.335487986955375,0.0242204937259089
991.675998835414,0.621042999901412,0.3173945093137,0.0417437944790751
991.679999855884,0.622978865008926,0.295276722829645,0.0784259098682132
991.683998388156,0.617314701564671,0.271011077829696,0.153763277694776
991.687999408625,0.596693303750131,0.247840950526344,0.296069649642124
991.691997940898,0.557363831809925,0.228728601734782,0.523910009943152
991.695998961367,0.510383403945065,0.214705988209891,0.796600013596643
991.699999981836,0.488905052339163,0.204677635679839,0.981683268982218
991.703998514109,0.510091082879207,0.197513149578518,0.962580265097701
991.707999534578,0.540970705208395,0.194762928455838,0.787625613236474
991.71199806685,0.563309668811102,0.197332603473644,0.579812323656523
991.71599908732,0.580091427885515,0.202792250599341,0.406135881854056
991.720000107789,0.59102518668859,0.209569372767044,0.280527773479758
991.723998640061,0.598002457687329,0.217234269596286,0.194830035805376
991.72799966053,0.602541816200515,0.225282914157356,0.13718878835485
991.731998192803,0.605441585266756,0.233430318120628,0.0981247081098892
991.735999213272,0.6072524352209,0.241650770779056,0.0710999236280757
991.739997745544,0.608224817536151,0.250121848186822,0.0518631608453618
991.743998766014,0.608418053668671,0.259228651276663,0.0377328216784314
991.747999786483,0.607817244830069,0.269488325734105,0.0270899592684858
991.751998318755,0.606516888648382,0.281341497345756,0.0190486770650383
991.755999339224,0.604953066359278,0.294782984709668,0.0131949655258656
991.759997871497,0.603969132390879,0.308945607564511,0.00931249262982632
991.763998891966,0.604368536472946,0.322005041759064,0.00711955623918609
991.767999912435,0.606083661156939,0.331848479348671,0.00615325798681353
991.771998444708,0.608126294520614,0.337309543384338,0.00588275163029785
991.775999465177,0.609684381164451,0.338773701144267,0.00589641765778456
991.77999799745,0.610636256546011,0.337501037325981,0.00596216633736288
991.783999017919,0.61115885858265,0.334706879635832,0.00597883423791892
991.788000038388,0.611444640741179,0.331239902621303,0.00591311430100696
991.79199857066,0.611617285349177,0.327623479167113,0.00575819256476451
991.79599959113,0.61172406127081,0.324192124889748,0.00551175779435239
991.799998123402,0.61175221759867,0.321236204548387,0.00516545747849189
991.803999143871,0.61162352780381,0.319112095701261,0.00470277221528011
991.807997676144,0.611189029213811,0.318312903656387,0.00410520850470989
991.811998696613,0.610265888434562,0.31947430279795,0.00336880254864366
991.815999717082,0.608753034036106,0.323249738442441,0.00252963722812269
991.819998249355,0.606832472799435,0.329994739148821,0.00168476270745207
991.823999269824,0.605135104225645,0.339295512796637,0.000981452485906457
991.827997802096,0.604554279162462,0.349605965037729,0.000556871688122407
991.831998822565,0.605511185578173,0.358503488225322,0.000458706762358045
991.835999843035,0.607376576492733,0.363835636957156,0.000621203080487238
991.839998375307,0.609123813765295,0.364954553087452,0.000924203568291011
991.843999395776,0.610301344814567,0.362708620502197,0.00126477131002231
991.847997928049,0.610975177421333,0.358418284471038,0.00158176539747176
991.851998948518,0.611334422340277,0.353161054111141,0.00184688557297993
991.855999968987,0.611535078652106,0.347643704847249,0.00204952622538873
991.85999850126,0.611657583492208,0.342297094112731,0.00218554743056097
991.863999521729,0.611716767474614,0.337425164767639,0.00224990874509258
991.867998054001,0.611668351502987,0.333339784521624,0.00223252502192663
991.871999074471,0.611399077180456,0.330455776962293,0.0021178915749472
991.87600009494,0.610739212106007,0.329337591405155,0.00189021652665987
991.879998627212,0.609536254651333,0.330649461360188,0.00154628597417347
991.883999647681,0.607816520629099,0.334938178429415,0.00111407136182681
991.887998179954,0.605985078891979,0.342223717771725,0.000664792234910338
991.891999200423,0.604838839527666,0.351536161773569,0.000298771897481216
991.895997732695,0.605082985575051,0.360807877096942,9.94235841214942e-05
991.899998753165,0.606574751653237,0.367599779191816,8.70822950190854e-05
991.903999773634,0.608384175531076,0.370439039077901,0.000218572147396306
991.907998305906,0.609778097839122,0.369497627644912,0.000428228607963479
991.911999326375,0.610636246621036,0.365929879228362,0.000662965326549414
991.915997858648,0.61110872522985,0.360921185870222,0.000890722226114883
991.919998879117,0.611365373357391,0.35532553493403,0.0010948433601456
991.923999899586,0.611518305862888,0.349683173862005,0.00126670573043602
991.927998431859,0.611609097014518,0.344343320946554,0.00139991518098638
991.931999452328,0.611621979667925,0.339605219386687,0.00148594474699694
991.9359979846,0.611479112102264,0.335829662014924,0.00151156892178889
991.93999900507,0.611037216119093,0.333510023670787,0.00145917049127015
991.944000025539,0.610128035464444,0.333276870235747,0.00131214896536799
991.947998557811,0.608675826685384,0.335770549014139,0.00106724397618059
991.951999578281,0.606888494280205,0.341324614828031,0.000750311817971959
991.955998110553,0.605386815587006,0.349504115073815,0.000422772856037404
991.959999131022,0.604969696771418,0.358772401006546,0.000163321542350684
991.963997663295,0.60592270136704,0.366781266368709,2.86096273770457e-05
991.967998683764,0.607619358101852,0.371490991134578,2.55545407896222e-05
991.971999704233,0.60917958984339,0.372292782073007,0.000121355769133744
991.975998236505,0.610234690623513,0.369947561420419,0.000273500370950805
991.979999256975,0.610846602251579,0.365644870557249,0.000448990516080087
991.983997789247,0.611179218580744,0.36036560652788,0.000627267476601137
991.987998809716,0.6113693100592,0.354769721357221,0.000796392707247369
991.991999830185,0.611487445561206,0.349277163299711,0.000948602794674921
991.995998362458,0.611543031222698,0.344198262129194,0.00107637407888375
991.999999382927,0.611489712335215,0.339857512964714,0.00116915537966022
992.0039979152,0.611216496369644,0.336681878280028,0.0012114449934762
992.007998935669,0.610562737052035,0.335241646000904,0.0011837319785196
992.011999956138,0.609395470347085,0.336195529682965,0.00106884849531699
992.015998488411,0.607769761637332,0.340070916508208,0.000864871339433916
992.01999950888,0.60610737540326,0.346861669580188,0.000599104952341699
992.023998041152,0.605158565004811,0.35559396294742,0.000329323401231371
992.027999061621,0.60549773106871,0.3642676335536,0.000121383793977635
992.032000082091,0.606897279998973,0.37059691146228,1.54256715301704e-05
992.035998614363,0.608522862359332,0.373249566285702,1.13593344802111e-05
992.039999634832,0.609767769460993,0.372395476012913,8.3277635818612e-05
992.043998167105,0.610539962740281,0.369070823417672,0.000201447677931097
992.047999187574,0.610971529340077,0.364339513451158,0.000343303785471075
992.051997719846,0.611210773247011,0.358979965356178,0.000494228025454491
992.055998740316,0.611356518036,0.353501408188986,0.000644836134193518
992.059999760785,0.611443529021098,0.348249385475492,0.000787803283783632
992.063998293057,0.611452266377034,0.343531445677489,0.000914671092717366
992.067999313526,0.611304449239687,0.33971985709102,0.00101301540611086
992.071997845799,0.610861235648415,0.337315947181199,0.00106489299483858
992.075998866268,0.60996700279159,0.336948508372981,0.00104863927300756
992.079999886737,0.608570331956573,0.339241485626963,0.00094680670139966
992.08399841901,0.606907505318871,0.344498263438373,0.000760172552630414
992.087999439479,0.605593846312712,0.352258116192215,0.000519760613909426
992.091997971751,0.605336476247361,0.36100907769419,0.000282236682671662
992.095998992221,0.606291703527547,0.368525507525262,0.000103959228303497
992.10000001269,0.607841145075684,0.372947332358717,1.34362756466587e-05
992.103998544962,0.609236458935877,0.373754134840878,6.72045032181075e-06
992.107999565432,0.610180955644543,0.371637914988194,6.29605242346389e-05
992.111998097704,0.610733841370963,0.367660284700311,0.000160373639877432
992.115999118173,0.611039293144697,0.362703814325311,0.00028260344506255
992.119997650445,0.61121761215179,0.357376340751557,0.000418632683709224
992.123998670915,0.611330353587879,0.352080860737402,0.000560688957467119
992.127999691384,0.611382109608366,0.347129363903959,0.000701586161729342
992.131998223656,0.611324412541293,0.342855056590255,0.000831771447177602
992.135999244126,0.61104786207893,0.339693488732793,0.000936596379022555
992.139997776398,0.610399267426585,0.338217001467165,0.000995131092108839
992.143998796867,0.609262684004401,0.339073923899797,0.000983249094572348
992.147999817336,0.607719774012114,0.342765576887247,0.000883796809792567
992.151998349609,0.606209351376026,0.349251635566032,0.000701845275665165
992.155999370078,0.605438770158633,0.357548486740801,0.00047369685234688
992.159997902351,0.605862462766849,0.365726737015064,0.000255647747271312
992.16399892282,0.607182243428221,0.371667669596006,9.58805946472062e-05
992.167999943289,0.608649142550433,0.374193660729454,1.42421865093777e-05
992.171998475562,0.609763257517357,0.373481710788227,4.74013135190802e-06
992.175999496031,0.610456931237187,0.370457828982522,5.04775405938197e-05
992.179998028303,0.610848779016423,0.366071699321455,0.000135056304667808
992.183999048772,0.611070042888567,0.36102956189851,0.000246228036776438
992.188000069242,0.61120766135729,0.355808094626813,0.000375443934839311
992.191998601514,0.611290265974246,0.350745824332426,0.000516033773043028
992.195999621983,0.611295178647962,0.346155006097448,0.000660650467643346
992.199998154256,0.611144045209467,0.342415717887638,0.000798238237985516
992.203999174725,0.610702523741115,0.340033860804099,0.000911227853858304
992.207997706997,0.609826345837689,0.339633559088129,0.000974902618925251
992.211998727466,0.608484133965026,0.34181995711161,0.00096244695414752
992.215999747936,0.606933491385103,0.346864285855125,0.000858005255190595
992.219998280208,0.60578079117663,0.354278388518803,0.000672776415194224
992.223999300677,0.605653958523545,0.362574230341723,0.000449286258561809
992.22799783295,0.606606011824396,0.369648576986037,0.000243055892990153
992.231998853419,0.608030638954271,0.373818514023506,9.47909851841314e-05
992.235999873888,0.609285782024727,0.374650014822282,1.78500715561626e-05
992.239998406161,0.610133455053246,0.372772084998877,5.43673029487478e-06
992.24399942663,0.610632024859133,0.369128606769835,4.39420906682532e-05
992.247997958902,0.610911148262958,0.364512052235144,0.000120907841328449
992.251998979372,0.611077544162374,0.35948108699909,0.000227088921904097
992.255999999841,0.611184435759768,0.354420486232649,0.000355822305787721
992.259998532113,0.61123226886827,0.349641363155773,0.000501213289647255
992.263999552583,0.611171222508186,0.34548267728397,0.000655388408410535
992.267998084855,0.610894262470546,0.342385506533302,0.000805103776809439
992.271999105324,0.610256041413047,0.340921707234165,0.000928787678808857
992.275997637596,0.609155427061735,0.341727817333325,0.000996888618682619
992.279998658066,0.607693281219066,0.345279671996362,0.000979822910592765
992.283999678535,0.606315203129307,0.351505598855767,0.000864550820179585
992.287998210807,0.605687473685151,0.359415782002631,0.000670331015033517
992.291999231277,0.606170993838031,0.367151482990091,0.000446142852601267
992.295997763549,0.60742041117815,0.372751975032717,0.000245860418809487
992.299998784018,0.608755152240516,0.375180625992683,0.000103488859000758
992.303999804487,0.609757731341557,0.374619387983351,2.77250141287746e-05
992.30799833676,0.61038156139508,0.37189454910233,1.19258288544358e-05
992.311999357229,0.610736206582072,0.36785261278741,4.53737702052581e-05
992.315997889502,0.610939995435417,0.363134176155264,0.000118743122040757
992.319998909971,0.611069428239251,0.3581846185666,0.000225244048722459
992.32399993044,0.611147375730354,0.353333820844679,0.000359830087532279
992.327998462712,0.611148702959449,0.348896387588736,0.000517145216778369
992.331999483182,0.610995716971502,0.345257483675765,0.000688272466082351
992.335998015454,0.610559395009567,0.342925034241313,0.000856685527923042
992.339999035923,0.609706676970689,0.342516920765857,0.000995167321170423
992.344000056393,0.608422345174503,0.34462018738998,0.00106792012650397
992.347998588665,0.606975997947375,0.349478371548813,0.00104271491482668
992.351999609134,0.605957379590949,0.356583738893629,0.000911353937844463
992.355998141407,0.605927819557963,0.364478043015461,0.000703049649929386
992.359999161876,0.606868385233179,0.371174182401508,0.000472892453301363
992.363997694148,0.608189124743804,0.375145923753567,0.000272528638490674
992.367998714617,0.609327121196766,0.376030198837793,0.000130351635179944
992.371999735087,0.610090286325739,0.374398269283024,5.20920370227649e-05
992.375998267359,0.610539127651935,0.371089555184506,3.20537972129233e-05
992.379999287828,0.610793013599549,0.366815668706412,6.22364038479414e-05
992.383997820101,0.610947675479364,0.362090060402427,0.000136099225244665
992.38799884057,0.611048576534222,0.357279002628461,0.000249178127802981
992.391999861039,0.611092342670706,0.352690746946222,0.000398036862677676
992.395998393312,0.611028426325767,0.348667596670211,0.000577667758173972
992.399999413781,0.610752974801328,0.345653648458204,0.000777292707009443
992.403997946053,0.610129149531838,0.344218407879102,0.000975272211347908
992.407998966523,0.609069516631971,0.344986791116279,0.00113611536604335
992.411999986992,0.607688198149758,0.348413419756833,0.00121566862812672
992.415998519264,0.60642735145084,0.354405171559718,0.00117932677898015
992.419999539733,0.605911190595001,0.361978303555771,0.00102629506771466
992.423998072006,0.60643102936342,0.369347520410962,0.000797620280179341
992.427999092475,0.607618027342599,0.374691682790638,0.000554321861884419
992.432000112944,0.608844483880297,0.37708722329301,0.000346096130472242
992.435998645217,0.609751997335229,0.376712605698129,0.000197264320182622
992.439999665686,0.610313115633853,0.374306324037367,0.000112286206167108
992.443998197958,0.61063283973067,0.370623860819652,8.71858202312972e-05
992.447999218428,0.610819618030887,0.366246359816091,0.000116826393498649
992.4519977507,0.610940933981613,0.361589435237308,0.00019762574694025
992.455998771169,0.611014066400497,0.356972866005864,0.000327839532169629
992.459999791638,0.611011782709851,0.352711220038722,0.000506024370007711
992.463998323911,0.610857703400866,0.349192233818015,0.000727368158424722
992.46799934438,0.610428907007159,0.34692379172533,0.00097777204458544
992.471997876653,0.609603849537711,0.346517297989063,0.00122710154728581
992.475998897122,0.608380870016752,0.348545610871996,0.00142682613029183
992.479999917591,0.607033659577143,0.353235299066822,0.00152069306719328
992.483998449863,0.606127330773267,0.360076245941897,0.00147181762885141
992.487999470333,0.606165911057326,0.367653905235587,0.00129019305189741
992.491998002605,0.607087008719134,0.374089864346241,0.00103143867374199
992.495999023074,0.608321791589468,0.377982504237871,0.000763887857252965
992.500000043544,0.609362196006441,0.379012748838803,0.000536996553312208
992.503998575816,0.610050803400299,0.377694920693152,0.000373324095904526
992.507999596285,0.610453917226159,0.37477661429066,0.000278069291210939
992.511998128557,0.610683792450113,0.370896519555076,0.000250176425902335
992.515999149027,0.61082704276408,0.366525750142331,0.000288334392694991
992.519997681299,0.610922017236754,0.362011410795263,0.000393197748306953
992.523998701768,0.610961604629708,0.357656138428142,0.000567358091826816
992.527999722238,0.610894928420952,0.35380234256367,0.000812782150267209
992.53199825451,0.610621944354587,0.350894324024825,0.00112491160978566
992.535999274979,0.610014982212154,0.349498417348266,0.00148329845490328
992.539997807252,0.608999788357259,0.350231973239923,0.00184189804782573
992.543998827721,0.607699608980459,0.353541146463142,0.00212857196051405
992.54799984819,0.606544914867977,0.359334842223742,0.00226635285972367
992.551998380463,0.606115971889117,0.366663036508814,0.00221496702726344
992.555999400932,0.606653586598008,0.373825189493755,0.00200092859753511
992.559997933204,0.607784608072121,0.379115617095238,0.00170156913135959
992.563998953673,0.608920882695703,0.38168070269585,0.00139877914908578
992.567999974143,0.609745321070042,0.381672462864206,0.00114710788989153
992.571998506415,0.61024946757393,0.379743452659639,0.000972255918146934
992.575999526884,0.610536896148908,0.376563604142108,0.000884408966845164
992.579998059157,0.610707626398781,0.372655865363995,0.000889470421854849
992.583999079626,0.610821234393713,0.368403893634416,0.000994821388212445
992.588000100095,0.610889665977336,0.364111607724895,0.00121176401531685
992.591998632368,0.610883703418469,0.360085163787875,0.00155499548044203
992.595999652837,0.610728738492991,0.356705444370006,0.00203742716945494
992.599998185109,0.610308456318132,0.354472101336754,0.00265832281432124
992.603999205578,0.609513157694296,0.353988083089598,0.00338467383941804
992.607997737851,0.608353321392355,0.355824082935294,0.00413375681736099
992.61199875832,0.607101471668965,0.360223375863667,0.00477764771432069
992.615999778789,0.606292087876395,0.366726972217902,0.00519083625929418
992.619998311062,0.606378209994483,0.374012641259084,0.00532533478627798
992.623999331531,0.607274451854418,0.380310428742264,0.00524723863567488
992.627997863804,0.608434798703838,0.38427563060725,0.00509436090083054
992.631998884273,0.609389271088631,0.385536008718784,0.00500489383006053
992.635999904742,0.610012858503365,0.384457036759451,0.00508359100205147
992.639998437014,0.610391267445657,0.381587652447859,0.00541412562272658
992.643999457484,0.610663733059099,0.377325055211892,0.0060902951747476
992.647997989756,0.610994305071894,0.371809059164567,0.00725628103160711
992.651999010225,0.611606193621785,0.364871373748137,0.00917926176053217
992.656000030694,0.612843967899084,0.355998110109307,0.012417158373541
992.659998562967,0.615143428053543,0.34434445457687,0.0182219642983215
992.663999583436,0.618654035498905,0.328932476493792,0.0294739060887328
992.667998115708,0.622240394850743,0.309223154057287,0.0526387496402011
992.671999136178,0.622124048849295,0.285985029575991,0.101098549924229
992.67599766845,0.61163219972704,0.261732925080279,0.198284397852217
992.679998688919,0.583887295088036,0.239836551423868,0.372593970833496
992.683999709389,0.539081846122832,0.222664726708523,0.627244368824487
992.687998241661,0.497207553218978,0.210360641898967,0.885592707553571
992.69199926213,0.492974892077466,0.201431152709826,0.99938080222388
992.695997794403,0.522642442667071,0.195637046329326,0.907095086768262
992.699998814872,0.55020834146262,0.195023810947141,0.707200867718568
992.703999835341,0.570343092720426,0.199006765275214,0.508162321517997
992.707998367614,0.584853681879813,0.205033457385591,0.352899816148606
992.711999388083,0.594018916477334,0.212194719292236,0.243883139898613
992.715997920355,0.599960551691979,0.22005436673477,0.170170437026549
992.719998940824,0.603795695969117,0.228152177017997,0.120546978941787
992.723999961294,0.60623617777826,0.236315154920083,0.0866957925579068
992.727998493566,0.607712962574504,0.244593766867499,0.0630401084838172
992.731999514035,0.608390280345807,0.25324613163818,0.0459995420783598
992.735998046308,0.608283718043537,0.262722172140312,0.0333439999846488
992.739999066777,0.607393314515702,0.273543289658415,0.0237652821475918
992.744000087246,0.605917461438266,0.28603232829586,0.0165867522811413
992.747998619519,0.604459494473176,0.299900613693953,0.0115031810748161
992.751999639988,0.603934738218829,0.313896670297102,0.00830079247868713
992.75599817226,0.604905350970922,0.325962151754677,0.00663143916770287
992.759999192729,0.606878299577748,0.334199755616824,0.00598465679520643
992.763997725002,0.608792036745594,0.338033917572095,0.00585794935782148
992.767998745471,0.610108613630564,0.338306141715643,0.00590903438918129
992.77199976594,0.610873251153863,0.33633780789884,0.00596327574184092
992.775998298213,0.611286361509642,0.333213737333695,0.00595144337273831
992.779999318682,0.611519318916763,0.329646419614219,0.00585367769685042
992.783997850955,0.611664883636028,0.326069700759751,0.00566659776035441
992.787998871424,0.611746609836365,0.322785741919814,0.00538628104009618
992.791999891893,0.611728555036854,0.320098974408047,0.00500103580535239
992.795998424165,0.611504896049871,0.318411521899929,0.00449222502988117
992.799999444635,0.610906045566424,0.318275048509534,0.00384404211117691
992.803997976907,0.609761217858264,0.320356050001328,0.00306397746848311
992.807998997376,0.608050114871215,0.325243408305955,0.00220912180228153
992.812000017845,0.606115610497819,0.333060425172049,0.0013988071229131
992.815998550118,0.604740855504689,0.342987270626083,0.000785754422601859
992.819999570587,0.604747116544297,0.353066783770114,0.000481837881675199
992.823998102859,0.606170982151378,0.360808195217401,0.000490615076861758
992.827999123329,0.608093139139709,0.364528930484527,0.000716981170522337
992.831997655601,0.60963920798296,0.364231021482568,0.0010415185305543
992.83599867607,0.610605735120572,0.36106782693249,0.0013768478459622
992.83999969654,0.611138283359145,0.356312001668173,0.00167592984250046
992.843998228812,0.611423012782871,0.350896881021922,0.00191861465236447
992.847999249281,0.611588621455462,0.345408806489457,0.00209768384915507
992.851997781554,0.611688438495501,0.340212584587096,0.00220926185860862
992.855998802023,0.611715635395503,0.33560138392453,0.00224664670202051
992.859999822492,0.61160073598655,0.33191693975709,0.00219743670502724
992.863998354765,0.611205066402903,0.329628859706198,0.00204487504004766
992.867999375234,0.610352321460261,0.329352806193281,0.00177563928829937
992.871997907506,0.608934086407883,0.331745154330029,0.00139550206707373
992.875998927975,0.607099432254524,0.33721037429139,0.000947610496480761
992.879999948445,0.605421944244075,0.345441600615235,0.000517168499805796
992.883998480717,0.604751057306449,0.3550296914352,0.00020455395428654
992.887999501186,0.605543020743248,0.363630783594922,7.37032958747788e-05
992.891998033459,0.60727630104366,0.369016370645336,0.000118950169685787
992.895999053928,0.608978239497772,0.370333851334928,0.000283960213266493
992.900000074397,0.610159910811961,0.368253063401933,0.000505607528240602
992.903998606669,0.610850598663185,0.364023743081274,0.000738957755837454
992.907999627139,0.611223565815542,0.358718096852447,0.000958599299506459
992.911998159411,0.611431849417729,0.353060569373951,0.00115158686801504
992.91599917988,0.611559631183136,0.347502266938172,0.00131065883598433
992.919997712153,0.611625845927435,0.342357880801999,0.00142900403150665
992.923998732622,0.611592661551984,0.337938949385229,0.00149647839315784
992.927999753091,0.611356329303094,0.334650587568442,0.00149788879695517
992.931998285364,0.610755860896636,0.333043069761938,0.00141482618310523
992.935999305833,0.609639209872944,0.333775303104234,0.00123351207218523
992.939997838105,0.608013996800852,0.337419766530804,0.000959271296382205
992.943998858575,0.60624134321821,0.344076235024987,0.000630885025532979
992.947999879044,0.605066253433578,0.352910771740506,0.000319420012394834
992.951998411316,0.605185548957451,0.361997420812112,0.000100236789147032
992.955999431785,0.60653091273221,0.368942594821633,1.33451283634992e-05
992.959997964058,0.608260020847115,0.372162502442948,4.86290981436507e-05
992.963998984527,0.609640213222827,0.371647418480571,0.000166937644443081
992.968000004996,0.610509840647663,0.368433912882325,0.000328460125407633
992.971998537269,0.610996764967021,0.363671702659565,0.000505185240488835
992.975999557738,0.611262601418005,0.358216968775535,0.000680308154914104
992.97999809001,0.611420825923788,0.352625306396275,0.000843902889528549
992.98399911048,0.611517042348019,0.347259088796193,0.000988703572257725
992.987997642752,0.611540185252606,0.342421234013812,0.00110638184744651
992.991998663221,0.611420187415461,0.338466719717041,0.00118465278036136
992.99599968369,0.611022822657375,0.33587567629526,0.00120611237339039
992.999998215963,0.610184431162941,0.335266022892979,0.00115079775849171
993.003999236432,0.608820466642156,0.337283591705984,0.00100499421100252
993.007997768705,0.607108345778405,0.342309369920748,0.00077567402271591
993.011998789174,0.605621356993629,0.350013992061043,0.000501809390960066
993.015999809643,0.605126757990797,0.359005349307025,0.000247549468508876
993.019998341916,0.605943352811114,0.367042364822574,7.28788309540743e-05
993.023999362385,0.607531272740892,0.37206220331958,3.52955443695866e-06
993.027997894657,0.609052977748772,0.373307930024609,2.78905107993931e-05
993.031998915126,0.610110260654564,0.371390845912906,0.000117054181396797
993.035999935596,0.610734810074931,0.36743039878969,0.000243681319825127
993.039998467868,0.611077941552541,0.362392995642477,0.000388488603009152
993.043999488337,0.611273780207837,0.356946019718691,0.000539195663449326
993.04799802061,0.611396278257593,0.351522242545055,0.00068756686119579
993.051999041079,0.611458859973069,0.346438675569355,0.000826245710475319
993.056000061548,0.611421064553813,0.342017275164002,0.000945630595468104
993.05999859382,0.611180281471967,0.338674171377996,0.00103133286758966
993.06399961429,0.610582570585099,0.336964757579651,0.00106348106859619
993.067998146562,0.609492778270639,0.33754126890563,0.00102040172012262
993.071999167031,0.60794644663769,0.340954053035799,0.000889077003490843
993.075997699304,0.606326834069342,0.34727091829832,0.000679913345846326
993.079998719773,0.60534492398197,0.355644308419939,0.000434521835941793
993.083999740242,0.605575794166723,0.364206368129713,0.000212884223213056
993.087998272515,0.606855178921151,0.370719511526473,6.35720829858477e-05
993.091999292984,0.608415121222203,0.373763111758389,2.79986183929973e-06
993.095997825256,0.609648126977657,0.373352967362807,1.8800683060055e-05
993.099998845726,0.610428703285844,0.370419502551417,8.94998652328074e-05
993.103999866195,0.610871029108435,0.365990306384875,0.000195124339298095
993.107998398467,0.611117033386481,0.360841247520994,0.000321598885359209
993.111999418936,0.61126664798422,0.355491154418128,0.000459452615484369
993.115997951209,0.611358500082259,0.350294385012416,0.000601516980656835
993.119998971678,0.611377679281981,0.345559269709702,0.000740149881814128
993.123999992147,0.611253256715186,0.341650321369351,0.000864276028912789
993.12799852442,0.610854480970676,0.339054663547169,0.000956959120243295
993.131999544889,0.610028285431003,0.338388372241235,0.000995318097802325
993.135998077161,0.608711367239548,0.340281199237015,0.000955909486756728
993.13999909763,0.60710815892247,0.345083182799223,0.000827389295366486
993.1440001181,0.605793049407043,0.352434311202121,0.000625365282834006
993.147998650372,0.605457015397388,0.360956081593284,0.000395387500995867
993.151999670841,0.606295499041632,0.368517931133284,0.000193974667222979
993.155998203114,0.60775806021525,0.373238051311162,6.03087587741566e-05
993.159999223583,0.60912353994078,0.374467455380255,3.96904918271557e-06
993.163997755856,0.610070349775988,0.372767473578136,1.37436619595568e-05
993.167998776325,0.610633147414684,0.369135261189945,7.24795030771673e-05
993.171999796794,0.610946622978563,0.364437676539929,0.000165440914045616
993.175998329066,0.611129236292345,0.359286357666635,0.000282038780828411
993.179999349536,0.611245542127635,0.354093137854741,0.000414769279087364
993.183997881808,0.611304160505077,0.349173867273132,0.00055714386697056
993.187998902277,0.611262539511871,0.344857278163139,0.000700934583794126
993.191999922747,0.611019499142831,0.341566928573736,0.000833085482637872
993.195998455019,0.610427868680205,0.339860123070621,0.000933328579282655
993.199999475488,0.60936715955387,0.340379666300319,0.000975078195618389
993.203998007761,0.607895228721616,0.343651453609016,0.00093328031872993
993.20799902823,0.606410568787568,0.349709268865582,0.000799719718148222
993.212000048699,0.605591371006178,0.357690303939445,0.000596937898394005
993.215998580971,0.605910732993819,0.365784349304687,0.000374798346866553
993.219999601441,0.607131150148558,0.371909183484472,0.000186041538877383
993.223998133713,0.608548264944585,0.374804340422844,6.18808813276566e-05
993.227999154182,0.609655062383982,0.374511994693638,7.30831195787255e-06
993.231997686455,0.610356371365054,0.371864981935521,1.21630264300539e-05
993.235998706924,0.610756774208001,0.367778796395284,6.30906819283368e-05
993.239999727393,0.610983259291772,0.362955420808267,0.000149009433761523
993.243998259666,0.611123934711233,0.357877865923833,0.00026192667711788
993.247999280135,0.611211004576816,0.352890476178082,0.000395857069115555
993.251997812407,0.611226476334265,0.348304286845241,0.000544688260858024
993.255998832877,0.611099276396653,0.34449027928797,0.00069915495038247
993.259999853346,0.610702907709143,0.34193963104961,0.000843381415812098
993.263998385618,0.609894637543981,0.341264340592636,0.000952605937454681
993.267999406087,0.6086284600629,0.343077235625266,0.00099571776521359
993.27199793836,0.607126494612537,0.347698698911956,0.000946540752838506
993.275998958829,0.605956151692731,0.354741318622044,0.000801912674673346
993.279999979298,0.605743240054041,0.362842916403752,0.000592844619452241
993.283998511571,0.606591035702654,0.369980377793984,0.000373051916963429
993.28799953204,0.607947841134462,0.374440937695792,0.000191039701791938
993.291998064312,0.609182520698325,0.375672818045863,7.14050383332706e-05
993.295999084781,0.61003375193504,0.374191354169203,1.62131282984578e-05
993.300000105251,0.610540551243254,0.37088327419405,1.67543303283862e-05
993.303998637523,0.610825779834634,0.366525471296049,6.28129912696968e-05
993.307999657992,0.610995401863009,0.361678252900981,0.000146219725984373
993.311998190265,0.611105322617007,0.356732280948944,0.000261156506315414
993.315999210734,0.611159830218155,0.352000213115093,0.000402933444433557
993.319997743007,0.611114988314934,0.347815029534711,0.000565517489454865
993.323998763476,0.610871842604093,0.344604961358275,0.000737904655734786
993.327999783945,0.610290663983514,0.342926893705182,0.000900065423214466
993.331998316217,0.609264445837684,0.343413214171127,0.00102104606975923
993.335999336687,0.607867402727862,0.346567201918933,0.00106419438174874
993.339997868959,0.606502833253945,0.352394401852462,0.00100311664557299
993.343998889428,0.605813992427549,0.36002469280603,0.000842037765621299
993.347999909897,0.606194633539358,0.367707973524126,0.000621623334758241
993.35199844217,0.607360976202023,0.373505091366017,0.000398621437148479
993.355999462639,0.608660158760779,0.376294359127789,0.000217299084379688
993.359997994912,0.609659885665227,0.376136749630114,9.7110933675239e-05
993.363999015381,0.6102907678488,0.373778118199966,3.86652447223505e-05
993.36800003585,0.610652064966614,0.370034150391008,3.50668875796001e-05
993.371998568122,0.610859608643662,0.365540112794009,7.89254785869143e-05
993.375999588592,0.610991408655016,0.360745288657037,0.00016470726934653
993.379998120864,0.611073487643767,0.355982767598934,0.0002887130197147
993.383999141333,0.611085255254012,0.351564088198096,0.000447518791009787
993.387997673606,0.610956202502393,0.347864183504304,0.00063480700299458
993.391998694075,0.61056490356929,0.345375860701398,0.000836673133113085
993.395999714544,0.609779305082983,0.344705659926376,0.00102672122608302
993.399998246817,0.608568031091357,0.346450801363571,0.00116514233776274
993.403999267286,0.607162784184787,0.350908197578569,0.00120831790371558
993.407997799558,0.606114910088949,0.357674493511297,0.00113094786865824
993.411998820028,0.605992739901627,0.365414288204366,0.000947413599188041
993.415999840497,0.606837385948446,0.372207496001249,0.000709055842583627
993.419998372769,0.608105925620703,0.376485567813334,0.000475355393898672
993.423999393238,0.609232422109706,0.37777084947915,0.000287101968464153
993.427997925511,0.610000471261585,0.376534093649431,0.000160350367067051
993.43199894598,0.610456125065705,0.373565514552429,9.5653140390213e-05
993.435999966449,0.61071440927983,0.369561827510241,8.83929345432522e-05
993.439998498722,0.610871287919036,0.365036246173279,0.000134110516717993
993.443999519191,0.61097479790249,0.360358370827216,0.000230169714787676
993.447998051463,0.611025028426536,0.355835654203632,0.000375423762670934
993.451999071932,0.610977146482007,0.351802822971945,0.000567977174977629
993.456000092402,0.61073515406564,0.34869028698996,0.000800687260492001
993.459998624674,0.61016751738048,0.347052858281805,0.00105460713070517
993.463999645143,0.60918026782559,0.347513404205095,0.00129290731264596
993.467998177416,0.60785952864653,0.350558637314305,0.00146214061488516
993.471999197885,0.606604044302661,0.356179300302911,0.00150916772751714
993.475997730157,0.606018392369431,0.363515671553481,0.00141145737111283
993.479998750627,0.606435999247008,0.370885790489654,0.00119718603877212
993.483999771096,0.607551934994117,0.37647563069948,0.000930442921370385
993.487998303368,0.608754611097772,0.379267861629405,0.000674801122265917
993.491999323837,0.609663227848614,0.379325551757028,0.000469505262002825
993.49599785611,0.610230840370566,0.377315830868206,0.000329521590870241
993.499998876579,0.610555716606223,0.373966165473627,0.000257039359533086
993.503999897048,0.610745036958908,0.369850786797684,0.000250751431646244
993.507998429321,0.610868161537822,0.365386624275378,0.00031017380872549
993.51199944979,0.610945233348845,0.360893816423854,0.00043700166919174
993.515997982062,0.610953207582563,0.356681288002923,0.000634275833042261
993.519999002532,0.610822654060874,0.353124701389488,0.000902712663152062
993.524000023001,0.610437891439813,0.350716107849493,0.00123346165103094
993.527998555273,0.609678002798964,0.350057096972029,0.00159792047613289
993.531999575743,0.608524675396535,0.351736023218418,0.00193985196484954
993.535998108015,0.607213129463923,0.356043025965647,0.00218153599066472
993.539999128484,0.606270908165734,0.362585311684015,0.00225406100351954
993.543997660757,0.606214015486559,0.370078842979266,0.00213969301558962
993.547998681226,0.607045797745878,0.376705719858244,0.00188729431776469
993.551999701695,0.608239807649306,0.381006240967296,0.00158060559816568
993.555998233968,0.609274927950235,0.382537844937512,0.00129309460553164
993.559999254437,0.609968921688118,0.381715092023613,0.00106757511038427
993.563997786709,0.610377766906048,0.379237000938775,0.000922589803791399
993.567998807178,0.61061095363667,0.375723942053898,0.000866029382445799
993.571999827648,0.610755753714876,0.3716418766548,0.000904131120837103
993.57599835992,0.610853147973433,0.367335752938478,0.00104578625532824
993.579999380389,0.610899112357542,0.363100842336598,0.00130402391748489
993.583997912662,0.61084816757423,0.359264613630137,0.00169403425406957
993.587998933131,0.61060776657392,0.35625024009395,0.0022257518039743
993.5919999536,0.610055090324793,0.35460375015985,0.00288922690469827
993.595998485873,0.609109122563802,0.354940633955269,0.00363477972252574
993.599999506342,0.607865211354682,0.357750434156645,0.00436059329929922
993.603998038614,0.606711058390585,0.36305135214031,0.00493164659958471
993.607999059083,0.606209370558157,0.370050184786266,0.00524249419539769
993.612000079553,0.606646884121589,0.377168621602522,0.00528693795845544
993.615998611825,0.60771502219635,0.38269119610036,0.00516523448541442
993.619999632294,0.608834401878494,0.385619839737604,0.00502194966361843
993.623998164567,0.609661955601677,0.385923285106806,0.00498350783827052
993.627999185036,0.610177897691656,0.38409689838922,0.00514374947634779
993.631997717308,0.61049872214624,0.38065531401592,0.0055862408084481
993.635998737778,0.610771919813589,0.375905275974575,0.0064181056488067
993.639999758247,0.611177466003518,0.369875420521905,0.00781788432548805
993.643998290519,0.611977998138527,0.362269269078319,0.0101337035233923
993.647999310989,0.613568163293065,0.352439722171784,0.0141169806772789
993.651997843261,0.616348929001007,0.339451179963732,0.0214806493344116
993.65599886373,0.620137009356095,0.322401279754426,0.0361553544605464
993.659999884199,0.622940836812289,0.301145332312353,0.0667684005369948
993.663998416472,0.619789243072414,0.277123018470387,0.130313046644401
993.667999436941,0.60341491894488,0.25336100652418,0.253667531025057
993.671997969213,0.568424020574067,0.233072808458177,0.461212556798208
993.675998989683,0.520959094777589,0.217847839345027,0.732210282521403
993.680000010152,0.489905731073533,0.20701275164105,0.953541944343362
993.683998542424,0.502418290753208,0.199123342177059,0.986617134220006
993.687999562894,0.534305585940857,0.195083184940178,0.837778269173846
993.691998095166,0.558428715209459,0.19652142008649,0.62899746602864
993.695999115635,0.576570075276066,0.201516964855003,0.444229267433854
993.699997647908,0.588824837471471,0.208026551944516,0.307186146666958
993.703998668377,0.596568724359402,0.215527511934845,0.212845988743037
993.707999688846,0.601617873628254,0.223527373569017,0.149325630561226
993.711998221119,0.604853121999632,0.231665827451983,0.106413800509953
993.715999241588,0.606895359499386,0.239864692042314,0.0768992842826926
993.71999777386,0.608060413503796,0.248251106915553,0.0560442361585998
993.723998794329,0.608443680483787,0.257162814518194,0.0408391661259979
993.727999814799,0.608035023531114,0.267098334774952,0.0294413028205254
993.731998347071,0.606880946425418,0.278544920741354,0.0208111189000161
993.73599936754,0.605316490746416,0.291645799497153,0.0144440182286554
993.739997899813,0.604102932295043,0.305771639933654,0.0101016922736417
993.743998920282,0.604127600121365,0.31930184024307,0.00753627061123353
993.747999940751,0.605592971890932,0.330086700315581,0.00632494877722232
993.751998473023,0.607656765951277,0.336627047834314,0.00593303492981191
993.755999493493,0.609365761966904,0.338953537650207,0.00590738755885806
993.759998025765,0.61045267670874,0.338214730707234,0.00597433740133856
993.763999046234,0.611060252967541,0.335690481962454,0.0060073466982939
993.768000066704,0.611388945400342,0.332322016612146,0.00596155381518352
993.771998598976,0.611582159967265,0.328700973904624,0.00582645248371024
993.775999619445,0.611703893680609,0.325193715808039,0.00560005688744239
993.779998151718,0.611755593301271,0.322089713464343,0.0052760291137718
993.783999172187,0.611676149227678,0.319721342829347,0.00483966262936065
993.787997704459,0.611332620606286,0.31854471392743,0.00427199964296478
993.791998724929,0.610543370173734,0.319166157760655,0.00356379293373373
993.795999745398,0.609171541031758,0.322255865183275,0.00273956208530805
993.79999827767,0.607309966177474,0.328280836929567,0.00188171287322952
993.80399929814,0.605477751438939,0.337057854223154,0.00112980497715358
993.807997830412,0.604553478731108,0.347323914756153,0.000631317206015627
993.811998850881,0.60515529931061,0.356793553947397,0.000460502048378861
993.81599987135,0.606900850517376,0.363113306217072,0.000574978696770371
993.819998403623,0.608747161310482,0.365210786632291,0.000858992238648664
993.823999424092,0.610068389750065,0.363651441243657,0.00120065362214137
993.827997956364,0.610847752388971,0.359735121541486,0.00152870905548187
993.831998976834,0.611266538117849,0.354626419265554,0.00180845395493749
993.835999997303,0.611495352718636,0.349117519933804,0.00202634892873398
993.839998529575,0.611633293980423,0.343693304822279,0.0021775993134803
993.843999550044,0.611709516988552,0.338674736818776,0.00225794944722931
993.847998082317,0.611694896859614,0.334361534666217,0.00225875854075098
993.851999102786,0.611493352105153,0.331136981070691,0.00216567106958421
993.855997635059,0.610944981981837,0.32952890352156,0.0019622790029739
993.859998655528,0.609881742305991,0.330189680412781,0.0016411547538757
993.863999675997,0.608267477454348,0.333725070734778,0.00122181669472921
993.867998208269,0.60640119204238,0.340327297365805,0.000765979042476894
993.871999228739,0.605006952523207,0.349298317953741,0.000370921914224704
993.875997761011,0.604885039102356,0.358805961660858,0.000129295338162354
993.87999878148,0.606143384096854,0.366385855741499,7.81321670325878e-05
993.883999801949,0.607966504830573,0.370219223024659,0.000185494808436295
993.887998334222,0.609492011469789,0.370097509577837,0.000386047776456572
993.891999354691,0.610470344609385,0.36703889750901,0.000621529309455784
993.895997886964,0.611019692714533,0.362278940485779,0.000854964695737075
993.899998907433,0.611315594914207,0.356758153979247,0.00106674778006119
993.903999927902,0.611487449294677,0.351083668732899,0.00124698478300931
993.907998460174,0.611592677645338,0.345637684571616,0.00138924428910651
993.911999480644,0.611629044708544,0.340719771316423,0.00148583178606726
993.915998012916,0.611534889179236,0.336667604708742,0.00152474849431006
993.919999033385,0.611181379788087,0.33393848139035,0.00148921625192511
993.924000053855,0.610398960377491,0.333134919910752,0.00136174012300826
993.927998586127,0.609073708377551,0.334915935293908,0.00113491466701555
993.931999606596,0.607326390843729,0.339728141533192,0.0008272334406447
993.935998138869,0.605679700021094,0.347364913239321,0.000493156395185067
993.939999159338,0.60494017649726,0.356561707988027,0.000211078996362399
993.94399769161,0.605586804471536,0.365091003434806,4.65043668684698e-05
993.94799871208,0.607192077505855,0.370711702372317,1.79637737324713e-05
993.951999732549,0.608843498925381,0.372419324183265,9.84994254819288e-05
993.955998264821,0.610025040804696,0.370718493703577,0.000244656405604824
993.95999928529,0.610730002878734,0.366778724098555,0.000420028624900206
993.963997817563,0.611115784734882,0.36165612170649,0.000601204883585537
993.967998838032,0.611331307676888,0.356084393439246,0.000774598578939591
993.971999858501,0.611463989715815,0.350530542217855,0.000931834926031117
993.975998390774,0.611536760465487,0.345318948530807,0.00106564671125558
993.979999411243,0.611517532493393,0.340761034798418,0.00116639455092679
993.983997943515,0.611311297690963,0.337252783584443,0.00121976363450219
993.987998963985,0.610765251163882,0.335329713442448,0.00120689747288498
993.991999984454,0.609728087589645,0.335641611043169,0.00110937069637029
993.995998516726,0.608191038969209,0.338777846380779,0.000920830593669455
993.999999537195,0.606476459997133,0.34490438543488,0.000661717714225057
994.003998069468,0.605282328562463,0.353309888380153,0.000384708995821241
994.007999089937,0.605293550609406,0.362208601194566,0.00015742938403033
994.012000110406,0.606502822766948,0.369273576965248,2.84055603537002e-05
994.015998642679,0.60814981310901,0.37284475679415,5.81193135499573e-06
994.019999663148,0.609511812214842,0.372751180149792,6.67554655380177e-05
994.02399819542,0.61038988790846,0.369910007941453,0.000180224347567797
994.02799921589,0.610889555494495,0.365428196001564,0.00032127985863693
994.031997748162,0.611163927740113,0.360158326021896,0.000473476228133948
994.035998768631,0.611326896261704,0.3546668631566,0.000626415328027896
994.0399997891,0.611427966484689,0.34932728172174,0.000772526479274118
994.043998321373,0.611460459856784,0.344445450712439,0.000903821147742128
994.047999341842,0.611361369625609,0.340370281622292,0.00100891446214483
994.051997874114,0.611004879719011,0.337568316341572,0.0010710801015457
994.055998894584,0.6102316839578,0.336642993911855,0.00106910942486575
994.059999915053,0.608949337477686,0.338240540290993,0.000983762887800319
994.063998447325,0.607307986542317,0.342779837496111,0.000810846418679095
994.067999467795,0.605838546221452,0.350024361736701,0.000574863456317628
994.071998000067,0.605278703797178,0.35871703861622,0.000329128417325172
994.075999020536,0.605972740860352,0.36672853480706,0.000133465307659427
994.080000041006,0.607456315617027,0.371995571176832,2.40767064695942e-05
994.083998573278,0.608936344935542,0.373637602410658,2.87650398533599e-06
994.087999593747,0.609992758591463,0.372123317317166,5.04344393293265e-05
994.09199812602,0.610627868003174,0.368496932955214,0.000143682826675345
994.095999146489,0.610980545560795,0.36370524642374,0.000264540135343436
994.099997678761,0.611181640421871,0.358418941455586,0.00040073039959359
994.10399869923,0.611307920094374,0.353080962559944,0.00054383975697565
994.1079997197,0.611376790888733,0.348014068805613,0.000686699222302679
994.111998251972,0.611353336908779,0.343537325428137,0.000820436197100224
994.115999272441,0.61114309704617,0.340055794182291,0.000931624366685563
994.119997804714,0.610599028361752,0.338109038237466,0.00100060579939338
994.123998825183,0.609584163313732,0.338339756898106,0.00100340390865576
994.127999845652,0.60811469799813,0.341314867255304,0.000920313997588725
994.131998377925,0.606535977728051,0.347166375743714,0.000750717521319973
994.135999398394,0.605522620891402,0.355162904710657,0.000524847864938571
994.139997930666,0.605652842023473,0.363565820855861,0.000297492658709809
994.143998951135,0.606819596441617,0.370197387749572,0.000121605475014645
994.147999971605,0.608314750914781,0.373570920074693,2.38473395448193e-05
994.151998503877,0.609534069486556,0.373562876996285,2.30828392482312e-06
994.155999524346,0.610321677940056,0.370997257252214,4.05918784313341e-05
994.159998056619,0.610773845457191,0.366860036005369,0.000121123804119128
994.163999077088,0.611026321906107,0.361920514065965,0.000230351704976247
994.168000097557,0.611179502200613,0.356703948491954,0.000358816986234772
994.17199862983,0.611275645072907,0.351571944409165,0.000499471888396732
994.175999650299,0.611304312029367,0.346833118820555,0.000645225769731317
994.179998182571,0.611201574510282,0.342843929562024,0.000785959088286268
994.183999203041,0.61084483348143,0.340076701613907,0.000905568851317395
994.187997735313,0.610084190487123,0.339132808265939,0.000980647391690152
994.191998755782,0.608845271608991,0.340643267365191,0.000984033420604639
994.195999776251,0.607300940474494,0.344997358514009,0.000896268725360526
994.199998308524,0.605984910490175,0.351927137779189,0.000722091849596304
994.203999328993,0.605573818681882,0.36018214947662,0.000498717232607628
994.207997861265,0.606302133746715,0.367731167737819,0.000282117920656865
994.211998881735,0.607681583842385,0.372686721934765,0.000118596720511032
994.215999902204,0.609016519406542,0.374288912027591,2.73542885633709e-05
994.219998434476,0.609964379634988,0.372974163693682,4.34513505729757e-06
994.223999454946,0.610536083528942,0.36967120852177,3.59415251367652e-05
994.227997987218,0.6108570249082,0.36522666965443,0.000108648984015504
994.231999007687,0.611043684620613,0.360252569434908,0.000212201419164655
994.236000028157,0.611163132832858,0.355167261364421,0.000339266037788719
994.239998560429,0.611227847136087,0.350289511999712,0.00048379982119726
994.243999580898,0.611200861026573,0.345943165668866,0.000638455946419785
994.247998113171,0.610989011327252,0.342539286572496,0.000791269439297194
994.25199913364,0.610451618679258,0.340618800549552,0.000922454545399369
994.255997665912,0.609464781952867,0.340815667441614,0.0010037295351895
994.259998686381,0.60806360809653,0.343674537802329,0.00100437601216521
994.263999706851,0.606606053553145,0.349296024265667,0.000906370697021017
994.267998239123,0.605740373417059,0.35693260986075,0.000721836523836361
994.271999259592,0.605959098412993,0.3648941543814,0.000495660120484664
994.275997791865,0.607084478889928,0.371145229975028,0.000284057309794611
994.279998812334,0.608453093277546,0.374358323649596,0.000127005534583545
994.283999832803,0.609551729095222,0.374450994327594,3.8064489830871e-05
994.287998365076,0.610259779104151,0.372162509151673,1.23646261667122e-05
994.291999385545,0.610668007810894,0.368369554783878,3.88986126138904e-05
994.295997917817,0.610899346145698,0.363766010269852,0.00010743918101919
994.299998938286,0.611042778475684,0.358838383375337,0.000210370982932101
994.303999958756,0.611133736901971,0.353935219388064,0.000342169510784199
994.307998491028,0.611158637258767,0.349365649328434,0.000497574804863411
994.311999511497,0.611053343922422,0.345491041356087,0.000668558647446684
994.31599804377,0.610699298696634,0.342786874942244,0.000840361734392432
994.319999064239,0.609956313414958,0.341850643910072,0.000987961113691016
994.324000084708,0.60876538733291,0.343298310263335,0.00107663984880158
994.327998616981,0.607313980508237,0.347493202212757,0.00107180114108069
994.33199963745,0.606128999147484,0.354143444651143,0.000958551712987468
994.335998169722,0.605832254515654,0.362012460589359,0.000758560389620491
994.339999190192,0.606578249398542,0.369164467622196,0.000524497309418698
994.343997722464,0.60786950860499,0.373869430746137,0.000311972147010111
994.347998742933,0.609084052116362,0.375468735726849,0.000155398813616541
994.351999763402,0.60993823007519,0.374366977035421,6.44519827187389e-05
994.355998295675,0.610452566047312,0.37139042517508,3.45280244558451e-05
994.359999316144,0.610743389216365,0.367296125440619,5.72128780931165e-05
994.363997848416,0.610915916363266,0.362642701374979,0.000125172463034138
994.367998868886,0.611028458484543,0.357824489531784,0.000233254067280673
994.371999889355,0.611088821751181,0.353154523787559,0.000377728388350617
994.375998421627,0.611058562389552,0.34895911364787,0.00055400417426457
994.379999442097,0.610846591104878,0.345652835211759,0.000752739061895388
994.383997974369,0.610319372883599,0.343775941002526,0.000954798273999613
994.387998994838,0.60936565848886,0.343953281415344,0.00112740824088357
994.392000015308,0.608034917732223,0.346710497767823,0.00122703195210423
994.39599854758,0.60668789260965,0.352125560013716,0.00121481808463912
994.399999568049,0.60594134928785,0.359447351295297,0.00108120883415407
994.403998100321,0.60622000966083,0.367040617863151,0.00085971468998334
994.407999120791,0.607304254589206,0.372998803007751,0.000610867727126475
994.411997653063,0.608569126747272,0.376124881907733,0.000389661311863375
994.415998673532,0.609566217862027,0.376362462362002,0.000226293592619395
994.419999694002,0.610203665770431,0.374374965841169,0.000128381826432562
994.423998226274,0.61057107970906,0.370943206818419,9.25989855302784e-05
994.427999246743,0.610781985362767,0.366693257356611,0.000113339753241722
994.431997779016,0.610915799701102,0.362075482817569,0.000186287203781319
994.435998799485,0.611001460746562,0.357424466578826,0.000309101738875874
994.439999819954,0.611022479016199,0.353047596253645,0.000480270102932811
994.443998352226,0.610915125977507,0.34930868046418,0.000695904331090637
994.447999372696,0.61056565146103,0.346684161064769,0.000944266848221739
994.451997904968,0.609844155304902,0.345766920075895,0.00119893314733823
994.455998925437,0.608705370140474,0.347160671970459,0.00141480911247806
994.459999945907,0.607344788945381,0.351211873252194,0.00153528211866655
994.463998478179,0.606273239819285,0.357620877551364,0.00151632396435183
994.467999498648,0.606061135190493,0.365181149954368,0.00135659917900751
994.471998030921,0.606809577889796,0.372051214721,0.00110456108946327
994.47599905139,0.608026133518346,0.376630343227268,0.000830097165904626
994.480000071859,0.609141442562073,0.37832934141633,0.000589169272321244
994.483998604132,0.609914075797636,0.377515330610562,0.000410023670186659
994.487999624601,0.610376106146001,0.374924239596926,0.000300418566904119
994.491998156873,0.610638505810887,0.371233105236605,0.000259661311118968
994.495999177342,0.610797329923345,0.366951129250416,0.000285899962364474
994.499997709615,0.610903092706257,0.36244878242428,0.000379011665121471
994.503998730084,0.610959015223854,0.358030984690065,0.000541034409720604
994.507999750553,0.610925478105844,0.354023342391647,0.000774214934634231
994.511998282826,0.610714085092707,0.350841007170657,0.00107589087078182
994.515999303295,0.610199099043367,0.349022133675422,0.00142980057619656
994.519997835567,0.609281922813291,0.349185168208502,0.00179589340843506
994.523998856037,0.608023361458161,0.351847203615687,0.00210664251505502
994.527999876506,0.606779252529585,0.357084677295334,0.00228271454304619
994.531998408778,0.606129863332632,0.364170832255546,0.00227174718597015
994.535999429248,0.606445889916534,0.37154266435066,0.00208513795276582
994.53999796152,0.607489400849348,0.37740684150378,0.00179338172643788
994.543998981989,0.608668048970894,0.380654301907014,0.00148221669135182
994.548000002458,0.609577602527134,0.381224485815156,0.00121411803584802
994.551998534731,0.610151315046298,0.379702756611706,0.00102043886990895
994.5559995552,0.610481148264778,0.376780229034553,0.000913498818522219
994.559998087472,0.610672855654888,0.373017497864848,0.000899233700056887
994.563999107942,0.610797546261979,0.368827499725712,0.000984123672696649
994.567997640214,0.610878085764912,0.364525990084015,0.00117826058430568
994.571998660683,0.610895178642869,0.360410800200445,0.00149559290913747
994.575999681153,0.610785855596495,0.356838928583999,0.00194997554920298
994.579998213425,0.610441703383117,0.354279075294589,0.00254497988904244
994.583999233894,0.609743553090623,0.353315544972485,0.00325655354368802
994.587997766167,0.608659079333117,0.354547799591036,0.00401394994403823
994.591998786636,0.607387579095928,0.358333563717572,0.00469687935719526
994.595999807105,0.606417088548487,0.364415333484151,0.00517254426366689
994.599998339377,0.606268588513248,0.371669965693311,0.00536910059020517
994.603999359847,0.607008968915983,0.378365302194882,0.00532781671025869
994.607997892119,0.608159740063902,0.382976698241182,0.00517750451713803
994.611998912588,0.609188455717879,0.384889523140503,0.0050622578102671
994.615999933058,0.609888813325761,0.384340370590227,0.00509534492589309
994.61999846533,0.610314779145113,0.381875926687447,0.00536295431057157
994.623999485799,0.610599067779481,0.377944753942116,0.00595326492018015
994.627998018072,0.610898268796505,0.372754117231216,0.00699379482853108
994.631999038541,0.611415695691282,0.366215031494709,0.00871240002293115
994.63600005901,0.612462325718156,0.357899832342207,0.0115733707056299
994.639998591283,0.614467998667342,0.347036673013704,0.0166043219020495
994.643999611752,0.617717050914502,0.332644033084995,0.0261635765277641
994.647998144024,0.621511932663491,0.314000047871039,0.0455975249029386
994.651999164493,0.622815739095075,0.291478192126369,0.0862517896298135
994.655997696766,0.615546339333554,0.26718867729975,0.16902965924685
994.659998717235,0.592422073103543,0.244447709552674,0.322566527212378
994.663999737704,0.55089699558952,0.226029812154335,0.560727241227373
994.667998269977,0.50510157593395,0.212649214173371,0.830323830042706
994.671999290446,0.489616265745137,0.203028442077697,0.990943440485784
994.675997822718,0.514602339316843,0.196306644862875,0.94362586357587
994.679998843188,0.544430902430884,0.194299856042425,0.757536627147932
994.683999863657,0.565917666320934,0.197407936452981,0.552172132272264
994.687998395929,0.581899583002413,0.203069485395357,0.385256574960339
994.691999416399,0.592156128138814,0.209972650399088,0.266015214310283
994.695997948671,0.598742313441007,0.217700515633136,0.18500126065775
994.69999896914,0.603016473724369,0.225756475996605,0.130526238695453
994.703999989609,0.60574322079282,0.233897050722877,0.0935379357812929
994.707998521882,0.607430943010467,0.242123817093694,0.0678654557364665
994.711999542351,0.6082969679522,0.250642544168551,0.0495171121106124
994.715998074623,0.608383101022376,0.259862550421218,0.0359857092858141
994.719999095093,0.607676458780645,0.270306103175738,0.0257711540513823
994.724000115562,0.606304784316472,0.282378690525813,0.0180674916950354
994.727998647834,0.604763582149651,0.295982057172306,0.0125045536786987
994.731999668304,0.603931326762605,0.310114215512823,0.00887247053636709
994.735998200576,0.604540233655111,0.322855650730553,0.0068702610792405
994.739999221045,0.606367142091904,0.332149415154938,0.00601963386306321
994.743997753318,0.608375215509964,0.337032347673351,0.00580028734149877
994.747998773787,0.609846470735388,0.338066065196378,0.00582669930391183
994.751999794256,0.610727757068425,0.336544567624449,0.00588871249367138
994.755998326528,0.611207951539789,0.333637957822781,0.00589730416691235
994.759999346998,0.611472989148891,0.330144044383253,0.00582415997961873
994.76399787927,0.611635347411762,0.326551440027832,0.00566367951124641
994.767998899739,0.611733494091079,0.323180594588594,0.00541293308374631
994.771999920209,0.611746556423408,0.320325084052585,0.00506228176861762
994.775998452481,0.611586470902212,0.31835640084782,0.00459414576006366
994.77999947295,0.611096137675136,0.317788555565592,0.00399017843392418
994.783998005223,0.610094884262412,0.31927081830454,0.00324890226925993
994.787999025692,0.608506985491319,0.323440017928344,0.00241159889575727
994.792000046161,0.606569474298437,0.330578452845264,0.00158109667542375
994.795998578433,0.604972203541493,0.34013519189677,0.000905910815662979
994.799999598903,0.604596977523843,0.350413454068695,0.000515643916672423
994.803998131175,0.605735707491183,0.35894580991843,0.000444877103211979
994.807999151644,0.607638912467556,0.363727151565801,0.00061960920631474
994.811997683917,0.609318897494524,0.364344840716404,0.000921389158892243
994.815998704386,0.610418427703839,0.361772903034962,0.00125367496820495
994.819999724855,0.611038306874733,0.357322314003547,0.00156064391267466
994.823998257128,0.611368391801102,0.352018619035063,0.00181683247189887
994.827999277597,0.611555392618722,0.346523306107718,0.002012662764505
994.831997809869,0.611669671286106,0.341241019694161,0.00214396399543667
994.835998830338,0.611718273575572,0.336469757709308,0.00220506282617491
994.839999850808,0.611648089676102,0.332530615471265,0.0021850009299779
994.84399838308,0.611336444982615,0.329857387630787,0.0020675432367082
994.847999403549,0.610609851009869,0.329034188113508,0.00183689744435981
994.851997935822,0.609328658997303,0.330727259777661,0.00149126129782885
994.855998956291,0.607559742679414,0.335441335906015,0.00106144359610716
994.85999997676,0.605769027350076,0.343089628971341,0.00062123209543135
994.863998509033,0.604782119205819,0.352548323116256,0.000270126491895518
994.867999529502,0.605228505870824,0.361637780149465,8.59886671386832e-05
994.871998061774,0.606824649953163,0.367969812827905,8.25579675452113e-05
994.875999082244,0.608606039196135,0.37028293988641,0.000214464371578218
994.880000102713,0.609923855094349,0.368939692622706,0.000418596248789855
994.883998634985,0.610718992805383,0.365141556347064,0.0006455652905957
994.887999655454,0.611152989602027,0.360036138441232,0.000865883431245903
994.891998187727,0.611390649559993,0.354429808912689,0.00106415426753917
994.895999208196,0.611534068634891,0.348828795486754,0.00123215154236389
994.899997740469,0.611616446209645,0.343567789977651,0.00136333792408347
994.903998760938,0.611614270426745,0.338948845158537,0.00144870826995337
994.907999781407,0.611440440072484,0.335347678511865,0.00147440011751839
994.911998313679,0.610944514829146,0.33327844382769,0.00142224945618279
994.915999334149,0.609961864725271,0.333385087101937,0.00127563903032945
994.919997866421,0.608443231534308,0.336290909836425,0.00103227125842017
994.92399888689,0.60664949717018,0.342256115340057,0.000719711381893338
994.92799990736,0.605251219582277,0.35071065173996,0.00040030093041638
994.931998439632,0.605023923058232,0.3599734723342,0.000150893692201744
994.935999460101,0.606131283654181,0.367658571099122,2.38234583065473e-05
994.939997992374,0.607854211188387,0.371868904566188,2.26633732642994e-05
994.943999012843,0.609353809647684,0.372212413785573,0.000114784604007544
994.948000033312,0.61034033577898,0.369563689669981,0.000260165279876127
994.951998565584,0.610904587181183,0.365105374112102,0.000428286562872671
994.955999586054,0.611211104731389,0.359773978853017,0.000600140406925675
994.959998118326,0.611388817410143,0.354190697302569,0.000764539713860345
994.963999138795,0.611499087428881,0.348752916038239,0.000913955864678504
994.967997671068,0.6115439501513,0.34376660847647,0.00104075072265757
994.971998691537,0.611468741636617,0.33956608687976,0.00113402006817947
994.975999712006,0.611153792676943,0.33659717003223,0.00117776517614622
994.979998244279,0.610435907947387,0.335449127477823,0.00115203398678919
994.983999264748,0.609196564716636,0.336781557809265,0.00103964292402132
994.98799779702,0.607531650658202,0.341078741921879,0.000839352364535804
994.991998817489,0.60591868554223,0.348228645234287,0.000579418148134887
994.995999837959,0.605124117599696,0.357109384832612,0.000317422985623842
994.999998370231,0.605641418325734,0.365619611538976,0.000116839812600039


==> E_filtered_min1e23.csv <==
t_rt,E_full,E_low,E_high
40.0000001473274,0.46911601091341,0.160830206299224,0.425248645886401
40.0025000484891,0.469673713865134,0.161810064434982,0.39937148212922
40.0049999496508,0.470196155938172,0.162845693734723,0.374959172421981
40.0075000963583,0.470684540399346,0.163934014089235,0.35197481453653
40.00999999752,0.471140269055039,0.165072106743731,0.33037122630841
40.0125001442274,0.471564875791581,0.166257202455668,0.310093921277525
40.0150000453891,0.471959960688034,0.167486663463103,0.291083536287514
40.0174999465508,0.472327167411251,0.168757971701766,0.273277799190297
40.0200000932583,0.472668139888322,0.170068716760358,0.256613088362115
40.02249999442,0.472984510021043,0.171416585259267,0.241025657945041
40.0250001411274,0.473277866339648,0.172799348077458,0.22645256923263
40.0275000422891,0.473549745849554,0.174214853280593,0.21283239810876
40.0299999434508,0.473801626451548,0.175661016473904,0.200105749374198
40.0325000901583,0.474034910869606,0.177135816631751,0.188215610261398
40.03499999132,0.47425093190519,0.178637285633945,0.177107589884934
40.0375001380274,0.47445095188672,0.180163508449577,0.166730058502161
40.0400000391891,0.474636145853824,0.181712612800583,0.157034207216878
40.0424999403508,0.47480762428648,0.183282769785784,0.147974051992803
40.0450000870582,0.474966428724839,0.184872188442496,0.13950639745086
40.0474999882199,0.475113521991732,0.186479110949688,0.131590761863153
40.0500001349274,0.475249811082289,0.188101813736348,0.124189281728661
40.0525000360891,0.475376128037382,0.189738601755751,0.117266600115988
40.0549999372508,0.47549325183576,0.191387813300386,0.110789745077966
40.0575000839582,0.475601890252333,0.193047812784262,0.104728002424224
40.0599999851199,0.475702712326069,0.194716996209105,0.0990527896005495
40.0625001318274,0.475796328982776,0.19639378893586,0.0937375244576416
40.0650000329891,0.475883300217045,0.198076643537441,0.0887574966402601
40.0674999341508,0.475964155703266,0.199764046650891,0.0840897522879474
40.0700000808582,0.476039367236065,0.201454509661467,0.0797129694991401
40.0724999820199,0.476109387573784,0.203146585143817,0.0756073474455723
40.0750001287274,0.476174612770885,0.20483884969488,0.071754501436029
40.0775000298891,0.476235413113884,0.20652991941461,0.0681373607374871
40.0799999310508,0.476292135145609,0.208218450053517,0.0647400761047267
40.0825000777582,0.476345087840096,0.209903130359367,0.0615479296137276
40.0849999789199,0.476394560150477,0.211582693947826,0.0585472535783905
40.0875001256273,0.476440819069158,0.213255912214277,0.0557253537446975
40.090000026789,0.47648410373645,0.214921602479825,0.0530704337649463
40.0924999279507,0.47652463747261,0.216578623536196,0.0505715345033481
40.0950000746582,0.476562624750186,0.2182258809449,0.048218468872237
40.0974999758199,0.476598247324568,0.219862328859025,0.0460017631684323
40.1000001225273,0.476631678624592,0.221486969783441,0.0439126096062562
40.102500023689,0.476663070617679,0.223098853908082,0.0419428119014214
40.1049999248507,0.476692563747483,0.224697082745643,0.0400847436387001
40.1075000715582,0.476720297145879,0.226280810943853,0.0383313059170841
40.1099999727199,0.476746392413277,0.227849241953863,0.0366758871687719
40.1125001194273,0.476770956119253,0.229401628518477,0.0351123283738874
40.115000020589,0.476794090420927,0.230937277149924,0.0336348906312152
40.1175001672964,0.476815888980728,0.232455546650308,0.0322382228205505
40.1200000684582,0.476836433837015,0.233955843740086,0.0309173365120487
40.1224999696199,0.476855804000533,0.235437629512571,0.0296675777323237
40.1250001163273,0.476874076333848,0.236900414890066,0.0284846033924363
40.127500017489,0.47689131757593,0.238343757744663,0.0273643598985215
40.1300001641964,0.476907592639472,0.239767264631142,0.0263030626323176
40.1325000653581,0.476922956305571,0.241170587923574,0.0252971743204378
40.1349999665198,0.476937464253154,0.242553426638374,0.0243433914936486
40.1375001132273,0.476951165037941,0.243915524220113,0.0234386245173134
40.140000014389,0.47696410019955,0.245256665321702,0.0225799853978592
40.1425001610964,0.476976314791385,0.246576678364581,0.0217647723970972
40.1450000622581,0.476987850101307,0.247875430941769,0.0209904576133715
40.1474999634198,0.476998743736431,0.249152827380034,0.0202546752925867
40.1500001101273,0.477009033340047,0.250408808772718,0.0195552099413206
40.152500011289,0.477018752195331,0.251643349615472,0.0188899868024433
40.1550001579964,0.477027928233242,0.252856456568624,0.0182570612260625
40.1575000591581,0.477036590994939,0.25404816826067,0.0176546107991737
40.1599999603198,0.47704476469681,0.25521855127029,0.0170809269443199
40.1625001070272,0.477052475571713,0.256367700769876,0.0165344072114783
40.1650000081889,0.477059744958802,0.257495735291529,0.016013548480022
40.1675001548964,0.477066605868298,0.258602801662909,0.0155169403202977
40.1700000560581,0.47707307251777,0.259689061605645,0.01504325831071
40.1724999572198,0.477079169767966,0.260754701806342,0.0145912587286846
40.1750001039272,0.4770849122611,0.261799924341789,0.0141597728124304
40.1775000050889,0.477090316698466,0.262824949762778,0.013747702574259
40.1800001517964,0.47709540285492,0.263830015701042,0.0133540159522759
40.1825000529581,0.477100185178185,0.264815372660992,0.0129777421981349
40.1849999541198,0.477104678381076,0.265781283272328,0.0126179684711966
40.1875001008272,0.477108903278499,0.266728023304437,0.0122738363177822
40.1900000019889,0.477112867765605,0.267655874743394,0.0119445367684306
40.1925001486964,0.477116591091264,0.268565132071676,0.011629308858569
40.1950000498581,0.477120079284623,0.26945609340791,0.0113274352634338
40.1974999510198,0.47712334496836,0.270329066509907,0.0110382402873909
40.2000000977272,0.477126400501132,0.271184364924988,0.0107610870633768
40.2024999988889,0.477129251669949,0.272022304203327,0.0104953751651897
40.2050001455963,0.47713191534369,0.27284320721575,0.0102405388106463
40.207500046758,0.477134400190685,0.273647396927349,0.00999604373910952
40.2099999479197,0.477136718238506,0.274435199035081,0.00976138605418082
40.2125000946272,0.477138873636408,0.275206938014792,0.00953608970771368
40.2149999957889,0.477140875169403,0.275962941021764,0.00931970524455964
40.2175001424963,0.477142729173352,0.2767035351506,0.00911180778003795
40.220000043658,0.47714444274333,0.277429046652951,0.00891199623154596
40.2224999448197,0.477146020454599,0.278139800350437,0.00871989107625177
40.2250000915272,0.477147477342301,0.278836122413315,0.00853513400214441
40.2274999926889,0.477148813010124,0.279518330834173,0.00835738580930906
40.2300001393963,0.477150041505106,0.280186746924925,0.00818632557730727
40.232500040558,0.477151162543696,0.28084168341429,0.00802164939557741
40.2349999417197,0.477152182406339,0.281483453348892,0.00786306935226855
40.2375000884272,0.477153105620098,0.282112365597245,0.00771031287283179
40.2399999895889,0.477153933063318,0.282728723926972,0.00756312162024877
40.2425001362963,0.477154672979952,0.283332830879641,0.00742125091552024
40.245000037458,0.477155329678165,0.283924982943808,0.00728446874897404
40.2474999386197,0.477155914418267,0.284505473711357,0.00715255565033763
40.2500000853271,0.477156421067968,0.28507458696455,0.0070253022455448
40.2524999864888,0.477156864005963,0.285632608477875,0.00690251100475716
40.2550001331963,0.477157234596402,0.286179811933395,0.00678399324592757
40.257500034358,0.477157542495639,0.286716472464521,0.00666957064440314
40.2599999355197,0.4771577886306,0.287242857737223,0.00655907333901537
40.2625000822271,0.477157977448154,0.287759230566483,0.00645234032589038
40.2649999833888,0.477158111809514,0.288265848479173,0.00634921831347276
40.2675001300963,0.477158195933597,0.288762963332212,0.00624956187597986
40.270000031258,0.477158233877586,0.289250822283451,0.00615323255913934
40.2724999324197,0.477158225523198,0.289729665584528,0.00606009855551397
40.2750000791271,0.477158176253554,0.290199731602361,0.0059700343703285
40.2774999802888,0.477158079846587,0.290661248899618,0.00588292029564996
40.2800001269963,0.477157944169292,0.291114445748628,0.00579864294507801
40.282500028158,0.4771577673934,0.291559542480225,0.00571709379209424
40.2849999293197,0.477157560523279,0.291996757609446,0.00563817022917352
40.2875000760271,0.477157319909814,0.29242630002968,0.00556177368494488
40.2899999771888,0.477157046827329,0.292848374536165,0.00548781061568402
40.2925001238962,0.477156746902456,0.293263183814267,0.0054161917748112
40.2950000250579,0.477156416556822,0.293670922503803,0.00534683168023563
40.2974999262196,0.477156056346253,0.294071781703323,0.00527964903736923
40.3000000729271,0.47715567034558,0.294465949969714,0.00521456624936226
40.3024999740888,0.477155258969207,0.294853608873837,0.0051515092899764
40.3050001207962,0.477154825319866,0.29523493610963,0.00509040762081187
40.3075000219579,0.477154374453014,0.295610105358425,0.00503119397932448
40.3099999231196,0.477153899941644,0.295979282605931,0.00497380352006848
40.3125000698271,0.47715341004814,0.296342634369932,0.00491817498373323
40.3149999709888,0.477152898007455,0.296700318411207,0.00486424909982786
40.3175001176962,0.477152364847292,0.297052490863954,0.00481196959599115
40.3200000188579,0.47715181620462,0.297399306172894,0.00476128273723087
40.3225001655654,0.477151248615675,0.297740910284203,0.00471213697552194
40.3250000667271,0.477150672058898,0.298077450499897,0.00466448347488341
40.3274999678888,0.477150079957982,0.298409063572546,0.00461827496690762
40.3300001145962,0.477149475536556,0.29873588683626,0.00457346650726038
40.3325000157579,0.477148858270155,0.299058052953132,0.00453001490548337
40.3350001624653,0.477148230953503,0.299375692544912,0.00448787894382603
40.337500063627,0.477147586080405,0.299688929369701,0.00444701869953731
40.3399999647887,0.477146932430478,0.299997888967309,0.00440739670673253
40.3425001114962,0.47714626464064,0.300302688936484,0.00436897645215024
40.3450000126579,0.477145593086797,0.30060344832732,0.00433172373929103
40.3475001593653,0.477144913531395,0.300900278687953,0.0042956051159346
40.350000060527,0.477144223485423,0.301193288513891,0.00426058869023684
40.3524999616887,0.477143529287496,0.301482587381892,0.00422664416931051
40.3550001083962,0.477142822624193,0.301768276771567,0.00419374192984282
40.3575000095579,0.477142107276515,0.302050460427217,0.00416185399151565
40.3600001562653,0.477141382294774,0.302329236782418,0.00413095344872338
40.362500057427,0.477140655150314,0.302604704454934,0.00410101487871932
40.3649999585887,0.477139921330327,0.302876955440768,0.00407201342677582
40.3675001052962,0.477139184146162,0.303146081113403,0.00404392567651852
40.3700000064579,0.47713844156513,0.303412169761385,0.00401672886017743
40.3725001531653,0.477137695931067,0.303675309003221,0.00399040131138984
40.375000054327,0.477136941376261,0.303935580791593,0.00396492195631531
40.3774999554887,0.47713617990621,0.304193068807619,0.00394027081954615
40.3800001021961,0.477135414813213,0.304447853986186,0.0039164288956125
40.3825000033578,0.477134643944409,0.304700013470645,0.00389337775919717
40.3850001500653,0.477133872499597,0.304949624095609,0.00387110013290607
40.387500051227,0.477133099719033,0.305196759358802,0.00384957919179275
40.3899999523887,0.477132325607277,0.30544149084626,0.00382879885517421
40.3925000990961,0.477131544419718,0.305683887037999,0.00380874342175019
40.3950000002578,0.477130758041573,0.305924017603363,0.00378939813402893
40.3975001469653,0.477129969402161,0.306161950334308,0.00377074891288948
40.400000048127,0.477129178819225,0.30639775065282,0.00375278221818066
40.4024999492887,0.477128384284891,0.306631480658634,0.00373548504464342
40.4050000959961,0.477127590616748,0.306863203947241,0.00371884525465485
40.4074999971578,0.477126796362189,0.307092979484326,0.00370285101015641
40.4100001438652,0.477125997304555,0.307320864631138,0.00368749087571262
40.412500045027,0.477125196409094,0.30754691810184,0.00367275416349053
40.4149999461887,0.477124393945809,0.307771196678054,0.00365863051868257
40.4175000928961,0.47712358791916,0.307993754407547,0.00364511001074905
40.4199999940578,0.477122780074183,0.308214645473488,0.00363218334547949
40.4225001407652,0.477121972459582,0.308433922680078,0.00361984173042468
40.4250000419269,0.47712116406268,0.308651635538763,0.00360807674275939
40.4274999430886,0.477120357321268,0.308867834720055,0.00359688048983563
40.4300000897961,0.47711954509731,0.309082566296033,0.00358624510823962
40.4324999909578,0.477118733866062,0.309295880428213,0.00357616359224911
40.4350001376652,0.477117920811933,0.309507822902456,0.00356662894483663
40.4375000388269,0.477117103488876,0.309718438681124,0.00355763461240926
40.4399999399886,0.477116286763214,0.309927773643646,0.00354917465909538
40.4425000866961,0.477115472146348,0.310135871484259,0.00354124348249865
40.4449999878578,0.477114657937714,0.310342774151505,0.00353383575188715
40.4475001345652,0.477113842373884,0.310548522022657,0.00352694642342496
40.4500000357269,0.477113027422452,0.310753156763953,0.00352057093512835
40.4524999368886,0.477112208473288,0.310956716861117,0.0035147047281772
40.455000083596,0.47711138829651,0.311159242936839,0.00350934383457729
40.4574999847577,0.477110566518898,0.311360773840716,0.0035044845281557
40.4600001314652,0.477109746566775,0.311561348169066,0.00350012352068989
40.4625000326269,0.477108928364648,0.311761001995629,0.00349625781817567
40.4649999337886,0.477108108692259,0.311959770586657,0.00349288463720218
40.467500080496,0.477107290778411,0.31215769025505,0.00349000163587221
40.4699999816577,0.477106471342353,0.312354794361216,0.00348760654767256
40.4725001283652,0.477105650829839,0.312551118592738,0.00348569751480624
40.4750000295269,0.477104829976502,0.312746696559325,0.00348427288521271
40.4774999306886,0.477104006584997,0.312941561311948,0.00348333129463594
40.480000077396,0.477103185333537,0.313135746334232,0.00348287188323354
40.4824999785577,0.477102364031689,0.313329283040977,0.00348289395336688
40.4850001252652,0.477101547079833,0.313522203351984,0.00348339725361243
40.4875000264269,0.477100725636028,0.313714535799899,0.00348438142489048
40.4899999275886,0.477099907330419,0.31390631284484,0.00348584683007006
40.492500074296,0.477099087048388,0.314097563972846,0.00348779370913021
40.4949999754577,0.477098263256082,0.314288317787999,0.00349022259588534
40.4975001221651,0.477097441152033,0.314478605922496,0.00349313465858938
40.5000000233268,0.47709661963333,0.314668456532635,0.00349653115842569
40.5024999244885,0.477095800537903,0.314857897904723,0.00350041373676706
40.505000071196,0.477094985706109,0.315046958238592,0.00350478440240986
40.5074999723577,0.477094166814415,0.315235662326699,0.00350964499858136
40.5100001190651,0.477093349002092,0.315424039436602,0.00351499818303566
40.5125000202268,0.477092531105944,0.315612116494488,0.00352084653513995
40.5150001669343,0.477091708811876,0.315799919030847,0.00352719285604002
40.517500068096,0.477090888044473,0.315987475651697,0.00353404065960319
40.5199999692577,0.477090067999217,0.316174811454734,0.0035413935029517
40.5225001159651,0.47708925439106,0.316361954371371,0.00354925564187396
40.5250000171268,0.47708843618083,0.316548924838538,0.00355763092864641
40.5275001638343,0.477087622168923,0.316735752396624,0.00356652435552027
40.530000064996,0.477086807908574,0.316922460089176,0.00357594057174664
40.5324999661577,0.477085989449189,0.317109071884062,0.00358588455975982
40.5350001128651,0.47708516943051,0.317295613581753,0.00359636192873532
40.5375000140268,0.477084354211995,0.31748211230524,0.00360737878098824
40.5400001607342,0.477083536691926,0.31766858910511,0.00361894109817139
40.5425000618959,0.477082722878148,0.317855069779469,0.00363105575245967
40.5449999630576,0.477081911978176,0.318041577982319,0.00364372978218989
40.5475001097651,0.477081099694112,0.318228135742595,0.00365697041795196
40.5500000109268,0.477080285376854,0.31841476685752,0.00367078530013325
40.5525001576342,0.477079471814333,0.318601496286033,0.00368518260663687
40.5550000587959,0.477078655557165,0.318788346549998,0.00370017066315016
40.5574999599576,0.477077843112179,0.318975343276631,0.00371575862493006
40.5600001066651,0.477077030819266,0.319162507717176,0.00373195580701069
40.5625000078268,0.477076221539035,0.319349863795374,0.00374877218595539
40.5650001545342,0.477075411331107,0.319537432491844,0.00376621796796262
40.5675000556959,0.477074602846801,0.319725238228554,0.0037843040288737
40.5699999568576,0.477073792288078,0.319913302671079,0.00380304142274481
40.5725001035651,0.477072979363753,0.320101648820583,0.00382244184201807
40.5750000047268,0.477072167429814,0.320290300777376,0.00384251750006825
40.5775001514342,0.47707135970197,0.320479282617362,0.00386328143884546
40.5800000525959,0.477070549438847,0.320668613992593,0.00388474672051084
40.5824999537576,0.477069746237558,0.320858320315043,0.00390692773347257
40.585000100465,0.477068939570589,0.321048420677645,0.00392983868832247
40.5875000016267,0.477068135600516,0.321238939691654,0.00395349499532076
40.5900001483342,0.477067327377217,0.321429897890902,0.00397791214049206
40.5925000494959,0.477066518048809,0.321621319350468,0.00400310660062473
40.5949999506576,0.477065711043885,0.321813227740192,0.00402909558578818
40.597500097365,0.477064906424947,0.32200564541278,0.00405589694715338
40.5999999985267,0.477064100818308,0.322198593674735,0.00408352930455324
40.6025001452342,0.477063300459079,0.322392096644396,0.00411201237249855
40.6050000463959,0.477062498398247,0.322586173722115,0.00414136608360027
40.6074999475576,0.477061697366205,0.322780849238177,0.00417161168530708
40.610000094265,0.477060893850937,0.322976145063915,0.0042027710585732
40.6124999954267,0.477060088055946,0.323172083065487,0.00423486675194279
40.6150001421341,0.477059286567959,0.32336868892687,0.00426792291159994
40.6175000432958,0.477058482997354,0.323565982547893,0.00430196420261833
40.6199999444576,0.477057683791328,0.323763988161148,0.00433701669800248
40.622500091165,0.477056888734713,0.323962728210708,0.00437310756479093
40.6249999923267,0.477056090810181,0.324162222069366,0.00441026469196234
40.6275001390341,0.477055292890814,0.324362493438618,0.0044485174228166
40.6300000401958,0.477054491674857,0.324563564229579,0.00448789626224455
40.6324999413575,0.477053693750866,0.32476545950302,0.004528433293358
40.635000088065,0.477052892868246,0.324968199221254,0.00457016139540633
40.6374999892267,0.477052095684947,0.325171807355758,0.00461311558053687
40.6400001359341,0.477051302195697,0.3253763060559,0.00465733214992119
40.6425000370958,0.477050508681051,0.325581715933309,0.00470284903647274
40.6449999382575,0.477049714788571,0.32578805835338,0.00474970564223355
40.647500084965,0.477048920374748,0.325995355596454,0.00479794320948007
40.6499999861267,0.477048125296279,0.326203629750998,0.00484760483517951
40.6525001328341,0.477047329757161,0.326412902147239,0.00489873537849221
40.6550000339958,0.477046533961083,0.326623194663449,0.0049513820599717
40.6574999351575,0.47704574140878,0.326834528506331,0.00500559403826524
40.6600000818649,0.477044951887432,0.327046924723604,0.00506142315671072
40.6624999830266,0.477044161887075,0.327260401787851,0.00511892317269874
40.6650001297341,0.477043374284996,0.327474980164767,0.00517815051234169
40.6675000308958,0.477042582274421,0.327690678317214,0.00523916428625128
40.6699999320575,0.477041789218258,0.327907516606969,0.00530202626479942
40.6725000787649,0.477040998548733,0.328125514741845,0.00536680135478306
40.6749999799266,0.477040210607914,0.328344690660047,0.00543355744461828
40.6775001266341,0.477039422024631,0.328565060121893,0.00550236592996809
40.6800000277958,0.477038636092376,0.328786640708902,0.00557330186122295
40.6824999289575,0.477037852323216,0.329009447241423,0.00564644380183591
40.6850000756649,0.477037067277442,0.329233493191334,0.00572187417949065
40.6874999768266,0.477036280537083,0.329458792861797,0.00579967989553606
40.6900001235341,0.477035492375106,0.32968535813339,0.00587995164114363
40.6925000246958,0.477034706224125,0.329913201640218,0.00596278551005116
40.6949999258575,0.477033918920512,0.330142331960537,0.00604828232321041
40.6975000725649,0.47703313712579,0.330372757937368,0.00613654845646555
40.6999999737266,0.477032357262474,0.330604484597572,0.00622769601900348
40.702500120434,0.477031575753287,0.330837513906057,0.00632184280870183
40.7050000215957,0.47703079554893,0.33107184847716,0.00641911345331655
40.7075001683032,0.477030013004074,0.33130748562175,0.0065196389819761
40.7100000694649,0.477029231552336,0.331544423441026,0.00662355823284653
40.7124999706266,0.477028451328856,0.331782654621363,0.00673101770744203
40.715000117334,0.477027672262242,0.33202216785148,0.00684217222486482
40.7175000184957,0.477026894281206,0.332262948071013,0.00695718600639518
40.7200001652032,0.477026120132127,0.332504976247783,0.00707623272945804
40.7225000663649,0.47702534589635,0.332748227065221,0.00719949652646689
40.7249999675266,0.477024574390747,0.33299267155705,0.00732717241565541
40.727500114234,0.47702379833083,0.333238272283431,0.00745946728472657
40.7300000153957,0.477023024108404,0.3334849889602,0.00759660107947079
40.7325001621032,0.477022254611322,0.33373277279827,0.00773880764661578
40.7350000632649,0.477021486061817,0.333981564055314,0.00788633559185228
40.7374999644266,0.477020720800802,0.334231294989149,0.00803944984630821
40.740000111134,0.4770199575292,0.334481887119344,0.00819843295147149
40.7425000122957,0.477019198180485,0.334733250931343,0.00836358589616469
40.7450001590031,0.477018440980449,0.334985282564019,0.00853523007626581
40.7475000601648,0.477017684294448,0.33523786504177,0.00871370939399519
40.7499999613266,0.477016935977526,0.335490867034764,0.00889939159251262
40.752500108034,0.477016193717015,0.335744134710873,0.00909267050299102
40.7550000091957,0.47701546098207,0.335997496119262,0.0092939690586552
40.7575001559031,0.477014743521338,0.336250755932419,0.00950374126119794
40.7600000570648,0.477014039125283,0.336503690810284,0.00972247554859669
40.7624999582265,0.477013353920897,0.336756050057463,0.00995069758395768
40.765000104934,0.477012685877783,0.337007548450649,0.0101889741458769
40.7675000060957,0.477012046952599,0.337257868186333,0.0104379175864565
40.7700001528031,0.477011439861368,0.337506647603833,0.0106981900467577
40.7725000539648,0.477010866960651,0.337753478455801,0.0109705085604833
40.7749999551265,0.477010335968744,0.33799790401141,0.0112556517145754
40.777500101834,0.477009842523061,0.338239407134592,0.0115544649397474
40.7800000029957,0.47700938662246,0.338477411469184,0.0118678686017376
40.7825001497031,0.477008955460077,0.338711267855699,0.0121968647221077
40.7850000508648,0.477008527825925,0.338940251869855,0.0125425464315526
40.7874999520265,0.477008071499882,0.339163553773024,0.0129061072355775
40.7900000987339,0.477007548671607,0.339380270706643,0.0132888513017994
40.7924999998956,0.477006893829827,0.33958939036371,0.0136922046815654
40.7950001466031,0.477006028891487,0.339789780234926,0.0141177279517663
40.7975000477648,0.477004848777825,0.339980162641284,0.0145671282162766
40.7999999489265,0.477003239583451,0.340159095845379,0.0150422754356405
40.8025000956339,0.47700107693073,0.340324930543397,0.0155452172621459
40.8049999967956,0.476998246991625,0.340475762985047,0.0160781998415939
40.8075001435031,0.476994679047253,0.340609362488756,0.0166436911481657
40.8100000446648,0.476990398741174,0.340723077105364,0.0172444122586463
40.8124999458265,0.47698557331586,0.340813692297006,0.0178833796224668
40.8150000925339,0.476980634948468,0.340877260423057,0.0185639638048123
40.8174999936956,0.476976389059001,0.340908854064854,0.0192899729424277
40.8200001404031,0.476974198795355,0.340902261734667,0.0200657751066725
40.8225000415648,0.476976191861278,0.340849591749899,0.0208964756126028
40.8249999427265,0.476985535280286,0.340740782310989,0.0217881720358202
40.8275000894339,0.477006732148062,0.340563006033482,0.0227483218258628
40.8299999905956,0.477045942174289,0.340299963607263,0.0237862601805294
40.832500137303,0.477111333724204,0.339931096429885,0.0249139269992509
40.8350000384647,0.477213337181866,0.339430718581509,0.0261468653105181
40.8374999396264,0.477364816229916,0.33876715127385,0.0275055770702803
40.8400000863339,0.477581009169405,0.337901932498099,0.0290173313273394
40.8424999874956,0.477879082000249,0.336789222373354,0.0307185340651479
40.845000134203,0.478277220581346,0.335375605379876,0.0326577785881879
40.8475000353647,0.478792986953992,0.333600458373304,0.0348996794807764
40.8499999365264,0.479440889918856,0.331397161304429,0.0375295822251812
40.8525000832339,0.480229075675234,0.328695376618768,0.0406591784275571
40.8549999843956,0.481155305660736,0.325424591047798,0.04443295493378
40.857500131103,0.482202515792261,0.32151897499738,0.0490352473712543
40.8600000322647,0.48333477050489,0.31692345844062,0.0546974348701909
40.8624999334264,0.484494560802605,0.311600594660138,0.061704484796426
40.8650000801339,0.485602739458728,0.305537497853886,0.0703996497827366
40.8674999812956,0.486562282198696,0.298751857045265,0.0811856925970075
40.870000128003,0.487266528466773,0.29129587402289,0.0945206255683137
40.8725000291647,0.487611636875297,0.283257059606896,0.110905771696155
40.8749999303264,0.487511545012898,0.274755198500101,0.130864205517782
40.8775000770338,0.486912609656741,0.265935464370563,0.154908496897929
40.8799999781955,0.485804205213322,0.256958365235463,0.183498242219581
40.882500124903,0.484222249195823,0.247987944824093,0.216990096610713
40.8850000260647,0.482244071439975,0.239179972786599,0.255585375884805
40.8874999272264,0.479975610862453,0.230671837154192,0.299282175389908
40.8900000739338,0.477534157526032,0.222575372852073,0.347839508535208
40.8924999750955,0.475031130660298,0.214973213221924,0.40075974531099
40.895000121803,0.472559063218872,0.207918516342953,0.457292813563641
40.8975000229647,0.470185221104071,0.201437437254582,0.516461857553834
40.8999999241264,0.467952000150873,0.195533416097344,0.57710674926819
40.9025000708338,0.465882247687744,0.190192328627481,0.63793979302524
40.9049999719955,0.463986718746499,0.185387714076999,0.697607703857052
40.9075001187029,0.46227100952288,0.181085489226363,0.754754867347016
40.9100000198646,0.460740284791824,0.177247837206072,0.808084328963976
40.9125001665721,0.459401275587236,0.173836134746505,0.856414019629337
40.9150000677338,0.458261947669431,0.170812964657505,0.898726053034957
40.9174999688955,0.457329855099206,0.168143341556283,0.93420693103434
40.9200001156029,0.456610070666262,0.165795325258302,0.962276263454216
40.9225000167646,0.456103512035335,0.163740197495786,0.982602054772739
40.9250001634721,0.455805990194239,0.161952367134676,0.995101436080244
40.9275000646338,0.455708075220813,0.160409119974556,0.999927135903636
40.9299999657955,0.45579560809809,0.159090307001828,0.997441429286205
40.9325001125029,0.456050706054057,0.157978019137856,0.988180644717853
40.9350000136646,0.456452905715047,0.157056289086165,0.972813819229274
40.9375001603721,0.456980372984022,0.156310822301138,0.952099477691534
40.9400000615338,0.457610979877969,0.155728769644227,0.926843931427309
40.9424999626955,0.458323189338413,0.155298538785076,0.897863817246934
40.9450001094029,0.459096755796862,0.155009628397665,0.865954687479641
40.9475000105646,0.459913178881415,0.154852498378171,0.831866488055012
40.950000157272,0.460756017473966,0.15481844972816,0.796286077780078
40.9525000584337,0.461610999787949,0.154899531717437,0.759826228794769
40.9549999595954,0.462466030230797,0.155088456465642,0.723020279050276
40.9575001063029,0.463311110675711,0.15537852703665,0.686321374838452
40.9600000074646,0.464138180585932,0.155763570686982,0.65010514621714
40.962500154172,0.464940935123409,0.156237894860333,0.614674868778026
40.9650000553337,0.465714615581038,0.156796224799624,0.580268138406675
40.9674999564954,0.466455793001988,0.15743366999565,0.547064354693074
40.9700001032029,0.467162171435114,0.158145684150026,0.51519245378717
40.9725000043646,0.467832399571904,0.15892802983278,0.484738460004561
40.975000151072,0.468465892865836,0.159776749749921,0.455752585048878
40.9775000522337,0.469062682897208,0.160688138367069,0.428255702814712
40.9799999533954,0.469623293511097,0.161658715704583,0.402245113691177
40.9825001001029,0.47014862619395,0.162685210708806,0.377699579850945
40.9850000012646,0.470639854250746,0.163764530785748,0.354583619877482
40.987500147972,0.471098358408822,0.164893755839757,0.332851160803871
40.9900000491337,0.471525642877546,0.166070109072324,0.312448544228181
40.9924999502954,0.471923308197884,0.167290951486183,0.293317018440709
40.9950000970028,0.472292980955587,0.168553764927715,0.275394732114686
40.9974999981645,0.472636304113281,0.169856139722707,0.258618334900136
41.000000144872,0.472954901634855,0.171195764011418,0.242924227827902
41.0025000460337,0.473250358787926,0.172570410115534,0.228249525046111
41.0049999471954,0.473524221622093,0.173977931813598,0.214532781608984
41.0075000939028,0.473777963754256,0.175416252771196,0.20171451974793
41.0099999950645,0.474012994592988,0.176883355722174,0.189737605462553
41.012500141772,0.474230650015873,0.178377280200093,0.178547494057874
41.0150000429337,0.474432191019151,0.179896120738261,0.168092375792054
41.0174999440954,0.474618804878397,0.181438014348364,0.158323252331965
41.0200000908028,0.474791603656613,0.183001139032509,0.149193941619235
41.0224999919645,0.474951629124877,0.18458371398401,0.140661045005488
41.025000138672,0.475099859949582,0.186183992949702,0.132683878972109
41.0275000398337,0.475237196138434,0.187800261473512,0.125224379399689
41.0299999409954,0.475364487545367,0.189430836465864,0.118246995467866
41.0325000877028,0.47548250501235,0.191074064855804,0.111718565987367
41.0349999888645,0.475591971171893,0.19272832010144,0.105608198527089
41.0375001355719,0.475693553479784,0.19439200973801,0.0998871351666608
41.0400000367336,0.475787870394082,0.196063565411301,0.0945286298509539
41.0424999378953,0.475875486973772,0.197741451254973,0.0895078192141543
41.0450000846028,0.475956932278708,0.199424159164697,0.0848015993767886
41.0474999857645,0.476032690507611,0.20111021087073,0.0803885106331971
41.0500001324719,0.476103207396951,0.202798161464608,0.0762486217688453
41.0525000336336,0.476168888330622,0.204486595975804,0.0723634254218441
41.0549999347953,0.476230110484736,0.206174133338722,0.068715735706603
41.0575000815028,0.476287218202635,0.207859433616179,0.0652895962150417
41.0599999826645,0.47634052623126,0.209541188592674,0.0620701875163386
41.0625001293719,0.476390322002375,0.211218129961158,0.0590437473416235
41.0650000305336,0.476436876093955,0.212889033231681,0.0561974917110692
41.0674999316953,0.476480434752252,0.214552713750771,0.0535195434276523
41.0700000784028,0.476521224951825,0.216208029754113,0.0509988651726557
41.0724999795645,0.476559444126771,0.217853882756804,0.0486251953393222
41.0750001262719,0.476595283515104,0.219489223015278,0.0463889947104648
41.0775000274336,0.476628911689567,0.22111304852224,0.0442813896146551
41.0799999285953,0.476660489516246,0.222724404432677,0.0422941252437766
41.0825000753027,0.476690155792165,0.224322386100638,0.0404195184911119
41.0849999764644,0.476718051667082,0.225906140742567,0.0386504180340677
41.0875001231719,0.476744293493801,0.227474860726629,0.0369801629531554
41.0900000243336,0.476768999084744,0.22902779435418,0.0354025481880583
41.0924999254953,0.47679226705636,0.230564238175615,0.033911790565421
41.0950000722027,0.476814191222795,0.232083539218924,0.0325024984356641
41.0974999733644,0.476834855382367,0.233585096190054,0.031169644941168
41.1000001200719,0.476854338695258,0.235068357895996,0.0299085392475911
41.1025000212336,0.476872718528107,0.236532824486296,0.0287148052316277
41.105000167941,0.476890062145701,0.237978043348097,0.0275843561878821
41.1075000691027,0.476906432157149,0.239403608604334,0.0265133773023775
41.1099999702644,0.4769218892629,0.240809162819964,0.0254983037658854
41.1125001169719,0.476936487670106,0.242194393754815,0.0245358036792983
41.1150000181336,0.476950273171116,0.243559031760027,0.0236227632638555
41.117500164841,0.476963291900915,0.244902851983195,0.0227562698963276
41.1200000660027,0.47697558859264,0.24622567173985,0.0219335993491774
41.1224999671644,0.476987198565694,0.247527345068019,0.0211522025333991
41.1250001138718,0.476998170243294,0.248807769795252,0.0204096935306942
41.1275000150335,0.477008530324644,0.250066872596758,0.0197038376610108
41.130000161741,0.477018317198249,0.251304619914777,0.0190325419387337
41.1325000629027,0.477027560997603,0.252521008885286,0.0183938453211586
41.1349999640644,0.477036289960284,0.253716068546906,0.0177859089443074
41.1375001107718,0.477044523218902,0.254889854679383,0.0172070087041857
41.1400000119335,0.477052294727158,0.256042456159658,0.0166555286731669
41.142500158641,0.477059626252505,0.257173983681613,0.0161299517940628
41.1450000598027,0.477066540545639,0.258284572587045,0.0156288544074649
41.1474999609644,0.477073063443612,0.259374381133243,0.0151509006323656
41.1500001076718,0.47707921079843,0.260443586075913,0.0146948345912283
41.1525000088335,0.477085006350789,0.26149238554429,0.0142594775949234
41.1550001555409,0.477090461393319,0.262520992425233,0.013843720805753
41.1575000567027,0.477095595456852,0.263529638542563,0.0134465223898545
41.1599999578644,0.477100421000047,0.264518567785637,0.0130669026254422
41.1625001045718,0.477104958638679,0.265488040007073,0.0127039402389759
41.1650000057335,0.477109223502446,0.266438324647909,0.0123567681850119
41.1675001524409,0.477113232319835,0.267369701835152,0.012024570517521
41.1700000536026,0.477116991309709,0.268282458113304,0.0117065779505117
41.1724999547643,0.477120517578003,0.269176891638299,0.0114020669749523
41.1750001014718,0.477123822641111,0.270053306551435,0.0111103551505488
41.1775000026335,0.47712690897982,0.27091200962286,0.0108307992677889
41.1800001493409,0.477129796395363,0.271753318615362,0.0105627935969213
41.1825000505026,0.477132490276642,0.272577550777715,0.0103057658523436
41.1849999516643,0.477135008236473,0.27338502882257,0.0100591776855041
41.1875000983718,0.477137352559775,0.274176073671021,0.00982251948546715
41.1899999995335,0.477139534464339,0.274951010989058,0.00959531057302031
41.1925001462409,0.477141563930113,0.275710166136211,0.00937709759369308
41.1950000474026,0.477143442479519,0.276453863738624,0.00916745095991369
41.1974999485643,0.477145179675759,0.277182429689143,0.00896596584004151
41.2000000952717,0.477146782785889,0.277896188912546,0.00877225902529703
41.2024999964335,0.477148260302545,0.278595464375938,0.0085859685264637
41.2050001431409,0.477149618786941,0.279280576220263,0.00840675182770343
41.2075000443026,0.477150866673458,0.279951842990061,0.0082342849073266
41.2099999454643,0.477152004808693,0.280609578272739,0.00806826047783786
41.2125000921717,0.4771530445248,0.281254095887126,0.00790838842289891
41.2149999933334,0.477153982203412,0.281885701971618,0.00775439298392721
41.2175001400409,0.477154827495046,0.282504703885324,0.00760601343928297
41.2200000412026,0.477155584574743,0.283111402340021,0.00746300277049946
41.2224999423643,0.477156257141245,0.283706093869701,0.00732512667758428
41.2250000890717,0.477156852889669,0.284289071476084,0.00719216312423761
41.2274999902334,0.477157375557593,0.284860622728799,0.00706390123989449
41.2300001369409,0.477157829703303,0.285421030191455,0.00694014118259211
41.2325000381026,0.477158213644039,0.285970570649222,0.00682069260605451
41.2349999392643,0.47715853420023,0.286509518676306,0.00670537535999075
41.2375000859717,0.477158789734842,0.28703814169815,0.00659401780586571
41.2399999871334,0.477158988661545,0.287556704499451,0.00648645753986445
41.2425001338408,0.477159131807534,0.288065464717079,0.00638253967221542
41.2450000350025,0.477159227576708,0.288564676180011,0.00628211760287849
41.2474999361642,0.477159274763051,0.289054584974701,0.0061850512791549
41.2500000828717,0.477159274725347,0.289535433224387,0.00609120746508025
41.2524999840334,0.477159231131435,0.290007458474947,0.00600045972365148
41.2550001307408,0.477159142477195,0.290470892083219,0.00591268725329427
41.2575000319025,0.47715901494107,0.290925963353743,0.00582777529987394
41.2599999330642,0.477158845461819,0.291372891740825,0.00574561456626259
41.2625000797717,0.477158643445082,0.291811896657586,0.00566610122748033
41.2649999809334,0.477158410519624,0.292243189800644,0.00558913598047052
41.2675001276408,0.477158143605926,0.292666975182143,0.00551462421079496
41.2700000288025,0.477157850181758,0.293083456945875,0.00544247590036149
41.2724999299642,0.477157522466187,0.293492828718095,0.00537260465824514
41.2750000766717,0.477157169812232,0.293895286285985,0.00530492865340238
41.2774999778334,0.477156785292557,0.294291014113108,0.00523936927187135
41.2800001245408,0.477156378338873,0.294680198696036,0.00517585200549257
41.2825000257025,0.477155951206274,0.295063017822369,0.00511430569253206
41.2849999268642,0.477155501597862,0.295439643831254,0.00505466205560094
41.2875000735716,0.477155032097298,0.295810246067268,0.0049968561295895
41.2899999747333,0.477154543609227,0.296174989489784,0.00494082572812909
41.2925001214408,0.477154035378997,0.296534034843856,0.00488651127258507
41.2950000226025,0.477153504355033,0.296887537770403,0.00483385574938667
41.2975001693099,0.477152958961428,0.297235653663324,0.0047828052024819
41.3000000704716,0.477152395079523,0.297578529968987,0.00473330740201338
41.3024999716333,0.477151818741729,0.297916312591695,0.00468531302239809
41.3050001183408,0.477151229580559,0.298249141582319,0.00463877455308479
41.3075000195025,0.477150630300757,0.298577155039603,0.00459364658796103
41.3100001662099,0.477150013421481,0.298900483273069,0.00454988533815021
41.3125000673716,0.477149387642045,0.299219260001143,0.00450744940035503
41.3149999685333,0.477148745286826,0.299533609395099,0.00446629851872114
41.3175001152408,0.477148091234308,0.299843656399536,0.0044263946969984
41.3200000164025,0.477147426449311,0.300149521366133,0.00438770138228766
41.3225001631099,0.477146754254032,0.300451322160731,0.00435018367545034
41.3250000642716,0.477146076804169,0.300749172035344,0.00431380824691376
41.3274999654333,0.477145391275411,0.301043180978972,0.00427854277384851
41.3300001121407,0.477144693795895,0.301333454690898,0.00424435636277266
41.3325000133024,0.477143988942367,0.301620100557579,0.004211219578303
41.3350001600099,0.477143273639417,0.301903220074006,0.00417910394707944
41.3375000611716,0.477142553311413,0.302182914275584,0.00414798260561861
41.3399999623333,0.47714182520152,0.30245927922138,0.00411782942674884
41.3425001090407,0.477141091236511,0.30273240917599,0.00408861965293263
41.3450000102024,0.477140354439371,0.303002396194753,0.00406032961315088
41.3475001569099,0.477139612702743,0.303269329197358,0.00403293632245765
41.3500000580716,0.477138864857922,0.303533294286043,0.0040064178402654
41.3524999592333,0.477138111320612,0.303794377264805,0.00398075307515143
41.3550001059407,0.477137350720907,0.304052659918721,0.0039559218239355
41.3575000071024,0.477136586191417,0.30430822446354,0.00393190483380681
41.3600001538098,0.477135818635265,0.304561148866044,0.00390868369252111
41.3625000549715,0.477135046649399,0.30481150842878,0.00388624066347765
41.3649999561333,0.477134272527202,0.305059378408148,0.00386455887403453
41.3675001028407,0.4771334961774,0.305304830326145,0.00384362213214695
41.3700000040024,0.477132718412334,0.30554793530797,0.00382341487058664
41.3725001507098,0.477131930996753,0.305788759737904,0.00380392178028993
41.3750000518715,0.477131143268467,0.306027374892529,0.00378512888430635
41.3774999530332,0.477130349071284,0.306263843136263,0.00376702229647437
41.3800000997407,0.477129556020874,0.306498231404343,0.00374958924901756
41.3825000009024,0.477128762170622,0.306730599908835,0.00373281725010495
41.3850001476098,0.477127966173746,0.3069610093357,0.00371669432492513
41.3875000487715,0.477127170214865,0.307189518876909,0.00370120921015257
41.3899999499332,0.477126370634237,0.307416185540225,0.00368635083281747
41.3925000966407,0.477125567659254,0.307641065791884,0.00367210876856625
41.3949999978024,0.477124759104678,0.307864214719027,0.00365847296763941
41.3975001445098,0.477123949961447,0.308085687380833,0.00364543418456735
41.4000000456715,0.477123142230908,0.308305536883672,0.00363298351856572
41.4024999468332,0.477122334851973,0.308523813352393,0.00362111246965376
41.4050000935407,0.477121526992965,0.30874056641456,0.00360981294719567
41.4074999947023,0.477120718050919,0.308955844624596,0.00359907723750405
41.4100001414098,0.477119904357902,0.309169694714896,0.00358889790552884
41.4125000425715,0.477119089774223,0.309382165176487,0.00357926811644382
41.4149999437332,0.477118271871221,0.309593301130608,0.00357018124444391
41.4175000904406,0.477117455316986,0.309803148758214,0.00356163129664176
41.4199999916023,0.477116638345758,0.310011751079957,0.00355361247949645
41.4225001383098,0.47711582249408,0.310219150875493,0.00354611949321721
41.4250000394715,0.47711500945031,0.310425390240616,0.00353914740531189
41.4274999406332,0.477114190959987,0.310630507231897,0.00353269116030952
41.4300000873406,0.477113375885802,0.310834545759995,0.00352674670775632
41.4324999885023,0.477112553479861,0.311037541419367,0.00352130948913549
41.4350001352098,0.477111733403449,0.311239536702041,0.00351637609323413
41.4375000363715,0.477110912292377,0.311440568115384,0.00351194295957058
41.4399999375332,0.477110090295251,0.311640672268243,0.00350800700381645
41.4425000842406,0.477109270575214,0.311839886862495,0.00350456564952532
41.4449999854023,0.477108453078705,0.31203824644395,0.00350161641370444
41.4475001321097,0.477107634606084,0.312235785871008,0.0034991569970105
41.4500000332714,0.477106812104966,0.312432538549447,0.00349718532127777
41.4524999344331,0.47710598968417,0.312628540080735,0.00349569989527905
41.4550000811406,0.477105168446909,0.312823824275494,0.0034946993500234
41.4574999823023,0.477104343053838,0.31301842207089,0.00349418246437609
41.4600001290097,0.477103524568513,0.313212368897992,0.00349414897392515
41.4625000301714,0.477102704222413,0.313405692811217,0.00349459810114677
41.4649999313331,0.477101886285292,0.313598426451928,0.00349552995062779
41.4675000780406,0.477101065218818,0.313790598395741,0.00349694437153405
41.4699999792023,0.477100242430951,0.313982240177884,0.00349884179945342
41.4725001259097,0.477099419686909,0.314173382055626,0.00350122289137945
41.4750000270714,0.477098598896082,0.314364053968412,0.0035040885903912
41.4774999282331,0.477097775593407,0.314554283458202,0.00350744006146702
41.4800000749406,0.477096954916262,0.314744100150952,0.00351127903986249
41.4824999761023,0.477096138710017,0.314933532460243,0.00351560746565497
41.4850001228097,0.477095318796923,0.315122605113327,0.00352042720643473
41.4875000239714,0.477094500180311,0.315311347240047,0.00352574081725483
41.4899999251331,0.477093681559239,0.31549978619171,0.00353155094321705
41.4925000718405,0.477092858834112,0.315687947450661,0.00353786031144297
41.4949999730022,0.477092037720568,0.315875859460594,0.00354467236413424
41.4975001197097,0.477091217487121,0.316063548140998,0.00355199075217992
41.5000000208714,0.477090400557371,0.316251039493771,0.00355981944127764
41.5025001675788,0.477089585849834,0.316438358804071,0.00356816276487719
41.5050000687405,0.477088768848536,0.316625529207913,0.00357702505993482
41.5074999699022,0.477087951840887,0.316812577437247,0.00358641128837409
41.5100001166097,0.477087133961604,0.316999528703466,0.00359632658189095
41.5125000177714,0.477086314769078,0.317186407331609,0.00360677632661161
41.5150001644788,0.477085497117722,0.317373239175715,0.00361776645069813
41.5175000656405,0.477084680567394,0.317560048441983,0.00362930326978708
41.5199999668022,0.477083867833441,0.317746859282049,0.00364139342028043
41.5225001135097,0.477083054760061,0.317933693989327,0.00365404380983866
41.5250000146714,0.47708224055836,0.318120576515206,0.00366726177094733
41.5275001613788,0.477081427666016,0.318307531925159,0.00368105512467216
41.5300000625405,0.477080612422305,0.318494582278863,0.00369543169626535
41.5324999637022,0.477079794462567,0.318681751527489,0.00371039994207102
41.5350001104096,0.47707898043523,0.318869065360162,0.00372596898849
41.5375000115713,0.477078166610569,0.31905654518595,0.00374214810331678
41.5400001582788,0.477077355851086,0.319244215220128,0.00375894734301315
41.5425000594405,0.477076547654097,0.319432097586417,0.00377637688550687
41.5449999606022,0.477075737941432,0.319620214038669,0.00379444742411418
41.5475001073096,0.477074926212044,0.319808587764348,0.0038131700979344
41.5500000084713,0.477074115471744,0.319997243186482,0.00383255669699131
41.5525001551788,0.477073302484539,0.320186202087024,0.0038526192921205
41.5550000563405,0.477072490466656,0.320375487798534,0.00387337064457435
41.5574999575022,0.477071682634639,0.320565124221321,0.00389482430202395
41.5600001042096,0.47707087526322,0.320755132530702,0.00391699418491546
41.5625000053713,0.477070071150424,0.320945535874859,0.00393989495647606
41.5650001520788,0.477069263205944,0.321136354591927,0.00396354146907728
41.5675000532405,0.477068457595519,0.32132761375511,0.00398794967561545
41.5699999544022,0.47706764764879,0.321519333788969,0.00401313565157075
41.5725001011096,0.47706684009072,0.321711540257802,0.00403911681580701
41.5750000022713,0.477066031686842,0.321904253558011,0.00406591070546914
41.5775001489787,0.477065228883285,0.322097499205559,0.00409353642187508
41.5800000501404,0.477064424870167,0.322291296461382,0.00412201308589992
41.5824999513021,0.477063625746004,0.322485669655537,0.00415136111369283
41.5850000980096,0.477062821126249,0.322680638348246,0.00418160131429137
41.5874999991713,0.477062017458995,0.322876227652204,0.00421275574600719
41.5900001458787,0.477061211441297,0.323072458443302,0.00424484685978662
41.5925000470404,0.477060409800117,0.323269357104384,0.00427789894153749
41.5949999482021,0.477059606074429,0.3234669426104,0.00431193631543014
41.5975000949096,0.477058806782466,0.323665240027695,0.00434698527756348
41.5999999960713,0.477058008412559,0.323864269815131,0.00438307263301101
41.6025001427787,0.477057210472517,0.324064054791367,0.00442022661018025
41.6050000439404,0.477056409381919,0.32426461579015,0.0044584762654652
41.6074999451021,0.477055611521879,0.324465978457881,0.00449785245113587
41.6100000918096,0.477054810501076,0.324668162780686,0.00453838655419369
41.6124999929713,0.477054009819697,0.324871192843179,0.00458011195059674
41.6150001396787,0.477053212769848,0.325075091233612,0.00462306338072871
41.6175000408404,0.477052416187415,0.325279879066388,0.00466727699313444
41.6199999420021,0.4770516229488,0.325485579274658,0.00471279089059333
41.6225000887095,0.477050829405248,0.325692212292282,0.0047596443305917
41.6249999898712,0.477050032046763,0.325899799108591,0.00480787836191083
41.6275001365787,0.477049237395016,0.326108364008805,0.00485753617829192
41.6300000377404,0.477048438919448,0.326317926775079,0.00490866252114181
41.6324999389021,0.477047643626013,0.326528510876721,0.00496130447732588
41.6350000856095,0.477046851440863,0.326740137251348,0.00501551136137894
41.6374999867712,0.477046059130519,0.326952825170754,0.00507133451190649
41.6400001334787,0.477045269711804,0.327166595478244,0.0051288278348466
41.6425000346404,0.477044479398976,0.327381467216304,0.00518804769473681
41.6449999358021,0.47704368798096,0.3275974607527,0.00524905315487933
41.6475000825095,0.477042898890077,0.327814595956867,0.00531190570926206
41.6499999836712,0.477042105664106,0.328032889913356,0.00537667003430771
41.6525001303786,0.47704131503314,0.328252362708708,0.00544341406814369
41.6550000315403,0.477040527268739,0.328473031953712,0.00551220918647162
41.6574999327021,0.477039738723717,0.328694911764556,0.00558312982149912
41.6600000794095,0.477038952554566,0.328918019636904,0.00565625488809749
41.6624999805712,0.477038168275563,0.329142369873147,0.00573166659141378
41.6650001272786,0.477037379217602,0.329367973936168,0.00580945123522394
41.6675000284403,0.477036591974212,0.32959484705054,0.00588969980376501
41.669999929602,0.477035806817187,0.329823000605167,0.00597250792256766
41.6725000763095,0.47703502051307,0.330052442890148,0.00605797613542533
41.6749999774712,0.47703423642548,0.330283183166015,0.00614621074463298
41.6775001241786,0.477033454413349,0.330515226317556,0.0062373232830205
41.6800000253403,0.477032674061191,0.330748576462146,0.00633143170172143
41.682499926502,0.477031891723924,0.330983234020392,0.00642865994449086
41.6850000732095,0.477031110491776,0.331219199417747,0.00652913906956584
41.6874999743712,0.477030327063339,0.33145646775003,0.00663300713906097
41.6900001210786,0.477029544872096,0.331695034052789,0.00674041045197621
41.6925000222403,0.477028763983956,0.331934886869658,0.00685150341062484
41.6950001689477,0.477027987421313,0.332176013334788,0.00696644992882118
41.6975000701094,0.477027211608878,0.332418392110901,0.00708542289856185
41.6999999712711,0.477026439159265,0.332662001098218,0.00720860614029209
41.7025001179786,0.477025662856998,0.33290680798073,0.00733619372145826
41.7050000191403,0.477024888889517,0.333152781152166,0.00746839249503467
41.7075001658477,0.477024113547233,0.333399877383561,0.00760542135109079
41.7100000670094,0.477023339788123,0.333648048350451,0.00774751320214925
41.7124999681711,0.477022570502555,0.333897237582238,0.00789491612824494
41.7150001148786,0.477021804735847,0.334147377478554,0.00804789412829774
41.7175000160403,0.477021041466487,0.334398390561234,0.00820672851064586
41.7200001627477,0.477020279060302,0.334650186801486,0.00837171930414975
41.7225000639094,0.477019522689554,0.334902667401449,0.00854318716839702
41.7249999650711,0.477018763989299,0.335155713123541,0.00872147402544933
41.7275001117786,0.477018014327221,0.33540919586013,0.0089069464845814
41.7300000129403,0.477017268098595,0.335662962894407,0.00909999684091588
41.7325001596477,0.477016535656357,0.335916846074461,0.00930104624898505
41.7350000608094,0.477015813001459,0.336170650227132,0.00951054686314862
41.7374999619711,0.477015107911456,0.336424156642173,0.00972898498250885
41.7400001086785,0.477014417048344,0.336677115019168,0.00995688370763188
41.7425000098402,0.477013748380459,0.336929246228299,0.0101948074914516
41.7450001565477,0.47701310448272,0.337180233768771,0.0104433656688707
41.7475000577094,0.477012491761424,0.337429720576881,0.0107032170410113
41.7499999588711,0.477011913112641,0.337677304293049,0.0109750753200225
41.7525001055785,0.477011373579218,0.337922531701457,0.011259714694461
41.7550000067402,0.477010873013234,0.338164893682561,0.0115579762608359
41.7575001534477,0.477010408980333,0.338403819587627,0.0118707752878615
41.7600000546094,0.477009963570682,0.338638666700827,0.0121991077450998
41.7624999557711,0.477009523281926,0.338868721553992,0.0125440606384534
41.7650001024785,0.477009054391518,0.339093183402158,0.0129068197906129
41.7675000036402,0.4770085111934,0.339311158777691,0.0132886811706377
41.7700001503477,0.477007836835454,0.339521649859351,0.013691061313957
41.7725000515094,0.477006952432477,0.339723537998194,0.0141155099089903
41.7749999526711,0.477005749003352,0.339915561787358,0.0145637223204428
41.7775000993785,0.477004115297356,0.3400962979583,0.0150375542862779
41.7800000005402,0.477001926459789,0.340264119559494,0.0155390381249289
41.7825001472476,0.476999064448491,0.340417146553549,0.0160704016731154
41.7850000484093,0.476995464607967,0.340553182340294,0.0166340929418879
41.787499949571,0.476991134832633,0.340669606222714,0.0172328086138079
41.7900000962785,0.476986241716874,0.340763252042602,0.0178695375959887
41.7924999974402,0.476981197235843,0.340830224759083,0.0185476170076309
41.7950001441476,0.476976788474007,0.340865667361937,0.0192708148533255
41.7975000453093,0.476974340805954,0.34086345484985,0.0200434493959664
41.799999946471,0.476975934454756,0.340815804763801,0.0208705622723616
41.8025000931785,0.476984667629922,0.340712794012552,0.0217581689826203
41.8049999943402,0.477004957575654,0.340541769905897,0.0227136177969304
41.8075001410476,0.477042850915952,0.340286649403708,0.0237460974766655
41.8100000422093,0.477106373781364,0.339927138941797,0.0248673495714928
41.812499943371,0.477205796510052,0.339437872256392,0.0260926458530553
41.8150000900784,0.477353807378925,0.338787546616171,0.0274421191876491
41.8174999912402,0.477565453102013,0.337938121833113,0.0289425349465244
41.8200001379476,0.477857760909773,0.336844231631665,0.0306296216423643
41.8225000391093,0.47824880750633,0.335452936890586,0.0325510624893843
41.824999940271,0.47875617400135,0.333704075274409,0.0347702692480353
41.8275000869784,0.479394558831512,0.331531413847076,0.0373710212524228
41.8299999881401,0.480172542775227,0.328864853063441,0.0404630000939204
41.8325001348476,0.481088600691294,0.32563388024458,0.0441881650142376
41.8350000360093,0.482126733726274,0.321772353012165,0.0487277496721556
41.837499937171,0.483252361045002,0.317224481140548,0.0543094286628746
41.8400000838784,0.484409545911142,0.311951644715427,0.0612138971565176
41.8424999850401,0.485520731889086,0.305939326341566,0.0697796950030733
41.8450001317476,0.486490236214866,0.299203196155371,0.0804046923592713
41.8475000329093,0.487212146170607,0.29179318204111,0.0935422440648163
41.849999934071,0.487582499245263,0.283794486333789,0.109689854732289
41.8525000807784,0.48751407023439,0.275324807409412,0.129368387213845
41.8549999819401,0.486951012896217,0.2665276887344,0.153090658737967
41.8575001286476,0.485879793977686,0.257562679854919,0.181319821502491
41.8600000298092,0.484333169238519,0.24859362427617,0.21442003114387
41.862499930971,0.482385666304807,0.239776844480041,0.25260431726146
41.8650000776784,0.48014125754297,0.23125090972669,0.295886443937786
41.8674999788401,0.477716381563911,0.223129273687562,0.344044218159553
41.8700001255475,0.47522269665193,0.215496402149338,0.39660061449866
41.8725000267092,0.472753767961052,0.208407290157073,0.452826365460891
41.8749999278709,0.47037826931606,0.201889769904717,0.511763978264151
41.8775000745784,0.468139954461563,0.195948691417241,0.5722697790355
41.8799999757401,0.466062703534251,0.190571026623688,0.63306852367011
41.8825001224475,0.464157871924886,0.18573108963608,0.692814623722041
41.8850000236092,0.462431284929032,0.181395293995904,0.75015500901942
41.8874999247709,0.460888122204233,0.177526079388575,0.803790018425601
41.8900000714784,0.459535066839888,0.174084906785589,0.852529770560176
41.8924999726401,0.458380126562726,0.171034320645235,0.895343896877591
41.8950001193475,0.457431045823206,0.168339220598281,0.931402447238426
41.8975000205092,0.456693250752672,0.165967510790219,0.960105610552867
41.9000001672166,0.456168135154714,0.163890300688286,0.981100194623742
41.9025000683784,0.455852030327316,0.162081834875589,0.994281698096142
41.9049999695401,0.455736028685258,0.160519238567725,0.999782075140675
41.9075001162475,0.455806447769653,0.159182222601362,0.997944876143165
41.9100000174092,0.456045778299013,0.158052750639634,0.989290586735779
41.9125001641166,0.456433833969722,0.157114745671397,0.974475883313116
41.9150000652783,0.456948954832475,0.156353815122721,0.954250614051223
41.91749996644,0.457569074352972,0.155757027941297,0.929416003921121
41.9200001131475,0.458272649452138,0.155312716428172,0.90078688551157
41.9225000143092,0.459039355610049,0.155010315466431,0.869159785945258
41.9250001610166,0.459850572380255,0.154840226514997,0.835287844562763
41.9275000621783,0.460689700120939,0.154793699439631,0.799862728289737
41.92999996334,0.461542300210276,0.154862737639759,0.763503102253803
41.9325001100475,0.462396097331663,0.155040012599206,0.726748778315891
41.9350000112092,0.463240924983502,0.155318789388879,0.690059558344995
41.9375001579166,0.464068552038167,0.155692863905642,0.653817611596281
41.9400000590783,0.464872529849091,0.156156510572221,0.618332407659899
41.94249996024,0.465647953983861,0.156704430503263,0.583847236644056
41.9450001069474,0.466391285555692,0.157331709937935,0.550546614849875
41.9475000081092,0.467100119090589,0.158033780104681,0.518563980268716
41.9500001548166,0.46777301347775,0.158806384606505,0.487989241806753
41.9525000559783,0.468409312048001,0.159645549879747,0.458875909793508
41.95499995714,0.469008987066578,0.160547556144866,0.431247611733807
41.9575001038474,0.46957251226476,0.161508912944806,0.40510391056869
41.9600000050091,0.470100742460517,0.162526336416326,0.380425388284027
41.9625001517166,0.470594822210741,0.163596729305379,0.357178013642721
41.9650000528783,0.471056106892751,0.164717161187582,0.335316831186916
41.96749995404,0.471486087842123,0.165884854050506,0.314789033597457
41.9700001007474,0.471886342465969,0.167097165378242,0.295536484440878
41.9725000019091,0.47225849595168,0.16835157459267,0.277497763724543
41.9750001486166,0.472604181916386,0.169645673084299,0.260609797314555
41.9775000497783,0.472925021319418,0.170977148515611,0.244809137875774
41.97999995094,0.473222597583482,0.172343779519875,0.230032957612998
41.9825000976474,0.473498458972057,0.173743422765212,0.216219788627171
41.9849999988091,0.47375407525412,0.175174004812946,0.203310074562736
41.9875001455165,0.47399086826913,0.176633517959518,0.191246557780202
41.9900000466782,0.474210168658204,0.178120007289654,0.179974536572877
41.9924999478399,0.474413245970898,0.17963157444678,0.169442028101395
41.9950000945474,0.474601290200754,0.181166363916102,0.159599839411825
41.9974999957091,0.474775421292791,0.182722565992253,0.150401587958734
42.0000001424165,0.474936685257802,0.184298408044361,0.141803672689686
42.0025000435782,0.475086061300546,0.185892153555035,0.133765204563785
42.0049999447399,0.475224460033615,0.187502096950534,0.126247919134472
42.0075000914474,0.475352728925146,0.189126566389512,0.119216069443146
42.0099999926091,0.475471653770785,0.190763917190048,0.112636306889892
42.0125001393165,0.475581955267249,0.192412534588283,0.106477553956915
42.0150000404782,0.475684310125846,0.194070835185523,0.10071088181493
42.0174999416399,0.475779333456217,0.195737258018168,0.0953093771244931
42.0200000883474,0.475867603346957,0.197410278465487,0.0902480194265964
42.0224999895091,0.475949647451079,0.199088393064401,0.0855035591339708
42.0250001362165,0.476025953845099,0.200770134157396,0.0810543947232082
42.0275000373782,0.476096976559237,0.202454060178782,0.0768804658749656
42.0299999385399,0.476163120654227,0.20413876377406,0.0729631406506869
42.0325000852473,0.476224769363131,0.205822868419413,0.0692851200822993
42.034999986409,0.476282265234185,0.207505037535698,0.0658303358749153
42.0375001331165,0.476335927616759,0.209183963110425,0.0625838701260147
42.0400000342782,0.476386053270755,0.210858384001832,0.0595318645761788
42.0424999354399,0.476432910142692,0.212527073873782,0.0566614466950021
42.0450000821473,0.476476748805872,0.214188846184939,0.0539606569041346
42.047499983309,0.476517790743378,0.215842558492248,0.0514183788861095
42.0500001300165,0.476556248287223,0.21748711226204,0.0490242795510599
42.0525000311782,0.476592303453719,0.219121449861559,0.0467687508795061
42.0549999323399,0.476626133015127,0.220744569222728,0.0446428554047883
42.0575000790473,0.476657896463781,0.222355507249429,0.0426382792419375
42.059999980209,0.476687738799933,0.223953355249068,0.0407472831551364
42.0625001269165,0.476715794213758,0.225537250562534,0.0389626628393476
42.0650000280782,0.476742188523718,0.227106381971513,0.0372777082434905
42.0674999292399,0.476767036439342,0.22865998799675,0.0356861683232819
42.0700000759473,0.47679043488442,0.230197351756653,0.0341822166064468
42.072499977109,0.476812484561474,0.231717816507586,0.032760421232573
42.0750001238164,0.476833267851961,0.233220767860711,0.0314157160592306
42.0775000249781,0.47685286363043,0.234705645750362,0.0301433742515859
42.0799999261398,0.476871347479037,0.236171937436078,0.0289389859862054
42.0825000728473,0.476888794001371,0.237619181864498,0.0277984332876085
42.084999974009,0.476905263413612,0.239046961281535,0.0267178704821247
42.0875001207164,0.47692081268564,0.240454905464287,0.0256937042220391
42.0900000218781,0.476935500553239,0.241842692112085,0.0247225766607155
42.0925001685856,0.476949373024452,0.243210040185011,0.0238013483583748
42.0950000697473,0.476962474131611,0.244556712867666,0.0229270829708611
42.097499970909,0.476974848080229,0.245882515830773,0.0220970338178182
42.1000001176164,0.476986536868898,0.247187295099846,0.021308630400081
42.1025000187781,0.476997580325187,0.248470933994594,0.020559467122297
42.1050001654855,0.477008012930415,0.249733351813908,0.0198472901838472
42.1075000666472,0.477017871749183,0.250974504008379,0.0191699892455751
42.109999967809,0.477027179147165,0.252194375458334,0.0185255854212611
42.1125001145164,0.477035971354564,0.253392987921409,0.0179122250004563
42.1150000156781,0.477044269028789,0.254570388769185,0.0173281685111886
42.1175001623855,0.477052100408617,0.255726656206867,0.0167717852454129
42.1200000635472,0.477059490622834,0.256861893385022,0.0162415454137245
42.1224999647089,0.477066461984881,0.257976227735425,0.0157360123289261
42.1250001114164,0.47707303846685,0.259069809403456,0.015253837729554
42.1275000125781,0.47707923984702,0.260142808907117,0.0147937550967663
42.1300001592855,0.47708508569118,0.261195416445626,0.0143545744888652
42.1325000604472,0.477090588371774,0.262227838607375,0.013935177107338
42.1349999616089,0.477095770266573,0.263240302293578,0.0135345117047213
42.1375001083164,0.477100641359061,0.264233044940576,0.0131515891714726
42.1400000094781,0.477105225056936,0.265206322243021,0.0127854799707405
42.1425001561855,0.477109530694578,0.266160396776241,0.0124353084480769
42.1450000573472,0.477113580140012,0.26709554627146,0.0121002512002058
42.1474999585089,0.477117379720967,0.268012052528937,0.0117795321841191
42.1500001052163,0.477120941083751,0.268910208789876,0.0114724201173827
42.152500006378,0.477124281111491,0.269790316823648,0.0111782269064713
42.1550001530855,0.477127405350724,0.270652681737573,0.010896302980971
42.1575000542472,0.477130324649514,0.271497615547751,0.0106260363093822
42.1599999554089,0.477133052337536,0.2723254347334,0.0103668501707235
42.1625001021163,0.477135595438206,0.273136457186488,0.0101181996431734
42.165000003278,0.477137969055939,0.273931005906566,0.00987957115976315
42.1675001499855,0.477140181685529,0.274709403269992,0.00965047961570134
42.1700000511472,0.477142234782194,0.275471970865394,0.00943046630859137
42.1724999523089,0.477144141200572,0.276219035130582,0.00921909845657518
42.1750000990163,0.477145902945683,0.276950918710223,0.00901596659980348
42.177500000178,0.477147530092866,0.277667945936448,0.00882068429155877
42.1800001468855,0.477149027669643,0.278370438007461,0.00863288567405174
42.1825000480472,0.477150409400925,0.279058717543036,0.00845222507247632
42.1849999492089,0.477151674485791,0.279733098551542,0.00827837510107995
42.1875000959163,0.477152834946252,0.280393898187603,0.00811102609252344
42.189999997078,0.477153890363622,0.281041426365433,0.00794988426086971
42.1925001437854,0.477154849017703,0.281675992942996,0.00779467188922048
42.1950000449471,0.477155709330908,0.282297900897483,0.00764512541792426
42.1974999461088,0.477156481311135,0.282907453924872,0.00750099528822257
42.2000000928163,0.477157171318898,0.283504949223674,0.00736204523034624
42.202499993978,0.477157780193881,0.284090677819182,0.00722805069978568
42.2050001406854,0.477158318027306,0.284664929201781,0.0070987993073694
42.2075000418471,0.477158783060609,0.285227984910032,0.00697408863902999
42.2099999430088,0.47715918040934,0.285780123992941,0.0068537270862899
42.2125000897163,0.477159510771481,0.286321619765229,0.00673753234053327
42.214999990878,0.477159779794412,0.286852742535073,0.00662533146653586
42.2175001375854,0.477159986800034,0.287373754406708,0.00651696013519229
42.2200000387471,0.477160143414417,0.287884917591373,0.0064122624196989
42.2224999399088,0.477160246032964,0.288386482658346,0.00631108969769821
42.2250000866163,0.477160301249134,0.288878698966319,0.0062133009659156
42.227499987778,0.477160311901357,0.289361809277514,0.00611876198399945
42.2300001344854,0.477160276359181,0.28983605084396,0.00602734458339804
42.2325000356471,0.477160194929561,0.290301655993021,0.00593892704562328
42.2349999368088,0.477160072103866,0.290758853809629,0.00585339356545778
42.2375000835162,0.477159913075897,0.291207868081859,0.0057706340018903
42.2399999846779,0.477159715946451,0.29164891532203,0.00569054298388784
42.2425001313854,0.477159487849024,0.292082208775271,0.00561302079845452
42.2450000325471,0.477159227406213,0.292507955066783,0.00553797173923652
42.2474999337088,0.477158937897149,0.292926356952279,0.00546530493987329
42.2500000804162,0.47715861690614,0.293337610974255,0.00539493336914512
42.2524999815779,0.477158269365127,0.293741912283562,0.00532677420664468
42.2550001282854,0.47715789071947,0.294139446908254,0.00526074826725449
42.2575000294471,0.477157489412119,0.294530401471229,0.00519678033010783
42.2599999306088,0.477157063564571,0.294914953478095,0.00513479835200327
42.2625000773162,0.47715661653593,0.295293277644589,0.00507473374058377
42.2649999784779,0.47715615020863,0.295665544513101,0.00501652077810679
42.2675001251854,0.477155664855499,0.296031919136007,0.00496009676560379
42.2700000263471,0.477155162081088,0.296392563634821,0.00490540171120722
42.2724999275088,0.477154635123951,0.296747633502377,0.00485237786825181
42.2750000742162,0.477154091542876,0.297097284537942,0.00480097074191302
42.2774999753779,0.477153530003603,0.297441665586893,0.00475112780947941
42.2800001220853,0.477152955957941,0.297780923070678,0.0047027992605394
42.282500023247,0.477152368598384,0.298115198385904,0.00465593703095266
42.2850001699545,0.4771517700404,0.298444628773184,0.00461049547479541
42.2875000711162,0.477151159007596,0.298769348658526,0.0045664304847513
42.2899999722779,0.477150530659968,0.299089486685501,0.00452369986226158
42.2925001189853,0.477149893095234,0.299405173889778,0.00448226355794867
42.295000020147,0.477149241004133,0.299716531799271,0.004442082877608
42.2975001668545,0.477148578392168,0.300023682908284,0.00440312100706951
42.3000000680162,0.477147908182513,0.300326744942733,0.00436534280299841
42.3024999691779,0.477147228764577,0.300625831068735,0.00432871439349673
42.3050001158853,0.477146543780106,0.300921053554615,0.00429320351922472
42.307500017047,0.477145848946707,0.301212519074441,0.00425877892946512
42.3100001637545,0.477145145354397,0.301500334012036,0.00422541082186748
42.3125000649162,0.477144432872046,0.301784601219677,0.00419307062125469
42.3149999660779,0.477143710063901,0.302065420370985,0.00416173088293411
42.3175001127853,0.477142983764814,0.302342890804375,0.0041313657132456
42.320000013947,0.477142252398045,0.302617106710565,0.00410194992641221
42.3225001606544,0.477141515625122,0.302888159069931,0.00407345954002104
42.3250000618161,0.477140774267357,0.30315613843115,0.00404587147733385
42.3274999629778,0.477140027080266,0.303421131439517,0.00401916359302862
42.3300001096853,0.477139274255545,0.303683223551054,0.00399331466626016
42.332500010847,0.477138514195105,0.303942497856151,0.00396830423105639
42.3350001575544,0.477137746652986,0.304199035210373,0.00394411276803233
42.3375000587161,0.477136978810984,0.304452916339896,0.00392072195681809
42.3399999598778,0.477136209245905,0.304704217423745,0.00389811386531999
42.3425001065853,0.477135436794741,0.304953011926418,0.00387627139323165
42.345000007747,0.477134661342922,0.305199372470323,0.00385517816100191
42.3475001544544,0.477133880169188,0.305443369132516,0.00383481832227373
42.3500000556161,0.477133094742929,0.30568507230552,0.00381517682987931
42.3524999567778,0.477132304566625,0.30592454931657,0.00379623922376574
42.3550001034853,0.477131513040002,0.306161867191765,0.00377799182648102
42.357500004647,0.477130717938301,0.306397089051954,0.00376042138670804
42.3600001513544,0.47712992386376,0.306630278543345,0.00374351552778764
42.3625000525161,0.477129129216801,0.306861495690752,0.0037272622006946
42.3649999536778,0.477128332994564,0.30709079929959,0.00371164988448013
42.3675001003852,0.477127531281475,0.307318246372405,0.00369666739807374
42.3700000015469,0.477126727698911,0.307543895379106,0.00368230436527432
42.3725001482544,0.477125919801954,0.307767800707691,0.00366855062730425
42.3750000494161,0.477125112607327,0.30799001860275,0.00365539683503885
42.3774999505778,0.477124301411382,0.308210599370295,0.00364283376349048
42.3800000972852,0.477123494984707,0.308429597517068,0.00363085319507948
42.3824999984469,0.47712268593183,0.308647060068246,0.00361944670425916
42.3850001451544,0.477121876751302,0.308863036930733,0.00360860662105027
42.3875000463161,0.477121063939021,0.309077575084827,0.00359832544524759
42.3899999474778,0.477120247795735,0.309290722535474,0.00358859614007375
42.3925000941852,0.477119432497351,0.309502526281525,0.00357941226091932
42.3949999953469,0.47711861277665,0.309713029832305,0.00357076734544538
42.3975001420543,0.477117796764276,0.309922279609567,0.00356265594055099
42.4000000432161,0.477116979283012,0.310130315774903,0.00355507239772473
42.4024999443778,0.477116165330665,0.310337182488946,0.00354801186237439
42.4050000910852,0.477115350032232,0.310542918983919,0.00354146938350756
42.4074999922469,0.477114528805157,0.310747564260612,0.00353544027105343
42.4100001389543,0.477113710819043,0.310951161583692,0.00352992074112507
42.412500040116,0.477112885841332,0.311153746322281,0.00352490653659429
42.4149999412777,0.477112063694054,0.311355359793253,0.00352039454739839
42.4175000879852,0.477111244393924,0.311556039002142,0.00351638166103386
42.4199999891469,0.477110424598063,0.311755818919959,0.00351286496561924
42.4225001358543,0.477109604263402,0.311954735173026,0.00350984194860492
42.425000037016,0.477108786717772,0.312152824371592,0.00350731050220502
42.4274999381777,0.477107965623773,0.312350118534194,0.0035052684081228
42.4300000848852,0.477107141662509,0.312546653081739,0.00350371397467369
42.4324999860469,0.477106316014889,0.312742461716901,0.00350264580962957
42.4350001327543,0.477105493089319,0.312937578541584,0.0035020630368224
42.437500033916,0.477104670850157,0.313132035040243,0.00350196481792139
42.4399999350777,0.477103850418348,0.313325862747102,0.0035023507530802
42.4425000817851,0.477103032635828,0.313519092867242,0.00350322074025506
42.4449999829468,0.477102212112036,0.313711754465906,0.0035045746214559
42.4475001296543,0.477101390190506,0.313903878559902,0.00350641275081021
42.450000030816,0.477100565205378,0.314095495244158,0.00350873569402105
42.4524999319777,0.477099742506754,0.314286635466706,0.00351154449175092
42.4550000786851,0.477098920715877,0.314477327519796,0.00351484031365797
42.4574999798468,0.477098098597116,0.314667599067659,0.0035186246210023
42.4600001265543,0.477097281154758,0.314857480301588,0.00352289955592449
42.462500027716,0.477096463439771,0.31504699620265,0.0035276669432754
42.4649999288777,0.477095644011992,0.315236174644735,0.00353292917141604
42.4675000755851,0.477094821503843,0.315425042503765,0.00353868878698555
42.4699999767468,0.477094001633212,0.315613628940285,0.00354494889398109
42.4725001234543,0.477093176937889,0.315801957925156,0.00355171243085813
42.475000024616,0.477092356645078,0.315990058507553,0.0035589832823297
42.4774999257777,0.47709153974548,0.316177956362634,0.00356676541512572
42.4800000724851,0.477090722005956,0.316365674943369,0.00357506286850097
42.4824999736468,0.477089905364522,0.316553240707686,0.00358388031520083
42.4850001203542,0.477089088886962,0.316740678212712,0.00359322249898874
42.4875000215159,0.477088271710645,0.316928012840721,0.00360309451479838
42.4900001682234,0.477087450029161,0.317115268723499,0.00361350166458365
42.4925000693851,0.477086633220217,0.317302473426348,0.00362445007668678
42.4949999705468,0.477085814463596,0.317489648856979,0.00363594573489188
42.4975001172542,0.47708499956239,0.317676820616509,0.00364799543626086
42.5000000184159,0.477084187729192,0.317864012423478,0.00366060618556942
42.5025001651234,0.47708337165558,0.318051245604177,0.00367378500984847
42.5050000662851,0.477082557008426,0.318238546202147,0.00368753981876575
42.5074999674468,0.477081743283796,0.318425937977193,0.00370187858826686
42.5100001141542,0.477080927101895,0.318613443409271,0.00371680954219676
42.5125000153159,0.477080111465717,0.318801087680581,0.00373234181200291
42.5150001620234,0.477079296152419,0.318988892715266,0.00374848461946371
42.5175000631851,0.477078484096176,0.319176882747237,0.00376524797764149
42.5199999643468,0.477077674586249,0.319365080788895,0.00378264219320707
42.5225001110542,0.477076863686235,0.319553507627275,0.00380067775065619
42.5250000122159,0.477076054123421,0.319742188464598,0.00381936602842174
42.5275001589233,0.477075239154802,0.319931143571667,0.00383871836606134
42.530000060085,0.477074428450862,0.320120399754696,0.00385874724453562
42.5324999612467,0.477073615478172,0.320309977290049,0.00387946517206667
42.5350001079542,0.477072806750584,0.320499900876988,0.00390088570187036
42.5375000091159,0.477071998613335,0.320690191363779,0.00392302262227614
42.5400001558233,0.477071190499992,0.320880871388753,0.00394589058574077
42.542500056985,0.477070385141908,0.321071964238694,0.00396950467954548
42.5449999581467,0.477069575728368,0.321263490977966,0.00399388046093097
42.5475001048542,0.477068768567209,0.321455476507525,0.00401903445665984
42.5500000060159,0.477067957195838,0.321647941512516,0.0040449834324152
42.5525001527233,0.477067151636816,0.32184091192203,0.00407174556446235
42.555000053885,0.477066345149197,0.322034406928725,0.00409933915557792
42.5574999550467,0.477065540814168,0.322228450941201,0.00412778387597501
42.5600001017541,0.47706473806903,0.322423065375632,0.00415709981894781
42.5625000029159,0.477063936560098,0.322618273151716,0.004187308062842
42.5650001496233,0.477063132775532,0.322814096054889,0.00421843025480301
42.567500050785,0.477062326570407,0.323010556707278,0.00425048915144479
42.5699999519467,0.477061521582733,0.323207678964603,0.00428350847076313
42.5725000986541,0.477060717806195,0.323405485671505,0.00431751309916802
42.5749999998158,0.477059918462837,0.323603999943649,0.00435252894032634
42.5775001465233,0.477059116812757,0.323803241656261,0.00438858276902999
42.580000047685,0.477058318960695,0.324003234912591,0.00442570283849227
42.5824999488467,0.477057521326759,0.324204001768794,0.00446391832913253
42.5850000955541,0.477056720400426,0.324405563749815,0.0045032595339036
42.5874999967158,0.477055919543575,0.324607944789085,0.00454375827342528
42.5900001434233,0.477055115729649,0.324811165769263,0.00458544747273996
42.592500044585,0.477054318985239,0.325015253050876,0.00462836217813005
42.5949999457467,0.47705352264001,0.325220225457346,0.00467253828707174
42.5975000924541,0.477052726412402,0.325426105402638,0.00471801366343457
42.5999999936158,0.477051933319408,0.325632915071123,0.00476482769611098
42.6025001403233,0.477051136346123,0.325840675054833,0.00481302142082229
42.6050000414849,0.477050338855236,0.326049408263382,0.0048626377139227
42.6074999426467,0.477049544209541,0.326259137481079,0.004913721449377
42.6100000893541,0.477048746083608,0.326469882352084,0.00496631938625704
42.6124999905158,0.477047951138134,0.326681665439263,0.00502048073980358
42.6150001372232,0.477047159368388,0.32689450777851,0.00507625698854556
42.6175000383849,0.477046370494347,0.327108429131537,0.00513370183254522
42.6199999395466,0.477045577570513,0.327323447310721,0.00519287127859278
42.6225000862541,0.477044786914662,0.327539584494572,0.00525382447684666
42.6249999874158,0.477043995224424,0.327756859259995,0.00531662280949779
42.6275001341232,0.477043202702087,0.327975290401723,0.00538133075314783
42.6300000352849,0.477042409549628,0.328194896414253,0.00544801604468914
42.6324999364466,0.477041619198849,0.328415695370724,0.00551674983919511
42.6350000831541,0.477040834806984,0.328637704398925,0.00558760674742481
42.6374999843158,0.477040046198832,0.328860935915759,0.00566066489700058
42.6400001310232,0.477039259625177,0.329085407102055,0.00573600660133275
42.6425000321849,0.477038471509275,0.329311130591666,0.00581371810893545
42.6449999333466,0.477037685283936,0.329538120311923,0.00589388996787495
42.6475000800541,0.477036894484651,0.329766385495558,0.00597661735641215
42.6499999812157,0.477036109279054,0.329995939947564,0.00606200111381493
42.6525001279232,0.477035326295843,0.330226789874625,0.00615014681650235
42.6550000290849,0.477034542095179,0.330458939315903,0.00624116561267429
42.6574999302466,0.477033759699028,0.330692394327864,0.00633517534881601
42.660000076954,0.47703297862546,0.330927156428693,0.00643229973432192
42.6624999781157,0.477032195435647,0.331163223583828,0.00653266907220277
42.6650001248232,0.47703141335802,0.331400594251567,0.00663642146234733
42.6675000259849,0.477030629295519,0.33163926013069,0.00674370215016676
42.6699999271466,0.477029849844417,0.33187921430454,0.00685466582832972
42.672500073854,0.477029071566043,0.332120440204646,0.00696947513401231
42.6749999750157,0.477028294116709,0.332362919680269,0.00708830291906331
42.6775001217232,0.477027520111933,0.332606629367221,0.00721133207336551
42.6800000228849,0.477026742473712,0.332851539236564,0.0073387563710612
42.6825001695923,0.477025967255464,0.333097616577414,0.00747078157219831
42.685000070754,0.477025190748492,0.333344819435011,0.00760762595685867
42.6874999719157,0.477024419416664,0.33359310186859,0.00774952184415805
42.6900001186231,0.477023646116148,0.333842404296423,0.00789671588281779
42.6925000197849,0.477022879931414,0.33409266372312,0.00804947162776777
42.6950001664923,0.477022116476419,0.334343801550859,0.00820806888698158
42.697500067654,0.477021354394693,0.334595730408348,0.00837280685563267
42.6999999688157,0.477020592127915,0.334848348980067,0.00854400439282684
42.7025001155231,0.477019834652628,0.335101544984933,0.00872200276482046
42.7050000166848,0.477019083512151,0.335355187880271,0.00890716656606396
42.7075001633923,0.477018336545013,0.335609127386398,0.00909988626487089
42.710000064554,0.477017600951218,0.335863197474349,0.00930058147415191
42.7124999657157,0.477016876045688,0.336117204698812,0.00950970212799995
42.7150001124231,0.477016166801188,0.336370932989521,0.00972773223359574
42.7175000135848,0.477015473203423,0.336624135459045,0.00995519263113545
42.7200001602923,0.477014803524127,0.336876536393155,0.0101926450534049
42.722500061454,0.477014154114857,0.337127819893837,0.0104406952857643
42.7249999626157,0.477013535138534,0.337377635130282,0.0106999991476624
42.7275001093231,0.477012949959581,0.337625583534803,0.0109712664221538
42.7300000104848,0.477012404241237,0.337871217607622,0.0112552670868362
42.7325001571922,0.477011895443857,0.338114032938385,0.0115528374845264
42.7350000583539,0.477011422129357,0.338353465923617,0.0118648874795714
42.7374999595156,0.477010964033139,0.338588879849102,0.0121924069138736
42.7400001062231,0.477010509294685,0.338819570643174,0.0125364762270406
42.7425000073848,0.477010025571719,0.339044746828021,0.0128982735777384
42.7450001540922,0.47700946914976,0.339263526687792,0.0132790864922293
42.7475000552539,0.477008778620368,0.339474922043994,0.013680321304478
42.7499999564156,0.477007870774767,0.339677827726729,0.0141035172146133
42.7525001031231,0.477006649013079,0.339871000509268,0.0145503567471767
42.7550000042848,0.477004991448871,0.340053032401986,0.0150226819068465
42.7575001509922,0.477002778927755,0.340222319150517,0.0155225090572294
42.7600000521539,0.476999892475317,0.340377004819001,0.0160520476604494
42.7624999533156,0.476996259599757,0.340514919990209,0.016613724785877
42.7650001000231,0.476991886727586,0.340633481413513,0.0172102136472361
42.7675000011848,0.476986932436626,0.340729565437598,0.0178444747837753
42.7700001478922,0.476981794395071,0.340799331053739,0.0185198122959833
42.7725000490539,0.476977227354017,0.340837984708796,0.0192399530817456
42.7749999502156,0.476974534327915,0.340839491778671,0.0200091668664742
42.777500096923,0.476975743273258,0.34079617478117,0.0208324310487373
42.7799999980847,0.476983885247407,0.340698246879182,0.0217156790547267
42.7825001447922,0.477003289131757,0.340533228141487,0.0226661511919334
42.7850000459539,0.477039892304013,0.340285250776315,0.0236928904595365
42.7874999471156,0.477101578476446,0.33993428326588,0.0248074403451591
42.790000093823,0.477198456318572,0.33945527795895,0.0260248037860925
42.7924999949847,0.477343036301806,0.33881730488273,0.0273647447423543
42.7950001416922,0.477550183352002,0.337982752439607,0.028853529493409
42.7975000428539,0.47783676504872,0.336906722118024,0.0305262102176513
42.7999999440156,0.478220761146014,0.335536763569118,0.0324295653834311
42.802500090723,0.478719755917775,0.333813182427457,0.0346258095920862
42.8049999918847,0.479348629336455,0.331670143040543,0.0371971600474921
42.8075001385922,0.480116378006659,0.329037801274774,0.0402512949321548
42.8100000397539,0.481022182111965,0.325845672865988,0.0439276538199723
42.8124999409156,0.482051086176923,0.322027328573888,0.0484043727931926
42.815000087623,0.483169857469203,0.317526291455313,0.0539054240210197
42.8174999887847,0.484324125621997,0.312302800401844,0.0607072248014474
42.8200001354921,0.485437944185768,0.306340740202576,0.0691435873977319
42.8225000366538,0.48641697837031,0.299653776439083,0.0796074513975632
42.8249999378155,0.487156136912653,0.292289580765055,0.0925474575925103
42.827500084523,0.48755137974839,0.284331037561382,0.108457200883451
42.8299999856847,0.487514373933173,0.275893729634578,0.127855201919649
42.8325001323921,0.486987138508448,0.267119538447726,0.151254368868381
42.8350000335538,0.485953236804189,0.258166999023483,0.1791212215795
42.8374999347155,0.484442264906153,0.249199705597378,0.211827227285983
42.840000081423,0.482525886434704,0.240374483632953,0.24959696490079
42.8424999825847,0.480306045014286,0.231831047286702,0.292459758840275
42.8450001292921,0.477898254870996,0.223684448796055,0.340212191673335
42.8475000304538,0.475414351159166,0.216020977531454,0.392397934498983
42.8499999316155,0.472948896700737,0.208897471115335,0.448308721336341
42.852500078323,0.470571965032629,0.202343454558994,0.507006709851487
42.8549999794847,0.46832869717984,0.196365206560346,0.567365065834283
42.8575001261921,0.466244031226175,0.190950813700674,0.628121396923608
42.8600000273538,0.464329966200051,0.186075388745408,0.687938238313784
42.8624999285155,0.462592576458722,0.181705851073333,0.745465475974483
42.8650000752229,0.461037058043859,0.177804914347058,0.799401120158037
42.8674999763846,0.459670050322214,0.17433412985528,0.8485478114679
42.8700001230921,0.458499589695021,0.17125600724857,0.891862957338875
42.8725000242538,0.457533604039702,0.168535331453926,0.928500332208899
42.8750001709612,0.456777850215345,0.166139852511964,0.957840753258313
42.8775000721229,0.45623418549122,0.164040508263203,0.97950978390892
42.8799999732846,0.455899468096668,0.162211371039811,0.993381114498524
42.8825001199921,0.455765317011455,0.160629407467673,0.99956566653809
42.8850000211538,0.455818519487779,0.159274181840324,0.998387881820931
42.8875001678612,0.45604195685721,0.158127531285812,0.990352015160406
42.8900000690229,0.456415728545658,0.157173263974091,0.976101949140682
42.8924999701846,0.45691834204423,0.156396891931566,0.956378433983407
42.895000116892,0.457527815877937,0.155785396402236,0.93197724159615
42.8975000180537,0.458222604722619,0.15532703436051,0.903711078587904
42.9000001647612,0.458982302650391,0.155011175739294,0.872377188162699
42.9025000659229,0.459788183101125,0.154828160974831,0.838731723504878
42.9049999670846,0.46062348120792,0.15476918990751,0.803471040205477
42.907500113792,0.461473593932313,0.154826218094093,0.767219635863429
42.9100000149537,0.462326074742151,0.154991873804072,0.730523786249721
42.9125001616612,0.463170573137557,0.155259387459341,0.693849980946687
42.9150000628229,0.463998700219462,0.155622519360183,0.657586991975119
42.9174999639846,0.464803849649328,0.156075514144305,0.622050556064864
42.920000110692,0.465580985354728,0.156613043691432,0.587489752699522
42.9225000118537,0.466326441042622,0.157230172102624,0.554094314326509
42.9250001585612,0.467037711711083,0.157922307811827,0.522002275098168
42.9275000597229,0.467713262090843,0.158685175187692,0.491307525926442
42.9299999608846,0.468352364996535,0.159514784232501,0.462066965649737
42.932500107592,0.468954922856813,0.160407400407111,0.434307054189781
42.9350000087537,0.469521361325823,0.161359519944539,0.408029689100624
42.9375001554611,0.47005249717972,0.16236784927721,0.38321734416863
42.9400000566228,0.470549442076297,0.163429282309028,0.359837491006589
42.9424999577845,0.471013519567981,0.164540881572971,0.337846342905713
42.945000104492,0.47144620521381,0.165699864262373,0.317191983477595
42.9475000056537,0.471849067168927,0.166903584590614,0.297816931772711
42.9500001523611,0.472223714902413,0.168149520216256,0.279660226270549
42.9525000535228,0.472571775660514,0.169435261072167,0.262659094091678
42.9549999546845,0.472894870761248,0.170758497095864,0.246750264694409
42.957500101392,0.473194583568437,0.172117009701701,0.231870978444612
42.9600000025537,0.47347245376814,0.173508657386307,0.217959763821971
42.9625001492611,0.47372996348553,0.174931373346665,0.20495699364176
42.9650000504228,0.473968525981775,0.176383152545917,0.192805296570159
42.9674999515845,0.474189486917107,0.177862050629623,0.181449824488333
42.970000098292,0.474394114580991,0.179366174890016,0.170838418886518
42.9724999994537,0.474583602732656,0.180893678610952,0.160921698044705
42.9750001461611,0.474759077058952,0.182442759764999,0.151653085722675
42.9775000473228,0.474921590240238,0.184011655832234,0.1429887758951
42.9799999484845,0.475072122250475,0.185598638122329,0.134887676037512
42.9825000951919,0.475211595589132,0.187202015238035,0.127311322939051
42.9849999963536,0.475340856542318,0.188820119723216,0.120223772271025
42.9875001430611,0.47546069554808,0.19045132012295,0.11359148508487
42.9900000442228,0.475571844862815,0.192094011053564,0.10738320267775
42.9924999453845,0.475674974118465,0.193746616084052,0.101569818420624
42.9950000920919,0.475770715839726,0.195407587625425,0.0961242555823656
42.9974999932536,0.475859644901217,0.19707540534956,0.0910213353162355
43.0000001399611,0.475942294808945,0.198748578015684,0.0862376562719238
43.0025000411228,0.476019160036742,0.200425641535103,0.081751479601146
43.0049999422845,0.476090691759872,0.202105164108432,0.0775426096963176
43.0075000889919,0.476157306844465,0.203785742913438,0.0735922915226788
43.0099999901536,0.476219385331303,0.205466007578262,0.0698831072160303
43.0125001368611,0.476277276040604,0.207144622029951,0.0663988821984391
43.0150000380228,0.476331299143194,0.208820287038978,0.0631245928331969
43.0174999391845,0.476381759527879,0.210491739771502,0.0600462863039408
43.0200000858919,0.476428920167499,0.212157754868307,0.0571509996057032
43.0224999870536,0.476473036953644,0.213817148861154,0.0544266880796608
43.025000133761,0.476514337313255,0.215468775926369,0.0518621576065522
43.0275000349227,0.476553032792086,0.217111536907007,0.049447001393824
43.0299999360844,0.476589309195764,0.218744371819939,0.0471715419041408
43.0325000827919,0.476623341769563,0.220366271653147,0.0450267767119737
43.0349999839536,0.476655291353691,0.221976273055455,0.0430043310170922
43.037500130661,0.47668531082717,0.22357345971205,0.0410964094716414
43.0400000318227,0.476713527308801,0.225156960958679,0.0392957533736125
43.0424999329844,0.476740073297998,0.2267259600606,0.0375956038173105
43.0450000796919,0.476765060687486,0.228279687211298,0.0359896614950191
43.0474999808536,0.476788596232303,0.22981742028305,0.0344720571249839
43.050000127561,0.476810769826746,0.231338486543917,0.0330373163905128
43.0525000287227,0.476831668682154,0.232842267542664,0.0316803339293432
43.0549999298844,0.476851380221805,0.234328193350789,0.0303963473867392
43.0575000765919,0.476869971384616,0.2357957384082,0.0291809114560677
43.0599999777536,0.476887518874812,0.2372444316781,0.0280298756896107
43.062500124461,0.476904082969236,0.238673844432857,0.0269393638588676
43.0650000256227,0.476919726672747,0.24008359779486,0.0259057537321813
43.0674999267844,0.476934503388554,0.241473355821251,0.0249256605167587
43.0700000734918,0.476948458788413,0.242842826948168,0.023995918352633
43.0724999746535,0.476961641312237,0.244191764627183,0.0231135669968942
43.075000121361,0.476974097561581,0.245519964306602,0.0222758372330035
43.0775000225227,0.476985862918244,0.246827258918796,0.0214801365623051
43.0800001692301,0.47699697817909,0.248113521910743,0.0207240386936023
43.0825000703918,0.477007482159283,0.249378663432728,0.0200052711078831
43.0849999715535,0.477017407351479,0.250622627633615,0.0193217046661529
43.087500118261,0.4770267836829,0.251845392105621,0.0186713438003962
43.0900000194227,0.477035639485429,0.253046966427731,0.0180523179977002
43.0925001661301,0.477044003044903,0.254227391727074,0.0174628728044413
43.0950000672918,0.477051893333975,0.255386733967921,0.0169013627137516
43.0974999684535,0.477059342156143,0.25652509090299,0.0163662439207004
43.100000115161,0.477066367412052,0.257642580061921,0.0158560669951455
43.1025000163227,0.477072998000106,0.258739345954334,0.0153694715285984
43.1050001630301,0.477079253976233,0.259815551907422,0.0149051794086083
43.1075000641918,0.47708514727946,0.260871379288693,0.0144619889039164
43.1099999653535,0.477090701018603,0.261907031386342,0.0140387718233661
43.1125001120609,0.477095930242802,0.262922727189959,0.0136344662640098
43.1150000132226,0.477100846092533,0.263918698679705,0.0132480742914909
43.1175001599301,0.477105474030297,0.264895197341182,0.0128786571805568
43.1200000610918,0.477109820920977,0.265852479916864,0.0125253311991333
43.1224999622535,0.477113910593582,0.266790820453283,0.0121872650931546
43.1250001089609,0.477117748980139,0.267710496665577,0.0118636751216629
43.1275000101226,0.477121348900839,0.268611798123985,0.0115538233035081
43.1300001568301,0.477124725947262,0.269495023122442,0.0112570145363932
43.1325000579918,0.477127882074686,0.270360472240252,0.010972592729912
43.1349999591535,0.477130835233689,0.271208456956815,0.0106999405576834
43.1375001058609,0.477133593695524,0.272039289951998,0.0104384748303403
43.1400000070226,0.477136170149903,0.27285328816087,0.0101876462245761
43.14250015373,0.477138572744415,0.273650770690435,0.00994693529104581
43.1450000548918,0.477140813797086,0.27443205929262,0.00971585243286925
43.1474999560535,0.477142892477083,0.275197473183497,0.00949393429177725
43.1500001027609,0.477144823419607,0.27594733788192,0.00928074402787695
43.1525000039226,0.477146610601517,0.276681975797962,0.00907586810127343
43.15500015063,0.477148260314622,0.277401709136942,0.00887891587540364
43.1575000517917,0.477149784069235,0.278106860506847,0.00868951829107894
43.1599999529534,0.477151182666695,0.278797746913146,0.00850732575566046
43.1625000996609,0.477152472573431,0.279474688509116,0.00833200823089142
43.1650000008226,0.477153650505289,0.280137996595681,0.00816325228047649
43.16750014753,0.477154724172451,0.280787983525861,0.00800076165711269
43.1700000486917,0.477155700308801,0.281424958662315,0.00784425572810665
43.1724999498534,0.477156576085474,0.282049224552201,0.00769346821627764
43.1750000965609,0.47715736725558,0.282661086870891,0.00754814744299537
43.1774999977226,0.477158069628941,0.283260839676594,0.00740805409501498
43.18000014443,0.477158693662912,0.283848777326232,0.0072729620571708
43.1825000455917,0.477159242592633,0.284425187535408,0.00714265631511
43.1849999467534,0.477159721389131,0.284990354194046,0.00701693296223991
43.1875000934608,0.477160132116367,0.285544556383812,0.00689559809517811
43.1899999946225,0.477160476063756,0.286088067678778,0.0067784677702498
43.19250014133,0.477160756083551,0.286621157912719,0.0066653672587449
43.1950000424917,0.477160975540309,0.287144091766391,0.00655613065542301
43.1974999436534,0.477161140438516,0.287657129609532,0.00645060035416571
43.2000000903608,0.477161251661787,0.28816052476531,0.00634862633594319
43.2024999915225,0.477161316961678,0.288654527358201,0.00625006636287074
43.20500013823,0.477161333935954,0.289139379604945,0.00615478453614026
43.2075000393917,0.477161305888616,0.289615320445968,0.00606265183064017
43.2099999405534,0.477161234343624,0.290082584311924,0.00597354514659704
43.2125000872608,0.477161119194839,0.290541398848281,0.005887347524762
43.2149999884225,0.477160967248116,0.290991989738359,0.0058039476817836
43.21750013513,0.477160778447907,0.291434574288211,0.00572323948546362
43.2200000362917,0.477160555351954,0.291869365718664,0.00564512186622139
43.2224999374534,0.477160301874509,0.292296573058774,0.00556949851729062
43.2250000841608,0.47716001687479,0.292716398213049,0.0054962774929964
43.2274999853225,0.477159700093758,0.293129039832737,0.00542537092331636
43.2300001320299,0.477159355259477,0.293534692558254,0.00535669533180773
43.2325000331916,0.477158983556409,0.293933545924398,0.005290170883842
43.2349999343533,0.477158585791464,0.294325784745133,0.00522572131229541
43.2375000810608,0.477158165748384,0.294711589104625,0.00516327415923536
43.2399999822225,0.477157722727956,0.295091133718322,0.00510275990048257
43.2425001289299,0.477157261202926,0.295464590193756,0.00504411243456872
43.2450000300916,0.477156777234529,0.295832122910033,0.00498726827543642
43.2474999312533,0.477156275084409,0.296193896246802,0.00493216688797964
43.2500000779608,0.477155753932169,0.296550067964531,0.00487875034451308
43.2524999791225,0.477155214042559,0.296900792352395,0.00482696325793531
43.2550001258299,0.477154656796218,0.297246219942549,0.00477675276158349
43.2575000269916,0.477154083849786,0.297586496812091,0.00472806835774885
43.2599999281533,0.477153497102556,0.297921765793893,0.0046808616969141
43.2625000748608,0.477152901520179,0.298252166152971,0.00463508678329635
43.2649999760225,0.477152292017464,0.298577831200803,0.0045906990141896
43.2675001227299,0.477151666521945,0.298898891559978,0.00454765585788411
43.2700000238916,0.477151029604242,0.299215477647919,0.00450591676869933
43.272500170599,0.477150378711774,0.29952771275844,0.00446544278637986
43.2750000717607,0.477149717457508,0.299835719708273,0.00442619677155397
43.2774999729224,0.477149048368305,0.300139617001184,0.00438814320387092
43.2800001196299,0.477148372941505,0.300439519369756,0.0043512480536712
43.2825000207916,0.477147687760544,0.300735537192658,0.00431547846602052
43.285000167499,0.477146995006951,0.301027779997788,0.00428080318329424
43.2875000686607,0.477146291995455,0.301316353475659,0.00424719196562444
43.2899999698224,0.477145578395183,0.301601361053238,0.00421461596112535
43.2925001165299,0.477144859149599,0.301882904923585,0.00418304777685669
43.2950000176916,0.477144130866763,0.302161081992264,0.00415246078552306
43.297500164399,0.477143401706506,0.30243598967635,0.00412283005742226
43.3000000655607,0.477142664460536,0.302707718004301,0.0040941310117485
43.3024999667224,0.477141923098263,0.302976358245662,0.00406634057971355
43.3050001134299,0.4771411761562,0.30324199766345,0.00403943638774324
43.3075000145916,0.477140423675524,0.303504722713439,0.00401339696403246
43.310000161299,0.47713966390332,0.303764616152523,0.00398820172097321
43.3125000624607,0.477138899512852,0.304021760368937,0.00396383107646433
43.3149999636224,0.477138131157277,0.304276235112969,0.0039402662003528
43.3175001103298,0.477137360398912,0.304528117165325,0.00391748918687568
43.3200000114915,0.477136589419046,0.304777482072986,0.00389548289061151
43.322500158199,0.47713581127954,0.305024400545022,0.00387423048635084
43.3250000593607,0.477135032969692,0.305268946143451,0.00385371642549163
43.3274999605224,0.477134246196322,0.305511186351073,0.00383392509177408
43.3300001072298,0.477133459880686,0.305751191890421,0.00381484231398676
43.3325000083915,0.477132667582818,0.305989027142806,0.00379645384458634
43.335000155099,0.477131870263725,0.306224756682698,0.00377874644985462
43.3375000562607,0.477131075712462,0.306458445660445,0.00376170777465066
43.3399999574224,0.477130282364003,0.306690154216423,0.00374532564765062
43.3425001041298,0.477129482447331,0.306919939531555,0.00372958815109267
43.3450000052915,0.477128685109563,0.307147863197852,0.00371448456786833
43.347500151999,0.477127880756466,0.307373979176745,0.00370000387250605
43.3500000531606,0.477127073486042,0.307598344939436,0.00368613606967649
43.3524999543224,0.477126264762024,0.307821015167988,0.00367287158131117
43.3550001010298,0.477125453269484,0.308042042557507,0.00366020122212963
43.3575000021915,0.477124644510204,0.308261479935608,0.0036481165385224
43.3600001488989,0.477123834119589,0.308479376227539,0.00363660916298464
43.3625000500606,0.477123024761898,0.308695781528229,0.00362567137316007
43.3649999512223,0.477122212740361,0.308910742986931,0.00361529554026971
43.3675000979298,0.477121398304341,0.309124308683131,0.00360547459846687
43.3699999990915,0.477120578988768,0.309336523670014,0.00359620173851184
43.3725001457989,0.47711976264754,0.309547436272921,0.00358747097746677
43.3750000469606,0.477118944251448,0.309757088398398,0.00357927623351625
43.3774999481223,0.4771181284505,0.309965524844166,0.00357161222276774
43.3800000948298,0.477117310304697,0.310172785091555,0.00356447360540214
43.3824999959915,0.477116494765959,0.31037891312504,0.00355785576276512
43.3850001426989,0.477115677336554,0.310583947576142,0.00355175399583781
43.3875000438606,0.477114853880262,0.310787927453141,0.00354616389815578
43.3899999450223,0.477114030576297,0.310990894069575,0.00354108182895807
43.3925000917297,0.477113210598962,0.311192886741684,0.0035365043574011
43.3949999928914,0.477112387456498,0.311393940458811,0.00353242808405453
43.3975001395989,0.477111567629502,0.311594093604128,0.00352885038263972
43.4000000407606,0.477110747790837,0.311793380910519,0.00352576860729005
43.4024999419223,0.477109927843112,0.311991837631142,0.00352318048477774
43.4050000886297,0.477109104823165,0.312189498042061,0.00352108385943558
43.4074999897914,0.477108282715506,0.312386397787222,0.00351947712605195
43.4100001364989,0.477107459201189,0.312582570255971,0.00351835875708564
43.4125000376606,0.477106632246995,0.312778047693919,0.00351772757197663
43.4149999388223,0.477105809567664,0.312972864094213,0.00351758303291937
43.4175000855297,0.47710498899623,0.313167050884772,0.00351792464160008
43.4199999866914,0.47710417152364,0.313360639301634,0.00351875219832365
43.4225001333989,0.477103348328922,0.313553657540452,0.00352006544450155
43.4250000345606,0.477102527282457,0.313746138605423,0.00352186494692866
43.4274999357223,0.477101703428145,0.313938111655539,0.00352415107379879
43.4300000824297,0.477100878754912,0.314129606654208,0.00352692473082365
43.4324999835914,0.477100055324224,0.314320653446159,0.00353018717703525
43.4350001302988,0.477099235059168,0.31451128107516,0.00353394002689416
43.4375000314605,0.477098413083049,0.31470151578302,0.00353818491792464
43.4399999326222,0.477097594408697,0.314891387024145,0.00354292412265428
43.4425000793297,0.47709677423451,0.315080920753758,0.00354815983217581
43.4449999804914,0.47709595449303,0.315270145576295,0.00355389469960233
43.4475001271988,0.477095130877855,0.315459087022959,0.00356013140226968
43.4500000283605,0.477094309252248,0.315647774157529,0.00356687340782819
43.4524999295222,0.477093488888939,0.315836232682878,0.00357412422601045
43.4550000762297,0.477092668781585,0.316024488222198,0.00358188772289907
43.4574999773914,0.477091851291538,0.316212566318769,0.00359016817263851
43.4600001240988,0.477091035135631,0.316400492900741,0.00359897017632336
43.4625000252605,0.477090215946276,0.316588291465715,0.00360829829878676
43.4649999264222,0.477089396229651,0.316775988446786,0.00361815772493269
43.4675000731297,0.477088575406708,0.316963609082903,0.00362855388634566
43.4699999742914,0.477087756265566,0.317151178815836,0.0036394926253112
43.4725001209988,0.477086938578279,0.317338721993454,0.00365098013890379
43.4750000221605,0.477086124855114,0.317526263397308,0.00366302311395971
43.4775001688679,0.477085307787814,0.317713824409072,0.00367562832404551
43.4800000700296,0.47708449311572,0.317901431013823,0.00368880324525784
43.4824999711913,0.477083680056273,0.318089106586226,0.00370255544323444
43.4850001178988,0.477082861443795,0.31827687349728,0.00371689278888047
43.4875000190605,0.477082046945462,0.318464758458765,0.00373182391604977
43.4900001657679,0.477081229884561,0.318652782852135,0.00374735747021177
43.4925000669296,0.477080416423408,0.318840972022734,0.00376350306241946
43.4949999680913,0.477079603043412,0.319029347447699,0.00378027037894513
43.4975001147988,0.47707879233293,0.319217932935907,0.00379766977779519
43.5000000159605,0.477077980287497,0.319406750337137,0.00381571188280862
43.5025001626679,0.477077169775857,0.319595824032185,0.00383440792050084
43.5050000638296,0.477076353776144,0.319785174526306,0.00385376922339166
43.5074999649913,0.477075542169662,0.319974828917986,0.00387380833781733
43.5100001116988,0.477074728352065,0.320164807695523,0.00389453772324224
43.5125000128605,0.477073918838394,0.320355135453254,0.00391597090771522
43.5150001595679,0.477073109974494,0.320545833308796,0.0039381217281553
43.5175000607296,0.47707230449321,0.320736924866039,0.00396100482183337
43.5199999618913,0.477071495305394,0.320928430024234,0.00398463500402475
43.5225001085987,0.477070688650953,0.321120374323118,0.00400902821974295
43.5250000097604,0.477069877719068,0.321312778606114,0.00403420055085946
43.5275001564679,0.477069069235705,0.321505667934392,0.00406016925550403
43.5300000576296,0.477068259964763,0.321699063605016,0.00408695194721297
43.5324999587913,0.477067453196061,0.32189298901959,0.00411456734559909
43.5350001054987,0.477066648506643,0.322087466660419,0.00414303492654003
43.5375000066604,0.477065845612534,0.322282518582659,0.00417237481486227
43.5400001533679,0.477065040655703,0.322478166087812,0.00420260781478976
43.5425000545296,0.477064236720229,0.322674433455961,0.00423375593969328
43.5449999556913,0.47706343050203,0.32287134302481,0.00426584185282571
43.5475001023987,0.477062625431034,0.323068917747389,0.00429888915342628
43.5500000035604,0.477061821639084,0.323267180776988,0.0043329226577394
43.5525001502679,0.477061019119778,0.323466154776626,0.00436796830390331
43.5550000514296,0.477060220819945,0.323665861661957,0.00440405290016758
43.5574999525913,0.477059419861385,0.323866323039139,0.00444120455139346
43.5600000992987,0.477058619053961,0.324067561803774,0.00447945246319973
43.5625000004604,0.47705781839253,0.324269601175599,0.00451882698847204
43.5650001471678,0.47705701780306,0.324472463655605,0.00455935983127106
43.5675000483295,0.477056214326351,0.324676170782066,0.00460108392769372
43.5699999494912,0.477055414553798,0.324880747277462,0.0046440341293503
43.5725000961987,0.477054618548915,0.325086215353923,0.00468824659797662
43.5749999973604,0.47705382273259,0.325292595010749,0.00473375892036272
43.5775001440678,0.477053026755818,0.325499908761719,0.00478061049852311
43.5800000452295,0.477052230338849,0.325708178408258,0.00482884237163576
43.5824999463912,0.477051433339759,0.325917425808705,0.0048784972913411
43.5850000930987,0.477050635960239,0.326127673703832,0.0049296201252684
43.5874999942604,0.477049838333014,0.326338943137387,0.0049822576138989
43.5900001409678,0.477049044026769,0.326551256307574,0.00503645888965079
43.5925000421295,0.477048249600445,0.326764632867452,0.00509227522623438
43.5949999432912,0.477047458073853,0.32697909373023,0.00514976035176677
43.5975000899987,0.477046669099813,0.327194659306545,0.00520897047312661
43.5999999911604,0.47704587593901,0.327411347296537,0.00526996414279216
43.6025001378678,0.477045081749427,0.327629178762931,0.00533280296405902
43.6050000390295,0.477044290031822,0.327848173391308,0.00539755130171691
43.6074999401912,0.477043497688315,0.328068348638811,0.00546427677517182
43.6100000868986,0.477042704919831,0.328289722209173,0.00553305029161718
43.6124999880603,0.477041918115347,0.328512312404905,0.00560394653740084
43.6150001347678,0.477041130398514,0.328736132764593,0.00567704353413657
43.6175000359295,0.477040344791399,0.328961199380485,0.00575242340224023
43.6199999370912,0.477039554486444,0.329187523604297,0.00583017189163161
43.6225000837986,0.477038766010866,0.329415121608175,0.0059103799077397
43.6249999849603,0.477037976334858,0.32964400342159,0.00599314232430922
43.6275001316678,0.47703718889086,0.329874180523159,0.00607855947907021
43.6300000328295,0.477036403743373,0.330105660982698,0.00616673703218113
43.6324999339912,0.477035620752228,0.330338450542515,0.00625778604325319
43.6350000806986,0.477034839572973,0.330572553733391,0.00635182383804353
43.6374999818603,0.477034056561801,0.330807971238847,0.00644897377649612
43.6400001285677,0.477033271443256,0.33104470286527,0.00654936609302281
43.6425000297294,0.477032487582698,0.3312827474775,0.00665313848041321
43.6449999308912,0.4770317049775,0.331522098097759,0.00676043609835802
43.6475000775986,0.477030923761104,0.331762745998869,0.00687141293106595
43.6499999787603,0.477030143794716,0.332004676546872,0.00698623136824461
43.6525001254677,0.477029367967993,0.332247872320885,0.00710506379442765
43.6550000266294,0.477028592503001,0.332492309920581,0.00722809270735335
43.6574999277911,0.477027816786747,0.332737960253145,0.00735551120850272
43.6600000744986,0.477027037042646,0.332984789337837,0.00748752447186197
43.6624999756603,0.477026262831905,0.333232760184308,0.00762435048120745
43.6650001223677,0.477025487282564,0.333481822921497,0.00776622046898625
43.6675000235294,0.477024713220627,0.333731921986799,0.00791338060036381
43.6700001702369,0.477023946637942,0.333982995142433,0.00806609356483915
43.6725000713986,0.477023179715393,0.334234963590953,0.00822463826414981
43.6749999725603,0.477022417905586,0.334487742845924,0.00838931291131643
43.6775001192677,0.477021656287176,0.334741232536154,0.0085604354007299
43.6800000204294,0.477020896677955,0.334995319859261,0.00873834541348677
43.6825001671368,0.477020140695175,0.335249877002187,0.00892340658064623
43.6850000682985,0.477019392921476,0.335504757887952,0.00911600804674448
43.6874999694602,0.477018653898303,0.335759795898527,0.00931656767254246
43.6900001161677,0.477017929962286,0.336014802010884,0.00952553349135162
43.6925000173294,0.477017219502833,0.336269561452829,0.00974338783946539
43.6950001640368,0.477016522799804,0.33652382959779,0.00997064906467136
43.6975000651985,0.477015848493665,0.336777334627334,0.0102078765448511
43.6999999663602,0.477015196408735,0.337029765262158,0.0104556735915107
43.7025001130677,0.477014570559456,0.337280773192728,0.0107146928421267
43.7050000142294,0.477013981378025,0.337529966371292,0.0109856406349579
43.7075001609368,0.477013428743983,0.337776901155819,0.0112692831588253
43.7100000620985,0.477012910683065,0.338021079602278,0.011566452562831
43.7124999632602,0.477012426747208,0.338261944782318,0.0118780538031933
43.7150001099677,0.477011961182499,0.338498869773802,0.0122050717065131
43.7175000111294,0.477011493451208,0.338731155021843,0.012548579730521
43.7200001578368,0.477010996086017,0.338958021750416,0.0129097498209353
43.7225000589985,0.477010423780216,0.339178597673317,0.013289861211485
43.7249999601602,0.477009713922448,0.339391907277733,0.01369031148269
43.7275001068676,0.47700878866675,0.33959686049452,0.0141126295194792
43.7300000080293,0.477007547205217,0.339792229414346,0.0145584867070924
43.7325001547368,0.477005873301297,0.339976625610459,0.0150297116698108
43.7350000558985,0.477003636707285,0.340148462296659,0.0155283057101028
43.7374999570602,0.477000730503851,0.340305914152895,0.0160564622699799
43.7400001037676,0.47699706726967,0.340446836433064,0.0166165882039806
43.7425000049293,0.476992658281209,0.340568684702792,0.0172113345377547
43.7450001516368,0.476987646735928,0.340668377832707,0.0178436356343241
43.7475000527985,0.476982418932592,0.340742129629658,0.0185167639902514
43.7499999539602,0.476977709375174,0.340785216474701,0.0192344091667976
43.7525001006676,0.476974777892336,0.340791685055094,0.0200007924165555
43.7550000018293,0.476975615414135,0.340753972673138,0.0208208325415394
43.7575001485368,0.476983187389498,0.340662430114883,0.021700384523966
43.7600000496985,0.477001725643198,0.34050474802601,0.0226465846070742
43.7624999508602,0.477037062167836,0.340265277788784,0.0236683368385765
43.7650000975676,0.477096940861481,0.339924253579367,0.0247769951038445
43.7674999987293,0.477191311029253,0.339456949157056,0.0259873031417293
43.7700001454367,0.477332499576446,0.338832812262832,0.0273186713555535
43.7725000465984,0.477535195989153,0.338014663115418,0.0287968829020412
43.7749999477601,0.477816100395231,0.336958076815229,0.0304563377634091
43.7775000944676,0.478193084584177,0.335611093377849,0.0323429375532691
43.7799999956293,0.478683742397495,0.333914498294165,0.0345177382917351
43.7825001423367,0.479303113427074,0.331802857564393,0.0370614406505624
43.7850000434984,0.480060596804911,0.329206590617091,0.0400797766080087
43.7874999446601,0.48095607451817,0.326055252430617,0.043709733188601
43.7900000913676,0.48197560364323,0.322282129321824,0.0481264257399955
43.7924999925293,0.483087293965053,0.317830062276079,0.0535502080994417
43.7950001392367,0.484238342164919,0.312658150401354,0.0602533092019009
43.7975000403984,0.48535440529354,0.306748664044519,0.0685648933660826
43.7999999415601,0.486342552428681,0.300113252225374,0.0788730385965879
43.8025000882676,0.487098521653102,0.292797283765409,0.0916216996488372
43.8049999894293,0.487518285297507,0.284881283619036,0.107300546402416
43.8075001361367,0.48751245194709,0.276478654103224,0.126425667573946
43.8100000372984,0.487020952620874,0.267729544170034,0.149509888694617
43.8124999384601,0.486024487750389,0.258791408225339,0.1770228315901
43.8150000851675,0.484549467596748,0.249827529134321,0.209342924702514
43.8174999863292,0.482664662253025,0.24099519381148,0.246705876659113
43.8200001330367,0.480469909473779,0.232435240752118,0.289156122558429
43.8225000341984,0.478079720976562,0.22426432024961,0.336508577069457
43.8249999353601,0.475606044974904,0.216570569941665,0.388327204934842
43.8275000820675,0.473144409034374,0.209412711050187,0.443924423923715
43.8299999832292,0.470766287719397,0.202822006163858,0.502381835154498
43.8325001299367,0.468518213170245,0.196806216729229,0.562589312644216
43.8350000310984,0.466426232868407,0.191354594374494,0.623297335517573
43.8374999322601,0.464502999778389,0.186443092713279,0.683176660489633
43.8400000789675,0.462754880500103,0.182039178218386,0.740880352591912
43.8424999801292,0.461187093857981,0.178105866712398,0.795104401482024
43.8450001268367,0.459806225920636,0.174604819931518,0.844644350971389
43.8475000279984,0.458620346385114,0.171498528481906,0.888445839095521
43.84999992916,0.457637530572932,0.168751674834089,0.92564681676366
43.8525000758675,0.45686387133905,0.166331858233967,0.955609198024344
43.8549999770292,0.456301675749881,0.164209847905921,0.977937704145094
43.8575001237366,0.455948324951331,0.16235954537247,0.992484557951523
43.8600000248983,0.455795956327372,0.160757760129176,0.999339884215837
43.8625001716058,0.455831846145089,0.159383908969412,0.998809195546958
43.8650000727675,0.456039263611375,0.158219700646468,0.991380574859155
43.8674999739292,0.456398601525674,0.157248829500358,0.977685121046294
43.8700001206366,0.456888554363763,0.156456708408843,0.958454447566496
43.8725000217983,0.457487228132321,0.155830231793884,0.9344787933518
43.8750001685058,0.458173071832466,0.155357581386711,0.906568638664445
43.8775000696675,0.458925619466352,0.155028059120538,0.875521857807643
43.8799999708292,0.459726022307737,0.154831946407383,0.842097512777612
43.8825001175366,0.460557377863316,0.154760390522501,0.806996589065622
43.8850000186983,0.461404898221163,0.154805299679908,0.770849326102597
43.8875001654057,0.462255968788047,0.154959259685321,0.734208419299958
43.8900000665675,0.463100061697226,0.155215461147949,0.697547001829299
43.8924999677292,0.463928627643661,0.155567633625521,0.661260407938327
43.8950001144366,0.4647349027586,0.156009986963739,0.625670613130902
43.8975000155983,0.465513712810223,0.156537170299422,0.591032460356313
43.9000001623057,0.466261264627382,0.157144216888607,0.557540866842414
43.9025000634674,0.466974953725133,0.157826515922205,0.525338450439534
43.9049999646291,0.467653153534788,0.158579772994851,0.494523056249647
43.9075001113366,0.4682950492507,0.159399978945964,0.465154944087768
43.9100000124983,0.468900492360811,0.160283384883395,0.437263389302585
43.9125001592057,0.469469851340844,0.161226474859622,0.41085260001849
43.9150000603674,0.47000389539804,0.162225942341191,0.385906913302982
43.9174999615291,0.470503710620198,0.163278672572996,0.362395283109318
43.9200001082366,0.470970593101246,0.164381722235566,0.34027507149736
43.9225000093983,0.471406000714974,0.16553230260038,0.319495229121123
43.9250001561057,0.471811476680498,0.166727762682757,0.299998904506166
43.9275000572674,0.472188633981069,0.16796557897389,0.28172557984747
43.9299999584291,0.472539085899782,0.169243339323992,0.264612762364789
43.9325001051365,0.472864452853468,0.170558736825749,0.248597338257779
43.9350000062983,0.473166313936808,0.171909551723029,0.233616604503293
43.9375001530057,0.473446208063887,0.173293646305122,0.219609063615636
43.9400000541674,0.473705622213241,0.174708959846929,0.206515009242795
43.9424999553291,0.47394597343809,0.17615349185771,0.194276941571638
43.9450001020365,0.474168606604492,0.177625302660892,0.18283985141801
43.9475000031982,0.474374796506015,0.179122507423738,0.172151398998867
43.9500001499057,0.474565743252319,0.180643267529132,0.162162007070836
43.9525000510674,0.474742572092023,0.182185789676334,0.152824887596865
43.9549999522291,0.47490634431619,0.183748317907203,0.144096030779146
43.9575000989365,0.47505804823412,0.18532913519379,0.135934132424024
43.9600000000982,0.47519860236193,0.186926556414376,0.128300523966646
43.9625001468057,0.475328864713381,0.188538927850761,0.121159059493352
43.9650000479674,0.475449629412478,0.190164624747648,0.114476007518985
43.9674999491291,0.475561632462321,0.191802051608917,0.108219922099549
43.9700000958365,0.475665550317923,0.193449641500423,0.102361519898625
43.9724999969982,0.475762016498854,0.195105854439606,0.096873554710685
43.9750001437056,0.475851612404611,0.196769180220175,0.0917306872287215
43.9775000448673,0.475934876275334,0.198438134982573,0.0869093678392656
43.979999946029,0.476012307504919,0.200111263229026,0.0823877128629207
43.9825000927365,0.47608435456427,0.201787135505273,0.0781453952098542
43.9849999938982,0.476151442265248,0.20346435732102,0.0741635346801338
43.9875001406056,0.476213955755165,0.205141563940311,0.0704245970870936
43.9900000417673,0.476272247467251,0.20681742451341,0.0669122961786836
43.992499942929,0.476326641086699,0.208490639256266,0.0636115073721988
43.9950000896365,0.476377433358736,0.210159949537966,0.0605081812398928
43.9974999907982,0.476424904640285,0.211824130995129,0.0575892662392089
44.0000001375056,0.476469306308554,0.213481999875278,0.0548426339346188
44.0025000386673,0.476510868185504,0.215132409613291,0.052257010486607
44.004999939829,0.476549801936198,0.216774258138553,0.0498219174107187
44.0075000865365,0.476586298067259,0.218406484338886,0.0475276084510628
44.0099999876982,0.476620537153716,0.220028074707688,0.0453650181406845
44.0125001344056,0.476652676459428,0.221638059639791,0.0433257104083164
44.0150000355673,0.476682869848159,0.223235518059041,0.0414018356066684
44.017499936729,0.47671125034399,0.224819574985143,0.0395860815347839
44.0200000834364,0.476737947683084,0.226389403512488,0.037871640374194
44.0224999845981,0.476763078126081,0.227944225252044,0.0362521683538197
44.0250001313056,0.476786744094268,0.229483311107094,0.034721751007475
44.0275000324673,0.476809045480816,0.231005980404833,0.0332748748881749
44.029999933629,0.476830064143325,0.232511603055341,0.031906396277289
44.0325000803364,0.476849886397579,0.233999597684792,0.0306115171128487
44.0349999814981,0.476868585718336,0.235469431607082,0.0293857582259026
44.0375001282056,0.476886232586201,0.236920619433879,0.0282249379320014
44.0400000293673,0.47690289380111,0.238352723997651,0.0271251501031687
44.042499930529,0.476918631173679,0.239765353904613,0.0260827453202241
44.0450000772364,0.476933493006262,0.24115816103129,0.0250943110556954
44.0474999783981,0.47694753729638,0.242530845762353,0.0241566580549391
44.0500001251056,0.476960800531823,0.243883146144908,0.0232668019863966
44.0525000262673,0.476973334491557,0.245214848381838,0.0224219513776626
44.054999927429,0.476985174388659,0.246525773891361,0.0216194932055568
44.0575000741364,0.476996364856703,0.247815786499876,0.020856981607829
44.0599999752981,0.477006939276499,0.249084783979963,0.0201321253491738
44.0625001220055,0.477016934509592,0.250332701265388,0.0194427777959299
44.0650000231672,0.47702637565648,0.251559504060612,0.0187869269487677
44.0675001698747,0.47703529537781,0.252765193993185,0.0181626863739005
44.0700000710364,0.477043719564628,0.253949801191386,0.0175682872842167
44.0724999721981,0.477051671105849,0.255113384391624,0.0170020700066941
44.0750001189055,0.477059174869051,0.256256029846607,0.0164624774022088
44.0775000200672,0.477066260641326,0.257377850721235,0.0159480483845208
44.0800001667747,0.477072942551028,0.25847897914651,0.0154574094469732
44.0825000679364,0.477079250154749,0.259559573521476,0.0149892722899943
44.0849999690981,0.477085194512363,0.260619807791854,0.0145424247433358
44.0875001158055,0.477090796109343,0.261659877935692,0.0141157281586636
44.0900000169672,0.477096072250973,0.262679997146141,0.0137081114733946
44.0925001636747,0.477101038090686,0.263680392483221,0.0133185683075515
44.0950000648363,0.477105705260907,0.26466130582002,0.0129461503971508
44.0974999659981,0.47711009706813,0.265622993745248,0.012589967383695
44.1000001127055,0.477114226264283,0.266565722054079,0.0122491795493282
44.1025000138672,0.477118101648145,0.267489764932885,0.0119229964208679
44.1050001605746,0.477121743422833,0.268395410268759,0.0116106735897233
44.1075000617363,0.477125152863208,0.269282947457845,0.0113115090771241
44.109999962898,0.477128347638064,0.270152679228926,0.0110248414951858
44.1125001096055,0.477131333340926,0.271004909710772,0.0107500469627353
44.1150000107672,0.477134122799782,0.271839950101607,0.0104865375241392
44.1175001574746,0.477136730768203,0.272658115989982,0.0102337584687128
44.1200000586363,0.477139162031517,0.273459722120044,0.00999118591991581
44.122499959798,0.477141429143252,0.27424508877113,0.00975832540145682
44.1250001065055,0.477143538662409,0.275014536025185,0.00953470964778202
44.1275000076672,0.47714549385519,0.275768383570986,0.00931989728273215
44.1300001543746,0.47714730405108,0.276506954161192,0.0091134711908746
44.1325000555363,0.477148978025978,0.277230569777825,0.00891503718622482
44.134999956698,0.477150523985623,0.277939550816062,0.00872422267093742
44.1375001034055,0.477151946313437,0.278634214750671,0.00854067491754723
44.1400000045671,0.477153252179985,0.279314877841542,0.00836406035241853
44.1425001512746,0.47715445270444,0.279981855749047,0.00819406332403231
44.1450000524363,0.477155543721911,0.280635456070507,0.00803038439584395
44.147499953598,0.477156536960489,0.281275989999432,0.00787274032149572
44.1500001003054,0.477157431990329,0.281903760470984,0.00772086259657513
44.1525000014671,0.477158236709788,0.282519070422613,0.00757449686570664
44.1550001481746,0.477158956207644,0.283122216868187,0.00743340208301566
44.1575000493363,0.477159593989464,0.283713492159298,0.00729734960438039
44.159999950498,0.477160159784675,0.284293186689446,0.00716612270179434
44.1625000972054,0.477160651928831,0.284861582164572,0.0070395152767873
44.1649999983671,0.477161072862303,0.285418957584418,0.0069173318583973
44.1675001450746,0.477161427443353,0.285965588824669,0.00679938676756279
44.1700000462363,0.47716171916362,0.286501746085656,0.00668550376251416
44.172499947398,0.47716194886101,0.287027693727765,0.00657551529476214
44.1750000941054,0.477162123486671,0.287543692794866,0.00646926241748691
44.1774999952671,0.477162244978797,0.28804999779824,0.00636659374611465
44.1800001419745,0.477162319112097,0.288546858799601,0.00626736566236371
44.1825000431362,0.47716234795353,0.289034519701029,0.00617144131604522
44.1849999442979,0.477162326523766,0.289513218284473,0.00607868990317772
44.1875000910054,0.477162264438773,0.289983191164345,0.00598898791357712
44.1899999921671,0.477162156623015,0.290444665961494,0.00590221683879854
44.1925001388745,0.477162008285705,0.290897868092186,0.00581826442334846
44.1950000400362,0.477161824654025,0.291343017521697,0.00573702382479459
44.1974999411979,0.477161610066439,0.291780328969971,0.00565839313421402
44.2000000879054,0.477161360729141,0.292210008870169,0.00558227495728197
44.2024999890671,0.47716108416299,0.292632263685499,0.00550857675708907
44.2050001357745,0.477160772257529,0.293047289633015,0.00543720962936742
44.2075000369362,0.477160434412682,0.293455284378832,0.00536808955220358
44.2099999380979,0.477160067322054,0.293856436326378,0.00530113585262116
44.2125000848054,0.477159670956609,0.294250930939486,0.00523627151520648
44.2149999859671,0.477159254767728,0.294638950849342,0.00517342375596829
44.2175001326745,0.477158817143402,0.295020671289594,0.0051125223653128
44.2200000338362,0.47715835857111,0.295396262908558,0.00505350055937585
44.2224999349979,0.477157880919834,0.295765893655127,0.00499629439943822
44.2250000817053,0.477157381168892,0.296129725166784,0.00494084266430252
44.227499982867,0.477156861007433,0.296487917343435,0.00488708694760831
44.2300001295745,0.477156323424399,0.296840625675561,0.00483497159943918
44.2325000307362,0.477155769156142,0.297188001477951,0.00478444319177317
44.2349999318979,0.477155199356621,0.297530191373539,0.00473545078505887
44.2375000786053,0.477154615345484,0.297867337918783,0.00468794570511095
44.239999979767,0.477154021578348,0.29819958204779,0.00464188135137448
44.2425001264745,0.47715341252658,0.298527056837292,0.00459721283985442
44.2450000276362,0.477152792253033,0.298849895748557,0.00455389753979873
44.2474999287979,0.477152155001788,0.299168225950339,0.00451189414428804
44.2500000755053,0.477151507781042,0.299482175104229,0.00447116372510113
44.252499976667,0.477150847013756,0.299791863884326,0.00443166855057058
44.2550001233745,0.477150178340998,0.300097412370992,0.00439337294817645
44.2575000245362,0.477149502789808,0.300398935919456,0.00435624255251315
44.2600001712436,0.477148820050569,0.300696546457066,0.00432024438178935
44.2625000724053,0.477148128679545,0.300990352803396,0.00428534675966612
44.264999973567,0.477147425726181,0.301280460777037,0.00425151922072455
44.2675001202744,0.477146713737743,0.301566975427929,0.00421873278347335
44.2700000214361,0.477145997455875,0.301849999726959,0.00418695977973288
44.2725001681436,0.47714526998961,0.302129629147491,0.00415617329012967
44.2750000693053,0.4771445392182,0.302405962358609,0.00412634806814345
44.277499970467,0.47714380437732,0.302679091194625,0.00409745970040299
44.2800001171744,0.477143062636852,0.302949105475582,0.00406948458429381
44.2825000183361,0.477142318901383,0.303216095053936,0.00404240044147094
44.2850001650436,0.477141566405367,0.303480144267025,0.00401618535654379
44.2875000662053,0.477140806463568,0.303741337810954,0.00399081865254779
44.289999967367,0.477140041665136,0.303999757854119,0.00396628063898258
44.2925001140744,0.477139272503817,0.304255484860667,0.00394255228882156
44.2950000152361,0.477138503602356,0.304508596693957,0.00391961569189391
44.2975001619436,0.477137730535844,0.304759167123063,0.00389745328220385
44.3000000631053,0.477136956009035,0.305007270682325,0.00387604848618455
44.302499964267,0.477136173886191,0.305252976651701,0.00385538507135565
44.3050001109744,0.477135388662808,0.305496356957944,0.00383544786625262
44.3075000121361,0.477134599423102,0.305737479799848,0.00381622211322015
44.3100001588435,0.477133809574413,0.305976412871427,0.00379769390548458
44.3125000600052,0.477133013170903,0.306213218558033,0.00377984958477038
44.3149999611669,0.477132218038871,0.30644796260715,0.00376267668121633
44.3175001078744,0.477131422505223,0.306680705242277,0.00374616292181728
44.3200000090361,0.477130625277052,0.306911506146517,0.0037302965635954
44.3225001557435,0.47712982565343,0.307140423864436,0.00371506637220763
44.3250000569052,0.477129020371523,0.307367514601693,0.00370046149877391
44.3274999580669,0.477128213557829,0.307592836262899,0.00368647185846027
44.3300001047744,0.477127403336773,0.307816442497297,0.00367308763794979
44.3325000059361,0.477126594793007,0.308038388491298,0.00366029983485929
44.3350001526435,0.477125783569899,0.308258723909948,0.00364809952863135
44.3375000538052,0.477124975138059,0.308477501366195,0.00363647862365822
44.3399999549669,0.477124165454075,0.308694768593686,0.00362542908400772
44.3425001016744,0.477123350842313,0.308910573143912,0.00361494321035028
44.3450000028361,0.477122538090196,0.309124965092247,0.00360501412537444
44.3475001495435,0.477121718090124,0.309337988024629,0.00359563468612932
44.3500000507052,0.477120901866832,0.309549691233938,0.00358679896854592
44.3524999518669,0.477120080969777,0.309760115727782,0.00357850068199746
44.3550000985743,0.477119263502339,0.309969307333157,0.00357073460157214
44.357499999736,0.477118447763522,0.310177307734631,0.00356349548336426
44.3600001464435,0.477117632061205,0.310384157252073,0.00355677835947928
44.3625000476052,0.477116811769823,0.310589895743516,0.00355057848380116
44.3649999487669,0.477115989426234,0.310794564507724,0.00354489166354389
44.3675000954743,0.477115167786164,0.310998203493432,0.00353971405460169
44.369999996636,0.477114343444694,0.31120084996959,0.0035350419415044
44.3725001433435,0.477113523029392,0.311402544029893,0.00353087232449633
44.3750000445052,0.477112699922131,0.31160331890693,0.00352720208068927
44.3774999456669,0.477111880550859,0.31180321316801,0.00352402884429125
44.3800000923743,0.47711106153386,0.312002261496808,0.0035213502084536
44.382499993536,0.477110236621468,0.312200496315523,0.00351916381497685
44.3850001402434,0.47710941303214,0.31239795515644,0.00351746818154434
44.3875000414051,0.477108588453876,0.312594670966588,0.00351626168178469
44.3899999425669,0.47710776401461,0.312790677144778,0.00351554322213035
44.3925000892743,0.477106940986448,0.31298600638581,0.00351531199112547
44.394999990436,0.477106120364133,0.313180690428054,0.00351556753324242
44.3975001371434,0.477105296624765,0.31337475903545,0.00351630942609452
44.4000000383051,0.477104477292069,0.313568245203307,0.00351753792512249
44.4024999394668,0.477103653835085,0.313761177427156,0.00351925297052584
44.4050000861743,0.477102827893896,0.313953586058931,0.00352145512406784
44.407499987336,0.477102004687747,0.314145503316128,0.00352414539358059
44.4100001340434,0.477101179620136,0.314336956293045,0.0035273247489742
44.4125000352051,0.477100357914898,0.314527975354591,0.00353099485254102
44.4149999363668,0.477099538065984,0.314718587745687,0.00353515745441617
44.4175000830743,0.477098718429761,0.314908821082861,0.00353981454283072
44.419999984236,0.477097897504999,0.315098702262832,0.00354496838908688
44.4225001309434,0.477097077298904,0.31528826015041,0.00355062163073054
44.4250000321051,0.477096253367736,0.315477519841736,0.00355677686745684
44.4274999332668,0.477095428281432,0.315666509570242,0.00356343744110304
44.4300000799742,0.477094607907817,0.315855257618897,0.00357060704990539
44.4324999811359,0.477093787947215,0.316043787774792,0.00357828935829257
44.4350001278434,0.477092970764372,0.316232126862149,0.00358648873418126
44.4375000290051,0.477092151783494,0.316420298480908,0.00359520945682184
44.4399999301668,0.477091333302949,0.316608329156644,0.00360445642841555
44.4425000768742,0.477090514395702,0.316796243878571,0.00361423462092463
44.4449999780359,0.477089694484458,0.316984067933677,0.00362454941346211
44.4475001247434,0.477088873132074,0.317171825800204,0.00363540652556223
44.4500000259051,0.47708805319905,0.317359542840231,0.00364681221123239
44.4525001726125,0.477087237477165,0.317547244285888,0.0036587731735859
44.4550000737742,0.477086421817183,0.317734951873524,0.00367129611686277
44.4574999749359,0.4770856085957,0.317922691089187,0.00368438852425267
44.4600001216434,0.477084790577349,0.318110483450297,0.00369805769353177
44.4625000228051,0.477083973716308,0.318298354659622,0.00371231177311257
44.4650001695125,0.477083157720807,0.318486328932306,0.00372715915907696
44.4675000706742,0.477082339210441,0.318674428573712,0.00374260852931852
44.4699999718359,0.477081524488727,0.318862679055936,0.00375866938941549
44.4725001185433,0.477080709828899,0.319051101660024,0.00377535142710065
44.475000019705,0.477079897960954,0.319239720543172,0.00379266497378752
44.4775001664125,0.477079088179732,0.319428558289199,0.00381062070873095
44.4800000675742,0.477078276622113,0.319617637089797,0.00382922958857437
44.4824999687359,0.477077459771966,0.319806978823565,0.00384850300592619
44.4850001154433,0.477076647304166,0.319996610608781,0.00386845351640218
44.487500016605,0.477075832682532,0.320186552523705,0.00388909344359197
44.4900001633125,0.47707502242329,0.320376829539136,0.00391043633582889
44.4925000644742,0.477074212872897,0.320567462769261,0.00393249594550483
44.4949999656359,0.477073406766571,0.320758475495815,0.0039552868333354
44.4975001123433,0.477072597084863,0.320949888115466,0.00397882382798611
44.500000013505,0.477071786702644,0.321141724764922,0.00400312269258708
44.5025001602125,0.477070978702808,0.321334009583346,0.00402819978954519
44.5050000613742,0.477070166550498,0.321526763183123,0.00405407183083603
44.5074999625359,0.477069356972111,0.32172001015342,0.00408075672024699
44.5100001092433,0.477068549890821,0.321913773217172,0.00410827308748424
44.512500010405,0.477067745023041,0.322108074338016,0.00413664019678176
44.5150001571124,0.477066941947745,0.322302935654461,0.00416587819211769
44.5175000582741,0.477066136946142,0.322498378965082,0.00419600791089733
44.5199999594358,0.477065332965638,0.322694427960092,0.00422705118160805
44.5225001061433,0.477064526770478,0.322891104620531,0.00425903048866853
44.525000007305,0.477063718423153,0.323088431749121,0.00429196945689997
44.5275001540124,0.477062914720858,0.323286434169592,0.00432589295224567
44.5300000551741,0.477062112289831,0.323485133134731,0.00436082663761258
44.5324999563358,0.477061310848672,0.32368455064679,0.0043967973641546
44.5350001030433,0.477060510047681,0.323884709067516,0.00443383310375219
44.537500004205,0.477059709606378,0.324085631060852,0.00447196299666709
44.5400001509124,0.477058909176028,0.32428733947038,0.00451121731506453
44.5425000520741,0.477058105658657,0.324489855497996,0.00455162744708624
44.5449999532358,0.477057302553699,0.324693203728826,0.00459322663032756
44.5475000999432,0.477056503154709,0.324897407207233,0.00463604939194111
44.550000001105,0.47705570429445,0.325102486377569,0.00468013154933863
44.5525001478124,0.477054908923729,0.325308464335813,0.00472551089894409
44.5550000489741,0.477054113464262,0.325515362481753,0.00477222666625027
44.5574999501358,0.477053314269485,0.325723200803281,0.00482031952977351
44.5600000968432,0.477052517933271,0.325932004450039,0.00486983250630278
44.5624999980049,0.477051717852619,0.326141792967982,0.00492080998153444
44.5650001447124,0.477050920826834,0.32635258966109,0.00497329870489399
44.5675000458741,0.477050127193241,0.32656441619504,0.00502734760831551
44.5699999470358,0.477049333373956,0.326777291894315,0.00508300784017368
44.5725000937432,0.47704853929583,0.326991236822019,0.00514033280317924
44.5749999949049,0.477047747843864,0.32720627222079,0.00519937864613677
44.5775001416124,0.477046955509474,0.327422416683503,0.00526020370797275
44.5800000427741,0.477046162152114,0.327639690302648,0.00532286941880028
44.5824999439358,0.477045367972588,0.327858111891912,0.00538743983136437
44.5850000906432,0.477044573239588,0.328077700327702,0.00545398240534271
44.5874999918049,0.477043781384872,0.328298473433632,0.00552256784961986
44.5900001385124,0.477042992199566,0.328520448283397,0.00559327048009374
44.5925000396741,0.477042205543229,0.328743640027665,0.00566616810496944
44.5949999408358,0.477041417703258,0.328968063020539,0.00574134252075994
44.5975000875432,0.477040628471717,0.329193730698933,0.00581887932313939
44.5999999887049,0.477039841145203,0.329420658064677,0.0058988689630521
44.6025001354123,0.477039049256158,0.329648854222661,0.00598140596123501
44.605000036574,0.477038263041314,0.329878332801862,0.00606659037059629
44.6074999377357,0.477037475828511,0.330109099875854,0.00615452727001095
44.6100000844432,0.4770366907782,0.330341162380264,0.00624532749058151
44.6124999856049,0.477035907615075,0.330574524751058,0.00633910780511221
44.6150001323123,0.47703512599635,0.330809189252753,0.00643599128116116
44.617500033474,0.477034342347189,0.331045154489931,0.00653610754846467
44.6199999346357,0.477033556596972,0.331282418189348,0.00663959371230433
44.6225000813432,0.477032772246973,0.331520975570121,0.00674659453649053
44.6249999825049,0.477031989294408,0.33176081654201,0.00685726294494589
44.6275001292123,0.477031207668733,0.33200192762466,0.00697176102027512
44.630000030374,0.47703043032925,0.332244292277424,0.00709026056658278
44.6324999315357,0.477029653431374,0.332487885816531,0.00721294285853226
44.6350000782432,0.477028876431937,0.332732681646892,0.00734000079980751
44.6374999794049,0.477028098788594,0.332978645500495,0.0074716383030345
44.6400001261123,0.477027323531247,0.333225739267121,0.00760807237275074
44.642500027274,0.477026547088536,0.333473914557986,0.00774953331051624
44.6449999284357,0.477025772356129,0.333723116738935,0.00789626617003456
44.6475000751431,0.477025002027849,0.333973282353812,0.0080485322294411
44.6499999763048,0.477024238258417,0.334224337604694,0.00820660962967635
44.6525001230123,0.4770234733686,0.334476194169145,0.00837079465673111
44.655000024174,0.477022709111645,0.334728754442568,0.00854140381702415
44.6575001708814,0.477021950612071,0.334981908513578,0.00871877546460348
44.6600000720431,0.477021192958358,0.335235526544944,0.0089032708876164
44.6624999732048,0.477020444177034,0.335489466223923,0.00909527790299236
44.6650001199123,0.477019701652862,0.335743560347755,0.00929521145048683
44.667500021074,0.477018975172242,0.33599762380944,0.0095035178358995
44.6700001677814,0.477018259975301,0.3362514416389,0.00972067628528909
44.6725000689431,0.477017563169826,0.336504774822911,0.0099472028665581
44.6749999701048,0.477016883790832,0.336757350828405,0.010183653639122
44.6775001168122,0.477016228571521,0.337008863031973,0.0104306282348588
44.680000017974,0.477015598607257,0.337258965435069,0.0106887754587908
44.6825001646814,0.477015004860933,0.337507271340382,0.0109587979832778
44.6850000658431,0.477014444319475,0.337753339907546,0.0112414567965514
44.6874999670048,0.477013919342719,0.337996679112982,0.0115375788441293
44.6900001137122,0.477013426962904,0.338236737375284,0.0118480632419608
44.6925000148739,0.477012949191852,0.338472893527676,0.0121738882819938
44.6950001615814,0.47701247001157,0.338704457281729,0.0125161204573705
44.6975000627431,0.477011960283753,0.33893065714403,0.0128759231347241
44.6999999639048,0.477011372963237,0.3391506290183,0.0132545660222424
44.7025001106122,0.477010647255106,0.339363410650055,0.013653437417403
44.7050000117739,0.477009704327221,0.339567921861865,0.0140740533852915
44.7075001584814,0.477008445347985,0.339762950180695,0.0145180728778258
44.7100000596431,0.477006752910266,0.339947123282016,0.0149873098245926
44.7124999608048,0.477004498796416,0.340118873967572,0.0154837488907672
44.7150001075122,0.477001571282586,0.340276397603115,0.0160095647250046
44.7175000086739,0.476997887546642,0.340417578678505,0.0165671428722227
44.7200001553813,0.476993446654088,0.340539904155199,0.0171591104150423
44.722500056543,0.476988382606901,0.340640330489855,0.0177883721999825
44.7249999577047,0.476983072943301,0.340715126268087,0.0184581684589434
44.7275001044122,0.47697822460798,0.340759628253647,0.0191721475076958
44.7300000055739,0.47697507298425,0.340767968512336,0.0199344818285608
44.7325001522813,0.476975554208282,0.340732684532027,0.0207500267024263
44.735000053443,0.476982566511632,0.340644259688653,0.0216245561830352
44.7374999546047,0.477000262204834,0.340490554438225,0.0225650993946371
44.7400001013122,0.47703435533201,0.340256128358656,0.0235804162876026
44.7425000024739,0.477092459748757,0.339921478389099,0.024681665969999
44.7450001491813,0.477184357343429,0.339462190424221,0.0258833249975627
44.747500050343,0.477322202489277,0.338848089494736,0.0272044411238092
44.7499999515047,0.477520492313507,0.33804242238666,0.0286703020364713
44.7525000982122,0.477795761738368,0.337001237057002,0.0303146367826959
44.7549999993739,0.478165782535667,0.335673077998263,0.03218245053364
44.7575001460813,0.478648134880633,0.333999217389662,0.0343336091096586
44.760000047243,0.479258021311226,0.33191465177409,0.0368472609838536
44.7624999484047,0.48000522292113,0.329350096096073,0.0398271415467712
44.7650000951121,0.480890297823713,0.326235186021298,0.043407721684605
44.7674999962738,0.481900313105386,0.322502987668127,0.0477610178522778
44.7700001429813,0.483004705173337,0.318095731662338,0.0531036685800767
44.772500044143,0.484152229348792,0.312971452081705,0.0597035912275727
44.7749999453047,0.485270160309824,0.307110892350544,0.0678851597348581
44.7775000920121,0.486266982089314,0.300523754720639,0.0780314146964797
44.7799999931738,0.487039332012292,0.293253180880672,0.0905814337868162
44.7825001398813,0.487483226154489,0.28537737011126,0.106020739952449
44.785000041043,0.487508294511329,0.277007567180313,0.124862768155258
44.7874999422047,0.487052435688493,0.268282175212626,0.147620045049767
44.7900000889121,0.48609349931658,0.259357529500472,0.174765124105488
44.7924999900738,0.484654723645666,0.250396546434232,0.206683303282551
44.7950001367813,0.482801930722717,0.241556906141155,0.243621457974065
44.797500037943,0.480632782181627,0.232980499718339,0.28563933760515
44.7999999391047,0.478260718984987,0.224785514777639,0.332570586004365
44.8025000858121,0.475797729140292,0.217061880210261,0.384000071599335
44.8049999869738,0.473340275709962,0.209870157901513,0.43926168546599
44.8075001336812,0.470961210134788,0.203243319970244,0.497457382954257
44.8100000348429,0.468708488207032,0.19719058727349,0.557494759384278
44.8124999360046,0.466609285816708,0.191702360813278,0.618138144409782
44.8150000827121,0.464676967573302,0.186755428669377,0.67806745077898
44.8174999838738,0.462918191141405,0.182317796044437,0.735939720405187
44.8200001305812,0.461338219478328,0.178352772078355,0.790449561758562
44.8225000317429,0.459943594954575,0.174822126621928,0.840385874807066
44.8249999329046,0.458742387221909,0.171688325510793,0.884682733367991
44.8275000796121,0.457742826719471,0.16891594215087,0.922462268511951
44.8299999807738,0.456951323900929,0.166472419040634,0.953067237133683
44.8325001274812,0.456370615856826,0.164328354565883,0.976081038743254
44.8350000286429,0.455998606694093,0.162457474990512,0.991333752892219
44.8374999298046,0.455827966069534,0.160836423088036,0.998893880908378
44.840000076512,0.455846444410613,0.159444471298161,0.999047051478085
44.8424999776738,0.456037719006958,0.158263191849487,0.99226419060039
44.8450001243812,0.456382480614436,0.157276165122178,0.979162632840229
44.8475000255429,0.456859615683905,0.156468702721615,0.960463931153936
44.8500001722503,0.457447326747614,0.155827609696248,0.936951973951855
44.852500073412,0.458124069812365,0.155340990916874,0.909434331097844
44.8549999745737,0.458869320579423,0.154998079206336,0.878708959546321
44.8575001212812,0.459664113806674,0.154789096290239,0.845537433620602
44.8600000224429,0.460491396905029,0.154705136113783,0.810625090314828
44.8625001691503,0.461336219283422,0.15473805800686,0.77460779319666
44.865000070312,0.462185787129515,0.154880406708443,0.738044613140955
44.8674999714737,0.463029401824792,0.155125331880075,0.701415377434766
44.8700001181812,0.463858345827288,0.15546652892863,0.665122101055529
44.8725000193429,0.464665696115755,0.155898178292892,0.62949316401372
44.8750001660503,0.46544613919425,0.156414898022786,0.594789362386926
44.877500067212,0.4661957637489,0.157011699267322,0.561211023231628
44.8799999683737,0.466911850238502,0.157683947050294,0.528905555617265
44.8825001150812,0.467592681197602,0.158427327723347,0.49797498475035
44.8850000162428,0.468237368067563,0.159237814157024,0.468483147907388
44.8875001629503,0.468845693582416,0.160111642457908,0.440462332980501
44.890000064112,0.469417975613385,0.161045283006453,0.413919247080088
44.8924999652737,0.469954938042309,0.162035418573002,0.388840266695253
44.8950001119811,0.470457630122697,0.163078925288448,0.365195981632199
44.8975000131428,0.470927329384016,0.16417285234255,0.342945044847234
44.9000001598503,0.471365464805047,0.165314403064513,0.322037396034338
44.902500061012,0.471773575963255,0.166500925361727,0.302416933193966
44.9049999621737,0.472153252334114,0.167729891845256,0.284023671539284
44.9075001088811,0.4725061093816,0.168998890307755,0.266795489358358
44.9100000100428,0.472833759946796,0.170305612451727,0.250669502253463
44.9125001567503,0.473137783543689,0.17164784153106,0.235583127568024
44.915000057912,0.473419719965665,0.173023444454746,0.221474899664263
44.9174999590737,0.473681050087054,0.174430360068261,0.208285078387746
44.9200001057811,0.473923203672371,0.175866597428898,0.195956078719032
44.9225000069428,0.474147523824817,0.177330221390182,0.184432764578444
44.9250001536502,0.474355286770515,0.178819353234544,0.173662642040586
44.9275000548119,0.474547704962951,0.180332164019118,0.163595961934377
44.9299999559736,0.474725903411377,0.181866866711168,0.154185753726907
44.9325001026811,0.474890945729921,0.183421716041932,0.145387808862016
44.9350000038428,0.475043828055283,0.184995004250912,0.137160633947349
44.9375001505502,0.475185477119577,0.186585055779935,0.129465362769694
44.9400000517119,0.475316751829562,0.188190224807497,0.122265660505823
44.9424999528736,0.475438453627502,0.189808900144943,0.115527606083309
44.9450000995811,0.475551318746621,0.191439493042894,0.109219575653745
44.9475000007428,0.475656035545537,0.193080447108074,0.103312111349846
44.9500001474502,0.475753235182872,0.194730233406351,0.0977778001978876
44.9525000486119,0.475843505953975,0.196387349424292,0.0925911478694609
44.9549999497736,0.475927389770069,0.198050319293714,0.0877284524403082
44.9575000964811,0.476005390037209,0.199717696123404,0.0831676909458886
44.9599999976428,0.476077961130193,0.20138805907444,0.0788884027507652
44.9625001443502,0.476145530874249,0.203060021424835,0.0748715813439993
44.9650000455119,0.47620848482457,0.204732220837649,0.071099574369595
44.9674999466736,0.476267180927497,0.206403333801212,0.0675559857485648
44.970000093381,0.476321942708182,0.208072064983816,0.064225585673317
44.9724999945427,0.476373079300988,0.209737159658772,0.0610942280005035
44.9750001412502,0.476420861542234,0.211397394679176,0.0581487680240196
44.9775000424119,0.476465550077062,0.213051586913866,0.055376993288377
44.9799999435736,0.476507374527119,0.214698590939185,0.0527675499080842
44.982500090281,0.476546550680912,0.216337306118466,0.0503098818049975
44.9849999914427,0.476583271648901,0.217966668446137,0.0479941738631646
44.9875001381502,0.476617715301449,0.219585662339483,0.0458112930021551
44.9900000393119,0.476650046407432,0.221193313735299,0.0437527429562291
44.9924999404736,0.476680418196864,0.222788699871897,0.0418106134808157
44.995000087181,0.476708964012359,0.224370938456984,0.0399775390348726
44.9974999883427,0.476735813206759,0.225939196091643,0.0382466602826209
45.0000001350502,0.476761084998814,0.227492690657187,0.0366115840847203


==> E_filtered_soliton_exp_shifted.csv <==
t_rt,E_high
4992,0.00320615156144405
4992.00152097822,0.00335441288393277
4992.00304195644,0.00350210999298367
4992.00456293466,0.00364624845005203
4992.00608391287,0.00378542014787159
4992.00760489109,0.00391596471082752
4992.00912586931,0.00403708281709934
4992.01064684753,0.00414523071837613
4992.01216782575,0.00423985482421261
4992.01368880397,0.00431842969744256
4992.01520978218,0.00438031729641719
4992.0167307604,0.00442470297807903
4992.01825173862,0.00445083095206357
4992.01977271684,0.00445983488562049
4992.02129369506,0.00445121711746835
4992.02281467328,0.00442780862360277
4992.0243356515,0.00439004168853009
4992.02585662971,0.00434189427878798
4992.02737760793,0.00428541785162347
4992.02889858615,0.00422518437133059
4992.03041956437,0.00416528283374457
4992.03194054259,0.00411056371922786
4992.03346152081,0.00406715222945501
4992.03498249903,0.00404017603944846
4992.03650347724,0.00403741790488875
4992.03802445546,0.00406451561632984
4992.03954543368,0.00413032510074159
4992.0410664119,0.00424131736962454
4992.04258739012,0.0044068197065942
4992.04410836834,0.00463443445475648
4992.04562934655,0.00493347006019926
4992.04715032477,0.00531287105506183
4992.04867130299,0.00578161911027578
4992.05019228121,0.00635007120643257
4992.05171325943,0.00702681198092789
4992.05323423765,0.00782345002798086
4992.05475521587,0.00874839341673338
4992.05627619408,0.0098140049433187
4992.0577971723,0.0110290191770438
4992.05931815052,0.0124056971838554
4992.06083912874,0.0139537219892466
4992.06236010696,0.0156842029832418
4992.06388108518,0.0176081588823188
4992.0654020634,0.0197346576027045
4992.06692304161,0.0220757717369557
4992.06844401983,0.0246381917330228
4992.06996499805,0.0274338240587662
4992.07148597627,0.0304673849882658
4992.07300695449,0.0337486128926097
4992.07452793271,0.0372811784428302
4992.07604891093,0.0410705409157884
4992.07756988914,0.0451201943895132
4992.07909086736,0.049430083426619
4992.08061184558,0.0540036814957989
4992.0821328238,0.0588358891705186
4992.08365380202,0.0639293257299866
4992.08517478024,0.0692762029826957
4992.08669575845,0.0748768789674941
4992.08821673667,0.080724415585059
4992.08973771489,0.0868159655113544
4992.09125869311,0.0931488279137009
4992.09277967133,0.0997176115349776
4992.09430064955,0.106525762533313
4992.09582162777,0.113568142090511
4992.09734260598,0.120854162769385
4992.0988635842,0.128383282082361
4992.10038456242,0.136169050772028
4992.10190554064,0.144219775356625
4992.10342651886,0.152550915717046
4992.10494749708,0.161181780159205
4992.1064684753,0.170128430340598
4992.10798945351,0.179419831927068
4992.10951043173,0.189072864618165
4992.11103140995,0.199121296153326
4992.11255238817,0.209584042584716
4992.11407336639,0.220492823051857
4992.11559434461,0.231869403599371
4992.11711532283,0.243737066671568
4992.11863630104,0.256119329082502
4992.12015727926,0.269027445783214
4992.12167825748,0.282483004447409
4992.1231992357,0.296485591474537
4992.12472021392,0.311049383743902
4992.12624119214,0.32616602787491
4992.12776217035,0.341837128335108
4992.12928314857,0.358051433129462
4992.13080412679,0.374795717290247
4992.13232510501,0.392059639795349
4992.13384608323,0.409817514437817
4992.13536706145,0.428060731387552
4992.13688803966,0.44675785745342
4992.13840901788,0.465899762881947
4992.1399299961,0.485457766251609
4992.14145097432,0.505418462437329
4992.14297195254,0.525762241873295
4992.14449293076,0.546468376835882
4992.14601390898,0.567526855764968
4992.14753488719,0.588908690650159
4992.14905586541,0.610606725618634
4992.15057684363,0.632584424702001
4992.15209782185,0.65482503613466
4992.15361880007,0.677284581156156
4992.15513977829,0.699922605251925
4992.15666075651,0.722684412688196
4992.15818173472,0.745494866855877
4992.15970271294,0.768280505519848
4992.16122369116,0.790927044824598
4992.16274466938,0.813330868756103
4992.1642656476,0.835341197738765
4992.16578662582,0.856813898847396
4992.16730760404,0.877569383522942
4992.16882858225,0.897419376495813
4992.17034956047,0.916165001497706
4992.17187053869,0.933581374837973
4992.17339151691,0.949459531655425
4992.17491249513,0.963557384271504
4992.17643347335,0.975665088229387
4992.17795445156,0.985550812025029
4992.17947542978,0.993015568279309
4992.180996408,0.997866394480081
4992.18251738622,0.999932054808772
4992.18403836444,0.999081307546585
4992.18555934266,0.995192806998552
4992.18708032088,0.988210231563799
4992.18860129909,0.978085603862214
4992.19012227731,0.964841398251921
4992.19164325553,0.948520920474476
4992.19316423375,0.92922321081056
4992.19468521197,0.907088445902368
4992.19620619019,0.882287105836698
4992.19772716841,0.855046365856405
4992.19924814662,0.825600901143589
4992.20076912484,0.794241734668306
4992.20229010306,0.76125645399355
4992.20381108128,0.726969830919967
4992.2053320595,0.69170444328295
4992.20685303772,0.655789038870767
4992.20837401594,0.619556111052556
4992.20989499415,0.58331397127798
4992.21141597237,0.547375875312883
4992.21293695059,0.51201212278814
4992.21445792881,0.477489333285402
4992.21597890703,0.444027924755131
4992.21749988525,0.411828261445037
4992.21902086346,0.381053082123864
4992.22054184168,0.351828244987151
4992.2220628199,0.324254573112652
4992.22358379812,0.298386508005708
4992.22510477634,0.274263076985646
4992.22662575456,0.251878742893678
4992.22814673278,0.231216286228361
4992.22966771099,0.212225768214538
4992.23118868921,0.194844789683444
4992.23270966743,0.17899498844205
4992.23423064565,0.164583888725958
4992.23575162387,0.151518701952168
4992.23727260209,0.139693307348493
4992.23879358031,0.129011495825893
4992.24031455852,0.119368258542384
4992.24183553674,0.110671884854817
4992.24335651496,0.102829212963682
4992.24487749318,0.0957581784551518
4992.2463984714,0.0893830683210495
4992.24791944962,0.0836342464015359
4992.24944042783,0.0784541385921475
4992.25096140605,0.0737863294567342
4992.25248238427,0.0695884238218508
4992.25400336249,0.0658163908366296
4992.25552434071,0.0624381926047963
4992.25704531893,0.059420127113415
4992.25856629715,0.0567355956785658
4992.26008727536,0.0543584485384238
4992.26160825358,0.0522638231103036
4992.2631292318,0.0504301897035939
4992.26465021002,0.0488325723323524
4992.26617118824,0.0474515197885725
4992.26769216646,0.0462619127612356
4992.26921314467,0.045244651162384
4992.27073412289,0.0443757158696914
4992.27225510111,0.0436356719508284
4992.27377607933,0.0430033063502224
4992.27529705755,0.0424592054228162
4992.27681803577,0.0419863297787546
4992.27833901399,0.0415664595623664
4992.2798599922,0.0411872185213602
4992.28138097042,0.0408331424405967
4992.28290194864,0.0404960087860678
4992.28442292686,0.0401645050773214
4992.28594390508,0.0398333534671004
4992.2874648833,0.0394960844190291
4992.28898586152,0.039149005366433
4992.29050683973,0.038790143410392
4992.29202781795,0.0384164108135771
4992.29354879617,0.038028976302308
4992.29506977439,0.0376250254971566
4992.29659075261,0.0372069211215161
4992.29811173083,0.0367723570489401
4992.29963270904,0.0363230112759706
4992.30115368726,0.0358575394736309
4992.30267466548,0.0353757713523834
4992.3041956437,0.0348775928883848
4992.30571662192,0.0343609015138276
4992.30723760014,0.0338266544411149
4992.30875857836,0.0332717419282622
4992.31027955657,0.0326976417183107
4992.31180053479,0.0321016967359964
4992.31332151301,0.0314852416362302
4992.31484249123,0.0308473939735609
4992.31636346945,0.0301889246782767
4992.31788444767,0.0295113316892448
4992.31940542589,0.0288148712525236
4992.3209264041,0.0281030749229021
4992.32244738232,0.0273761661410762
4992.32396836054,0.0266386037260981
4992.32548933876,0.0258912064455573
4992.32701031698,0.025138004005469
4992.3285312952,0.0243808040270816
4992.33005227342,0.0236221753334617
4992.33157325163,0.022864807800793
4992.33309422985,0.0221094801803193
4992.33461520807,0.0213591546183017
4992.33613618629,0.0206132276659969
4992.33765716451,0.0198740858596192
4992.33917814273,0.019140604549865
4992.34069912094,0.0184139106603388
4992.34222009916,0.0176932360070614
4992.34374107738,0.0169782664454642
4992.3452620556,0.0162691104556391
4992.34678303382,0.0155644427653639
4992.34830401204,0.0148652606000802
4992.34982499026,0.0141700927635603
4992.35134596847,0.0134804410137924
4992.35286694669,0.012795609279518
4992.35438792491,0.0121171062922315
4992.35590890313,0.0114455853147
4992.35742988135,0.0107822376348843
4992.35895085957,0.0101290583074828
4992.36047183779,0.00948690745864558
4992.361992816,0.00885857136833797
4992.36351379422,0.00824480878270861
4992.36503477244,0.00764838265625115
4992.36655575066,0.00707021729555031
4992.36807672888,0.00651234197735537
4992.3695977071,0.00597594480481376
4992.37111868531,0.00546198951112773
4992.37263966353,0.00497177693328809
4992.37416064175,0.0045053160002964
4992.37568161997,0.00406370200723149
4992.37720259819,0.0036463994977881
4992.37872357641,0.00325399489679204
4992.38024455463,0.00288587232838011
4992.38176553284,0.00254198847627988
4992.38328651106,0.00222195065017435
4992.38480748928,0.00192520495537499
4992.3863284675,0.00165163709859565
4992.38784944572,0.00140046464869027
4992.38937042394,0.00117170934924902
4992.39089140215,0.000964645412063812
4992.39241238037,0.000779220925756639
4992.39393335859,0.000614906818448023
4992.39545433681,0.000471421753554042
4992.39697531503,0.000348373066165818
4992.39849629325,0.000245196027803882
4992.40001727147,0.000161434892500261
4992.40153824968,9.62576987808111e-05
4992.4030592279,4.8938772337736e-05
4992.40458020612,1.84020293059999e-05
4992.40610118434,3.55553730480433e-06
4992.40762216256,3.07693351942753e-06
4992.40914314078,1.55583022672949e-05
4992.410664119,3.94305207716544e-05
4992.41218509721,7.31130928365877e-05
4992.41370607543,0.000114850314699528
4992.41522705365,0.000163034894615641
4992.41674803187,0.000215877635297118
4992.41826901009,0.0002718337605348
4992.41978998831,0.000329291542824679
4992.42131096653,0.000386808271735507
4992.42283194474,0.000443129210406334
4992.42435292296,0.00049695325554902
4992.42587390118,0.000547445536582122
4992.4273948794,0.000593524690182764
4992.42891585762,0.000634700451251396
4992.43043683584,0.000670216076430095
4992.43195781405,0.000699771189762356
4992.43347879227,0.000723008921993361
4992.43499977049,0.00073968577170449
4992.43652074871,0.000749833387160693
4992.43804172693,0.000753233168211792
4992.43956270515,0.000750196465078367
4992.44108368337,0.000740608658663236
4992.44260466158,0.00072490445080316
4992.4441256398,0.000703202344400878
4992.44564661802,0.000675938936535074
4992.44716759624,0.000643555270870299
4992.44868857446,0.000606465628261451
4992.45020955268,0.000565421924224534
4992.4517305309,0.000520889339771356
4992.45325150911,0.000473820434046219
4992.45477248733,0.00042483724242838
4992.45629346555,0.000374942580263683
4992.45781444377,0.000324965114500157
4992.45933542199,0.000275837497702618
4992.46085640021,0.00022853394897271
4992.46237737843,0.000183860526745141
4992.46389835664,0.000142781166461768
4992.46541933486,0.000105964264586952
4992.46694031308,7.41883550067423e-05
4992.4684612913,4.79728778078606e-05
4992.46998226952,2.78002758784229e-05
4992.47150324774,1.40022331559387e-05
4992.47302422595,6.757469809633e-06
4992.47454520417,6.16124549480575e-06
4992.47606618239,1.21600090705027e-05
4992.47758716061,2.46023793047922e-05
4992.47910813883,4.32935680729056e-05
4992.48062911705,6.79000062042212e-05
4992.48215009527,9.81475830320762e-05
4992.48367107348,0.000133647972198814
4992.4851920517,0.0001740716996394
4992.48671302992,0.000219106374473192
4992.48823400814,0.000268377877843593
4992.48975498636,0.00032171145118311
4992.49127596458,0.000378713412040606
4992.49279694279,0.00043929989837316
4992.49431792101,0.000503099347233419
4992.49583889923,0.000569982499250404
4992.49735987745,0.00063962973766641
4992.49888085567,0.000711709240499287
4992.50040183389,0.000785932035088054
4992.50192281211,0.00086166812880118
4992.50344379032,0.000938568407107842
4992.50496476854,0.00101572304191457
4992.50648574676,0.00109258892059051
4992.50800672498,0.00116810258766055
4992.5095277032,0.00124142019705467
4992.51104868142,0.00131149782904995
4992.51256965964,0.00137719370158343
4992.51409063785,0.00143762421126249
4992.51561161607,0.00149150701365904
4992.51713259429,0.00153817873192623
4992.51865357251,0.00157649772760491
4992.52017455073,0.00160601181612369
4992.52169552895,0.00162602139381082
4992.52321650716,0.00163626661593857
4992.52473748538,0.00163668424903482
4992.5262584636,0.00162723550504421
4992.52777944182,0.0016085001976264
4992.52930042004,0.00158074386413183
4992.53082139826,0.00154501793355278
4992.53234237648,0.00150197640518279
4992.53386335469,0.00145288130366205
4992.53538433291,0.00139878276528698
4992.53690531113,0.00134091399655517
4992.53842628935,0.00128060760055125
4992.53994726757,0.00121892340008579
4992.54146824579,0.00115726225085429
4992.54298922401,0.00109646985306099
4992.54451020222,0.00103777547100787
4992.54603118044,0.000981835056016978
4992.54755215866,0.000929526043441544
4992.54907313688,0.000881355111821114
4992.5505941151,0.00083777942267074
4992.55211509332,0.000799182229752328
4992.55363607154,0.000765645377964688
4992.55515704975,0.000737433282133146
4992.55667802797,0.0007143727536774
4992.55819900619,0.000696599807733684
4992.55971998441,0.000683828395155437
4992.56124096263,0.000676051613825193
4992.56276194085,0.000672987057192745
4992.56428291906,0.000674472529024069
4992.56580389728,0.00068028947686991
4992.5673248755,0.00069011705878587
4992.56884585372,0.000703793838366751
4992.57036683194,0.000720854114761829
4992.57188781016,0.000741129005926691
4992.57340878838,0.000764044982101134
4992.57492976659,0.000789330920301082
4992.57645074481,0.000816363377115692
4992.57797172303,0.000844685626107078
4992.57949270125,0.000873688547552528
4992.58101367947,0.000902702697504792
4992.58253465769,0.000931181877721715
4992.58405563591,0.000958303096891914
4992.58557661412,0.000983600162716148
4992.58709759234,0.0010062387415416
4992.58861857056,0.001025822309317
4992.59013954878,0.00104168701886157
4992.591660527,0.00105349422859008
4992.59318150522,0.001060902971177
4992.59470248343,0.00106365110915776
4992.59622346165,0.00106178167249393
4992.59774443987,0.00105517036637221
4992.59926541809,0.00104419255329338
4992.60078639631,0.00102894293713901
4992.60230737453,0.00100999499052548
4992.60382835275,0.000987714175694807
4992.60534933096,0.000962718343525947
4992.60687030918,0.000935620585880299
4992.6083912874,0.000906969331722352
4992.60991226562,0.000877516125851859
4992.61143324384,0.000847692537195319
4992.61295422206,0.000818226133280339
4992.61447520027,0.000789438776324611
4992.61599617849,0.000761878119484723
4992.61751715671,0.000735785250688599
4992.61903813493,0.000711434581166754
4992.62055911315,0.000689006882421589
4992.62208009137,0.000668500333509205
4992.62360106959,0.000650034515116988
4992.6251220478,0.000633410361361142
4992.62664302602,0.000618670146558129
4992.62816400424,0.000605542203349876
4992.62968498246,0.000593977895019366
4992.63120596068,0.000583755346655255
4992.6327269389,0.000574743039148555
4992.63424791712,0.000566847414445476
4992.63576889533,0.000559894227198158
4992.63728987355,0.000553932325406727
4992.63881085177,0.000548811749388796
4992.64033182999,0.000544680985661189
4992.64185280821,0.000541486655115915
4992.64337378643,0.000539408366721252
4992.64489476464,0.000538537520733268
4992.64641574286,0.000539029489391802
4992.64793672108,0.000541121926185376
4992.6494576993,0.000544931018011093
4992.65097867752,0.00055079207623948
4992.65249965574,0.000558810384987345
4992.65402063396,0.000569339124927183
4992.65554161217,0.000582522836043703
4992.65706259039,0.000598654466102159
4992.65858356861,0.000617956349348143
4992.66010454683,0.000640616986422729
4992.66162552505,0.000666934992462736
4992.66314650327,0.000697001306652138
4992.66466748149,0.000731140818961624
4992.6661884597,0.000769398724487885
4992.66770943792,0.000812045900288226
4992.66923041614,0.000859150226153896
4992.67075139436,0.000910857245771348
4992.67227237258,0.000967304432523205
4992.6737933508,0.0010284918666773
4992.67531432902,0.00109462431262432
4992.67683530723,0.00116560890881986
4992.67835628545,0.00124166728559232
4992.67987726367,0.00132272333680251
4992.68139824189,0.00140895062593634
4992.68291922011,0.00150040790322613
4992.68444019833,0.00159719028972594
4992.68596117654,0.00169956046331022
4992.68748215476,0.00180757348271817
4992.68900313298,0.00192168214512986
4992.6905241112,0.0020420029715427
4992.69204508942,0.00216909181596421
4992.69356606764,0.00230324357376393
4992.69508704586,0.00244500478432839
4992.69660802407,0.00259491481071074
4992.69812900229,0.00275343246287911
4992.69964998051,0.00292130897883803
4992.70117095873,0.00309890893181059
4992.70269193695,0.00328706375279893
4992.70421291517,0.00348610586077478
4992.70573389339,0.00369676843199949
4992.7072548716,0.00391944063488199
4992.70877584982,0.00415461501461806
4992.71029682804,0.00440279638206503
4992.71181780626,0.00466420376090188
4992.71333878448,0.00493944617513336
4992.7148597627,0.00522857053276314
4992.71638074092,0.00553220757192057
4992.71790171913,0.00585042505316165
4992.71942269735,0.0061837617097974
4992.72094367557,0.00653249331866741
4992.72246465379,0.00689697837393072
4992.72398563201,0.00727777154983287
4992.72550661023,0.00767502479233953
4992.72702758844,0.00808945432521983
4992.72854856666,0.00852102802066957
4992.73006954488,0.00897032109570911
4992.7315905231,0.00943712388989591
4992.73311150132,0.00992146328024399
4992.73463247954,0.0104228576293122
4992.73615345775,0.0109403977512618
4992.73767443597,0.0114730811386497
4992.73919541419,0.0120188095724857
4992.74071639241,0.0125756812551964
4992.74223737063,0.0131403499189974
4992.74375834885,0.0137096244389119
4992.74527932707,0.0142790323199896
4992.74680030528,0.0148438698216439
4992.7483212835,0.0153987786359561
4992.74984226172,0.0159376520161352
4992.75136323994,0.0164545438474735
4992.75288421816,0.0169424584867661
4992.75440519638,0.0173952042340449
4992.7559261746,0.0178057431463337
4992.75744715281,0.0181680669159023
4992.75896813103,0.0184760752718913
4992.76048910925,0.0187245142447124
4992.76201008747,0.0189090887392371
4992.76353106569,0.0190260078839874
4992.76505204391,0.0190733469723562
4992.76657302213,0.0190495106830435
4992.76809400034,0.0189551403580251
4992.76961497856,0.0187913836867848
4992.77113595678,0.0185613233232829
4992.772656935,0.0182689941247689
4992.77417791322,0.0179195741625703
4992.77569889144,0.0175196070879471
4992.77721986965,0.0170758746341285
4992.77874084787,0.0165965749838069
4992.78026182609,0.0160894782530872
4992.78178280431,0.0155633046945446
4992.78330378253,0.0150260731377808
4992.78482476075,0.0144858803648699
4992.78634573897,0.0139501622836435
4992.78786671718,0.0134254659425139
4992.7893876954,0.0129178207277057
4992.79090867362,0.0124316519540935
4992.79242965184,0.0119709191691894
4992.79395063006,0.0115377362721234
4992.79547160828,0.0111336400632179
4992.7969925865,0.0107585763548713
4992.79851356471,0.0104117054878361
4992.80003454293,0.0100911943118292
4992.80155552115,0.00979426586508095
4992.80307649937,0.00951784761935576
4992.80459747759,0.00925795749104058
4992.80611845581,0.00901088667797435
4992.80763943403,0.00877230933742183
4992.80916041224,0.00853847551566977
4992.81068139046,0.00830552280853977
4992.81220236868,0.00807019140297378
4992.8137233469,0.00782968020108777
4992.81524432512,0.00758164166717555
4992.81676530334,0.0073246367349041
4992.81828628155,0.00705750271551497
4992.81980725977,0.00678016369586953
4992.82132823799,0.00649273100351687
4992.82284921621,0.00619626494351689
4992.82437019443,0.00589204180100664
4992.82589117265,0.00558191219509246
4992.82741215087,0.00526803068315566
4992.82893312908,0.00495267589232433
4992.8304541073,0.00463847898787982
4992.83197508552,0.00432783347653499
4992.83349606374,0.00402342216686115
4992.83501704196,0.00372751259506708
4992.83653802018,0.00344248224515884
4992.8380589984,0.00317029963000415
4992.83957997661,0.00291280807623816
4992.84110095483,0.00267156004674574
4992.84262193305,0.00244777716619253
4992.84414291127,0.00224252788592939
4992.84566388949,0.00205643778980067
4992.84718486771,0.00189007041160871
4992.84870584592,0.00174354594370198
4992.85022682414,0.00161694591238003
4992.85174780236,0.00150999556258861
4992.85326878058,0.00142235236563736
4992.8547897588,0.0013534487070978
4992.85631073702,0.00130259822784417
4992.85783171524,0.00126902461927313
4992.85935269345,0.00125178865012435
4992.86087367167,0.00124997377514714
4992.86239464989,0.00126248303045763
4992.86391562811,0.00128831812692343
4992.86543660633,0.00132632099160239
4992.86695758455,0.00137546438437777
4992.86847856276,0.00143462335751805
4992.86999954098,0.00150279037606072
4992.8715205192,0.00157895583245863
4992.87304149742,0.00166217561034182
4992.87456247564,0.00175161034630584
4992.87608345386,0.00184641479220725
4992.87760443208,0.00194593215754023
4992.87912541029,0.00204943684987054
4992.88064638851,0.00215641740975613
4992.88216736673,0.00226626532228065
4992.88368834495,0.00237853482878415
4992.88520932317,0.00249270104247599
4992.88673030139,0.0026082832343682
4992.88825127961,0.00272477508606768
4992.88977225782,0.00284156845259482
4992.89129323604,0.00295808981761157
4992.89281421426,0.0030735469109497
4992.89433519248,0.00318721597991896
4992.8958561707,0.00329811655257397
4992.89737714892,0.00340532527162794
4992.89889812713,0.00350772387184443
4992.90041910535,0.00360420190288916
4992.90194008357,0.00369359646339106
4992.90346106179,0.00377469785549439
4992.90498204001,0.00384641512535592
4992.90650301823,0.00390759257338374
4992.90802399645,0.0039573313464259
4992.90954497466,0.00399471460661176
4992.91106595288,0.00401914329836808
4992.9125869311,0.00403010777567888
4992.91410790932,0.00402739192264663
4992.91562888754,0.00401099898439471
4992.91714986576,0.00398114377510149
4992.91867084398,0.00393835786384037
4992.92019182219,0.00388328955404868
4992.92171280041,0.00381692370854498
4992.92323377863,0.00374029200940451
4992.92475475685,0.00365469224553473
4992.92627573507,0.00356143822168988
4992.92779671329,0.00346197423485086
4992.92931769151,0.00335775868062942
4992.93083866972,0.00325022921018027
4992.93235964794,0.00314084235945497
4992.93388062616,0.0030309176392151
4992.93540160438,0.00292178674457051
4992.9369225826,0.00281459393379162
4992.93844356082,0.00271047289570366
4992.93996453903,0.00261038772139236
4992.94148551725,0.0025152615454339
4992.94300649547,0.00242591223078703
4992.94452747369,0.00234309200644864
4992.94604845191,0.00226752531810402
4992.94756943013,0.00219986105792642
4992.94909040835,0.00214077969391091
4992.95061138656,0.00209089066513755
4992.95213236478,0.00205085624657159
4992.953653343,0.0020212778313623
4992.95517432122,0.00200278735373991
4992.95669529944,0.00199595940705673
4992.95821627766,0.00200134058983254
4992.95973725588,0.00201940747609713
4992.96125823409,0.00205052964954364
4992.96277921231,0.00209497482056443
4992.96430019053,0.00215282365870128
4992.96582116875,0.00222400869754194
4992.96734214697,0.00230821290455034
4992.96886312519,0.00240492145359907
4992.9703841034,0.00251333891822729
4992.97190508162,0.00263243367942927
4992.97342605984,0.00276090064695196
4992.97494703806,0.00289718653403406
4992.97646801628,0.00303950863349798
4992.9779889945,0.00318586240932647
4992.97950997272,0.00333408783009399
4992.98103095093,0.00348187273724232
4992.98255192915,0.00362684447553162
4992.98407290737,0.00376658655547627
4992.98559388559,0.00389873111260409
4992.98711486381,0.00402099932585073
4992.98863584203,0.0041312798000395
4992.99015682024,0.00422768876257602
4992.99167779846,0.00430863369368528
4992.99319877668,0.0043728767894202
4992.9947197549,0.00441959181859816
4992.99624073312,0.00444841244325873
4992.99776171134,0.0044594872761601
4992.99928268956,0.00445350494816034
4993.00080366777,0.00443174058474417
4993.00232464599,0.00439606473153256
4993.00384562421,0.00434896400887377
4993.00536660243,0.00429355019887846
4993.00688758065,0.00423353834403274
4993.00840855887,0.00417326894034124
4993.00992953709,0.00411764022059562
4993.0114505153,0.00407214297791681
4993.01297149352,0.0040427632567916
4993.01449247174,0.00403601484148155
4993.01601344996,0.00405884353518478
4993.01753442818,0.00411863523517442
4993.0190554064,0.00422315641684527
4993.02057638462,0.00438051856372952
4993.02209736283,0.00459918080775443
4993.02361834105,0.00488786161251253
4993.02513931927,0.00525561176775299
4993.02666029749,0.00571167847251853
4993.02818127571,0.00626563244262521
4993.02970225393,0.00692720719726447
4993.03122323214,0.00770643481060982
4993.03274421036,0.0086135030564427
4993.03426518858,0.00965882696995997
4993.0357861668,0.0108529806021552
4993.03730714502,0.0122066218866221
4993.03882812324,0.0137305479076511
4993.04034910146,0.0154354190922968
4993.04187007967,0.0173319420375719
4993.04339105789,0.0194304154602776
4993.04491203611,0.0217409661620076
4993.04643301433,0.0242730445208826
4993.04795399255,0.0270355613884209
4993.04947497077,0.030036543187456
4993.05099594899,0.033282998033924
4993.0525169272,0.0367809353770177
4993.05403790542,0.0405348769784647
4993.05555888364,0.0445483185029377
4993.05707986186,0.0488229918234992
4993.05860084008,0.0533596295685728
4993.0601218183,0.05815730057368
4993.06164279652,0.0632141400341595
4993.06316377473,0.06852718796484
4993.06468475295,0.0740927003764806
4993.06620573117,0.0799068080494566
4993.06772670939,0.0859652036700106
4993.06924768761,0.0922645954482623
4993.07076866583,0.0988019190552514
4993.07228964404,0.105576122769769
4993.07381062226,0.112587398942276
4993.07533160048,0.119838538704609
4993.0768525787,0.127334790188622
4993.07837355692,0.135084070627025
4993.07989453514,0.143097806881436
4993.08141551336,0.151389738853353
4993.08293649157,0.159977551161696
4993.08445746979,0.168880669075337
4993.08597844801,0.178121915581633
4993.08749942623,0.187725256073659
4993.08902040445,0.197716452928024
4993.09054138267,0.208121834285104
4993.09206236089,0.218967193804846
4993.0935833391,0.230278213345918
4993.09510431732,0.242077628762468
4993.09662529554,0.254387091920309
4993.09814627376,0.26722356534641
4993.09966725198,0.280601577191078
4993.1011882302,0.294530431290657
4993.10270920841,0.309015457413052
4993.10423018663,0.324057521973855
4993.10575116485,0.339652279875488
4993.10727214307,0.355792556637799
4993.10879312129,0.372465659897012
4993.11031409951,0.389657818621566
4993.11183507773,0.407350810432814
4993.11335605594,0.42552645618712
4993.11487703416,0.444164480887837
4993.11639801238,0.46324475316595
4993.1179189906,0.482747924294751
4993.11943996882,0.502653978787873
4993.12096094704,0.52294580849776
4993.12248192525,0.543604390798279
4993.12400290347,0.564613682816119
4993.12552388169,0.585954513183907
4993.12704485991,0.6076080034585
4993.12856583813,0.629551063091024
4993.13008681635,0.651755768391211
4993.13160779457,0.67418862740884
4993.13312877278,0.696805101272987
4993.134649751,0.719552806232545
4993.13617072922,0.742362912125276
4993.13769170744,0.765155199193603
4993.13921268566,0.787830101663738
4993.14073366388,0.810272344164026
4993.1422546421,0.832347695459236
4993.14377562031,0.853902628144424
4993.14529659853,0.874768001576242
4993.14681757675,0.894754642224528
4993.14833855497,0.913662952190153
4993.14985953319,0.931277230873421
4993.15138051141,0.947377271463461
4993.15290148963,0.961735880101375
4993.15442246784,0.974127578031005
4993.15594344606,0.984332883934567
4993.15746442428,0.992140987998065
4993.1589854025,0.997361094367743
4993.16050638072,0.9998195092038
4993.16202735894,0.999374353538385
4993.16354833715,0.99591082536706
4993.16506931537,0.989353217235462
4993.16659029359,0.979663073421044
4993.16811127181,0.966843263762973
4993.16963225003,0.950941619488053
4993.17115322825,0.932045559821534
4993.17267420647,0.910289779253978
4993.17419518468,0.885844502104032
4993.1757161629,0.858922430281426
4993.17723714112,0.82976643766891
4993.17875811934,0.798650483379536
4993.18027909756,0.765871900810855
4993.18180007578,0.73174376995801
4993.183321054,0.696593478723596
4993.18484203221,0.660748473852479
4993.18636301043,0.624538760775589
4993.18788398865,0.588281363560588
4993.18940496687,0.552282346955781
4993.19092594509,0.516825781655167
4993.19244692331,0.482171785314556
4993.19396790152,0.448553259680245
4993.19548887974,0.416169483890066
4993.19700985796,0.385190049748996
4993.19853083618,0.355746646374995
4993.2000518144,0.327940673163302
4993.20157279262,0.301837200700928
4993.20309377084,0.277472048853901
4993.20461474905,0.254850943008099
4993.20613572727,0.233953306233328
4993.20765670549,0.21473717084336
4993.20917768371,0.197139347212781
4993.21069866193,0.181084161291232
4993.21221964015,0.166481626592905
4993.21374061837,0.153236749106457
4993.21526159658,0.141248012708571
4993.2167825748,0.130414212301284
4993.21830355302,0.120634955694593
4993.21982453124,0.111813367988703
4993.22134550946,0.103858990631125
4993.22286648768,0.0966864661582925
4993.22438746589,0.0902199164949107
4993.22590844411,0.0843891187649789
4993.22742942233,0.0791337246390048
4993.22895040055,0.0743990289845295
4993.23047137877,0.0701384574762056
4993.23199235699,0.0663107488630979
4993.23351333521,0.0628798544920306
4993.23503431342,0.0598144601425651
4993.23655529164,0.057085449484793
4993.23807626986,0.054667607951182
4993.23959724808,0.0525356884137725
4993.2411182263,0.0506672821599852
4993.24263920452,0.0490389765625315
4993.24416018273,0.0476290145853036
4993.24568116095,0.0464149278466493
4993.24720213917,0.0453748014102721
4993.24872311739,0.0444871728959902
4993.25024409561,0.0437303548910966
4993.25176507383,0.0430845287006698
4993.25328605205,0.0425294049633679
4993.25480703026,0.0420476060816722
4993.25632800848,0.0416216574464134
4993.2578489867,0.0412372478638334
4993.25936996492,0.040880854021233
4993.26089094314,0.0405415071217148
4993.26241192136,0.0402101079510384
4993.26393289958,0.0398789345977113
4993.26545387779,0.0395429741716871
4993.26697485601,0.0391973634369466
4993.26849583423,0.0388401473930411
4993.27001681245,0.038468750931449
4993.27153779067,0.0380828930834239
4993.27305876889,0.0376816294514562
4993.27457974711,0.0372650416222767
4993.27610072532,0.0368331441896003
4993.27762170354,0.0363855100401996
4993.27914268176,0.0359224945035391
4993.28066365998,0.0354429134345115
4993.2821846382,0.0349469785032745
4993.28370561642,0.0344330700274091
4993.28522659463,0.0339009932593673
4993.28674757285,0.0333493360444859
4993.28826855107,0.032777518937406
4993.28978952929,0.0321849708474021
4993.29131050751,0.0315710277818434
4993.29283148573,0.0309363060817486
4993.29435246395,0.0302805328659539
4993.29587344216,0.0296054503555699
4993.29739442038,0.0289116415461581
4993.2989153986,0.0282015695992143
4993.30043637682,0.0274769188100823
4993.30195735504,0.0267403206586668
4993.30347833326,0.0259944444957535
4993.30499931148,0.0252416118385235
4993.30652028969,0.0244849955407047
4993.30804126791,0.0237263504256446
4993.30956224613,0.0229686572436926
4993.31108322435,0.022213091550475
4993.31260420257,0.0214617839556798
4993.31412518079,0.0207154781177957
4993.31564615901,0.019975082733589
4993.31716713722,0.0192410914348773
4993.31868811544,0.0185132461323282
4993.32020909366,0.017791913205177
4993.32173007188,0.017076122835882
4993.3232510501,0.0163661588429562
4993.32477202832,0.0156610120484391
4993.32629300653,0.0149609003841027
4993.32781398475,0.0142654044212237
4993.32933496297,0.0135747377088119
4993.33085594119,0.012889427483268
4993.33237691941,0.0122098261609392
4993.33389789763,0.01153738822229
4993.33541887585,0.0108727951093145
4993.33693985406,0.0102180880857739
4993.33846083228,0.00957441890984692
4993.3399818105,0.00894392984685609
4993.34150278872,0.00832823285316049
4993.34302376694,0.00772914527332399
4993.34454474516,0.00714853457550079
4993.34606572337,0.00658766731962771
4993.34758670159,0.00604831994922484
4993.34910767981,0.00553120757787492
4993.35062865803,0.00503765780427529
4993.35214963625,0.00456798285306417
4993.35367061447,0.0041228370000576
4993.35519159269,0.00370231058160463
4993.3567125709,0.00330637919862155
4993.35823354912,0.00293503390747104
4993.35975452734,0.00258777102853121
4993.36127550556,0.00226451864675371
4993.36279648378,0.00196459426505877
4993.364317462,0.00168784219956604
4993.36583844022,0.00143366397393396
4993.36735941843,0.00120179228656225
4993.36888039665,0.000991831702625699
4993.37040137487,0.000803399271958175
4993.37192235309,0.00063625043286128
4993.37344333131,0.000489899107786755
4993.37496430953,0.000364083042120286
4993.37648528774,0.000258208980080047
4993.37800626596,0.000171810530382024
4993.37952724418,0.000104140984757464
4993.3810482224,5.44114017614308e-05
4993.38256920062,2.16442808730915e-05
4993.38409017884,4.71044774911319e-06
4993.38561115706,2.34268436229335e-06
4993.38713213527,1.31319309546906e-05
4993.38865311349,3.553774658929e-05
4993.39017409171,6.79636997823039e-05
4993.39169506993,0.000108710284827224
4993.39321604815,0.000156088208306899
4993.39473702637,0.000208416597141186
4993.39625800459,0.000264010621011835
4993.3977789828,0.000321376293158805
4993.39929996102,0.000378948191183363
4993.40082093924,0.000435511789904989
4993.40234191746,0.000489751882588559
4993.40386289568,0.00054073186445509
4993.4053838739,0.00058750030316509
4993.40690485212,0.00062933975301489
4993.40842583033,0.000665710205922388
4993.40994680855,0.00069606009424836
4993.41146778677,0.00072021348109966
4993.41298876499,0.000737781565279242
4993.41450974321,0.000748827672412865
4993.41603072143,0.000753172022273165
4993.41755169964,0.000750976426507743
4993.41907267786,0.000742324991560514
4993.42059365608,0.000727393691491344
4993.4221146343,0.000706545197794238
4993.42363561252,0.000679982057818403
4993.42515659074,0.000648298208819547
4993.42667756896,0.00061181425591084
4993.42819854717,0.000571265727582146
4993.42971952539,0.000527195006568285
4993.43124050361,0.00048039252312911
4993.43276148183,0.000431661922005404
4993.43428246005,0.000381801560771119
4993.43580343827,0.000331811960664406
4993.43732441649,0.000282492313930837
4993.4388453947,0.000234892417888714
4993.44036637292,0.000189809172574325
4993.44188735114,0.000148176371953824
4993.44340832936,0.000110747749749395
4993.44492930758,7.8225223733798e-05
4993.4464502858,5.1230712323032e-05
4993.44797126401,3.0196389532715e-05
4993.44949224223,1.55118286771341e-05
4993.45101322045,7.36108564995824e-06
4993.45253419867,5.84830379190391e-06
4993.45405517689,1.0950561205571e-05
4993.45557615511,2.25203456038363e-05
4993.45709713333,4.0362869804895e-05
4993.45861811154,6.4188067607288e-05
4993.46013908976,9.3663483765043e-05
4993.46166006798,0.000128483329893351
4993.4631810462,0.000168232131219451
4993.46470202442,0.000212665832539344
4993.46622300264,0.000261368893710161
4993.46774398085,0.000314151842963021
4993.46926495907,0.000370685950721166
4993.47078593729,0.00043075997608818
4993.47230691551,0.000494174251203154
4993.47382789373,0.000560603057452648
4993.47534887195,0.000629930674183516
4993.47686985017,0.000701664266502046
4993.47839082838,0.000775635246050439
4993.4799118066,0.000851197739180969
4993.48143278482,0.000927950692233606
4993.48295376304,0.00100515873045015
4993.48447474126,0.00108205382536055
4993.48599571948,0.00115787643295805
4993.4875166977,0.00123148813815831
4993.48903767591,0.00130212919153051
4993.49055865413,0.00136845334325184
4993.49207963235,0.00142968013198942
4993.49360061057,0.00148453841485447
4993.49512158879,0.00153220882986957
4993.49664256701,0.0015717869282386
4993.49816354522,0.00160246586416161
4993.49968452344,0.00162388718512104
4993.50120550166,0.0016354116803113
4993.50272647988,0.00163723139226444
4993.5042474581,0.00162909506666378
4993.50576843632,0.00161160408904449
4993.50728941454,0.00158507882306062
4993.50881039275,0.00155033896933533
4993.51033137097,0.0015083162164421
4993.51185234919,0.00145990476861638
4993.51337332741,0.00140649882686814
4993.51489430563,0.00134901074599835
4993.51641528385,0.00128900822342515
4993.51793626207,0.00122742448576098
4993.51945724028,0.00116568480795256
4993.5209782185,0.00110474398771261
4993.52249919672,0.00104565675509586
4993.52402017494,0.000989354476524473
4993.52554115316,0.000936441886892756
4993.52706213138,0.000887736747147757
4993.5285831096,0.000843453988027036
4993.53010408781,0.000804197977123954
4993.53162506603,0.000769936579603065
4993.53314604425,0.00074099270299971
4993.53466702247,0.000717243233984569
4993.53618800069,0.000698716175002684
4993.53770897891,0.000685312450833462
4993.53922995712,0.0006768049660016
4993.54075093534,0.000673163224565681
4993.54227191356,0.00067398106253008
4993.54379289178,0.000679265757360493
4993.54531387,0.000688522771245069
4993.54683484822,0.000701707766535791
4993.54835582644,0.000718322593522969
4993.54987680465,0.000738158982864715
4993.55139778287,0.00076077453928343
4993.55291876109,0.000785710346877348
4993.55443973931,0.00081259628522535
4993.55596071753,0.00084070935586201
4993.55748169575,0.000869716855613408
4993.55900267397,0.000898717426226054
4993.56052365218,0.000927341542296224
4993.5620446304,0.000954679200876378
4993.56356560862,0.000980249565462675
4993.56508658684,0.00100332850536717
4993.56660756506,0.00102330487714075
4993.56812854328,0.00103977965639227
4993.5696495215,0.00105209012472633
4993.57117049971,0.00106018763106456
4993.57269147793,0.00106352882651864
4993.57421245615,0.00106232581273656
4993.57573343437,0.00105635266974671
4993.57725441259,0.00104593762113639
4993.57877539081,0.00103129978953059
4993.58029636902,0.00101276770774656
4993.58181734724,0.000990987346182527
4993.58333832546,0.000966255182273963
4993.58485930368,0.000939473797194475
4993.5863802819,0.00091095211852398
4993.58790126012,0.000881596278807156
4993.58942223833,0.000851791981594848
4993.59094321655,0.000822219225054573
4993.59246419477,0.000793359671128654
4993.59398517299,0.000765547783785911
4993.59550615121,0.000739304390513517
4993.59702712943,0.000714638323421269
4993.59854810765,0.000691995107510181
4993.60006908586,0.000671184911185417
4993.60159006408,0.000652458269348152
4993.6031110423,0.000635591794661759
4993.60463202052,0.000620573589805914
4993.60615299874,0.000607277804026306
4993.60767397696,0.000595451343572613
4993.60919495518,0.000585115339018865
4993.61071593339,0.000575886021712421
4993.61223691161,0.000567892108258983
4993.61375788983,0.000560781845630557
4993.61527886805,0.000554697584665407
4993.61679984627,0.000549471679892203
4993.61832082449,0.000545171228944638
4993.61984180271,0.000541891025286083
4993.62136278092,0.000539594352300304
4993.62288375914,0.000538609375470693
4993.62440473736,0.000538848489108462
4993.62592571558,0.000540751480714254
4993.6274466938,0.000544288754742174
4993.62896767202,0.000549855473687096
4993.63048865023,0.000557585596469707
4993.63200962845,0.000567713091491095
4993.63353060667,0.000580575537067627
4993.63505158489,0.000596223420642025
4993.63657256311,0.000615139944788107
4993.63809354133,0.000637273026254777
4993.63961451955,0.000663110919901551
4993.64113549776,0.000692640500326172
4993.64265647598,0.000726192753663899
4993.6441774542,0.000763918491782045
4993.64569843242,0.000805889225716857
4993.64721941064,0.000852451816650453
4993.64874038886,0.000903439558732287
4993.65026136708,0.000959301335491062
4993.65178234529,0.00101978277326745
4993.65330332351,0.00108525257261852
4993.65482430173,0.00115558179001982
4993.65634527995,0.00123088966377932
4993.65786625817,0.00131133558884814
4993.65938723639,0.00139674666947164
4993.66090821461,0.00148758649490398
4993.66242919282,0.00158353013814379
4993.66395017104,0.00168519587561612
4993.66547114926,0.00179238230726874
4993.66699212748,0.00190562849419314
4993.6685131057,0.00202513004700643
4993.67003408392,0.00215116811786941
4993.67155506213,0.0022844504379489
4993.67307604035,0.0024249939063468
4993.67459701857,0.00257388992674254
4993.67611799679,0.0027310788723149
4993.67763897501,0.00289770517230045
4993.67915995323,0.00307392032338119
4993.68068093145,0.00326054478235785
4993.68220190966,0.00345816411273455
4993.68372288788,0.00366704674407859
4993.6852438661,0.00388822366250003
4993.68676484432,0.0041214658527609
4993.68828582254,0.00436800609124612
4993.68980680076,0.00462745035106365
4993.69132777898,0.00490083210363304
4993.69284875719,0.00518804761235457
4993.69436973541,0.0054895745318642
4993.69589071363,0.00580593858459708
4993.69741169185,0.00613695533989382
4993.69893267007,0.00648379820845265
4993.70045364829,0.00684585458960171
4993.7019746265,0.00722458474488662
4993.70349560472,0.00761942332319123
4993.70501658294,0.00803150998445651
4993.70653756116,0.00846077927253855
4993.70805853938,0.00890746266910471
4993.7095795176,0.00937211563996144
4993.71110049582,0.00985375907902618
4993.71262147403,0.0103531714032595
4993.71414245225,0.0108682638909493
4993.71566343047,0.0113991816094525
4993.71718440869,0.0119431255573436
4993.71870538691,0.0124986147269239
4993.72022636513,0.0130625539608193
4993.72174734334,0.0136311653744721
4993.72326832156,0.0142011820056841
4993.72478929978,0.0147665563295758
4993.726310278,0.0153235561890117
4993.72783125622,0.0158646748989478
4993.72935223444,0.0163851770275342
4993.73087321266,0.0168774072109563
4993.73239419087,0.0173352724010799
4993.73391516909,0.0177522507077288
4993.73543614731,0.0181211773254077
4993.73695712553,0.01843742562257
4993.73847810375,0.018693870222733
4993.73999908197,0.0188878474645448
4993.74152006019,0.0190139380705843
4993.7430410384,0.0190710559761884
4993.74456201662,0.0190570640483274
4993.74608299484,0.0189720986282666
4993.74760397306,0.0188180954383991
4993.74912495128,0.0185964725518621
4993.7506459295,0.01831288658445
4993.75216690772,0.0179705174348319
4993.75368788593,0.0175774245235836
4993.75520886415,0.0171390602980881
4993.75672984237,0.0166641931138825
4993.75825082059,0.0161605612051583
4993.75977179881,0.0156362278490443
4993.76129277703,0.0151004211065449
4993.76281375524,0.014559744196796
4993.76433473346,0.0140234250294156
4993.76585571168,0.0134964847063745
4993.7673766899,0.012986452180114
4993.76889766812,0.0124969681831997
4993.77041864634,0.0120325511261101
4993.77193962456,0.0115956410350969
4993.77346060277,0.0111872453536153
4993.77498158099,0.0108085769558187
4993.77650255921,0.0104575393989779
4993.77802353743,0.0101339221223098
4993.77954451565,0.00983361929824993
4993.78106549387,0.00955482229714575
4993.78258647209,0.0092927853957213
4993.7841074503,0.00904417664807497
4993.78562842852,0.00880481247569328
4993.78714940674,0.0085703101385269
4993.78867038496,0.00833776000915356
4993.79019136318,0.00810258529335348
4993.7917123414,0.00786327166298719
4993.79323331961,0.00761608816561543
4993.79475429783,0.00736058977342273
4993.79627527605,0.00709478259889529
4993.79779625427,0.00681882004311387
4993.79931723249,0.0065328625178182
4993.80083821071,0.00623734545021765
4993.80235918893,0.00593436890637977
4993.80388016714,0.00562462724506105
4993.80540114536,0.00531141454785169
4993.80692212358,0.00499587471698904
4993.8084431018,0.00468153544387715
4993.80996408002,0.00437017300945907
4993.81148505824,0.00406474529034247
4993.81300603646,0.0037676288155762
4993.81452701467,0.00348081198765436
4993.81604799289,0.00320696171049848
4993.81756897111,0.00294712782443226
4993.81908994933,0.00270378648419665
4993.82061092755,0.0024773512272774
4993.82213190577,0.00226964997612495
4993.82365288398,0.00208080993579038
4993.8251738622,0.00191174160693032
4993.82669484042,0.00176251824980055
4993.82821581864,0.00163310954920992
4993.82973679686,0.0015235984789298
4993.83125777508,0.00143318771829961
4993.8327787533,0.00136190603708834
4993.83429973151,0.0013084628091787
4993.83582070973,0.00127271439579492
4993.83734168795,0.00125316598646872
4993.83886266617,0.00124938683303347
4993.84038364439,0.00125993610417539
4993.84190462261,0.00128401724128086
4993.84342560082,0.00132044759276505
4993.84494657904,0.00136804606427697
4993.84646755726,0.00142601200955088
4993.84798853548,0.00149284940065682
4993.8495095137,0.00156814664118528
4993.85103049192,0.00165027159021121
4993.85255147014,0.00173906911950787
4993.85407244835,0.00183304218175781
4993.85559342657,0.00193204513704351
4993.85711440479,0.00203500405995652
4993.85863538301,0.00214150823502362
4993.86015636123,0.00225109166907696
4993.86167733945,0.00236289810721653
4993.86319831767,0.0024770388675388
4993.86471929588,0.00259222404501217
4993.8662402741,0.0027088574743277
4993.86776125232,0.00282543631644437
4993.86928223054,0.00294219406341956
4993.87080320876,0.00305775597682689
4993.87232418698,0.003171723587285
4993.8738451652,0.00328314902040934
4993.87536614341,0.00339075536066688
4993.87688712163,0.00349411833152644
4993.87840809985,0.0035911994503809
4993.87992907807,0.00368192457970211
4993.88145005629,0.00376397131149185
4993.88297103451,0.00383724834447514
4993.88449201272,0.00389981324097421
4993.88601299094,0.00395119614171754
4993.88753396916,0.00399040550509642
4993.88905494738,0.00401646302961353
4993.8905759256,0.0040295548626929
4993.89209690382,0.00402841877921085
4993.89361788204,0.0040142091301301
4993.89513886025,0.00398589418759321
4993.89665983847,0.00394506967949871
4993.89818081669,0.003891504552661
4993.89970179491,0.00382665873421491
4993.90122277313,0.00375144286691088
4993.90274375135,0.00366682432090495
4993.90426472957,0.00357478476366598
4993.90578570778,0.00347579707117233
4993.907306686,0.00337244809779669
4993.90882766422,0.00326501169449487
4993.91034864244,0.00315602036535337
4993.91186962066,0.00304594546611908
4993.91339059888,0.00293668887690294
4993.9149115771,0.00282919977156697
4993.91643255531,0.0027244731281604
4993.91795353353,0.00262397080226994
4993.91947451175,0.00252787260068961
4993.92099548997,0.00243794611747454
4993.92251646819,0.00235392856309326
4993.92403744641,0.0022775532326823
4993.92555842462,0.00220858717908073
4993.92707940284,0.00214840067118066
4993.92860038106,0.00209717424520939
4993.93012135928,0.00205571018156578
4993.9316423375,0.0020247692818196
4993.93316331572,0.00200454957803555
4993.93468429394,0.00199630264855986
4993.93620527215,0.00199973482818611
4993.93772625037,0.00201628214043448
4993.93924722859,0.00204536202861875
4993.94076820681,0.00208816168308572
4993.94228918503,0.00214403218353837
4993.94381016325,0.00221346605029386
4993.94533114147,0.0022959203398536
4993.94685211968,0.00239085723747431
4993.9483730979,0.00249789558157275
4993.94989407612,0.00261535604130181
4993.95141505434,0.00274290745509432
4993.95293603256,0.00287791552379942
4993.95445701078,0.00301981629982062
4993.95597798899,0.00316549075309212
4993.95749896721,0.0033137706674016
4993.95901994543,0.00346167528320541
4993.96054092365,0.00360714516325388
4993.96206190187,0.00374789263839395
4993.96358288009,0.00388096968351332
4993.96510385831,0.0040050524154836
4993.96662483652,0.00411672237795719
4993.96814581474,0.00421551676623896
4993.96966679296,0.00429832746958262
4993.97118777118,0.00436518432913634
4993.9727087494,0.00441418836541439
4993.97422972762,0.0044454912936162
4993.97575070583,0.00445908688191814
4993.97727168405,0.00445515138966213
4993.97879266227,0.00443578739293693
4993.98031364049,0.0044014982551151
4993.98183461871,0.00435620518936371
4993.98335559693,0.00430134221218435
4993.98487657515,0.00424203931724039
4993.98639755336,0.00418130122608535
4993.98791853158,0.00412483423539762
4993.9894395098,0.00407761370079481
4993.99096048802,0.00404551370160194
4993.99248146624,0.00403549449239718
4993.99400244446,0.00405350732830099
4993.99552342268,0.00410815585343189
4993.99704440089,0.00420564625207947
4993.99856537911,0.00435566960714741
4994.00008635733,0.00456502496599304
4994.00160733555,0.00484387104699793
4994.00312831377,0.00520000411337936
4994.00464929199,0.0056434732005884
4994.00617027021,0.00618346191509171
4994.00769124842,0.00682946142046386
4994.00921222664,0.00759229288837724
4994.01073320486,0.00848068787353506
4994.01225418308,0.00950701343182591
4994.0137751613,0.0106794238330708
4994.01529613952,0.0120111918165725
4994.01681711773,0.0135105088581001
4994.01833809595,0.0151903200509314
4994.01985907417,0.0170597107011508
4994.02138005239,0.0191297418614718
4994.02290103061,0.0214110100286593
4994.02442200883,0.0239113906866234
4994.02594298705,0.0266427530080044
4994.02746396526,0.0296093872045536
4994.02898494348,0.0328229440312318
4994.0305059217,0.0362849585822562
4994.03202689992,0.0400043228616385
4994.03354787814,0.0439815764062717
4994.03506885636,0.048220205808032
4994.03658983458,0.0527215337028258
4994.03811081279,0.0574822768971514
4994.03963179101,0.0625052596746588
4994.04115276923,0.0677814999253499
4994.04267374745,0.0733144165257674
4994.04419472567,0.0790930119417623
4994.04571570389,0.0851192327262145
4994.0472366821,0.091385227325958
4994.04875766032,0.0978896915718861
4994.05027863854,0.104632485571356
4994.05179961676,0.111609274407069
4994.05332059498,0.118829575147587
4994.0548415732,0.126289146783088
4994.05636255142,0.1340056089996
4994.05788352963,0.141980158100355
4994.05940450785,0.15023429003573
4994.06092548607,0.158779952553808
4994.06244646429,0.167637798823613
4994.06396744251,0.176832958856685
4994.06548842073,0.186382426228609
4994.06700939895,0.196322052102674
4994.06853037716,0.20666554390108
4994.07005135538,0.217452158633569
4994.0715723336,0.228695275762622
4994.07309331182,0.24042776183211
4994.07461429004,0.252665922773198
4994.07613526826,0.265427807322644
4994.07765624647,0.278733398579237
4994.07917722469,0.292582501668563
4994.08069820291,0.306995316179374
4994.08221918113,0.32195660777794
4994.08374015935,0.33747973339699
4994.08526113757,0.35354287444789
4994.08678211579,0.370144936855865
4994.088303094,0.387267233839958
4994.08982407222,0.404890271205668
4994.09134505044,0.423004657747483
4994.09286602866,0.441575344500583
4994.09438700688,0.460601627054365
4994.0959079851,0.480042506002597
4994.09742896331,0.499898744739201
4994.09894994153,0.520135843167261
4994.10047091975,0.540745814993403
4994.10199189797,0.561709535141356
4994.10351287619,0.583002217224674
4994.10503385441,0.604619523657953
4994.10655483263,0.626517747747376
4994.10807581084,0.648695172059904
4994.10959678906,0.671092969283355
4994.11111776728,0.693691619076729
4994.1126387455,0.716422808532303
4994.11415972372,0.739228285741889
4994.11568070194,0.762031761854036
4994.11720168016,0.784723555233028
4994.11872265837,0.807212662132434
4994.12024363659,0.829338972436435
4994.12176461481,0.850982726411992
4994.12328559303,0.871947453277451
4994.12480657125,0.89207003891302
4994.12632754947,0.911138344026742
4994.12784852769,0.928940608332956
4994.1293695059,0.945267659954112
4994.13089048412,0.95987095617178
4994.13241146234,0.972555037211493
4994.13393244056,0.983064479769647
4994.13545341878,0.991221021365342
4994.136974397,0.996802499633601
4994.13849537521,0.999650812757002
4994.14001635343,0.999614063730412
4994.14153733165,0.996564976897422
4994.14305830987,0.99044349177632
4994.14457928809,0.981174958455061
4994.14610026631,0.96879251004514
4994.14762124453,0.953301911989725
4994.14914222274,0.934815500941956
4994.15066320096,0.913441189208496
4994.15218417918,0.889351977655037
4994.1537051574,0.862761235649944
4994.15522613562,0.833889037788738
4994.15674711384,0.803033892421118
4994.15826809206,0.770456586047335
4994.15978907027,0.736502221626487
4994.16131004849,0.701467583130214
4994.16283102671,0.665700735114556
4994.16435200493,0.629522829999976
4994.16587298315,0.593249802635028
4994.16739396137,0.557203882441923
4994.16891493959,0.521649609135128
4994.1704359178,0.486878351134033
4994.17195689602,0.45309846272783
4994.17347787424,0.420539268707341
4994.17499885246,0.389355638620177
4994.17651983068,0.359694839644384
4994.1780408089,0.331661363444019
4994.17956178711,0.305317424999452
4994.18108276533,0.280717647583755
4994.18260374355,0.257852099178243
4994.18412472177,0.236725125672739
4994.18564569999,0.21727692942749
4994.18716667821,0.199464159860987
4994.18868765643,0.18320070826187
4994.19020863464,0.168403999352399
4994.19172961286,0.154980297082208
4994.19325059108,0.142822138592615
4994.1947715693,0.131839424971409
4994.19629254752,0.121917156490301
4994.19781352574,0.112973414208051
4994.19933450395,0.104901842157599
4994.20085548217,0.0976290236597818
4994.20237646039,0.0910685335157362
4994.20389743861,0.0851543135413466
4994.20541841683,0.0798242729088505
4994.20693939505,0.0750190363421322
4994.20846037327,0.0706985529218158
4994.20998135148,0.0668106135301191
4994.2115023297,0.0633302369549643
4994.21302330792,0.0602136253906368
4994.21454428614,0.0574422153960347
4994.21606526436,0.0549816665719479
4994.21758624258,0.0528124311813688
4994.2191072208,0.0509095523776866
4994.22062819901,0.04924837329443
4994.22214917723,0.0478116797988979
4994.22367015545,0.0465695559716218
4994.22519113367,0.0455095114054091
4994.22671211189,0.044599572086206
4994.22823309011,0.0438283348088162
4994.22975406832,0.0431667006710093
4994.23127504654,0.0426012184110747
4994.23279602476,0.0421102511200936
4994.23431700298,0.0416768010207112
4994.2358379812,0.0412890636020053
4994.23735895942,0.0409273362925077
4994.23887993764,0.0405888144869258
4994.24040091585,0.0402541238806071
4994.24192189407,0.0399257570129883
4994.24344287229,0.0395887542813317
4994.24496385051,0.0392459104878455
4994.24648482873,0.038890038060657
4994.24800580695,0.0385201142961591
4994.24952678517,0.038137688467282
4994.25104776338,0.0377364448817324
4994.2525687416,0.037324526138902
4994.25408971982,0.0368920238368407
4994.25561069804,0.0364490973374
4994.25713167626,0.0359861551210039
4994.25865265448,0.035510217208092
4994.2601736327,0.0350161227247576
4994.26169461091,0.0345042445087266
4994.26321558913,0.0339760874972216
4994.26473656735,0.0334250890228153
4994.26625754557,0.0328586225446736
4994.26777852379,0.0322662628573258
4994.26929950201,0.0316577679156513
4994.27082048022,0.0310238674109199
4994.27234145844,0.0303722229004071
4994.27386243666,0.0296993240551165
4994.27538341488,0.0290074597352689
4994.2769043931,0.0283008837583354
4994.27842537132,0.027576041501165
4994.27994634954,0.0268433992366471
4994.28146732775,0.0260960733385922
4994.28298830597,0.0253463872001635
4994.28450928419,0.0245882980778106
4994.28603026241,0.0238309101181629
4994.28755124063,0.0230727017145757
4994.28907221885,0.0223161388973849
4994.29059319707,0.021565553760085
4994.29211417528,0.020816532652186
4994.2936351535,0.0200776035503774
4994.29515613172,0.019340373330094
4994.29667710994,0.0186137827403156
4994.29819808816,0.0178899881348721
4994.29971906638,0.0171743467832298
4994.3012400446,0.0164635092514029
4994.30276102281,0.0157570359215556
4994.30428200103,0.0150576023757685
4994.30580297925,0.0143596295202745
4994.30732395747,0.013670358588115
4994.30884493569,0.0129822394846098
4994.31036591391,0.0123035470827598
4994.31188689212,0.011628819663579
4994.31340787034,0.0109636594345591
4994.31492884856,0.0103076010560431
4994.31644982678,0.00966156210715802
4994.317970805,0.0090304296699559
4994.31949178322,0.00841098607841969
4994.32101276143,0.00781123010666647
4994.32253373965,0.00722638588574924
4994.32405471787,0.00666400405218168
4994.32557569609,0.00612080530542423
4994.32709667431,0.00560086563000852
4994.32861765253,0.00510428497796893
4994.33013863075,0.0046305868409568
4994.33165960896,0.0041831067671649
4994.33318058718,0.00375796997795555
4994.3347015654,0.00335989295105777
4994.33622254362,0.00298411574174884
4994.33774352184,0.00263435355023307
4994.33926450006,0.00230739190985848
4994.34078547828,0.00200434984212346
4994.34230645649,0.00172471531300852
4994.34382743471,0.00146692467968788
4994.34534841293,0.00123270084552853
4994.34686939115,0.00101902210673529
4994.34839036937,0.000828318058335528
4994.34991134759,0.000657745498346275
4994.35143232581,0.000508893237215205
4994.35295330402,0.000380144545284421
4994.35447428224,0.000271533544243411
4994.35599526046,0.000182643045285195
4994.35751623868,0.000112246989652512
4994.3590372169,6.03042358870416e-05
4994.36055819512,2.51179252176647e-05
4994.36207917333,6.17360172458917e-06
4994.36360015155,1.84598499556695e-06
4994.36512112977,1.09346526643275e-05
4994.36664210799,3.18010015773066e-05
4994.36816308621,6.30478038832911e-05
4994.36968406443,0.000102566116710789
4994.37120504265,0.000149411622610594
4994.37272602086,0.000200813412479779
4994.37424699908,0.000256418371622016
4994.3757679773,0.000313312630975141
4994.37728895552,0.000371137805950254
4994.37880993374,0.000427892770395399
4994.38033091196,0.000482323674641842
4994.38185189018,0.000534217240418337
4994.38337286839,0.000581020687867396
4994.38489384661,0.000624273846386358
4994.38641482483,0.000660714083065216
4994.38793580305,0.000692528477438184
4994.38945678127,0.000717126907306277
4994.39097775949,0.000735759560546417
4994.3924987377,0.000747859791474377
4994.39401971592,0.000752671514479652
4994.39554069414,0.000752060174490031
4994.39706167236,0.000743447460336712
4994.39858265058,0.000730227822185521
4994.4001036288,0.000709408848893462
4994.40162460702,0.000684161258012985
4994.40314558523,0.000652888315519036
4994.40466656345,0.000616972856394244
4994.40618754167,0.000577309571870267
4994.40770851989,0.00053307507747876
4994.40922949811,0.000487348854996576
4994.41075047633,0.000438063588520417
4994.41227145455,0.000388982320297445
4994.41379243276,0.000338466798485329
4994.41531341098,0.000289246448302103
4994.4168343892,0.000241362874592016
4994.41835536742,0.000195656973089224
4994.41987634564,0.000153874395687571
4994.42139732386,0.000115393529735121
4994.42291830208,8.25598598389485e-05
4994.42443928029,5.44754091781888e-05
4994.42596025851,3.27612881100567e-05
4994.42748123673,1.71620252267023e-05
4994.42900221495,8.03636078974806e-06
4994.43052319317,5.71233954592618e-06
4994.43204417139,9.85192041409772e-06
4994.4335651496,2.04996441922271e-05
4994.43508612782,3.76808982587586e-05
4994.43660710604,6.03816522563823e-05
4994.43812808426,8.95121480392971e-05
4994.43964906248,0.000123201097162008
4994.4411700407,0.000162611774099807
4994.44269101891,0.000206309578220287
4994.44421199713,0.000254261257621547
4994.44573297535,0.000307022127484074
4994.44725395357,0.000362205024237604
4994.44877493179,0.00042290943085043
4994.45029591001,0.000484659178637386
4994.45181688823,0.00055184319243947
4994.45333786644,0.000619902403028046
4994.45485884466,0.000691753774424863
4994.45637982288,0.00076562198817964
4994.4579008011,0.000840136549972153
4994.45942177932,0.000918276213180909
4994.46094275754,0.000993431790455162
4994.46246373576,0.00107273199290826
4994.46398471397,0.00114648025103345
4994.46550569219,0.00122233686208349
4994.46702667041,0.00129230254198099
4994.46854764863,0.00135941899089182
4994.47006862685,0.0014224295164453
4994.47158960507,0.00147605839949391
4994.47311058329,0.00152787981091933
4994.4746315615,0.00156492526780668
4994.47615253972,0.00160063892001173
4994.47767351794,0.00162005796677551
4994.47919449616,0.00163523394376185
4994.48071547438,0.0016375708045745
4994.4822364526,0.00162987796410028
4994.48375743081,0.001616312954942
4994.48527840903,0.00158678977535082
4994.48679938725,0.00155839639762329
4994.48832036547,0.00151163333376965
4994.48984134369,0.00146936480267989
4994.49136232191,0.00141237099030638
4994.49288330013,0.0013577527201111
4994.49440427834,0.00129797801911199
4994.49592525656,0.00123397103318884
4994.49744623478,0.00117736239069147
4994.498967213,0.00110876376566121
4994.50048819122,0.00105859272035018
4994.50200916944,0.000991718565342392
4994.50353014766,0.000948330925277488
4994.50505112587,0.000890367899929058
4994.50657210409,0.000851181058708113
4994.50809308231,0.000810657225030349
4994.50961406053,0.000767133372358256
4994.51113503875,0.00076836187776734
4994.51265601697,0.000592069722052239
4994.51417699519,0.000555376013380499
4994.5156979734,0.000521709483156017
4994.51721895162,0.000460252818933974
4994.51873992984,0.000424032508973702
4994.52026090806,0.000363465190477309
4994.52178188628,0.000321282122105263
4994.5233028645,0.000267486951331118
4994.52482384271,0.000222806745202895
4994.52634482093,0.000178247855061736
4994.52786579915,0.000136714949030344
4994.52938677737,0.000102206227875841
4994.53090775559,6.94110672937141e-05
4994.53242873381,4.54423689586341e-05
4994.53394971203,2.52116585424469e-05
4994.53547069024,1.26653800954843e-05
4994.53699166846,6.40927185870368e-06
4994.53851264668,6.41905965811064e-06
4994.5400336249,1.36042956347458e-05
4994.54155460312,2.68520685789619e-05
4994.54307558134,4.60841010167711e-05
4994.54459655956,7.21638037831896e-05
4994.54611753777,0.000102158183793488
4994.54763851599,0.000139508519054673
4994.54915949421,0.000179483185064388
4994.55068047243,0.000225947377495204
4994.55220145065,0.000275420948072931
4994.55372242887,0.000329068721476702
4994.55524340708,0.000387382865091719
4994.5567643853,0.000447088821425766
4994.55828536352,0.000513027582600833
4994.55980634174,0.00057846963075129
4994.56132731996,0.00065018173399532
4994.56284829818,0.000721250960406218
4994.5643692764,0.000796449468889891
4994.56589025461,0.000872363044452934
4994.56741123283,0.000948611040763582
4994.56893221105,0.00102716918516731
4994.57045318927,0.00110202426686585
4994.57197416749,0.00117940091235632
4994.57349514571,0.00125029728621246
4994.57501612392,0.00132151651190561
4994.57653710214,0.00138546962104506
4994.57805808036,0.00144539092190098
4994.57957905858,0.00149880319321192
4994.5811000368,0.00154318753925106
4994.58262101502,0.00158206707892172
4994.58414199324,0.00160828128110274
4994.58566297145,0.00162898484763999
4994.58718394967,0.00163614473391798
4994.58870492789,0.00163641811756123
4994.59022590611,0.00162510782567707
4994.59174688433,0.0016049495190207
4994.59326786255,0.00157684688086614
4994.59478884077,0.00153875576404289
4994.59630981898,0.00149641970558732
4994.5978307972,0.00144489607518237
4994.59935177542,0.00139172306816716
4994.60087275364,0.00133226596673874
4994.60239373186,0.00127241918115663
4994.60391471008,0.00121045927506069
4994.6054356883,0.00114857388221264
4994.60695666651,0.00108870897783345
4994.60847764473,0.00102935407206601
4994.60999862295,0.000975017987801252
4994.61151960117,0.000922087558844501
4994.61304057939,0.000875566855152201
4994.61456155761,0.000831832512528416
4994.61608253582,0.000794462420104167
4994.61760351404,0.000761428281298569
4994.61912449226,0.000733833728003712
4994.62064547048,0.000711879769054236
4994.6221664487,0.000694194852939145
4994.62368742692,0.000682885441773558
4994.62520840514,0.000674921952186374
4994.62672938335,0.000673335495040488
4994.62825036157,0.000674675468898077
4994.62977133979,0.000681655713057453
4994.63129231801,0.000691646643922722
4994.63281329623,0.000705937975783979
4994.63433427445,0.000723595856071666
4994.63585525267,0.000743870058710927
4994.63737623088,0.000767740526068276
4994.6388972091,0.000792543080381689
4994.64041818732,0.000820609035135647
4994.64193916554,0.000848260213314566
4994.64346014376,0.000877986066336642
4994.64498112198,0.000906482372572481
4994.64650210019,0.000935035985251845
4994.64802307841,0.000962016870051831
4994.64954405663,0.000986626140989098
4994.65106503485,0.00100948243747371
4994.65258601307,0.00102781128550743
4994.65410699129,0.00104398365454152
4994.65562796951,0.00105440253069735
4994.65714894772,0.0010618358379065
4994.65866992594,0.00106352670377527
4994.66019090416,0.00106114255357589
4994.66171188238,0.00105407148423728
4994.6632328606,0.00104206647415442
4994.66475383882,0.00102690709175043
4994.66627481704,0.00100673259436335
4994.66779579525,0.000984794960504353
4994.66931677347,0.000958810209473096
4994.67083775169,0.000931956504666283
4994.67235872991,0.000902889047927576
4994.67387970813,0.000873371879748297
4994.67540068635,0.000843782304496776
4994.67692166456,0.000813968114674105
4994.67844264278,0.000785874760149071
4994.679963621,0.000757891421215619
4994.68148459922,0.000732612131947624
4994.68300557744,0.000708023053819545
4994.68452655566,0.000686203823401918
4994.68604753388,0.000665814874996921
4994.68756851209,0.000647575645540022
4994.68908949031,0.000631430976503416
4994.69061046853,0.000616558350309344
4994.69213144675,0.000604115227601883
4994.69365242497,0.000592246507161897
4994.69517340319,0.00058266982189144
4994.6966943814,0.000573432140724352
4994.69821535962,0.000565924125543098
4994.69973633784,0.000559018290528914
4994.70125731606,0.000553094395691427
4994.70277829428,0.00054834088186285
4994.7042992725,0.000543980053875667
4994.70582025072,0.000541358163694108
4994.70734122893,0.000538998212504642
4994.70886220715,0.000538697258822343
4994.71038318537,0.000539103138943387
4994.71190416359,0.000541575817907642
4994.71342514181,0.000545653892362375
4994.71494612003,0.000551640423517993
4994.71646709825,0.000560280971927534
4994.71798807646,0.000570774413262281
4994.71950905468,0.000584775913958921
4994.7210300329,0.000600920838382082
4994.72255101112,0.000621002767501782
4994.72407198934,0.000643946346938324
4994.72559296756,0.000670816035281145
4994.72711394578,0.000701551372963563
4994.72863492399,0.000735968341643545
4994.73015590221,0.000775220317519577
4994.73167688043,0.000818003491507109
4994.73319785865,0.000866202434435729
4994.73471883687,0.000918154358377253
4994.73623981509,0.000975515786217512
4994.7377607933,0.0010372891832278
4994.73928177152,0.00110397231330459
4994.74080274974,0.00117595629243118
4994.74232372796,0.00125223346866108
4994.74384470618,0.00133455372028673
4994.7453656844,0.00142091842486388
4994.74688666262,0.00151360355316089
4994.74840764083,0.00161078677675434
4994.74992861905,0.00171406524649995
4994.75144959727,0.00182299266131603
4994.75297057549,0.00193760220950636
4994.75449155371,0.00205936193921129
4994.75601253193,0.0021867291877714
4994.75753351015,0.00232260318075384
4994.75905448836,0.00246480328780201
4994.76057546658,0.0026163562030677
4994.7620964448,0.00277586171281851
4994.76361742302,0.0029450221577247
4994.76513840124,0.00312434368400234
4994.76665937946,0.00331339435942104
4994.76818035768,0.00351475959439866
4994.76970133589,0.00372618875920821
4994.77122231411,0.0039513851616562
4994.77274329233,0.00418762407699929
4994.77426427055,0.00443805710250896
4994.77578524877,0.0047012004016548
4994.77730622699,0.00497812443803246
4994.7788272052,0.00526976356465024
4994.78034818342,0.00557456550664685
4994.78186916164,0.00589583234609555
4994.78339013986,0.0062302204126614
4994.78491111808,0.00658203855577623
4994.7864320963,0.00694802156814464
4994.78795307452,0.00733143147598076
4994.78947405273,0.00773104592949496
4994.79099503095,0.00814736982086858
4994.79251600917,0.0085821836629523
4994.79403698739,0.00903278642854049
4994.79555796561,0.00950324569584946
4994.79707894383,0.00998875383238161
4994.79859992204,0.0104934352656109
4994.80012090026,0.0110124688405292
4994.80164187848,0.0115472816507827
4994.8031628567,0.0120949654110511
4994.80468383492,0.0126523441424108
4994.80620481314,0.0132190108201916
4994.80772579136,0.0137871848598385
4994.80924676957,0.014357702436757
4994.81076774779,0.0149202159983369
4994.81228872601,0.0154742416304692
4994.81380970423,0.0160099947653052
4994.81533068245,0.0165232222711077
4994.81685166067,0.0170073391176522
4994.81837263889,0.0174535585901842
4994.8198936171,0.0178592886284379
4994.82141459532,0.0182129202476909
4994.82293557354,0.018514514926015
4994.82445655176,0.0187532642211776
4994.82597752998,0.0189294143237598
4994.8274985082,0.0190367784121975
4994.82901948641,0.0190739046874702
4994.83054046463,0.0190413295407852
4994.83206144285,0.018935953282865
4994.83358242107,0.0187644189008434
4994.83510339929,0.0185240572174009
4994.83662437751,0.0182247762054876
4994.83814535573,0.0178672089755907
4994.83966633394,0.017461089693505
4994.84118731216,0.0170122371189176
4994.84270829038,0.0165279085813136
4994.8442292686,0.0160187819997914
4994.84575024682,0.0154893114377357
4994.84727122504,0.0149525311122553
4994.84879220326,0.0144113523030682
4994.85031318147,0.0138776578910768
4994.85183415969,0.0133544811279584
4994.85335513791,0.0128496024123195
4994.85487611613,0.0123670812783507
4994.85639709435,0.0119093191811799
4994.85791807257,0.0114810279400616
4994.85943905079,0.011079865304214
4994.860960029,0.0107098123364848
4994.86248100722,0.0103657642265364
4994.86400198544,0.0100493531636303
4994.86552296366,0.00975506976103316
4994.86704394188,0.00948118497123607
4994.8685649201,0.00922359442480336
4994.87008589831,0.00897734442886582
4994.87160687653,0.00874044238705818
4994.87312785475,0.00850604421458388
4994.87464883297,0.00827384308732541
4994.87616981119,0.00803717738117373
4994.87769078941,0.00779632566832154
4994.87921176763,0.0075468276893666
4994.88073274584,0.00728848936293037
4994.88225372406,0.00702022299817074
4994.88377470228,0.00674096287004603
4994.8852956805,0.00645289092527181
4994.88681665872,0.00615452694611284
4994.88833763694,0.00585009714378438
4994.88985861516,0.00553870623098587
4994.89137959337,0.00522491862348079
4994.89290057159,0.0049093465689255
4994.89442154981,0.00459548684889528
4994.89594252803,0.00428575754503436
4994.89746350625,0.00398199867551381
4994.89898448447,0.00368793904115054
4994.90050546269,0.00340402598792418
4994.9020264409,0.00313427324869329
4994.90354741912,0.00287848524845664
4994.90506839734,0.00263989740770734
4994.90658937556,0.00241841147249299
4994.90811035378,0.00221581214021842
4994.909631332,0.00203248515065559
4994.91115231021,0.00186864848220083
4994.91267328843,0.00172513471382791
4994.91419426665,0.00160092997438972
4994.91571524487,0.00149699697774932
4994.91723622309,0.00141163433895263
4994.91875720131,0.00134554712529556
4994.92027817953,0.00129688076036656
4994.92179915774,0.00126577431951963
4994.92332013596,0.00125062719861065
4994.92484111418,0.00125084492925738
4994.9263620924,0.00126532995067285
4994.92788307062,0.00129273985518544
4994.92940404884,0.00133256647274373
4994.93092502705,0.00138286759971634
4994.93244600527,0.00144363491848387
4994.93396698349,0.00151264466653377
4994.93548796171,0.0015901208574205
4994.93700893993,0.00167401073404101
4994.93852991815,0.00176438134356235
4994.94005089637,0.00185982145353045
4994.94157187458,0.00195986516712885
4994.9430928528,0.00206404992818741
4994.94461383102,0.00217118755667375
4994.94613480924,0.00228173938381274
4994.94765578746,0.00239391549083768
4994.94917676568,0.00250868857710468
4994.9506977439,0.00262408726019902
4994.95221872211,0.00274091283958193
4994.95373970033,0.00285756618937918
4994.95526067855,0.00297399169636517
4994.95678165677,0.00308938875614983
4994.95830263499,0.00320246680309567
4994.95982361321,0.00331329081995012
4994.96134459142,0.0034194709745036
4994.96286556964,0.00352157125811773
4994.96438654786,0.00361673863916535
4994.96590752608,0.00370538270179233
4994.9674285043,0.00378507142593474
4994.96894948252,0.00385544101100631
4994.97047046074,0.00391522454260864
4994.97199143895,0.00396304455269003
4994.97351241717,0.00399906629147918
4994.97503339539,0.00402121733228755
4994.97655437361,0.00403077687353347
4994.97807535183,0.00402575427066811
4994.97959633005,0.00400782295423535
4994.98111730827,0.00397595838564036
4994.98263828648,0.00393148582547071
4994.9841592647,0.00387491484631254
4994.98568024292,0.00380682451664657
4994.98720122114,0.00372923631276094
4994.98872219936,0.00364208993670274
4994.99024317758,0.00354832260137282
4994.99176415579,0.00344773130361062
4994.99328513401,0.00334328342641751
4994.99480611223,0.00323521752086287
4994.99632709045,0.00312574835763084
4994.99784806867,0.00301591713545365
4994.99936904689,0.00290680872770816
4995.00089002511,0.00280024303104459
4995.00241100332,0.00269629187370807
4995.00393198154,0.00259718682208832
4995.00545295976,0.00250246980863447
4995.00697393798,0.00241426403726085
4995.0084949162,0.00233218137356623
4995.01001589442,0.00225778799843578
4995.01153687264,0.00219123534539411
4995.01305785085,0.00213331084071607
4995.01457882907,0.00208489243924557
4995.01609980729,0.0020460329859928
4995.01762078551,0.00201821303426441
4995.01914176373,0.00200099666538812
4995.02066274195,0.00199610428973373
4995.02218372017,0.00200294111850837
4995.02370469838,0.00202298969754243
4995.0252256766,0.00205579127273202
4995.02674665482,0.00210213087667546
4995.02826763304,0.00216185478638177
4995.02978861126,0.00223472814292543
4995.03130958948,0.00232088920372846
4995.03283056769,0.00241899133651092
4995.03435154591,0.00252925049606182
4995.03587252413,0.00264939466903095
4995.03739350235,0.0027793349211242
4995.03891448057,0.0029163091822428
4995.04043545879,0.00305947999446282


==> LIV.csv <==
n3D,curr,P_main,P_count
1.0,0.398,0,0
1.2,0.479,31,31
1.5,0.600,78,78
1.75,0.703,220,37.4
2.1,0.846,376,27.0
2.4,0.97,498,18.9
2.6,1.051,584,19.4
2.65,1.072,607,20.1
2.8,1.132,661,14.0


==> LIV_100_reg.csv <==
curr,P_main,P_count,curr_norm
0.4,0,0,0.5988
0.5,0,0,0.748502994011976
0.6,0,0,0.898203592814371
0.659,0,0,0.986526946107784
0.677,15,15,1.01347305389222
0.715,48,48,1.07035928143713
0.733,100,31,1.09730538922156
0.762,155,20,1.14071856287425
0.81,241,12,1.2125748502994
0.853,315,9,1.27694610778443
0.892,382,7,1.33532934131737
0.924,437,1,1.38323353293413
0.962,499,5,1.44011976047904
0.992,549,3,1.48502994011976
1.02,596,3,1.52694610778443


==> LIV_100_reg_low_bs.csv <==
current,P_main,P_count
0.661764705882353,0,0
0.735294117647059,0,0
0.88235294117647,0,0
0.969117647058824,0,0
1,0.0538720538720539,0.00505050505050505
1.04411764705882,0.13973063973064,0.000841750841750842
1.08235294117647,0.213804713804714,0.000505050505050505
1.11911764705882,0.284511784511784,0.000168350168350168
1.18970588235294,0.414141414141414,0
1.25294117647059,0.535353535353535,0
1.31029411764706,0.643097643097643,0
1.36470588235294,0.745791245791246,0
1.41323529411765,0.838383838383838,0
1.45735294117647,0.922558922558923,0
1.49852941176471,1,0


==> LI_EV2041_ring_0.5mA_norm.csv <==
current,cw_intensity,ccw_intensity
1.74592833876222,1,0.0809267415332129
1.74511400651466,0.999302417568749,0.0807500857678674
1.7442996742671,0.99974272575537,0.0806933934761295
1.74364820846906,0.999283507119689,0.0808635824583371
1.74267100977199,0.998659522644549,0.0806556900033079
1.74185667752443,0.999535361848126,0.0805931636216671
1.74120521172638,0.998685259189038,0.0804735928054322
1.74022801302932,0.998466622418515,0.0803729017523477
1.73957654723127,0.998975254988785,0.0805368514995183
1.7385993485342,0.998272064640329,0.080305420112326
1.73778501628664,0.998036914862797,0.0803314989710595
1.73697068403909,0.998293084586906,0.0803895437807162
1.73615635179153,0.997705255971927,0.080129509147196
1.73534201954397,0.997667209301144,0.0801727256450163
1.73469055374593,0.997775396422896,0.0799077077263734
1.73371335504886,0.997246499510249,0.0799119492624952
1.7328990228013,0.997156067573885,0.0800267143906316
1.73208469055375,0.996867560182464,0.0797429787668911
1.7314332247557,0.996697169511421,0.0797602659762603
1.73061889250814,0.996654139555508,0.0797049106634519
1.72964169381108,0.996466820503692,0.0795813694249228
1.72882736156352,0.9962201240899,0.0799015836495226
1.72817589576547,0.996127561798717,0.0796650069191548
1.7271986970684,0.996208367795293,0.0797455777981507
1.72638436482085,0.996164527549116,0.0797125864966332
1.72557003257329,0.9958597738379,0.0794269061762553
1.72475570032573,0.995895868726278,0.0797262149120478
1.72410423452769,0.995531859196626,0.0797336976092199
1.72312703583062,0.995012726281659,0.0796215814634153
1.72231270358306,0.995393478133871,0.0795507440012148
1.72166123778502,0.994568697045544,0.079201704587531
1.72084690553746,0.994423367943788,0.0793393548102882
1.7200325732899,0.994451359929529,0.0792320193770416
1.71921824104235,0.993892863822109,0.0791261480716143
1.71840390879479,0.993653338477153,0.0792485704427502
1.71758957654723,0.993273551887481,0.0790121962849473
1.71677524429967,0.993221649253178,0.0789753966191837
1.71579804560261,0.993048064621338,0.0790655289232999
1.71514657980456,0.992532004123628,0.0789146403883572
1.714332247557,0.992672991086691,0.0790806158611847
1.71351791530945,0.992257551725399,0.0786065835689182
1.71270358306189,0.991566005956616,0.0785177227536923
1.71188925081433,0.992114285320934,0.0786072473401051
1.71091205211726,0.991084466967018,0.0782458048800356
1.71026058631922,0.990884500701331,0.0784649353941961
1.70944625407166,0.991664077421534,0.07833000957745
1.7086319218241,0.990221271034394,0.0781182626383269
1.70781758957655,0.990538577158927,0.0782746012623682
1.70700325732899,0.990847415750201,0.0780542247319247
1.70618892508143,0.989537172850265,0.0780615048565365
1.70537459283388,0.99019743432908,0.0780369000592536
1.70456026058632,0.990195080944425,0.0777033720987755
1.70374592833876,0.98897388894451,0.078009244185706
1.70293159609121,0.989541372188088,0.0777804867563861
1.70211726384365,0.988759114424236,0.0777127745170488
1.70130293159609,0.988299028069391,0.0776254532533261
1.70048859934853,0.988598831924219,0.0774888314323778
1.69967426710098,0.987909717026232,0.0776321131724642
1.69885993485342,0.987921786808279,0.0772789412784379
1.69804560260586,0.987814905979556,0.0775654474280554
1.69723127035831,0.987490138098817,0.0773945391182394
1.69641693811075,0.986965269037359,0.0770071324605561
1.69560260586319,0.986770633773033,0.0772291744143165
1.69478827361564,0.986762041153346,0.0768306262654931
1.69397394136808,0.986055423985654,0.076957378084196
1.69315960912052,0.986524456962139,0.0767516385037227
1.69234527687296,0.986626671536068,0.0764650668640526
1.69153094462541,0.985123174408141,0.0766016231949527
1.69071661237785,0.986030939048125,0.0763451594439464
1.68990228013029,0.985393034494824,0.0761305010652144
1.68908794788274,0.984153165304327,0.0761739550447668
1.68843648208469,0.985384131130526,0.0758079749592162
1.68762214983713,0.984154512111868,0.0760643383110116
1.68664495114007,0.983828714453917,0.0758054031746977
1.68583061889251,0.984658083510849,0.0757008632428641
1.68517915309446,0.983367182948093,0.075862822173536
1.68420195439739,0.983506248814652,0.0755315630258052
1.68355048859935,0.983904965510598,0.0756688542232852
1.68257328990228,0.982651547558304,0.075629710321113
1.68175895765472,0.982918048483279,0.0755403577263796
1.68094462540717,0.982718470448343,0.0756673177229922
1.68013029315961,0.982015053927193,0.0753034038776196
1.67931596091205,0.981836583953642,0.075479021804596
1.6785016286645,0.981751337874971,0.075318207213911
1.67768729641694,0.981444477409065,0.0750404677381261
1.67687296416938,0.980764235189466,0.0751152450417356
1.67622149837134,0.981082611605727,0.0746984597566235
1.67524429967427,0.980562506342444,0.0747653772446686
1.67442996742671,0.979925979282593,0.0749433044988999
1.67361563517915,0.980429814225923,0.0746462396003096
1.6728013029316,0.97949724761808,0.07502353877402
1.67198697068404,0.979012649982747,0.0746499419599909
1.67117263843648,0.979548410362483,0.0746288619253516
1.67052117263844,0.978296727848507,0.074903775318847
1.66970684039088,0.978358711510824,0.0746383578604193
1.66872964169381,0.978327251791308,0.074801699889891
1.66791530944625,0.976999425592639,0.0746510949565417
1.66726384364821,0.977587345065254,0.0743958005210719
1.66644951140065,0.977428524630605,0.074599535520209
1.66563517915309,0.97626040664299,0.0743514931826001
1.66482084690554,0.976648167505986,0.0742588183977835
1.66384364820847,0.976199934989128,0.0744066489740449
1.66302931596091,0.975857259693555,0.0741943404370843
1.66221498371336,0.976008375284921,0.0744693809794652
1.66156351791531,0.975370811762109,0.0742395701727958
1.66058631921824,0.975296609231161,0.0741585230532729
1.65977198697068,0.974611383726439,0.0741386179395148
1.65912052117264,0.974313534396846,0.0739178879891568
1.65814332247557,0.974191848856424,0.0739632461508299
1.65732899022801,0.973078303918095,0.0740379885452766
1.65651465798046,0.972877753534842,0.0737989404295923
1.6557003257329,0.97305366400829,0.0739842357198805
1.65488599348534,0.971925614874239,0.0736114953159719
1.65407166123779,0.97158962447334,0.0738107681133073
1.65325732899023,0.971637671143112,0.0739250065527824
1.65244299674267,0.970605479347301,0.0736018153985255
1.65179153094463,0.970172716688746,0.0735335708651687
1.65097719869707,0.97029348690972,0.0738814215931292
1.65,0.969415354893249,0.0733983950789292
1.64918566775244,0.968855359748842,0.073543870208079
1.6485342019544,0.969013136634753,0.0736091671155968
1.64771986970684,0.968478989749773,0.0733117319810397
1.64690553745928,0.968009260940784,0.0733280063275805
1.64609120521173,0.967374921664647,0.0735579947312786
1.64511400651466,0.966917006179133,0.0731427895121818
1.64446254071661,0.96680933197453,0.0732550022259955
1.64364820846906,0.966139907129957,0.0733260577997368
1.6428338762215,0.965840622878022,0.0731360266396847
1.64201954397394,0.965765586456677,0.0730924610502229
1.64120521172638,0.964635633140506,0.0732190564162223
1.64022801302932,0.964237962736128,0.0730388758882287
1.63957654723127,0.964500510153189,0.0732279907534524
1.63876221498371,0.963382468103895,0.0727959314968667
1.63794788273616,0.962947743834324,0.0727750540347967
1.6371335504886,0.963256582425598,0.0730082374796838
1.63631921824104,0.961801216539359,0.072851798456436
1.63550488599349,0.961304140433961,0.0727860714282436
1.63469055374593,0.961837145826796,0.0728322454855297
1.63387622149837,0.960187634393283,0.0723851553445472
1.63306188925081,0.959628165937546,0.0723439857167091
1.63224755700326,0.960441450732736,0.0723983381003112
1.6314332247557,0.959391229978545,0.0722626425078225
1.63061889250814,0.958282020093133,0.0720668694975946
1.62980456026059,0.958852703983249,0.0723141575984278
1.62899022801303,0.958077050085056,0.0721465309641831
1.62817589576547,0.957370959606029,0.0717968377129392
1.62736156351792,0.957264929582082,0.0718738838292914
1.62654723127036,0.956471530327104,0.0719645484274226
1.6257328990228,0.956207453187143,0.0718097299846977
1.62491856677524,0.955769528271024,0.0717924527089552
1.62410423452769,0.95475625675288,0.0716204155981194
1.62328990228013,0.954652333483627,0.0715969913270669
1.62247557003257,0.954058022546534,0.071689589411137
1.62166123778502,0.953301977672727,0.0714747340651894
1.62084690553746,0.953639946198995,0.0715138124773135
1.6200325732899,0.952898689122511,0.0714619819271577
1.61921824104235,0.951621019891189,0.0712380862394198
1.61840390879479,0.952440746493976,0.0711681862163683
1.61758957654723,0.951849838775995,0.071417864673485
1.61677524429967,0.950372716596165,0.0711564930610353
1.61612377850163,0.950981298470514,0.0711226509547376
1.61514657980456,0.950476912838355,0.0711401407366716
1.61449511400651,0.948898035115737,0.0710881481284631
1.61351791530945,0.94962038842891,0.0709548023777368
1.61270358306189,0.949059096820081,0.0709956690337901
1.61188925081433,0.947234643718548,0.070713553990577
1.61107491856678,0.948083216654736,0.0708192438677602
1.61026058631922,0.948064657464803,0.0707738956397138
1.60944625407166,0.946030663300972,0.0705671375910627
1.6086319218241,0.946461531606023,0.0706903702524623
1.60781758957655,0.946578574491784,0.0709036666767198
1.60700325732899,0.94456046201713,0.0707732379709427
1.60618892508143,0.945006847380731,0.0707041077236474
1.60553745928339,0.94506986082026,0.0705138795963797
1.60456026058632,0.94321184478741,0.0702805035125546
1.60374592833876,0.943341568715805,0.0701762471823054
1.60293159609121,0.943087417631582,0.0701286706560373
1.60228013029316,0.941801500353949,0.0700244953548212
1.6014657980456,0.941686354564532,0.0700706694121028
1.60065146579805,0.941269294622713,0.0697818694742109
1.59983713355049,0.940062768876582,0.0698115136101046
1.59902280130293,0.940135772486489,0.0697617087856057
1.59804560260586,0.939721085986565,0.0695382182430019
1.59723127035831,0.938389694510737,0.0695548977346723
1.59641693811075,0.938563660287551,0.0695430550090479
1.59560260586319,0.938163373354197,0.0692871472505299
1.59478827361564,0.93674001393339,0.0693782575083028
1.59397394136808,0.937085275072039,0.0694721115422871
1.59315960912052,0.93642371004303,0.0691470567204215
1.59234527687296,0.935005009791244,0.0690199907192398
1.59153094462541,0.935478215762589,0.0690684684984315
1.59087947882736,0.934877844562899,0.0688631745776043
1.5900651465798,0.933620473102694,0.0689236097435355
1.58925081433225,0.933823244698397,0.0690458700566187
1.58827361563518,0.933503321644861,0.0687414720311433
1.58762214983713,0.931963013738816,0.0687560447681281
1.58680781758958,0.932013126648762,0.0688535507136415
1.58583061889251,0.931592849146017,0.0687458911642893
1.58501628664495,0.929984986632074,0.0685674932748758
1.58436482084691,0.930177403426777,0.0687046224143075
1.58338762214984,0.930157206741933,0.0685790498447722
1.58273615635179,0.928297684986346,0.068675097267811
1.58175895765472,0.928480303954601,0.0685354773728849
1.58110749185668,0.928433036889192,0.0684663820347568
1.58029315960912,0.926479585577611,0.0684535669608115
1.57947882736156,0.92650984637609,0.0683498429245908
1.5785016286645,0.926436697222482,0.0681880503802446
1.57768729641694,0.924650935481059,0.0681478125862108
1.57687296416938,0.924593765960041,0.0681375443212524
1.57605863192182,0.924656802999698,0.0680533831895603
1.57524429967427,0.923219020412193,0.0680442549363158
1.57442996742671,0.922846972094544,0.0681162772530288
1.57377850162866,0.92302719402077,0.0679789205654962
1.5728013029316,0.921447593722667,0.067816815115743
1.57214983713355,0.921226640939139,0.0679326685303917
1.57133550488599,0.921524054437689,0.0676989739358059
1.57052117263844,0.919746800744041,0.0676144020536259
1.56970684039088,0.919359032795269,0.0675588497736065
1.56872964169381,0.919549754666165,0.0673578796949925
1.56807817589577,0.918102549111463,0.067328175674391
1.5671009771987,0.917502225112035,0.0674785530596394
1.56644951140065,0.917773159033335,0.0672080656817156
1.56563517915309,0.916523444816129,0.0671305894446977
1.56482084690554,0.915638361217765,0.0674807382892145
1.56384364820847,0.915644823082608,0.0673133603473914
1.56319218241042,0.914299268441537,0.0671047442364809
1.56237785016287,0.913505545070448,0.0671282706808872
1.56156351791531,0.913467376856125,0.0670481204860014
1.56074918566775,0.91204154605001,0.0668102067766862
1.5599348534202,0.911750688816827,0.0670434363414436
1.55912052117264,0.911596162920573,0.0669111844825743
1.55830618892508,0.910377766422071,0.0667340425430706
1.55749185667752,0.909985622905874,0.0665954648147955
1.55667752442997,0.909914070732666,0.0665474831433888
1.55586319218241,0.908504121615732,0.0662355550238037
1.55504885993485,0.908009233294044,0.0663933060504583
1.5542345276873,0.908175379769811,0.066460501534743
1.55342019543974,0.906807241630505,0.0661463046024197
1.55260586319218,0.905711482563478,0.0662615908138861
1.55179153094463,0.906261909196993,0.0662401112394709
1.55097719869707,0.904696141262272,0.0660408483757577
1.55016286644951,0.90370653021984,0.0660701627902011
1.54934853420195,0.904664532856195,0.0659364580142065
1.5485342019544,0.903050471621736,0.0658123844816534
1.54771986970684,0.901803714963992,0.0657748150401428
1.54690553745928,0.902407580240424,0.0658167350735412
1.54609120521173,0.901767649961462,0.0656283300993702
1.54527687296417,0.899961955079539,0.0657755068380759
1.54446254071661,0.900287242563176,0.0658043811982224
1.54364820846906,0.900189680072488,0.0654509200972535
1.5428338762215,0.898410319624155,0.0654972562125923
1.54201954397394,0.898249635521893,0.0656123454568386
1.54120521172638,0.89832401662525,0.0654816331494726
1.54039087947883,0.896963049554781,0.0653223581102953
1.53957654723127,0.896231961621108,0.0653712061254492
1.53876221498371,0.896089671107843,0.0652912990176403
1.53794788273616,0.895349143292595,0.0651776433203325
1.5371335504886,0.894470785103431,0.0653703178573671
1.53631921824104,0.894432900490692,0.0651223160342703
1.53550488599349,0.893651898676755,0.0649815966421424
1.53469055374593,0.892955167050279,0.0650569411489342
1.53387622149837,0.892470164269817,0.0649414622985297
1.53322475570033,0.891561275052071,0.0648199873001741
1.53224755700326,0.891287619572611,0.0648790854871714
1.5314332247557,0.891010820875508,0.0647595551854486
1.53078175895765,0.889987275585391,0.0645696511742909
1.52980456026059,0.889443631389936,0.0648151161220274
1.52899022801303,0.889239799331116,0.0647427852281895
1.52817589576547,0.888203069909824,0.0646248349924819
1.52736156351792,0.887383538793825,0.0647355081547879
1.52654723127036,0.887607418450909,0.064644256983283
1.52589576547231,0.886803745423958,0.0644732327352757
1.52508143322476,0.885816848853911,0.0643146059283093
1.52410423452769,0.886073690410359,0.0644903859133384
1.52345276872964,0.885376854154731,0.064318591889584
1.52247557003257,0.884153335913182,0.0641722409801134
1.52166123778502,0.884424536521691,0.0642856691293203
1.52084690553746,0.883915630178434,0.0640926804098069
1.52019543973941,0.882505414374286,0.0638443600759539
1.51921824104235,0.882120222439979,0.0639370391890525
1.51840390879479,0.882092506970059,0.0638003363390801
1.51775244299674,0.880935830989552,0.0636569024745632
1.51693811074919,0.880529466879218,0.0636274708448611
1.51596091205212,0.880252691782244,0.0635698928391757
1.51530944625407,0.879490424587787,0.0635407909309238
1.514332247557,0.878750447061338,0.063622490610944
1.51368078175896,0.878480674289403,0.0634644771270258
1.51270358306189,0.877501985251154,0.0632320733915081
1.51188925081433,0.876793504415849,0.0633871504602903
1.51123778501629,0.876153104877116,0.0632612998945108
1.51042345276873,0.875139266155789,0.0630557167667365
1.50944625407166,0.874563818067463,0.0632282499853617
1.5086319218241,0.874259266928813,0.0629522121191238
1.50781758957655,0.873356437973668,0.0629099835085959
1.50700325732899,0.872667404104704,0.0629311195967232
1.50635179153094,0.872396010752237,0.0628444926850683
1.50553745928339,0.87168141222544,0.0626860684506712
1.50456026058632,0.870422281726788,0.0628450293073698
1.50374592833876,0.870311592533824,0.0628135426481882
1.50309446254072,0.869700525502645,0.0625964072788083
1.50211726384365,0.868668559879531,0.0626226481955946
1.50130293159609,0.868170187309711,0.0628790576672467
1.50065146579805,0.867728795059836,0.0625069193756922
1.49983713355049,0.86663777619085,0.0624768395137792
1.49885993485342,0.866136024002051,0.0626778195260153
1.49820846905537,0.865445548524992,0.0625191578098861
1.49739413680782,0.864778392493157,0.0623405573479123
1.49657980456026,0.864263692574514,0.0627069986320805
1.49560260586319,0.863299183615886,0.0625160761527451
1.49478827361564,0.862142045061349,0.0622532055033043
1.49413680781759,0.86190756043042,0.062476879248286
1.49315960912052,0.861206719923727,0.062304147785378
1.49234527687296,0.859774852455148,0.0620403858166449
1.49169381107492,0.859557019289139,0.0620266445142445
1.49071661237785,0.859310305960967,0.0620973647611863
1.4900651465798,0.857841749257803,0.0619026395229541
1.48925081433225,0.857151905098576,0.0618088820569744
1.48843648208469,0.857469089679568,0.0618730794672903
1.48762214983713,0.855860659962443,0.0616995838339799
1.48680781758958,0.854671677000528,0.0618029294747409
1.48599348534202,0.855016573508556,0.0616329529987339
1.48517915309446,0.85420948034811,0.0613877117678828
1.48436482084691,0.852385148790118,0.0614680744689646
1.48355048859935,0.85233826995545,0.0614696015326976
1.48273615635179,0.852184230233359,0.0613318397000354
1.48192182410423,0.850468518085265,0.0611904315611754
1.48094462540717,0.849857376710812,0.0611887230692029
1.48013029315961,0.849894443947506,0.0612861423803474
1.47947882736156,0.848369572070997,0.060928068230218
1.47866449511401,0.846955409444688,0.0609166711642398
1.47785016286645,0.847145743084837,0.0608636251786862
1.47703583061889,0.84653623920529,0.0605897289763012
1.47622149837134,0.844870157335877,0.0607748678138814
1.47540716612378,0.844386288961779,0.0607555704178267
1.47459283387622,0.843894317685044,0.0605615339263176
1.47377850162866,0.842945423728383,0.0605433765419857
1.47296416938111,0.841827219621037,0.0607168877142721
1.47214983713355,0.840911709623258,0.0605105753252627
1.47133550488599,0.840102266621045,0.0602807589132485
1.47052117263844,0.839525620011714,0.0604945415116597
1.46970684039088,0.837996477196928,0.0602139660199498
1.46889250814332,0.837478698175279,0.0600881964831944
1.46807817589577,0.836982513389173,0.0601231075058042
1.46726384364821,0.835853451392289,0.0601871079489001
1.46644951140065,0.834405135031351,0.0598653697117731
1.46563517915309,0.8341874064945,0.05993840489131
1.46482084690554,0.833719905983741,0.0600597333705933
1.46400651465798,0.831891766061503,0.0596186798920741
1.46319218241042,0.831124822783646,0.0596239748055365
1.46237785016287,0.831089288012679,0.0599231214832718
1.46156351791531,0.829685172985644,0.0596925409008552
1.46074918566775,0.828240259843813,0.0594735069546994
1.4599348534202,0.82818811412243,0.0597187288153636
1.45912052117264,0.827332565604194,0.0596526776710702
1.45830618892508,0.825472824361659,0.0594585196360203
1.45749185667752,0.825041624854727,0.0594969554212872
1.45667752442997,0.824490542903224,0.0592876449582999
1.45586319218241,0.822940859230249,0.0591297068980565
1.45504885993485,0.822039934457221,0.0591902636075329
1.4542345276873,0.821829376989206,0.0590702471316519
1.45342019543974,0.820518566886083,0.0587468883139886
1.45260586319218,0.819393839942111,0.0589278136421977
1.45179153094463,0.818685034990709,0.0589982964074074
1.45097719869707,0.8178851128991,0.0587482688586492
1.45016286644951,0.816739156350211,0.0585848613391249
1.44934853420195,0.815741199318057,0.0587373049645468
1.4485342019544,0.814960481105708,0.0585032401339897
1.44771986970684,0.813920551037877,0.0582675086030484
1.44690553745928,0.812982393427214,0.0584442260272312
1.44609120521173,0.811959965629083,0.0583673113880464
1.44543973941368,0.811263048344426,0.0584397039407261
1.44462540716612,0.810414144206357,0.0583668812673807
1.44364820846906,0.80923126202155,0.0582613689872262
1.4428338762215,0.808387422197632,0.0580534011085266
1.44201954397394,0.807623233906671,0.0579526290264179
1.44120521172638,0.806615269789755,0.0581419352535034
1.44055374592834,0.80522883600486,0.0578663025324042
1.43957654723127,0.804541932490715,0.0578999632104579
1.43876221498371,0.803738161520353,0.0580682018906789
1.43794788273616,0.802310750648227,0.0577836210675074
1.43729641693811,0.801441930284045,0.05772137828746
1.43631921824104,0.800874423040312,0.0577658046153243
1.435667752443,0.800027764114848,0.0578065553331908
1.43469055374593,0.798694937716678,0.0573881899820679
1.43387622149837,0.797848667021964,0.0573838424413858
1.43306188925081,0.797094121185143,0.0574530231368244
1.43241042345277,0.796043512200207,0.0571959921826313
1.4314332247557,0.795230649064507,0.0571206576094618
1.43061889250814,0.794044380574977,0.0571750561129297
1.42980456026059,0.793133448717186,0.0568712714105025
1.42915309446254,0.792541058876597,0.0568765663239603
1.42833876221498,0.791428931946235,0.0568750086793421
1.42752442996743,0.790103131473223,0.0567030582028796
1.42671009771987,0.78951562697435,0.0565881004358007
1.42589576547231,0.788924881314422,0.0566743838611588
1.42491856677524,0.787399165318877,0.0566126272552651
1.42410423452769,0.786437387747017,0.0564311153536869
1.42328990228013,0.786009834546278,0.0564042822581777
1.42247557003257,0.784573753568329,0.0564670616605266
1.42166123778502,0.783460208630004,0.0559788898031512
1.42100977198697,0.783217094407755,0.0559298198452411
1.42019543973941,0.782039212422459,0.0561124006631359
1.41938110749186,0.78065296429575,0.0561752317906998
1.41840390879479,0.780047616496683,0.056029083453803
1.41775244299674,0.779291183392125,0.0560893509563322
1.41693811074919,0.777757300379298,0.0560597684792713
1.41612377850163,0.777184624192257,0.0557656960493141
1.41530944625407,0.776644278586756,0.0557380177543785
1.414332247557,0.77512346484731,0.0556757344598101
1.41368078175896,0.774313674128863,0.0553768464081277
1.4128664495114,0.773811736281878,0.0552528539046031
1.41205211726384,0.772343972954599,0.0553328631857659
1.41107491856678,0.771273680601994,0.0551041057564415
1.41042345276873,0.770780024630091,0.0552320381013704
1.40960912052117,0.769733733783683,0.0552779229517183
1.40879478827362,0.76833545284655,0.0550523256544245
1.40781758957655,0.767983887958201,0.0547866595035661
1.40700325732899,0.766789476051517,0.054763437805083
1.40618892508143,0.765302346786929,0.054726875621056
1.40553745928339,0.764899200237521,0.054630641164424
1.40472312703583,0.764410064976707,0.0544821835002723
1.40390879478827,0.762323077829605,0.0543851443587303
1.40309446254072,0.761626710833752,0.0543758079275717
1.40228013029316,0.761887823328466,0.0542504840504626
1.4014657980456,0.760187101550262,0.0542721063127481
1.40065146579805,0.758467175892797,0.0541794776477882
1.39983713355049,0.758735013796706,0.0540345447462891
1.39885993485342,0.758060183607493,0.0540379354776308
1.39820846905537,0.755840487829512,0.0538313856068892
1.39723127035831,0.755155083352354,0.0535724392598769
1.39657980456026,0.755027921666897,0.053515746968139
1.3957654723127,0.753350414704764,0.05345030354154
1.39495114006515,0.752176422112733,0.0533213738727541
1.39413680781759,0.752072741930553,0.0532830346554964
1.39332247557003,0.750927636186439,0.0532099745004143
1.39250814332248,0.74913839019688,0.0530026492485809
1.39169381107492,0.74881435157738,0.0528738816378478
1.39087947882736,0.748271696644625,0.0526953216903815
1.3900651465798,0.746792751311702,0.0527211169475261
1.38925081433225,0.745648010198206,0.0525340894668056
1.38843648208469,0.745233907815853,0.0524716846286964
1.38762214983713,0.74381451881734,0.0522721381633943
1.38680781758958,0.742891675692671,0.052233069684897
1.38599348534202,0.742412669060159,0.0521824140556224
1.38517915309446,0.741334533806373,0.0523250531688471
1.38436482084691,0.740022872898475,0.0521444674957284
1.38355048859935,0.739448049442235,0.0519208554095794
1.38273615635179,0.738211786043407,0.0521478457392997
1.38192182410423,0.736877315464576,0.0519436806194924
1.38110749185668,0.736391461879337,0.0516512343754073
1.38029315960912,0.735371181350409,0.0517984921431372
1.37947882736156,0.733571320558389,0.0518316610416879
1.37866449511401,0.732995119608699,0.051539012225038
1.37785016286645,0.73252875350431,0.0514228851424226
1.37703583061889,0.730581460398737,0.0514176057679362
1.37622149837134,0.72937388127526,0.0512351969417209
1.37540716612378,0.729458309977892,0.0511571073816593
1.37459283387622,0.728301373995924,0.0510165556529289
1.37377850162866,0.726440984521178,0.0510122081122468
1.37296416938111,0.726173868792728,0.0507338204042465
1.37214983713355,0.725967889464706,0.0508739825268189
1.3714983713355,0.72425008747631,0.0510260671269725
1.37052117263844,0.722478407871096,0.0506641790072569
1.36970684039088,0.722650428951278,0.0505819625721931
1.36889250814332,0.721564312338391,0.0505836922084953
1.36807817589577,0.719649552386924,0.0503484929715691
1.36742671009772,0.719167888710928,0.0501818037764735
1.36661237785016,0.718541368735839,0.0501475914342135
1.36563517915309,0.716866680875238,0.0501319864642133
1.36482084690554,0.715756012467351,0.0500028947373702
1.36400651465798,0.715404707580462,0.0499613143590532
1.36319218241042,0.714180193390468,0.0498646747572916
1.36254071661238,0.712860487008823,0.0496710434109165
1.36156351791531,0.712187196371113,0.0494746514722957
1.36074918566775,0.71133160733836,0.0497103580277009
1.3599348534202,0.710118072581444,0.0495862439806357
1.35912052117264,0.709230152967155,0.0493867031206828
1.35830618892508,0.708343732389858,0.0493705197367973
1.35749185667752,0.707062376337834,0.0493189783935797
1.35667752442997,0.706256741699863,0.0492078751106036
1.35586319218241,0.705525086563008,0.0491112299034927
1.35504885993485,0.704309971740077,0.049083667546744
1.35439739413681,0.703443015043504,0.0488930803942081
1.35342019543974,0.702447836598375,0.0487627676266269
1.35260586319218,0.701263917950611,0.0488274624217905
1.35179153094463,0.700148266257596,0.0487219850508033
1.35097719869707,0.699606502644137,0.0485533106445629
1.35032573289902,0.698807772387793,0.0485730343300724
1.34934853420195,0.69715475979176,0.0484471376444271
1.3485342019544,0.696322385575074,0.0482695556506311
1.34771986970684,0.695798853492555,0.0482877746938047
1.34690553745928,0.693966175944836,0.0484073610490155
1.34625407166124,0.693008547767706,0.0482398615636607
1.34543973941368,0.69247930313882,0.0481251873981707
1.34446254071661,0.691215797072739,0.0481338101070657
1.34364820846906,0.689655052937657,0.0480236330525447
1.3428338762215,0.688869351440186,0.0478536677872271
1.34201954397394,0.688095034520922,0.0475134493267301
1.3413680781759,0.686557724688855,0.0477076690206172
1.34055374592834,0.685627305350215,0.0473608466944611
1.33973941368078,0.685096318597266,0.0473685319642025
1.33876221498371,0.683973803037136,0.0473322240779509
1.33794788273616,0.682357027330289,0.047384313254164
1.33729641693811,0.681665174359783,0.0471413757452186
1.33648208469055,0.680868452914722,0.0471401883365671
1.335667752443,0.678873190625517,0.0469835062262335
1.33469055374593,0.678068430392454,0.0467471264630813
1.33403908794788,0.677358467434546,0.0468695544395665
1.33306188925081,0.675726441356353,0.0466819136357933
1.33241042345277,0.674504658553122,0.0465954026623343
1.3314332247557,0.673866331940309,0.0466167874428878
1.33061889250814,0.672986029054503,0.0464540281555744
1.32980456026059,0.671138037020798,0.0465234924526019
1.32915309446254,0.6703268688089,0.046392820659748
1.32833876221498,0.66983015733412,0.0463479586058598
1.32736156351792,0.668161465621475,0.0462513595186147
1.32654723127036,0.666719712611675,0.0460613744784239
1.3257328990228,0.666002156525412,0.0461008287318684
1.32508143322476,0.665205411480222,0.0461493470255722
1.3242671009772,0.663570039611817,0.0458282975351636
1.32345276872964,0.662340055962538,0.0458007351784195
1.32247557003257,0.661588693857876,0.0457315295074448
1.32182410423453,0.660192334017252,0.0456587878631234
1.32100977198697,0.658896230682426,0.0455883206368897
1.32019543973941,0.658019979247938,0.0455836084655946
1.31938110749186,0.657077243497286,0.0455036608432691
1.31840390879479,0.655393804501833,0.0453579637713631
1.31775244299674,0.65421415679234,0.0452481513474641
1.31693811074919,0.653227705881934,0.045248625033852
1.31612377850163,0.651861066779616,0.0451951333886523
1.31530944625407,0.650811332199588,0.0448727874338264
1.31449511400651,0.649749686352677,0.0447526088998882
1.31368078175896,0.648257897919068,0.0447326632716271
1.3128664495114,0.647024511050681,0.0447224006120179
1.31205211726384,0.646215068048473,0.044484284330138
1.31123778501629,0.644995699201654,0.0442027364901116
1.31042345276873,0.643279217277808,0.0443347202863679
1.30960912052117,0.642544807154061,0.043972670108595
1.30879478827362,0.641727180220183,0.0440199785722502
1.30798045602606,0.639827127037007,0.0440457738293948
1.3071661237785,0.63859321347995,0.0439110100707059
1.30635179153094,0.638222299568666,0.0438884715135965
1.30553745928339,0.636965211710054,0.0435682323134562
1.30472312703583,0.63487818404844,0.043455670508001
1.30390879478827,0.633988765397165,0.0433056327778385
1.30309446254072,0.633712290816163,0.0433192331665069
1.30228013029316,0.631848011948147,0.043199986466373
1.3014657980456,0.629867294369181,0.0430682612961786
1.30065146579805,0.629501363743029,0.0430902481890816
1.29983713355049,0.628704642297962,0.0431143418366657
1.29902280130293,0.626569766996252,0.0428230705134663
1.29820846905537,0.625219050097622,0.0428700953755326
1.29739413680782,0.624862073178888,0.0430021196862965
1.29657980456026,0.623245905189739,0.0426742637576731
1.2957654723127,0.621360680318395,0.0426105219406345
1.29495114006515,0.620488925994881,0.042518825109479
1.29413680781759,0.619833073512229,0.0426380873485889
1.29332247557003,0.618076239133235,0.042273282183924
1.29267100977199,0.61670836099539,0.0422291899057874
1.29169381107492,0.615961171885592,0.0422652758492829
1.29087947882736,0.614703881454415,0.0421476092151688
1.2900651465798,0.61319382097535,0.0419004581968477
1.28925081433225,0.612254569472833,0.0419829332579689
1.28843648208469,0.611115743478264,0.0421092450223749
1.28762214983713,0.60955840256229,0.0417031904779106
1.28697068403909,0.60867661755388,0.0415253653970377
1.28599348534202,0.607538058246521,0.0415118210618618
1.28517915309446,0.605881537802224,0.0413266921579083
1.28436482084691,0.604884796205467,0.0412191136375803
1.28371335504886,0.603923278635072,0.0411551748533217
1.2828990228013,0.602339603285513,0.0410423643554404
1.28192182410423,0.600814454493151,0.0408961405948642
1.28110749185668,0.59990173999678,0.0408770862858863
1.28029315960912,0.598887779731917,0.0408335556055918
1.27947882736156,0.597178792993014,0.0406310166716611
1.27882736156352,0.596008909281202,0.0405433307773119
1.27801302931596,0.595088740114405,0.0403549663176574
1.27703583061889,0.593522590634683,0.0403996762471196
1.27622149837134,0.59185367274934,0.040308754797065
1.27557003257329,0.590927767436048,0.0400799568532285
1.27459283387622,0.589851924595133,0.0399902857477389
1.27377850162866,0.58801863932972,0.0398461980456618
1.27312703583062,0.586427445195089,0.0397041472799447
1.27231270358306,0.585591505701243,0.0396960724040542
1.27133550488599,0.584374388752779,0.0395052770735997
1.27052117263844,0.582650776274613,0.0394460728820377
1.26970684039088,0.581595410177247,0.0391851469292298
1.26889250814332,0.580690069322283,0.0392342785459771
1.26807817589577,0.579077304552246,0.0392022190782639
1.26742671009772,0.577489067977081,0.0390247879318266
1.26661237785016,0.576399021456412,0.0389861707183201
1.26563517915309,0.57526933482745,0.0386307244062018
1.26482084690554,0.573642065861683,0.0384125007503142
1.26400651465798,0.572373795997428,0.0385480903382382
1.26319218241042,0.571269447853597,0.0384893667154896
1.26254071661238,0.569882649438085,0.0382807506045791
1.26156351791531,0.56814516408202,0.0381548944334459
1.26074918566775,0.56698859273067,0.0380291710165519
1.2599348534202,0.565656309935549,0.0380180519468178
1.25928338762215,0.564205944248816,0.037837385244666
1.25830618892508,0.562822110078515,0.0378313011852651
1.25765472312704,0.561912248512453,0.0379935032030229
1.25667752442997,0.560235696984248,0.0375273363316656
1.25602605863192,0.558885402145136,0.0375118878143644
1.25504885993485,0.557812516863682,0.0374820510395327
1.25439739413681,0.556423976324102,0.0373986247744204
1.25342019543974,0.554798432568023,0.0372536862675676
1.25276872964169,0.55359528644087,0.0371400305702643
1.25179153094463,0.552404584955016,0.0371671222918262
1.25114006514658,0.551070455406674,0.0370354376361438
1.25016286644951,0.549601743331211,0.0369449562403906
1.24934853420195,0.548543784305002,0.0369515071037583
1.24869706840391,0.546846604203824,0.0369121201145002
1.24771986970684,0.545344184053375,0.036625988529127
1.24690553745928,0.544186964469814,0.0366754037474723
1.24609120521173,0.543006489555674,0.0366976337274567
1.24543973941368,0.541610899490793,0.0364706994512199
1.24462540716612,0.540324803240728,0.0363092366283329
1.24381107491857,0.539317284783458,0.0362979611058953
1.24299674267101,0.53807842845579,0.0361309072801777
1.24218241042345,0.536120642091297,0.0360268130079902
1.2413680781759,0.534748047355539,0.0361252913018245
1.24055374592834,0.533993582547746,0.0360320954336823
1.23973941368078,0.532376118094176,0.0357600279897432
1.23876221498371,0.530433386214213,0.0355865728709449
1.23794788273616,0.529569086561125,0.03572366149586
1.23729641693811,0.528358890908675,0.0356789209855125
1.23648208469055,0.526372663355912,0.0354662883324464
1.235667752443,0.525117965853579,0.0352065778150317
1.23469055374593,0.52439626037259,0.0353350368486354
1.23403908794788,0.522821109985189,0.0351701302921244
1.23306188925081,0.520407194316651,0.0350570012834868
1.23241042345277,0.519638849945214,0.0349632382121623
1.23159609120521,0.518704338640739,0.0349925987464671
1.23078175895765,0.516794318887318,0.0350913606418902
1.2299674267101,0.515040401553273,0.0348767022631627
1.22915309446254,0.513974299109905,0.0347701366056677
1.22833876221498,0.512995951102145,0.0349247680147993
1.22752442996743,0.510898430181611,0.0347455598351266
1.22671009771987,0.50925872326029,0.0347375254737437
1.22589576547231,0.508561019285499,0.0345192207888274
1.22508143322476,0.50700149058581,0.0345206263090196
1.2242671009772,0.505177118513306,0.0343161775876234
1.22345276872964,0.503747033683308,0.0342692087790451
1.22263843648208,0.502681782044725,0.0343640812812027
1.22182410423453,0.501290510118377,0.0340277522139758
1.22100977198697,0.499355047250658,0.0339237040616407
1.22019543973941,0.498077823678986,0.0339253931834308
1.21938110749186,0.496681203836893,0.0336712736688422
1.2185667752443,0.495037810094872,0.0335423034855352
1.21775244299674,0.493565387598575,0.0334853219868547
1.21693811074919,0.492523269747031,0.0335238388011457
1.21612377850163,0.490821292018916,0.0333546433115798
1.21530944625407,0.489478394421334,0.0331866576520623
1.21449511400651,0.488338596078449,0.0331471435139233
1.21368078175896,0.486779513038406,0.0333498656502275
1.2128664495114,0.484799160090062,0.0333403322518579
1.21205211726384,0.48378090528679,0.0331209336750846
1.21123778501629,0.482385703452665,0.0331529276527451
1.21042345276873,0.48090764943903,0.0329174042997179
1.20960912052117,0.479135379030509,0.0329102612576273
1.20879478827362,0.477864759324488,0.032776915506901
1.20798045602606,0.476749391233066,0.0326646722122065
1.2071661237785,0.474938307920891,0.0323496998987778
1.20635179153094,0.473340006832064,0.0324751608584081
1.20553745928339,0.472307977094306,0.0323905191579025
1.20472312703583,0.471068999223097,0.0324754250898147
1.20390879478827,0.469125109336636,0.0318793574784223
1.20309446254072,0.467739752529215,0.0317457337314563
1.20228013029316,0.466653028198629,0.0318331110486716
1.2014657980456,0.464991686527257,0.0315383498719823
1.20065146579805,0.463123720838541,0.0315543867367955
1.19983713355049,0.461652594806666,0.0315560758585812
1.19902280130293,0.460582602970038,0.0314435894768053
1.19820846905537,0.458657552332215,0.0312338333541764
1.19739413680782,0.457012740582231,0.0309654122164216
1.19657980456026,0.455879748677565,0.0310773469339866
1.1957654723127,0.454644579170598,0.0307858325237103
1.19511400651466,0.452768486979111,0.0306952239790672
1.1942996742671,0.451480121916303,0.0305757747063685
1.19348534201954,0.450252001934637,0.0305883622322084
1.19250814332248,0.448819752921058,0.0304275127323695
1.19169381107492,0.446867030870716,0.0302136646439012
1.19087947882736,0.445498609129812,0.0302224843200117
1.1900651465798,0.444440771647144,0.0302396094713282
1.18925081433225,0.44272149422189,0.0298753715098457
1.18843648208469,0.440780318807813,0.0299585758322019
1.18762214983713,0.43922237017414,0.0299161390437554
1.18697068403909,0.43808044147644,0.0295775062546229
1.18615635179153,0.436498913396082,0.0294654711378425
1.18517915309446,0.434628459407675,0.0293945638573118
1.18452768729642,0.433293519569065,0.0294054036537345
1.18355048859935,0.431741955314098,0.0292912212677564
1.1828990228013,0.430375171068114,0.0291031809242029
1.18192182410423,0.428821135427835,0.0291878842835458
1.18110749185668,0.427354668564982,0.0290057590589239
1.18029315960912,0.425983856467804,0.028855437727159
1.17947882736156,0.424374332858822,0.0287605863693312
1.17882736156352,0.42269741001425,0.0287606549105895
1.17801302931596,0.42140029381659,0.0284563379141337
1.17703583061889,0.419782852963153,0.0283462880085026
1.17638436482085,0.41829177019065,0.0281851087872045
1.17557003257329,0.416653724364373,0.0283441506729272
1.17475570032573,0.415146783502826,0.0283305253087272
1.17394136807818,0.413666906336099,0.0280302597635943
1.17296416938111,0.411963250598557,0.0279756337120254
1.17214983713355,0.410530370267151,0.0278886365644082
1.1714983713355,0.40891693366477,0.0276614592010991
1.17068403908795,0.407249109671284,0.0277652505015063
1.16986970684039,0.405822630632962,0.0274993356582264
1.16905537459283,0.404211972617611,0.0274637514278651
1.16824104234528,0.402676955198416,0.0271921296435676
1.16742671009772,0.400756118069968,0.0270310314512981
1.16661237785016,0.399266638963614,0.0268963082071258
1.16579804560261,0.397895016576168,0.0268491368259828
1.16482084690554,0.39585318619691,0.0266615421420754
1.16400651465798,0.394468639679753,0.026625836368178
1.16319218241042,0.392735506290983,0.0263905966167352
1.16254071661238,0.391168256233654,0.0262591145336176
1.16172638436482,0.389663746242898,0.0261732923068861
1.16091205211726,0.388018043173626,0.0261047292627685
1.16009771986971,0.386511466942697,0.0260783418269056
1.15912052117264,0.384905167580391,0.0259241716163961
1.15830618892508,0.383154167291295,0.0258186188217251
1.15765472312704,0.381614953277107,0.025684422266223
1.15684039087948,0.379823924648963,0.0256032186939922
1.15586319218241,0.378408205556772,0.0254410671243732
1.15521172638436,0.376814013348164,0.0253911812708502
1.1542345276873,0.374779759182872,0.0253825391917684
1.15358306188925,0.373505226483456,0.0253279941692282
1.15276872964169,0.372069064476478,0.0251955802523062
1.15195439739414,0.369972758991337,0.0250739837104054
1.15114006514658,0.368372796807471,0.025069068966541
1.15032573289902,0.366973746094591,0.0249601939817912
1.14951140065147,0.365278453261151,0.0247884809870563
1.14869706840391,0.363634370772407,0.0246239390611674
1.14771986970684,0.361803864094023,0.0244802215950615
1.14706840390879,0.360476135838762,0.024371265581283
1.14625407166124,0.358563766243573,0.0242317616245483
1.14543973941368,0.356712330476245,0.0240722029837821
1.14462540716612,0.355236585789865,0.0239286475757245
1.14364820846906,0.353484231607452,0.0238347224463473
1.14299674267101,0.351415290333108,0.0237059953501307
1.14218241042345,0.349522732334874,0.0237368954359341
1.1413680781759,0.348205237337077,0.023560847388292
1.14055374592834,0.346428145701478,0.0235034663498266
1.13973941368078,0.344790991194489,0.0234003444259466
1.13892508143322,0.343044163900261,0.0232778509594133
1.13811074918567,0.341858341070376,0.0229881653075784
1.13729641693811,0.340113296414724,0.0230364461195455
1.13648208469055,0.338263724315,0.0228969016483032
1.135667752443,0.336551658473095,0.0227973450015923
1.13485342019544,0.335153580108532,0.0226763561773904
1.13403908794788,0.333410237062431,0.0226422304695037
1.13322475570033,0.331303802948992,0.0223961733430443
1.13241042345277,0.329541418081688,0.0222454873806619
1.13159609120521,0.328225219548309,0.022347652495197
1.13078175895765,0.326489857861313,0.0221421098819437
1.1299674267101,0.324647659402995,0.0222512029782298
1.12915309446254,0.322921616054033,0.0220467947713457
1.12833876221498,0.321369055850617,0.021830105061612
1.12752442996743,0.319711036369328,0.021671073109507
1.12671009771987,0.317942817412121,0.0216695615847545
1.12589576547231,0.315901733208482,0.0215728814684808
1.12508143322476,0.314333372344913,0.0215445954558373
1.1242671009772,0.312508230496657,0.0213512477110557
1.12345276872964,0.310594604951563,0.0211675424204185
1.12263843648208,0.308839310124068,0.0211774559883815
1.12182410423453,0.307286668891627,0.0209294080454279
1.12100977198697,0.305633673209973,0.0207925431374028
1.12019543973941,0.303887170031847,0.0207773782216906
1.11954397394137,0.301911614710439,0.0206958505333543
1.1185667752443,0.300004089942449,0.0206156542186027
1.11775244299674,0.2984443586702,0.0203603192686208
1.11693811074919,0.296626509434318,0.0203631889166369
1.11612377850163,0.294776289102383,0.0200717904445476
1.11530944625407,0.292997860487849,0.0202114776036602
1.11449511400651,0.291310427469973,0.0200271184754628
1.11368078175896,0.289738825445354,0.0198980672631318
1.1128664495114,0.287728005583073,0.0197279748489288
1.11205211726384,0.285859958865332,0.019669580947635
1.11123778501629,0.284338311235489,0.019501554773601
1.11042345276873,0.282537478095153,0.0193053304983821
1.10960912052117,0.280293821325487,0.0192778896851786
1.10879478827362,0.27845028588824,0.019104764287835
1.10798045602606,0.276995001031025,0.0188994186417927
1.1071661237785,0.27544341317593,0.0187384014785474
1.10635179153094,0.273548059676283,0.0187743309693438
1.1057003257329,0.271752631880587,0.0187193751963158
1.10472312703583,0.269906486600103,0.0184786659855965
1.10407166123778,0.268402115067271,0.0183706012911103
1.10309446254072,0.266149001501647,0.0183928773909516
1.10244299674267,0.264099142563022,0.0182812012994439
1.1014657980456,0.262456744769446,0.0180847800570095
1.10065146579805,0.260880078430675,0.0178518440274723
1.1,0.258985471106651,0.017753745903236
1.09902280130293,0.256993878723764,0.0177085248240795
1.09837133550489,0.255259587328492,0.0176959528372156
1.09755700325733,0.253816335281706,0.0177493328725058
1.09657980456026,0.251812142885208,0.017539981895002
1.0957654723127,0.249605962040259,0.0172774758761832
1.09495114006515,0.248032739435107,0.0171543802972957
1.09413680781759,0.246138358283786,0.0171700525314869
1.09332247557003,0.243868367080536,0.017160964792759
1.09267100977199,0.242070792015637,0.0169019430220717
1.09185667752443,0.240307880459659,0.0168871371316323
1.09104234527687,0.238525238335754,0.0167806525031659
1.09022801302932,0.236791375685745,0.0166107221470156
1.08925081433225,0.234754812193199,0.0163624772368375
1.0885993485342,0.233171558903157,0.0164944205185772
1.08762214983713,0.230931896155914,0.0163886246368338
1.08680781758958,0.229203178849085,0.0161358421011746
1.08615635179153,0.227191970756058,0.0158336779792747
1.08517915309446,0.225056227735185,0.0157460269940973
1.08452768729642,0.223142132930312,0.0157687487535801
1.08371335504886,0.221447245242006,0.0156724276625792
1.08273615635179,0.219502041976739,0.0157510943594543
1.08208469055375,0.217325007981167,0.0155289002812678
1.08127035830619,0.215272255597722,0.0155146671993645
1.08029315960912,0.213418412559727,0.0152184125910423
1.07947882736156,0.211732559607871,0.0151723812216177
1.07882736156352,0.209819761267419,0.0152001155700503
1.07801302931596,0.207849536947373,0.0153247662394125
1.07703583061889,0.205723071750027,0.0150335354307251
1.07622149837134,0.203952300378488,0.0148568796653841
1.07540716612378,0.201853604537068,0.0147334194558836
1.07475570032573,0.199897577211026,0.0145928621218039
1.07377850162866,0.197935844024372,0.0144794495115729
1.07296416938111,0.196146679063837,0.0143723166508956
1.07214983713355,0.193973558061664,0.0141674222698442
1.07133550488599,0.191942886087912,0.0140382495139814
1.07068403908795,0.190151185627433,0.0139536427226432
1.06970684039088,0.188170451134083,0.0138201349138597
1.06889250814332,0.186017101214348,0.013662034795568
1.06807817589577,0.184119681474532,0.0137139213992164
1.06726384364821,0.182277118385596,0.0135062720312685
1.06644951140065,0.180151966567055,0.0132872380851127
1.06563517915309,0.178121213564279,0.0131855341692042
1.06482084690554,0.176154270919808,0.0131623473798793
1.06416938110749,0.174347499060412,0.0129698909543899
1.06335504885994,0.172421759675866,0.0127944506244422
1.06254071661238,0.17042058226773,0.0127405133195964
1.06172638436482,0.168189322939105,0.01262888334795
1.06074918566775,0.166192382640473,0.0123938056545644
1.0599348534202,0.164290222702611,0.0123081860003932
1.05928338762215,0.162331642962238,0.0123166005313741
1.05830618892508,0.16023754886094,0.0122553706141507
1.05765472312704,0.158519139154845,0.0121597843897296
1.05684039087948,0.156576626761834,0.0118467916821055
1.05602605863192,0.154519255723884,0.0117495499679942
1.05521172638436,0.152206764796282,0.0118196681025819
1.05439739413681,0.150325915492367,0.0117299159680682
1.05358306188925,0.148497532483047,0.0116856965410417
1.05276872964169,0.146342724040847,0.0114934482934663
1.05195439739414,0.144228835256972,0.0113295545997838
1.05114006514658,0.142363178895511,0.0110264530387258
1.05032573289902,0.140234340256268,0.0111319808578563
1.04951140065147,0.138595119509106,0.0110159291989248
1.04869706840391,0.136599654647332,0.0107664744586981
1.04788273615635,0.134521337606053,0.0107304445686907
1.04706840390879,0.132176070437269,0.010511167535458
1.04625407166124,0.130366850792703,0.0104770013130548
1.04543973941368,0.128301863026269,0.0102998537682063
1.04462540716612,0.126502934068054,0.0103791743026416
1.04381107491857,0.124503782385579,0.0101503358442886
1.04299674267101,0.122478053182442,0.0102311092958537
1.04218241042345,0.120405853832659,0.010025283081007
1.0413680781759,0.118171353342976,0.00983111944060791
1.04055374592834,0.116143800986747,0.00973054993106405
1.03973941368078,0.11413958499012,0.00957872956232151
1.03892508143322,0.1123161042369,0.0094053149580307
1.03827361563518,0.110051396834753,0.00931613002669933
1.03729641693811,0.107774987424038,0.00933434906987292
1.03648208469055,0.105929588319173,0.00917236516366041
1.035667752443,0.103608143684154,0.00905282925658835
1.03485342019544,0.101302702281849,0.00903721868123898
1.03420195439739,0.0993809502339808,0.00886388510597679
1.03322475570033,0.0970312905833851,0.00870695990856636
1.03241042345277,0.0951024315813208,0.00841018421691873
1.03159609120521,0.0931147049915704,0.00836888744019067
1.03094462540717,0.091272239846042,0.00825299783931189
1.0299674267101,0.0891952428693185,0.0080868814527524
1.02915309446254,0.0868833191449037,0.00797398992584246
1.02833876221498,0.0849859804341121,0.00809256902357408
1.02752442996743,0.0827985983232891,0.00792247660937558
1.02671009771987,0.0806974310965615,0.00764700594632005
1.02589576547231,0.0781064434051893,0.00747427448341199
1.02524429967427,0.0760799208261764,0.00745327547780131
1.0242671009772,0.0738633513514554,0.00741486083686417
1.02361563517915,0.0721368387427239,0.00735723671132198
1.0228013029316,0.0699954811189,0.00708285994012803
1.02182410423453,0.0674973357774109,0.00687143711710596
1.02100977198697,0.0655139847550887,0.00680060526025465
1.02035830618892,0.0635274094860863,0.0067028717666359
1.01938110749186,0.0612938644303401,0.0066901838415805
1.0185667752443,0.0590827813292924,0.00645420922356239
1.01791530944625,0.0570760298327177,0.00655058076270662
1.0171009771987,0.054994228543303,0.00634929777868572
1.01628664495114,0.0528935069762215,0.00611907622153744
1.01547231270358,0.0524258849219225,0.00609715098747617
1.01465798045603,0.050119025511659,0.005991349500379
1.01368078175896,0.0478922463796157,0.00595284822506399
1.01302931596091,0.0458088414240571,0.00575820401585595
1.01205211726384,0.0436604173605537,0.00556984516154626
1.0114006514658,0.0415102850017489,0.00528039699144349
1.01042345276873,0.0391619623300872,0.00528394978083786
1.00977198697068,0.0370749920973729,0.00521870332145889
1.00895765472313,0.034903208074129,0.00492252974216538
1.00798045602606,0.0325149786069689,0.00485992233149148
1.00732899022801,0.030455922873846,0.00478378867876124
1.00635179153094,0.0279952939715807,0.00450256495483588
1.00553745928339,0.0260320786623232,0.00452285023818746
1.00488599348534,0.0237150265091074,0.00430774059446006
1.00390879478827,0.0215894931455651,0.0041485870988234
1.00325732899023,0.0191852132454255,0.00415007364804427
1.00244299674267,0.0170895965070073,0.00394128987373177
1.0014657980456,0.0143332116583484,0.00370912922529993
1.00081433224756,0.0082930377996551,0.00349642114854999
1,0.00305543953316729,0.00354822111782495
0.999185667752443,0.00321291590310611,0.00343456542051715
0.998371335504886,0.00471016671022032,0.0034354498573839
0.997394136807818,0.00411810767148682,0.00463790251619399
0.996579804560261,0.00318667547001389,0.00413871631657286
0.995765472312704,0.00267424436410899,0.0033193732229118
0.995114006514658,0.00265468922573087,0.00273676764060391
0.994299674267101,0.00243189637472773,0.00275089471794708
0.993485342019544,0.00237813007281677,0.00285783493968637
0.992508143322476,0.00231243558964421,0.0028898289173514
0.991693811074919,0.00236943596683359,0.00287275981952741
0.991042345276873,0.00226480035072031,0.00283887719871309
0.990065146579805,0.00247849395060618,0.00287711041141516
0.989250814332248,0.00242359324232608,0.00268842183565074
0.988436482084691,0.00230208667433606,0.00254336739060649
0.987622149837134,0.00234539314606261,0.00255449639396733
0.986807817589577,0.00235446485413211,0.00256355915715917
0.986156351791531,0.0022384041452943,0.00248814916031473
0.985342019543974,0.00229463474673656,0.00241180732967044
0.984527687296417,0.00263734347105001,0.00233497932486345
0.98371335504886,0.00278428606755658,0.00236199001740128
0.982899022801303,0.00228178101738505,0.00234289519391586
0.982084690553746,0.00205230327171223,0.00253642053573071
0.981270358306189,0.00222728191135538,0.00229072803987979
0.980456026058632,0.00232139358264348,0.00233232395717722
0.979478827361564,0.0023361609226874,0.00228798859196377
0.978827361563518,0.00220061273300038,0.00248540332703976
0.97785016286645,0.00196532449754882,0.00255313110535302
0.977198697068404,0.00209320167271912,0.00253889802344964
0.976384364820847,0.00203984051594224,0.0024149921542985
0.975407166123779,0.00201640267003935,0.00237231788412445
0.974592833876222,0.00205472585664319,0.0024613157818715
0.973941368078176,0.00204489420142916,0.00247900813637033
0.973127035830619,0.00195640696169843,0.00246505865606036
0.972149837133551,0.00207687666670036,0.0024185760216448
0.971335504885994,0.00211224229384291,0.00265610012479735
0.970684039087948,0.00185916150134376,0.00249828360809463
0.969869706840391,0.00172452823107774,0.00255519401138223
0.969055374592834,0.00189095830843352,0.00234892213688486
0.968241042345277,0.00181357204532636,0.00225929154590734
0.96742671009772,0.00199616741345704,0.00225956265972596
0.966612377850163,0.00180108648948502,0.00233344864404763
0.965798045602606,0.00164769499960484,0.00226934219638706
0.964983713355049,0.00175039574769237,0.00248093701108857
0.964169381107492,0.00174192467154097,0.00216847099213474
0.963355048859935,0.00172855133929548,0.00226938576210929
0.962540716612378,0.00165181330839926,0.00212068501087626
0.961726384364821,0.00161433384079488,0.00224160834502552
0.960912052117264,0.00167708727886308,0.00210907288456739
0.960097719869707,0.0016722219943929,0.00215353972694374
0.95928338762215,0.00172679150079126,0.00220324415222716
0.958469055374593,0.00160937689863166,0.00213836792881947
0.957654723127036,0.00152676426332044,0.00209277661369169
0.956840390879479,0.00175222398641967,0.00214421755769838
0.956026058631922,0.0016686795173041,0.00202690994885255
0.955211726384365,0.00176457382717228,0.00206287434880733
0.954397394136808,0.00163310068893233,0.00209649451234896
0.953583061889251,0.00177214295536246,0.00210380954612353
0.952768729641694,0.00172510206265123,0.00209776600123475
0.951954397394137,0.00158524242017664,0.0020330518358753
0.95114006514658,0.00153471727932487,0.00199240329136718
0.950325732899023,0.00140117790091143,0.0018626633323131
0.949511400651466,0.00162319389038668,0.00177137164629617
0.948697068403909,0.00154661791754319,0.00185299590263704
0.947882736156352,0.00170239267792605,0.00173617446794492
0.947068403908795,0.00178767218533336,0.00190972615474787
0.946254071661238,0.0018201207675267,0.00178395661799253
0.945602605863192,0.00202084303743495,0.00180999496221394
0.944625407166124,0.00180257089752952,0.00177198546640639
0.943811074918567,0.00151337475938576,0.00171768353094751
0.94299674267101,0.00153362847309845,0.00168582663579462
0.942182410423453,0.00153058634172041,0.0016590284494528
0.941368078175896,0.00140016658082549,0.00161648132816868
0.94071661237785,0.00130792840575766,0.00146736982645231
0.939739413680782,0.00135688999494657,0.00161248593033384
0.938925081433225,0.00131750634522593,0.00161911221738541
0.938110749185668,0.00159065165036368,0.00161651240611612
0.937296416938111,0.00143288459305967,0.00154819244908444
0.936482084690554,0.00154222972131382,0.00161388889638702
0.935667752442997,0.00157532653571359,0.00148171806654192
0.93485342019544,0.00154412681765829,0.00157971579156724
0.934039087947883,0.0015361419156696,0.00138819119988222
0.933387622149837,0.00160616436598215,0.0014906804305183
0.93257328990228,0.00168451589163394,0.00160017306659378
0.931596091205212,0.00164770825637369,0.00152926018071385
0.930781758957655,0.00176446754054157,0.001464794707785
0.929967426710098,0.00162128570798818,0.00146417450232032
0.929153094462541,0.00143844016700436,0.00146978792653893
0.928338762214984,0.00161252748735973,0.00139247374757373
0.927524429967427,0.00169468737724852,0.00136341235383839
0.926872964169381,0.00163814248830787,0.0013641347326614
0.926058631921824,0.00185323049603208,0.00142367297395106
0.925244299674267,0.00169262742279846,0.00129275809402028
0.924267100977199,0.00153885438791291,0.00152226032355572
0.923452768729642,0.00146207584250013,0.00150227418077801
0.922801302931596,0.0013623019679734,0.00136657858828481
0.921986970684039,0.0015201834830463,0.00138374985946713
0.921009771986971,0.00147624529346124,0.00120064668117506
0.920195439739414,0.00160702259920191,0.00128932606816139
0.919381107491857,0.00157663317141028,0.00127480377931085
0.9185667752443,0.00153530482505232,0.00128937651630016
0.917752442996743,0.0015630132091953,0.00123835625640803
0.917100977198697,0.00135449838122516,0.00120014418803569
0.916123778501629,0.00142258282065025,0.00129582698045691
0.915309446254072,0.00151118451814537,0.00133357401899628
0.914495114006515,0.00164309623025068,0.0011661499573119
0.913843648208469,0.00175314701961118,0.00128942313322807
0.913029315960912,0.00178340781808585,0.00105990153350129
0.912052117263844,0.0016905686110645,0.0013047531581942
0.911237785016287,0.0015916691414422,0.00128817583987317
0.910586319218241,0.00160963044228789,0.00116572288785189
0.909771986970684,0.001572150974688,0.00104712441993344
0.908957654723127,0.0015285133010797,0.00103382877718366
0.90814332247557,0.00151915090564051,0.000896588027842475
0.907328990228013,0.00145448619967527,0.00102877439665904
0.906351791530945,0.00139758336586694,0.000860707708117482
0.905537459283388,0.00130589547959359,0.00116739008531164
0.904723127035831,0.00121838058818377,0.00107666560247254
0.903908794788274,0.00129077648039643,0.00108742997522034
0.903094462540717,0.00138071515682099,0.00112270562845213
0.90228013029316,0.00148677860950388,0.00110899923521901
0.901628664495114,0.0013572670822801,0.00089831127878575
0.900651465798046,0.00122063168648585,0.00103856003573599
0.9,0.00135243876943384,0.000974332044534738
0.899022801302932,0.00128678480077334,0.000933602470993503
0.898208469055375,0.00117370525153002,0.00105651101629214
0.897557003257329,0.00114564206537209,0.000956022535772402
0.896579804560261,0.00101362532408303,0.00095050007420913
0.895928338762215,0.00116941699885373,0.0010107731820921
0.894951140065147,0.00114978751718786,0.000985196036488299
0.894299674267101,0.00125631354390025,0.000941792505079192
0.893485342019544,0.00118933951068467,0.000903210200740065
0.892671009771987,0.00120959322440185,0.00102308015753981
0.891693811074919,0.00120689880925799,0.000933895226208429
0.890879478827362,0.00104807837460895,0.00077437709995424
0.890228013029316,0.00108670207718506,0.000879459259438575
0.889413680781759,0.00113454617439268,0.00104243665829272
0.888599348534202,0.0012212842042746,0.000939233705393046
0.887785016286645,0.00113826642383379,0.00109585032567398
0.886970684039088,0.00131656725356026,0.000972754746791013
0.88599348534202,0.00133611530616659,0.0009091749878052
0.885342019543974,0.00148141372201261,0.000892348977053568
0.884527687296417,0.00126255077879166,0.0009400220713263
0.88371335504886,0.00113213101789674,0.000837183749044158
0.882736156351792,0.00129198082973567,0.000766311377680789
0.882084690553746,0.0011248313197429,0.000748229417023837
0.881270358306189,0.00113880528391549,0.000714630397807423
0.880456026058632,0.00122777161202814,0.000666278490433911
0.879641693811075,0.00117599052126205,0.000611414957137459
0.878827361563518,0.00118364422137349,0.000477947662874979
0.878013029315961,0.00121228443932082,0.00059157838464219
0.877198697068404,0.000835050263980618,0.000503770946761305
0.876384364820847,0.00110900585938205,0.00064179140548082
0.87557003257329,0.00107590195920599,0.000681564169677116
0.874755700325733,0.00091254389907589,0.000562195926007047
0.873941368078176,0.000815427068038173,0.000608972095638237
0.873127035830619,0.000718269722483899,0.000519503562717947
0.872312703583062,0.000861403954748958,0.000416427758703708
0.871498371335505,0.000932989556693447,0.000621499736774784
0.870684039087948,0.000931608520354814,0.000679295854005422
0.869869706840391,0.000824322546502376,0.000584519919852451
0.869055374592834,0.000843725455439328,0.000667972934630222
0.868241042345277,0.000811107729421478,0.000595844613357035
0.86742671009772,0.000841044411790678,0.000478907240482484
0.866612377850163,0.000917451240814143,0.000504210718115091
0.865798045602606,0.000873610994636548,0.00064961042359003
0.864983713355049,0.00076608193370276,0.000682692687762896
0.864169381107492,0.000712639747897265,0.000653388206941701
0.863355048859935,0.000850952753092344,0.00067112107596159
0.862540716612378,0.000697682806748344,0.000623509640526137
0.861726384364821,0.000685160279283081,0.000591045027678866
0.860912052117264,0.000579089740823904,0.000561694427000858
0.860097719869707,0.000596385895075306,0.000600656900937979
0.85928338762215,0.000652251865895541,0.000500579170897081
0.858469055374593,0.000617081725545995,0.000353979569009347
0.857654723127036,0.000698552868711795,0.000384109879065684
0.856840390879479,0.000681573744789582,0.000489759241732341
0.856026058631922,0.000702597234258379,0.000355886802335776
0.855211726384365,0.000776775765046622,0.000333429274254988
0.854397394136808,0.000789574808333513,0.000404317184589827
0.853583061889251,0.000849735317553464,0.000311283374504877
0.852768729641694,0.000806867419696775,0.000496265759381614
0.851954397394137,0.000706914572733953,0.000267184213947232
0.85114006514658,0.000878489993269682,0.000371653050387932
0.850325732899023,0.00083363688426362,0.000409567752329282
0.849674267100977,0.000661463574636083,0.000388927771986884
0.848697068403909,0.000818193768956496,0.000406012408791338
0.848045602605863,0.000694880962253187,0.000396600553962434
0.847068403908795,0.000748056060822198,0.00039030831664305
0.846254071661238,0.000743433863428873,0.000554339092842215
0.845439739413681,0.000737272114536817,0.000595732437574854
0.844625407166124,0.000403145381246518,0.00050233399686338
0.843811074918567,0.00068001802160167,0.000346907836444114
0.84299674267101,0.000786243532337301,0.000162959458725562
0.842182410423453,0.000565395377966979,0.00015751802618191
0.841368078175896,0.000625758459756222,9.52403369672265e-05
0.840553745928339,0.000543348397009794,0.000304074559427499
0.839902280130293,0.000364895337837667,0.000413046112177465
0.838925081433225,0.000424998418162207,0.000351127448231057
0.838110749185668,0.000594588627548563,0.000400548271921063
0.837296416938111,0.000482359883085471,0.000467055009487313
0.836482084690554,0.0005808471218019,0.000290439758658376
0.835667752442997,0.000618522076194801,0.00034617524105578
0.83485342019544,0.000616209206051819,0.000442303693123153
0.834039087947883,0.000597082812931998,0.000353159276308332
0.833224755700326,0.000840206863788296,0.000208753063470523
0.83257328990228,0.00101410852595772,0.000200597158551437
0.831758957654723,0.00110303433955381,0.000328292021752749
0.830944625407166,0.000885913520400882,0.000188579887103987
0.830130293159609,0.00103739374238402,0.000306059487633765
0.829315960912052,0.00113782567773327,0.000481636900093646
0.828501628664495,0.00107895454715891,0.000335448048680253
0.827687296416938,0.000910653716418155,0.000398441234296905
0.82671009771987,0.000835721924230726,0.000279391501383052
0.825895765472313,0.000854638659009474,0.000362398856523675
0.825244299674267,0.000911899037668051,0.000322190366303451
0.82442996742671,0.000627564641106329,0.000259582955634046
0.823452768729642,0.000542909365745827,0.000333920204946619
0.822638436482085,0.000832827679357361,0.000289584839728665
0.821986970684039,0.000741156707467356,0.000174140898491532
0.821172638436482,0.00066587719904575,0.000187052540432446
0.820358306188925,0.000760069899357964,0.000322155954202737
0.819381107491857,0.000641503976450372,0.00021822374006801
0.8185667752443,0.000836942445263644,0.000163233057877132
0.817915309446254,0.000476093047641989,0.000151552390305447
0.816938110749186,0.000627151210112191,0.000174957291171048
0.81628664495114,0.000539693747597784,0.000173810397031611
0.815472312703583,0.000576679955267688,-4.66820715988401e-05
0.814495114006515,0.000554011885116413,0.000179173851752319
0.813843648208469,0.000467648314454591,0.000107572219149395
0.812866449511401,0.000553680683234664,5.54580674001792e-05
0.812214983713355,0.000300154231089365,7.88280590984759e-05
0.811400651465798,0.000138092635381139,-6.04384159041412e-05
0.81042345276873,0.000282384874148546,-9.34297174216753e-05
0.809609120521173,0.000163592778542954,-4.49463328807721e-05
0.808794788273616,-6.79917218244106e-05,-0.000117479799288045
0.80814332247557,0.000167573029448771,-0.000120125730414153
0.807166123778502,0.000176465765082182,5.80040963819204e-05
0.806351791530945,0.000203201800913248,5.09825978229815e-05
0.805700325732899,9.53250237407839e-05,-1.2936119789689e-06
0.804885993485342,0.000348537188383186,-9.45705091407713e-05
0.803908794788274,0.000146389824736105,0.000105558698319649
0.803257328990228,0.000195628329773073,0.000102750709140807
0.80228013029316,9.61447425851035e-05,0.00013028809035339
0.801628664495114,2.85799060539923e-05,-8.78950510267169e-05
0.800651465798046,0.000101201970960154,0.000214047128121581
0.8,0.000214655979428077,-3.29823466542847e-05
0.799185667752443,0.000289482742427259,9.42386089782493e-06
0.798371335504886,0.000404499902531615,-4.57693938533487e-05
0.797557003257329,0.000277604904284794,-0.000144313177735773
0.796579804560261,0.000338842390978477,-0.000116532709446337
0.795928338762215,0.000399505988744482,-0.000147255198225586
0.795114006514658,0.000363930703265349,-0.000149820100323078
0.794299674267101,0.000252957908707576,-0.000195289871910174
0.793485342019544,0.00024294728105745,-9.81890715263937e-05
0.792671009771987,0.000325350258027598,-0.000160796482195799
0.79185667752443,0.000611946381551325,2.25597167998413e-05
0.791042345276873,0.000198168115303725,2.17774532824304e-05
0.790228013029316,0.00019536907100254,-0.000181172231127128
0.789413680781759,0.000441977369994881,-9.75222491338152e-05
0.788436482084691,0.000479189750358287,-5.14697353839314e-05
0.787785016286645,8.34168423565774e-05,-0.000141343413438307
0.786970684039088,0.000160958077740188,-0.000283359269997156
0.786156351791531,0.000275327005629109,8.65685341777298e-06
0.785179153094463,0.000292808818066451,-0.000221518583864696
0.784527687296417,0.000364897508552495,-0.000202813366537395
0.78371335504886,0.000330010969791862,-0.000323356531088666
0.782899022801303,0.00025493403393505,-0.000441271857633375
0.782084690553746,9.0036422306216e-05,-0.000394930136945327
0.781270358306189,0.000120742880431529,-0.000268901974132673
0.780456026058632,0.000246131755910901,-0.00029918440861503
0.779641693811075,0.000121384026866187,-0.000205967396152126
0.778827361563518,4.318747349086e-05,-0.00026265968788997
0.778013029315961,6.41299339310399e-05,-0.000337178365446616
0.777198697068404,0.000174163808908184,-0.00034894006204242
0.776384364820847,0.000287843990074107,-0.000152254588201485
0.77557003257329,0.000249189601588518,-0.000423187625771452
0.774755700325733,0.000313604134696126,-0.000271559895962485
0.773941368078176,0.0001838731205242,-0.000337726978447298
0.773127035830619,0.000176536450746445,-0.000457992146758909
0.772312703583062,-7.64606917130279e-06,-0.000252312450984455
0.771498371335505,-1.76566968214282e-05,-0.000214397749043106
0.770684039087948,2.65816087094745e-05,-0.000486424678470155
0.769869706840391,-0.000135358443458077,-0.000426151570587186
0.769055374592834,1.36098787099268e-05,-0.000394851944998899
0.768241042345277,-1.02161979436969e-05,-0.000520499938218058
0.76742671009772,-5.54339375672871e-05,-0.000486115604274063
0.766612377850163,-3.85429284454728e-05,-0.000533692130542211
0.765798045602606,0.000112613177436697,-0.000453283309603591
0.764983713355049,-0.000103940438533909,-0.000394098488228452
0.764169381107492,2.48764477101484e-06,-0.000285010997282566
0.763355048859935,6.04198557647403e-05,-0.000380105442196252
0.762540716612378,-3.55610347300316e-06,-0.000339238786142872
0.761889250814332,-8.2708090781387e-05,-0.000541626872714862
0.760912052117264,-0.000112628258798159,-0.000471873368749166
0.760097719869707,-0.000154807409931851,-0.000531644763493467
0.75928338762215,-4.88655007896292e-05,-0.000653114156499833
0.758631921824104,-9.17569987795243e-05,-0.000475111478598186
0.757654723127036,-4.93587607241128e-05,-0.000311763843772767
0.75700325732899,-3.0546655102689e-05,-0.000425297997539891
0.756026058631922,-0.000172327394076886,-0.000440827543869647
0.755211726384365,-0.000189995264722096,-0.000512839926951411
0.754397394136808,-4.99806499755516e-05,-0.000537080093612279
0.753583061889251,-0.000118777836283275,-0.000351819712500381
0.752768729641694,-0.000115702276169457,-0.000381853454552134
0.751954397394137,-0.000179880807971994,-0.000417194597832071
0.75114006514658,-0.000371153367698006,-0.000587727066336456
0.750488599348534,-0.000323981102834529,-0.0005190730595681
0.749511400651466,-0.000285877403174336,-0.000460096416107007
0.748697068403909,-0.000270485431048189,-0.000362584865248885
0.747882736156352,-0.000405078186802153,-0.000305512403908548
0.747068403908795,-0.000371495198244175,-0.00045486699269727
0.746254071661238,-0.000351403542579727,-0.000518522175366944
0.745439739413681,-0.000320048852247974,-0.000509951191682561
0.744625407166124,-4.40270166685548e-05,-0.000493352729040809
0.743973941368078,-9.72902300424618e-05,-0.000477361984088942
0.743159609120521,6.15231188347926e-05,-0.000480413060349135
0.742345276872964,3.98896719437495e-06,-0.000496064150215068
0.741368078175896,-2.47157654246387e-05,-0.000603677579705878
0.74071661237785,4.13362625936672e-05,-0.000403189346972683
0.739739413680782,0.00012680142818692,-0.000406037850668083
0.739087947882736,3.79664722265176e-05,-0.000424687014507357
0.738110749185668,-5.40219300236001e-05,-0.000363111836857756
0.737459283387622,-7.78716068014337e-05,-0.000532561624199065
0.736482084690554,-0.00019364202829598,-0.000464504124431083
0.735830618892508,-4.21448919294877e-05,-0.000565808500559249
0.73485342019544,5.83511580605238e-05,-0.000385809400809724
0.734201954397394,6.37934743245941e-05,-0.000571464993433491
0.733224755700326,0.000108055379988703,-0.000412458016873598
0.73257328990228,-9.84337223245071e-05,-0.000612571685362549
0.731596091205212,0.000127616804090249,-0.00055638493796525
0.730944625407166,7.2165807006674e-05,-0.000432793251292868
0.730130293159609,-6.61542839646852e-05,-0.000446742731607336
0.729315960912052,-6.2268433582696e-05,-0.000587097493117784
0.728501628664495,-0.000254999515787818,-0.000548499649798191
0.727687296416938,-0.000117132170238883,-0.000655794568537282
0.72671009771987,-9.55989064831752e-05,-0.000788770083296803
0.726058631921824,7.15368319789555e-05,-0.00069844081196507
0.725081433224756,9.19356893655211e-05,-0.000634561912409879
0.724267100977199,-6.36030697167634e-05,-0.000651833582803159
0.723615635179153,-9.30437493161906e-05,-0.000739316904578574
0.722638436482085,-0.000103719523565104,-0.000825625305477285
0.721986970684039,7.46567216903223e-06,-0.000850027530195386
0.721172638436482,7.52834243840678e-05,-0.00103377333534465
0.720195439739414,-4.91165884219708e-05,-0.000996796072561396
0.719543973941368,4.19328942430206e-05,-0.000745010860759203
0.7185667752443,-0.000107383544190083,-0.000945124529243656
0.717752442996743,-7.80241362106904e-06,-0.000806334294777026
0.716938110749186,-0.000171768191445554,-0.000977277513755753
0.716123778501629,-0.000211354413735492,-0.000926484801964506
0.715472312703583,-0.000326685861338246,-0.00087054674699781
0.714495114006515,-0.000187295878669434,-0.00103472404227374
0.713843648208469,-0.000105807821120284,-0.00117921128412667
0.712866449511401,-0.000176566618444174,-0.00107907189525749
0.712052117263844,-0.000189008116885319,-0.00105424898642934
0.711400651465798,-0.000270145315343075,-0.000901602788438155
0.710586319218241,-0.000149861268527092,-0.000927787651740834
0.709771986970684,-0.00016829891491492,-0.0008227054922565
0.708957654723127,-0.000371563770552291,-0.000819638877020339
0.70814332247557,-0.000327528037586182,-0.00101355382498882
0.707328990228013,-0.000229162342414926,-0.000759742887525193
0.706514657980456,-0.000199509261634638,-0.000910388335391036
0.705700325732899,-4.75833800053519e-05,-0.000772935079858342
0.704885993485342,-0.000171156188168864,-0.000994480925829319
0.704071661237785,-0.000120151958930668,-0.000969414929924312
0.703094462540717,-0.000178472800701553,-0.0010150872740762
0.702442996742671,-0.000171693505503547,-0.00112007286555595
0.701465798045603,-0.000413666635633777,-0.00114127444373142
0.700814332247557,-0.000274485911279614,-0.00106601096596825
0.699837133550489,-0.000347554035858346,-0.000981267092108857
0.699022801302932,-0.000578409274990654,-0.00107268032166646
0.698371335504886,-0.000566363093072025,-0.000967517133158008
0.697394136807818,-0.000539522428088133,-0.000991595241770639
0.696742671009772,-0.000473146283964358,-0.00104723415616796
0.695765472312704,-0.000662410032416788,-0.000987649795012484
0.694951140065147,-0.000681171794919081,-0.000930658362700764
0.694299674267101,-0.00084467499871407,-0.00101093010112724
0.693485342019544,-0.000797600677258062,-0.00112811056108764
0.692671009771987,-0.000659692817197069,-0.00105629081693946
0.69185667752443,-0.000688218577379996,-0.00101048139027542
0.690879478827362,-0.0008579138159546,-0.00102430932704922
0.690228013029316,-0.000661810200547038,-0.000861575015271927
0.689413680781759,-0.000765936042373399,-0.000987709182644792
0.688599348534202,-0.000702777459171111,-0.0010662793115198
0.687785016286645,-0.000803783683478957,-0.0012764405792828
0.686970684039088,-0.00089170372002286,-0.00118800988472257
0.686156351791531,-0.000768705200822447,-0.00108803255390612
0.685342019543974,-0.000776041870600203,-0.00134458293928577
0.684527687296417,-0.000932188347376869,-0.00120802100304087
0.68371335504886,-0.0010012691352825,-0.00133913845554094
0.682899022801303,-0.000986565909874852,-0.00125646082185504
0.682084690553746,-0.00103794185550686,-0.00121081345324824
0.681270358306189,-0.000950555593413994,-0.00107040263824527
0.680456026058632,-0.00105508658036544,-0.00110586532506588
0.679641693811075,-0.000941487428228138,-0.00115315824974962
0.678827361563518,-0.000794139686587481,-0.00108085233144323
0.678013029315961,-0.000810511092810814,-0.000904788744820646
0.677198697068404,-0.000881982236990908,-0.00100616854463267
0.676384364820847,-0.000825224946878384,-0.000801947371332832
0.67557003257329,-0.000729533209579498,-0.000923590033090439
0.674755700325733,-0.000822922705404319,-0.000855740711241001
0.673941368078176,-0.000795457408338197,-0.000953150088754283
0.673127035830619,-0.000789019143624513,-0.00086962165029265
0.672312703583062,-0.000784971235194288,-0.000762548674314189
0.671498371335505,-0.000971382053338261,-0.000804534197760743
0.670684039087948,-0.00100181199564195,-0.000687864887499136
0.669869706840391,-0.00100019495800274,-0.000870800402389221
0.669055374592834,-0.000944126414613213,-0.000779255695664228
0.668241042345277,-0.00105295193997338,-0.000615705488274014
0.66742671009772,-0.00105664230356235,-0.000701452291335158
0.666612377850163,-0.000937492663111015,-0.000633475820595793
0.665798045602606,-0.000824420199639473,-0.00064759296430775
0.664983713355049,-0.000775765812168179,-0.00067082026814465
0.664169381107492,-0.000869357880562291,-0.000898356656722053
0.663355048859935,-0.000800689323567026,-0.000901164645900896
0.662540716612378,-0.000694463812831394,-0.000762293382405649
0.661726384364821,-0.000737493768745316,-0.000893294896714303
0.660912052117264,-0.000757997655311132,-0.00087770929689652
0.660260586319218,-0.000818918111680124,-0.000981554876662374
0.65928338762215,-0.000919293018155885,-0.000878666106236961
0.658469055374593,-0.000790257836487734,-0.000838158475451857
0.657654723127036,-0.000731758422307189,-0.00078980223980538
0.656840390879479,-0.000645141935961443,-0.000799978265036644
0.656188925081433,-0.000935496080607552,-0.000770496187191245
0.655374592833876,-0.000892189608880998,-0.000868964547398804
0.654397394136808,-0.000780997727401505,-0.000955556549886428
0.653583061889251,-0.000992811145326249,-0.000811256341617824
0.652931596091205,-0.000986315451717155,-0.000864175178285959
0.652117263843648,-0.000771146414973322,-0.000716633808958165
0.65114006514658,-0.000766102558093483,-0.000769477221946935
0.650325732899023,-0.000854063109149445,-0.000906226191785162
0.649511400651466,-0.00077161961766274,-0.000762938846345026
0.64885993485342,-0.000694831243647391,-0.00106276433718106
0.648045602605863,-0.000877150095956442,-0.00110422317195735
0.647068403908795,-0.000877089524199317,-0.00102267433929584
0.646254071661238,-0.000825072432132654,-0.00112482391485048
0.645439739413681,-0.000875111398830722,-0.000958327358697493
0.644788273615635,-0.000776566731218883,-0.00097372975613732
0.643973941368078,-0.000927081690666394,-0.000963451557547722
0.64299674267101,-0.000879781196512387,-0.00123414150804084
0.642182410423453,-0.000896031059195044,-0.00105261406748659
0.641368078175896,-0.000847255128183074,-0.00113539210038345
0.640553745928339,-0.000911150058396699,-0.000946936678073669
0.639902280130293,-0.00077541306766652,-0.00129727816152408
0.639087947882736,-0.00119883378805408,-0.00137438976792448
0.638110749185668,-0.000770210695617588,-0.00135819084505857
0.637296416938111,-0.000944183558208557,-0.00127154278908292
0.636644951140065,-0.000788513426978525,-0.00135627672931559
0.635830618892508,-0.000745612100381559,-0.00118081525504264
0.63485342019544,-0.000607964241780769,-0.00136865863137608
0.634201954397394,-0.000700810134551976,-0.0013678608288827
0.633387622149837,-0.00103283011315672,-0.00110906660629636
0.632410423452769,-0.000802768649935662,-0.00138968261252284
0.631758957654723,-0.000730031727238679,-0.00118108587179916
0.630781758957655,-0.000727742857255328,-0.00127930553957612
0.630130293159609,-0.000678747439295213,-0.00120720219383902
0.629153094462541,-0.000704778214041856,-0.00114173762291929
0.628338762214984,-0.000757693711177088,-0.0012479386498013
0.627524429967427,-0.000945887167901142,-0.00118759011823897
0.626872964169381,-0.00083243315943322,-0.00121061484951107
0.625895765472313,-0.000977941233624811,-0.00119126139996834
0.625244299674267,-0.000889606223339751,-0.00122246445755204
0.624267100977199,-0.000939743133445288,-0.00140390093545545
0.623615635179153,-0.000964929789161556,-0.00137523475322298
0.622638436482085,-0.000927393292692681,-0.00129563622254353
0.621986970684039,-0.000882489840562991,-0.00114598809853469
0.621009771986971,-0.000981284681027963,-0.00108231177154429
0.620358306188925,-0.00100570156099711,-0.000925932632990959
0.619381107491857,-0.00102152267841698,-0.00109659785573003
0.618729641693811,-0.00111015506181709,-0.00109656982898376
0.617752442996743,-0.0012782702343719,-0.00109905370205714
0.617100977198697,-0.00110254541911034,-0.00108128031852969
0.616123778501629,-0.00103591950215536,-0.000930254701070348
0.615309446254072,-0.00109005043468835,-0.000974590066283803
0.614495114006515,-0.00110524692002598,-0.00107937308520326
0.613680781758958,-0.00113822927666136,-0.000937422718697058
0.612866449511401,-0.00111477491640604,-0.00101502049925116
0.612214983713355,-0.000915308596403115,-0.000877688787259144
0.611400651465798,-0.000863088931771658,-0.000973234497163729
0.61042345276873,-0.00114010711582262,-0.000991356972332741
0.609609120521173,-0.00134114367323376,-0.000924196397210799
0.608957654723127,-0.00106972357777618,-0.000946410838214733
0.607980456026059,-0.00103506361174447,-0.00112095984887018
0.607166123778502,-0.00122248729272141,-0.00105465007852397
0.606514657980456,-0.00114083717711502,-0.00120987366637844
0.605700325732899,-0.00115923430899529,-0.00114939798593068
0.604885993485342,-0.00119298644138228,-0.00118388832443938
0.604071661237785,-0.00137826285315711,-0.00127671956195954
0.603094462540717,-0.00126658479752392,-0.00120441364365765
0.60228013029316,-0.00123336643958347,-0.00126224034176913
0.601465798045603,-0.00128494495778026,-0.00128968115497713
0.600814332247557,-0.00142681341152843,-0.00116859576277513
0.599837133550489,-0.00140155281255983,-0.00110216444888825
0.599185667752443,-0.00127233865845559,-0.00120305807453757
0.598208469055375,-0.00148489825199874,-0.00108156753720149
0.597394136807818,-0.00154591665177071,-0.00110244499927599
0.596742671009772,-0.00149384213080863,-0.00107713591628963
0.595928338762215,-0.00175966139483755,-0.00109691948649804
0.594951140065147,-0.00149382561645621,-0.0011916143916314
0.594299674267101,-0.00153939107231397,-0.00123798108785104
0.593485342019544,-0.0016128879421555,-0.00115481167466218
0.592671009771987,-0.00162658539050646,-0.00124594130263087
0.59185667752443,-0.00149394441716159,-0.00130324131207209
0.591042345276873,-0.00158879243546102,-0.00134182361641122
0.590228013029316,-0.00159426543763008,-0.00129731625951831
0.589413680781759,-0.00166723561880134,-0.00132965932882041
0.588599348534202,-0.001523210067244,-0.00125511950694754
0.587785016286645,-0.00155477441592132,-0.0012378322975738
0.586970684039088,-0.0015954950445804,-0.00122447499598674
0.586156351791531,-0.00168754756147129,-0.00115885397236353
0.585342019543974,-0.00186986641378034,-0.00118925234503281
0.584527687296417,-0.00167965431717113,-0.00132847270017411
0.58371335504886,-0.00177875635935822,-0.00143204028369581
0.582899022801303,-0.00169307170681682,-0.00134620251798383
0.582084690553746,-0.00180558405287332,-0.00121012675589264
0.581107491856678,-0.00188720073973943,-0.00139913944776702
0.580456026058632,-0.00181689468782897,-0.00143926130360937
0.579641693811075,-0.00190975749498353,-0.00148533879288635
0.578827361563518,-0.00185761885937619,-0.0014680515835216
0.578013029315961,-0.00186175488261131,-0.00141563829120301
0.577198697068404,-0.00185215648587155,-0.00140791250694511
0.576384364820847,-0.00187837291880413,-0.00134687522866427
0.57557003257329,-0.0019457520971493,-0.00144115938331429
0.574755700325733,-0.00188964303924772,-0.00141978581345487
0.573941368078176,-0.001729128080819,-0.0015094513135997
0.573127035830619,-0.00166378171390704,-0.00151262393340057
0.572312703583062,-0.00160524178521444,-0.00148723942673484
0.571498371335505,-0.00158749997131689,-0.00144685894483967
0.570684039087948,-0.00151915553043159,-0.00121054467173562
0.570032573289902,-0.00158408692360239,-0.00140421653262275
0.569055374592834,-0.00160310868756489,-0.0013051305210941
0.568241042345277,-0.00158731157030466,-0.00141526145575379
0.56742671009772,-0.00130371352075877,-0.00151802435435657
0.566612377850163,-0.00136181487558151,-0.00154319074947703
0.565798045602606,-0.00136477597792643,-0.00135712007809696
0.564983713355049,-0.00149292692608307,-0.00136236454341158
0.564169381107492,-0.00162695247865472,-0.00122353379443289
0.563517915309446,-0.00176391867630429,-0.00112055838962961
0.562540716612378,-0.00156233891586595,-0.00127873393160061
0.561726384364821,-0.00157490195784778,-0.00141840555174181
0.560912052117264,-0.00163681167691653,-0.00119995817895513
0.560097719869707,-0.00170573040676492,-0.00123720350436032
0.55928338762215,-0.00156984827236086,-0.00124179413212375
0.558469055374593,-0.00153484727584033,-0.00123930032541916
0.557654723127036,-0.00164018855305995,-0.00155694659671574
0.556840390879479,-0.00149312441301721,-0.00138026968704953
0.556026058631922,-0.00144333561917677,-0.00122101962340828
0.555211726384365,-0.00140286516337082,-0.00146448942637774
0.554397394136808,-0.00155338012281383,-0.0016212930802475
0.553583061889251,-0.00152895341424211,-0.00132185719556958
0.552768729641694,-0.00126139911192145,-0.00145168378899704
0.552117263843648,-0.00142494283023299,-0.0015042436003924
0.551302931596091,-0.0014629895010197,-0.00132493324736587
0.550325732899023,-0.00147913473454504,-0.00131064971732371
0.549511400651466,-0.00146710546701426,-0.00143702697177793
0.548697068403909,-0.00128483421498905,-0.00143124588415284
0.547882736156352,-0.00156406378288738,-0.00121263645331793
0.547231270358306,-0.00154318543709246,-0.00132228681917317
0.546254071661238,-0.00135914846087502,-0.00128393206293493
0.545439739413681,-0.00156314257774745,-0.00126607204502961
0.544788273615635,-0.00143396893815527,-0.00131450498142724
0.543811074918567,-0.00150565956928801,-0.00119909162107545
0.54299674267101,-0.00148467659433577,-0.00112569181091648
0.542345276872964,-0.00159931929521103,-0.00101501864861055
0.541530944625407,-0.00138127372803003,-0.000833885142487386
0.540553745928339,-0.0014610672617995,-0.000847070452399493
0.539739413680782,-0.00150199046302337,-0.00100921641666474
0.538925081433225,-0.00142137012463331,-0.00107507059373809
0.538273615635179,-0.00151154205952765,-0.00104311713058961
0.537296416938111,-0.00138758810639867,-0.000973195963217432
0.536644951140065,-0.00129568781894895,-0.000868113803733098
0.535667752442997,-0.00135753342337244,-0.000961234248195916
0.53485342019544,-0.00131831891747631,-0.000964765893265061
0.534039087947883,-0.00131787680071831,-0.000894815422074827
0.533224755700326,-0.0013289002911969,-0.00100210473546467
0.53257328990228,-0.00129173511109541,-0.00090614394679928
0.531758957654723,-0.00126819972181147,-0.00101672054110062
0.530781758957655,-0.00123179763171174,-0.00126618088667651
0.529967426710098,-0.00125201791668865,-0.00128462747795099
0.529315960912052,-0.00141033526279613,-0.00118740513402653
0.528338762214984,-0.00149478796558734,-0.00123967573848373
0.527524429967427,-0.00147117154727479,-0.00125775769914068
0.52671009771987,-0.00135716725000789,-0.0013689420111409
0.525895765472313,-0.0014324467584295,-0.00116286277558611
0.525244299674267,-0.00141331053670261,-0.0012356798435823
0.52442996742671,-0.00154745763280593,-0.00128155476029898
0.523452768729642,-0.00167866408384031,-0.00115078079409571
0.522638436482085,-0.00161716659568193,-0.00113422284596152
0.521986970684039,-0.0016248104671773,-0.00128446875404253
0.521009771986971,-0.0016935030243322,-0.00123019179411974
0.520195439739414,-0.00169816573623759,-0.00124827375477669
0.519543973941368,-0.0017374109280387,-0.00121441610950296
0.5185667752443,-0.00155462990172658,-0.00100399621568714
0.517915309446254,-0.00159869632060218,-0.00135895635364275
0.516938110749186,-0.00176045071458379,-0.00117032766257723
0.51628664495114,-0.00178215312216851,-0.00114344411892934
0.515472312703583,-0.00195102115609609,-0.00116812994524085
0.514495114006515,-0.00198244036109953,-0.0011569548220142
0.513843648208469,-0.00201244824389028,-0.00124946754878264
0.513029315960912,-0.00188908509406784,-0.00120555669888561
0.512052117263844,-0.00185673445528647,-0.00119212397361469
0.511400651465798,-0.00188633719294763,-0.00109461802810582
0.51042345276873,-0.00162414772075506,-0.00129874263339658
0.509609120521173,-0.00161937055108528,-0.00116141092140006
0.508957654723127,-0.00165950706217419,-0.00110693138891248
0.507980456026059,-0.00169931277141227,-0.00115049697837432
0.507328990228013,-0.00159598739124251,-0.00124101888863963
0.506514657980456,-0.00164699870625699,-0.00113310071323469
0.505700325732899,-0.00157310377705765,-0.00100699152139342
0.504723127035831,-0.00162392943388619,-0.00124125892451081
0.504071661237785,-0.00149147411872726,-0.00113864815033406
0.503257328990228,-0.00153681340189153,-0.00104912356391674
0.50228013029316,-0.00126943807200695,-0.00107721260933568
0.501628664495114,-0.00145202361152606,-0.00109221546699517
0.500814332247557,-0.00152722209092355,-0.00102740473363114
0.5,-0.00170241038891227,-0.000940756677655488
0.499185667752443,-0.00157333469272757,-0.00104720079161435
0.498208469055375,-0.00150723546444735,-0.00106143387351773
0.497557003257329,-0.00169524994873532,-0.00099026236158948
0.496742671009772,-0.00173985997066452,-0.000994164242620908
0.495765472312704,-0.00173708492652297,-0.000860114206195641
0.495114006514658,-0.00173970499838807,-0.000784364554274266
0.494299674267101,-0.00157096559377295,-0.000818773863749854
0.493322475570033,-0.00165452697727637,-0.0011573256238582
0.492671009771987,-0.00146202915354103,-0.00106362804258635
0.49185667752443,-0.00179417067568195,-0.000799404875231149
0.491042345276873,-0.00175049957333337,-0.000721872584725195
0.490228013029316,-0.00171598475097105,-0.000772811815593209
0.489413680781759,-0.00192727148022553,-0.000907656603306182
0.488599348534202,-0.00182639388523014,-0.000688809690739169
0.487785016286645,-0.00173568543305397,-0.000650414419993365
0.486970684039088,-0.00147680123656135,-0.000664688016408805
0.486156351791531,-0.0014611256628373,-0.000624591136102541
0.485342019543974,-0.00154778974947138,-0.000739948442970802
0.484527687296417,-0.00138921948767548,-0.00077046835918076
0.48371335504886,-0.00133469049578918,-0.000883394795249005
0.482899022801303,-0.00134846897316876,-0.000718837330379577
0.482084690553746,-0.00139692787384704,-0.000710746915508643
0.481270358306189,-0.00148853473109178,-0.000840770476147138
0.480456026058632,-0.00152139554419099,-0.000622207165178033
0.479641693811075,-0.00122321226988549,-0.000596817053167557
0.478827361563518,-0.00133722365293316,-0.000674819978855747
0.478013029315961,-0.00130971784135498,-0.000722315476099777
0.477198697068404,-0.00129947121239978,-0.000707053992391962
0.476384364820847,-0.00126021619199159,-0.000716020187574721
0.47557003257329,-0.00107956552049823,-0.000658745153674089
0.474755700325733,-0.00111356073996657,-0.000647980780930784
0.473941368078176,-0.00116461256949311,-0.00049083747197509
0.473127035830619,-0.00133534427102488,-0.000498264115663616
0.472312703583062,-0.00133028349976619,-0.000603174283464003
0.471498371335505,-0.00131306837453891,-0.00040036551278196
0.470684039087948,-0.00144758010126875,-0.000697760132826973
0.469869706840391,-0.00131700536809738,-0.000638372738887041
0.469055374592834,-0.00128127511033729,-0.000619262376421156
0.468241042345277,-0.00125644325663148,-0.000729155829353253
0.46742671009772,-0.00129619153697415,-0.000741930388777524
0.466612377850163,-0.00140833925241312,-0.000690692017340132
0.465798045602606,-0.00149374738913739,-0.000712252620788374
0.464983713355049,-0.00153155097283825,-0.000673938379062191
0.464169381107492,-0.00136520192450659,-0.000629830561949621
0.463355048859935,-0.00139328202504787,-0.000965106251840469
0.462540716612378,-0.00135771382534052,-0.000897094871938297
0.461726384364821,-0.0013576768537166,-0.000846140102098813
0.460912052117264,-0.00150191206361502,-0.000836301957806107
0.460097719869707,-0.0014200762898272,-0.000891784419499943
0.45928338762215,-0.0013880733672845,-0.000875666525662645
0.458469055374593,-0.00114944642739272,-0.000817743259551075
0.457654723127036,-0.00113932134198269,-0.000736281061262932
0.456840390879479,-0.00133002669852638,-0.000890896931418525
0.456026058631922,-0.00115403519605026,-0.000855378191109886
0.455211726384365,-0.00126018676353356,-0.000895019478138792
0.454560260586319,-0.00134428152145709,-0.000937612719288724
0.453583061889251,-0.00141139401259221,-0.00108598935441628
0.452931596091205,-0.00141749833258885,-0.00123833080648434
0.451954397394137,-0.0015126873813816,-0.00102203630824902
0.451302931596091,-0.0015101215955502,-0.00127259615102674
0.450325732899023,-0.00146508991413448,-0.0011079576571287
0.449511400651466,-0.00147011725666189,-0.00119402297095055
0.448697068403909,-0.00145808798912661,-0.00124455145133523
0.447882736156352,-0.0013779943394113,-0.00118403525637541
0.447231270358306,-0.0015232660122669,-0.00110188431135977
0.446254071661238,-0.0015385604410165,-0.00105364961925397
0.445439739413681,-0.00139558826680418,-0.00114266688718336
0.444788273615635,-0.00144475951434316,-0.00115978210487765
0.443811074918567,-0.00139478506231678,-0.0011335355827377
0.443159609120521,-0.00129948155576413,-0.00115502636785133
0.442182410423453,-0.00132101521954627,-0.00125462352908327
0.441368078175896,-0.00136226253687561,-0.00114241081526962
0.440553745928339,-0.00125198557482161,-0.000965780025464717
0.439902280130293,-0.00146459236862668,-0.000947560982291121
0.439087947882736,-0.00142379779671526,-0.00103034462053723
0.438273615635179,-0.00128657868337277,-0.00118455534556324
0.437296416938111,-0.00125426855911246,-0.00105730614200807
0.436482084690554,-0.0014295378861253,-0.000925686976373823
0.435667752442997,-0.00145271573055899,-0.000895805358743591
0.435016286644951,-0.00129797743313781,-0.00100293821942995
0.434201954397394,-0.00110286308043,-0.000915312209784138
0.433387622149837,-0.00106952317894888,-0.00103505068942099
0.43257328990228,-0.0011184277392778,-0.00107578026296222
0.431596091205212,-0.00103425903810643,-0.000735592383350561
0.430781758957655,-0.00121540296953428,-0.000883112608348637
0.429967426710098,-0.00121090940145791,-0.000685662964105341
0.429153094462541,-0.00126601268230281,-0.00056218161027513
0.428338762214984,-0.00127355192464536,-0.000749457783426243
0.427524429967427,-0.00128036190575285,-0.00079868979939354
0.42671009771987,-0.0012937757525104,-0.000928759479893347
0.426058631921824,-0.00144978377137204,-0.000792845775859383
0.425081433224756,-0.00137343437124848,-0.000783985585236834
0.424267100977199,-0.00122584354253097,-0.000730599944601833
0.423452768729642,-0.00136853920092616,-0.000857984456535263
0.422638436482085,-0.00145500071499546,-0.000874491956530679
0.421986970684039,-0.00126797235054103,-0.000991996532592051
0.421172638436482,-0.00145434265417295,-0.000991401302663466
0.420358306188925,-0.00138073132656703,-0.000817762981487149
0.419543973941368,-0.00132859269095969,-0.000869315535398797
0.418729641693811,-0.00134431586497208,-0.000869895226351414
0.417752442996743,-0.00135280385550233,-0.00074022075735448
0.417100977198697,-0.00145978931338251,-0.000709239642517912
0.416123778501629,-0.00145142326641936,-0.000831357267739715
0.415309446254072,-0.00131035527432779,-0.000600240063021685
0.414495114006515,-0.00138445986186819,-0.000838396859409206
0.413680781758958,-0.0013639225465576,-0.000930093690560219
0.412866449511401,-0.00102040353198048,-0.000667004929578661
0.412214983713355,-0.00127453770182465,-0.000594455924195421
0.411400651465798,-0.00129496055936635,-0.00071779459015524
0.410586319218241,-0.00123139683103448,-0.000496916346586539
0.409609120521173,-0.00126856909691675,-0.000616330710117919
0.408794788273616,-0.0013579071414187,-0.000678127830523651
0.40814332247557,-0.00142056972185122,-0.000807538068123011
0.407328990228013,-0.00115609452253701,-0.000901995491519765
0.406351791530945,-0.00118787835816248,-0.000858252305024723
0.405700325732899,-0.00111826105297952,-0.00105346371741508
0.404885993485342,-0.0012037502187279,-0.000905719775526989
0.403908794788274,-0.00135067630087755,-0.000842246021105884
0.403257328990228,-0.0012750628477434,-0.000925434804481583
0.402442996742671,-0.00127133905541864,-0.000910011262716535
0.401465798045603,-0.00133431906620677,-0.00102690812108353
0.400651465798046,-0.0012072690956835,-0.000753083014100428
0.399837133550489,-0.00140360596956534,-0.000868723922553102
0.399022801302932,-0.00124937076068121,-0.000890654761968125
0.398371335504886,-0.00126925001516929,-0.000961972792977638
0.397557003257329,-0.00123955641988144,-0.000927264342928174
0.396579804560261,-0.00129119236697365,-0.000899194667696075
0.395765472312704,-0.0011094478036232,-0.000885478340836243
0.395114006514658,-0.00100040987709567,-0.000873214931101769
0.39413680781759,-0.00113303433608362,-0.000823678169224838
0.393322475570033,-0.00132491461351301,-0.000876116437079523
0.392671009771987,-0.00132008001494332,-0.000793600861446357
0.39185667752443,-0.00110162930262823,-0.000988204556142331
0.391042345276873,-0.00122548571238516,-0.000763442524648255
0.390228013029316,-0.0012151985689179,-0.000577169280698894
0.389413680781759,-0.00119502588422934,-0.000597560568615186
0.388599348534202,-0.00125896132895502,-0.000632496566761038
0.387785016286645,-0.0011686985364205,-0.000467493442245465
0.386970684039088,-0.00105279005702835,-0.000480349030702851
0.386156351791531,-0.00103423795287163,-0.000422790395204311
0.385342019543974,-0.00125982630528331,-0.000390674874003099
0.384527687296417,-0.00114294547757476,-0.000358802439883238
0.38371335504886,-0.00104676756611317,-0.000514674259948648
0.382899022801303,-0.000871343266823868,-0.000350846056314278
0.382084690553746,-0.000813451570342202,-0.000537306333852465
0.381270358306189,-0.000975472651538369,-0.00062085974785019
0.380456026058632,-0.00107724865159783,-0.000377501554794696
0.379641693811075,-0.00112428954430906,-0.000603666055275357
0.378827361563518,-0.00127739743260033,-0.000525769134151874
0.378013029315961,-0.00113730178882517,-0.000400227145497424
0.377198697068404,-0.00114650212621162,-0.000431071177817349
0.376384364820847,-0.00111441817464031,-0.000276480283193349
0.37557003257329,-0.00103574253288306,-0.00046978751345845
0.374755700325733,-0.00115996357325751,-0.000451284868695943
0.373941368078176,-0.00122361541638978,-0.000268779474476035
0.373127035830619,-0.001333170202985,-0.00028742863831531
0.372312703583062,-0.00114105392425504,-0.0002382215978931
0.371498371335505,-0.00108356737290746,-0.00019074547083591
0.370684039087948,-0.00120705915204236,-0.000298769650805559
0.369869706840391,-0.000979614217798254,-9.00974864070166e-05
0.369055374592834,-0.00100015861888063,-0.000111779633391436
0.368241042345277,-0.00110513526548272,-0.00023131554046799
0.36742671009772,-0.00131727279951294,-0.000264787410789977
0.366612377850163,-0.00127036053610966,-0.000180448682064671
0.365798045602606,-0.00103542041692321,-1.00627326460491e-05
0.364983713355049,-0.00105013072810264,-0.000218557300015889
0.364169381107492,-0.00098219143234243,-0.000269461621716599
0.363355048859935,-0.00109879574423386,-0.000273438926431889
0.362540716612378,-0.00121738526727016,-0.000248129843450029
0.361726384364821,-0.000975598195352291,-0.000314707676413681
0.360912052117264,-0.000888130904230813,-0.000360136933479722
0.360097719869707,-0.00111509675009299,-0.000237598624156862
0.35928338762215,-0.000899968227861218,-0.00038657737162955
0.358469055374593,-0.00111842602595258,-0.000222911226047914
0.357654723127036,-0.00104659733692674,-0.000277537277621263
0.356840390879479,-0.00111498937810488,-0.000175458797459523
0.356026058631922,-0.00100511756118047,-0.000141636061353096
0.355374592833876,-0.00108370234530653,-0.000290458356126799
0.354397394136808,-0.00104223594105097,-0.000325562017674638
0.353583061889251,-0.000982764178554013,-0.00032589301620115
0.352768729641694,-0.00102202628473848,-0.000330969818122775
0.351954397394137,-0.000891005891920958,-0.000308623899946952
0.35114006514658,-0.000938289871722537,-0.000296846664379678
0.350325732899023,-0.00106222731050358,-0.000310020763588783
0.349511400651466,-0.00100887323949398,-0.000442110564405267
0.348697068403909,-0.000922945499875733,-0.000386866861510821
0.347882736156352,-0.000824579804699979,-0.000428325696287113
0.347231270358306,-0.000922003837464312,-0.000284627600368136
0.346416938110749,-0.00101227371577512,-0.000319482569489869
0.345602605863192,-0.000939634736485603,-0.000283599198563702
0.344625407166124,-0.00110487337860776,-0.000565106524077976
0.343811074918567,-0.00096915330225643,-0.000193282415002263
0.34299674267101,-0.000899026222786552,-0.000384234198155709
0.342182410423453,-0.000898746164081282,-0.000310753358968121
0.341368078175896,-0.000915806317032111,-0.000365060899785253
0.340553745928339,-0.000950328225170718,-0.000445332638211728
0.339739413680782,-0.000949926622924772,-0.000290047391515479
0.338925081433225,-0.0010257733345332,-0.000159846233843784
0.338273615635179,-0.00106911049216474,-0.000108653982267704
0.337296416938111,-0.000974083901460145,-0.000121949625017483
0.336644951140065,-0.000947736096375316,-5.03722767902352e-06
0.335830618892508,-0.00086407716949535,-0.000217067768399969
0.335016286644951,-0.000826726331207918,-0.000159503527552177
0.334039087947883,-0.000809730692933277,-0.000176856226974072
0.333224755700326,-0.000830356123044268,-0.000126514780178223
0.332410423452769,-0.000783849004770582,-0.00021144008227269
0.331758957654723,-0.000811101900664839,-0.000447050069682267
0.330944625407166,-0.000776546563785955,-0.000482507151153627
0.330130293159609,-0.00068774229373054,-0.000266988034019175
0.329315960912052,-0.000556235726754813,-0.00045563609527153
0.328338762214984,-0.00062586011770956,-0.000391224901696824
0.327524429967427,-0.000675493939273543,-0.000368549262066279
0.326872964169381,-0.000648295329421977,-0.000370425417445271
0.326058631921824,-0.000660979914939975,-0.000426550506000793
0.325081433224756,-0.00055671601522051,-0.000583799819516697
0.324267100977199,-0.000618463676236526,-0.000576403756722511
0.323615635179153,-0.000502862398566496,-0.00049570572883673
0.322638436482085,-0.000474239095002524,-0.000637640556357967
0.321824104234528,-0.00052674944700367,-0.000727392690880663
0.321009771986971,-0.000613818678767342,-0.000615064038875586
0.320358306188925,-0.000661896034444745,-0.000800349395532573
0.319543973941368,-0.000717688062012643,-0.000781152398693317
0.318729641693811,-0.000807755367758654,-0.000683530514988526
0.317752442996743,-0.000813285798823122,-0.000938176718247417
0.316938110749186,-0.000936737063445959,-0.000883894152975372
0.316123778501629,-0.00100334646604401,-0.000835815913568555
0.315309446254072,-0.00083399934373451,-0.000774610971881237
0.314495114006515,-0.000882336700876615,-0.000869270967847283
0.313680781758958,-0.0010467886528638,-0.000843799826808191
0.313029315960912,-0.0010250189877766,-0.000753418830270391
0.312052117263844,-0.0010019056580101,-0.000756678084444631
0.311237785016287,-0.000987526548707922,-0.000648997390762792
0.310586319218241,-0.000997398718438519,-0.00053220653696051
0.309771986970684,-0.000882341043822103,-0.000357398900252244
0.308794788273616,-0.00095557122645357,-0.000346958643614408
0.307980456026059,-0.00087324927850754,-0.000333525918347986
0.307328990228013,-0.000834423003362145,-0.000424858118881471
0.306514657980456,-0.000739501041810376,-0.000174120679075049
0.305537459283388,-0.000795958215972564,-0.000353293949584934
0.304885993485342,-0.000713983984265209,-0.000345203534713999
0.303908794788274,-0.000768942121440726,-0.000410201301657867
0.303257328990228,-0.0008717140699498,-0.00050331614077593
0.30228013029316,-0.000874043854471635,-0.000270283543238638
0.301628664495114,-0.0007417911118775,-0.000220711872194402
0.300651465798046,-0.00074399935285866,-0.000276593873673072
0.299837133550489,-0.00070563565174276,-0.000157777294209357
0.299022801302932,-0.000572346446186952,-7.39247396422549e-05
0.298208469055375,-0.000444972359558207,-0.000267434542481146
0.297557003257329,-0.000305872664228163,-0.000148050759835109
0.296742671009772,-0.00045529373181859,-1.77685731347978e-05
0.295928338762215,-0.000380629026867645,-0.000109060259156224
0.295114006514658,-0.000486659050814763,-0.000125805240874742
0.29413680781759,-0.000569977347232333,-0.000215476346364324
0.293485342019544,-0.000401666687880005,-0.000340638165425278
0.292508143322476,-0.000328842050413547,-0.000172515423395689
0.29185667752443,-0.00035119269020471,-0.000100938766328856
0.291042345276873,-0.00028685918612122,-0.000271314782125261
0.290065146579805,-0.000336388378527878,-0.000407861179394196
0.289413680781759,-0.000373243214050035,-0.00032773596003999
0.288599348534202,-0.000233147570274874,-0.000459825760860972
0.287785016286645,-0.000295908094119357,-0.000326504985670762
0.286970684039088,-0.000404287959828878,-0.000486428257059037
0.286156351791531,-0.000672619123672935,-0.000465859372123038
0.285342019543974,-0.000521949191953467,-0.000352390708399566
0.284364820846906,-0.000457065399071006,-0.000473257989056306
0.28371335504886,-0.000264243459234694,-0.000562929094550386
0.282899022801303,-0.000478406718921842,-0.000521495235310186
0.281921824104235,-0.000396061170847104,-0.000524546311565881
0.281107491856678,-0.000536204414910604,-0.000514713772631423
0.280456026058632,-0.000482671371473919,-0.000526759070820637
0.279641693811075,-0.000353879276882621,-0.00050173358942769
0.278827361563518,-0.000255716154271662,-0.000577224615296245
0.278013029315961,-0.000270993668637911,-0.000529835122616923
0.277198697068404,-0.000411217941725529,-0.000387155494875665
0.276384364820847,-0.000406157170462338,-0.000294916436078422
0.27557003257329,-0.000444325384789723,-0.000490208877492895
0.274755700325733,-0.000608858365805526,-0.000600785471798738
0.273941368078176,-0.000393081611362814,-0.000402763019023867
0.272964169381108,-0.000446095051905516,-0.000455241801390611
0.272312703583062,-0.0005090817484435,-0.000549045387227175
0.271498371335505,-0.000383814416500305,-0.000559348561352865
0.270684039087948,-0.000455447618737631,-0.00051155392353496
0.269869706840391,-0.000397515407739408,-0.000613500926529309
0.269055374592834,-0.000379611535793624,-0.000624654905430732
0.268241042345277,-0.000318681250822059,-0.00061474133746316
0.26742671009772,-0.00042167268627478,-0.000444673898796257
0.266612377850163,-0.000488606204978304,-0.000276429613225992
0.265798045602606,-0.00060038928979975,-0.000480311131439899
0.264983713355049,-0.00045012450320987,-0.000530926246202444
0.264169381107492,-0.000481364735772729,-0.000523727150623799
0.263355048859935,-0.000453332235524285,-0.000430961403147296
0.262540716612378,-0.000299421142745626,-0.000508397125653165
0.261726384364821,-0.000336779066809338,-0.000599896989588637
0.260912052117264,-0.000234483463855894,-0.000448541650674575
0.260097719869707,-0.000187125540806477,-0.000456332924976132
0.25928338762215,-0.000341084233873474,-0.000345052044971325
0.258469055374593,-0.000365396484685302,-0.000460611924399881
0.257654723127036,-0.000380106795864731,-0.000296419090147982
0.256840390879479,-0.000260065836125601,-0.000254742143830929
0.256026058631922,-0.000396886890105792,-0.000144393097625973
0.255211726384365,-0.000268905085782665,-0.000230944585601537
0.254397394136808,-8.1164374476537e-05,-5.44758538493676e-05
0.253583061889251,-0.000120912654819209,-0.000163113356867149
0.252768729641694,2.5867883634628e-05,0.0001060176719314
0.251954397394137,3.95177316972518e-05,9.67678751507331e-05
0.25114006514658,-0.000204666782275853,-8.97329168995138e-05
0.250325732899023,-6.27884999206113e-05,2.42624354897229e-05
0.249511400651466,-9.35425583297648e-05,4.49528639708949e-05
0.248697068403909,-0.000118746128429384,7.24902451834783e-05
0.247882736156352,-0.000151687970552704,0.000193048948706218
0.247068403908795,-0.000272100646685642,0.000332852046010311
0.246254071661238,-0.000172357458063893,0.000260764239253682
0.245439739413681,-0.000251607388779746,0.000329661333094393
0.244625407166124,-0.000262630879258339,0.000302226125235646
0.243811074918567,-0.00041853426896265,0.000331100485386664
0.24299674267101,-0.000358211701685466,0.00048370056350754
0.242182410423453,-0.00043859603877496,0.00041113218793746
0.241368078175896,-0.000259484918780324,0.000434820690396472
0.240553745928339,-0.000122022718365475,0.000429454681532184
0.239739413680782,-0.00032727278514772,0.00055596901850754
0.238925081433225,-0.000428319523972124,0.000430853319312395
0.238273615635179,-0.000536115272115971,0.00044878315553883
0.237296416938111,-0.00057993191816036,0.000414055335307025
0.236482084690554,-0.000501904508614047,0.000463140832193057
0.235667752442997,-0.000358446160243518,0.000424072353691227
0.23485342019544,-0.000316274094881609,0.00031450862221835
0.234201954397394,-0.000288832397948693,0.000383214354197271
0.233224755700326,-0.000371421433126708,0.000306102747796872
0.232410423452769,-0.000374301506452012,0.000259944229486778
0.231596091205212,-0.000448406093992417,0.000561643321558223
0.230781758957655,-1.02856910853492e-05,0.000407751107288435
0.230130293159609,1.01469950679189e-05,0.000123205193279764
0.229153094462541,9.75973718060461e-05,0.000205726374262182
0.228338762214984,-0.000288468967410439,0.000244359126740084
0.227524429967427,-0.00024504095214321,2.50820935073919e-05
0.22671009771987,-0.000207690113855778,0.000303080195354029
0.226058631921824,-0.00024466649291861,0.000317733961362965
0.225081433224756,-0.000240594984355178,0.000347013466639072
0.22442996742671,-0.000124953192173089,0.000270677241344037
0.223452768729642,-7.61131465203516e-05,0.00022722759006912
0.222638436482085,-7.84260166588354e-05,3.19812685159581e-05
0.221824104234528,0.000219068510914669,0.000218978168355622
0.221009771986971,5.56699362725059e-05,0.00010183822290728
0.220195439739414,-1.30462210110988e-05,0.000308328208945407
0.219381107491857,0.000153019225731653,0.00027489685313098
0.218729641693811,0.00016004160801101,8.70939913096041e-05
0.217752442996743,0.00029286823954182,7.51660495537891e-06
0.216938110749186,0.00031717340457287,0.000102748132385708
0.21628664495114,0.000256415006261111,-0.000139622173377411
0.215309446254072,0.000195177119541003,7.94246970315556e-07
0.214657980456026,3.60494831653507e-05,-5.37102610578604e-05
0.213843648208469,8.40961529377661e-05,3.88888894824086e-06
0.213029315960912,0.000102486199046251,0.000104109306850536
0.212214983713355,1.22568352475064e-05,8.1368177176339e-05
0.211237785016287,0.000250178114032946,0.000225055062392313
0.210586319218241,0.000198413937650207,9.28898379009628e-05
0.209771986970684,0.000338185465319899,0.000120589277166281
0.208794788273616,0.000185222720698017,1.55170513041634e-05
0.207980456026059,0.000223464878277738,-9.52159957006629e-05
0.207328990228013,0.000242925216114599,-9.40130480731991e-05
0.206351791530945,0.00034945792856785,-5.21796490526641e-05
0.205537459283388,0.000390455073044061,-0.000105787232439298
0.204723127035831,0.000544285136798601,-0.000140728835943398
0.204071661237785,0.000435922185472431,-9.32177997234007e-05
0.203257328990228,0.000453785542906155,-4.2095366477432e-05
0.20228013029316,0.000594066844867256,0.000136318061912051
0.201465798045603,0.000571861348740979,0.000272474853022868
0.200651465798046,0.000469558660011256,0.000254757522983444
0.199837133550489,0.000588384184352627,0.000207296934902221
0.199022801302932,0.000379568840405722,0.00018233311235105
0.198371335504886,0.000688748462168466,0.000422531173375971
0.197557003257329,0.000975506643744928,0.000547100813714013
0.196579804560261,0.00102612932798224,0.00074548229175716
0.195765472312704,0.000329073585401588,0.00078209492392738
0.195114006514658,0.000442689651922245,0.000694773660200201
0.194299674267101,0.000327867978610901,0.000717009245529356
0.193322475570033,0.000364999329950188,0.000678305397654051
0.192508143322476,0.000327074202704154,0.000868751636457955
0.191693811074919,0.000310662281968762,0.000892156537323557
0.190879478827362,0.000314710190398987,0.000907620593600664
0.190228013029316,0.000299895250066732,0.00104466309865452
0.189250814332248,0.000377460085583549,0.00088182278231702
0.188436482084691,0.000340709879218716,0.000834448828613666
0.187785016286645,0.000429652607198157,0.000765526759227866
0.186807817589577,0.000348035920332052,0.000982099253707342
0.18599348534202,0.000462647935302323,0.000916574798084216
0.185342019543974,0.000485106347108027,0.00094897952622809
0.184364820846906,0.000384771955144325,0.00101269636773055
0.18371335504886,0.000665024214478196,0.000989179856955482
0.182899022801303,0.000511592210081461,0.000927585309114544
0.182084690553746,0.00052990122716133,0.00108635480394684
0.181107491856678,0.000538793962799239,0.000987319240556956
0.180293159609121,0.000606571200502216,0.000948453334624418
0.179641693811075,0.000585435996104314,0.000984660821660553
0.178664495114007,0.00052533251574885,0.000822671310098787
0.17785016286645,0.000486921214344612,0.000934114248156329
0.177198697068404,0.000738043538689313,0.000978910811991897
0.176221498371336,0.000584959250522258,0.000939639760929772
0.175407166123779,0.00054290164293374,0.00105534232821973
0.174592833876222,0.000443353941100505,0.00107732361577802
0.173941368078176,0.000691316133410135,0.00100183258990947
0.173127035830619,0.000550524657135697,0.000757436558484914
0.172149837133551,0.000720624640813463,0.000915592730269075
0.171498371335505,0.000735304266087905,0.000918908037931342
0.170684039087948,0.000712450537750689,0.000931895103551619
0.169706840390879,0.000732646822572461,0.000914866520239691
0.169055374592834,0.000646485824475433,0.00106557362694281
0.168241042345277,0.000535756116999011,0.00100636383003158
0.167263843648208,0.000593428326532532,0.00107214691170753
0.166449511400651,0.000617206802897817,0.00109611901575995
0.165635179153094,0.000694180835099106,0.0011014544437299
0.164983713355049,0.000518199161230057,0.00108146830095219
0.164169381107492,0.000526865724169967,0.000977495572300907
0.163192182410423,0.000549735966859611,0.000983560261510409
0.162540716612378,0.000649658127921943,0.00096685579430395
0.161563517915309,0.000511523695132027,0.00111306018469331
0.160912052117264,0.000724805464142952,0.00102387525335743
0.160097719869707,0.000716577475072908,0.00116967449861721
0.15928338762215,0.000707215079633721,0.00121374180121772
0.158306188925081,0.000780850007372848,0.0012497062011725
0.157491856677524,0.000594763305334344,0.00121375734018919
0.156677524429967,0.000669225437715997,0.0014236910598468
0.156026058631922,0.000623578952825115,0.00128017616631028
0.155048859934853,0.000576075486079889,0.00128089293977954
0.154234527687296,0.000796551924056403,0.001220959486978
0.153583061889251,0.000840645085913424,0.00131927572275954
0.152605863192182,0.0008463371750087,0.0012487679820137
0.151791530944625,0.000852289265559682,0.00144286052701088
0.150977198697068,0.00102791613741827,0.0015370847969575
0.150325732899023,0.0009227943471423,0.00127858971494054
0.149511400651466,0.000980037811413028,0.00136333358879543
0.148534201954397,0.00101838459815007,0.00106310855817906
0.14771986970684,0.00117958830330629,0.00120530201176212
0.147068403908795,0.00102827996798295,0.00128943816791813
0.146091205211726,0.000998076198372771,0.00133046688202874
0.145439739413681,0.00109220478404422,0.00146358508464966
0.144625407166124,0.00104637932672175,0.00137618279189836
0.143648208469055,0.00112815767160967,0.00148535691721762
0.14299674267101,0.000775856836275385,0.00140877199949198
0.142182410423453,0.00104191210160488,0.00144072546264046
0.141368078175896,0.0012143788414284,0.00136689553181131
0.140390879478827,0.000947691858244892,0.00159019904083078
0.139739413680782,0.000802298641844122,0.00163155187104236
0.138762214983713,0.000957651342718539,0.00137581177592638
0.137947882736156,0.00107291158989975,0.00152659430630887
0.137296416938111,0.000824611509958516,0.00158848799471469
0.136319218241042,0.00110434376636748,0.00167841772626159
0.135667752442997,0.00102134290030552,0.00156569386275814
0.134690553745928,0.00112953670780718,0.00144721693837586
0.134039087947883,0.00105808247801044,0.00160537311016002
0.133224755700326,0.00109952528213279,0.00157772972438723
0.132410423452769,0.00114607291491853,0.00157633974316644
0.131596091205212,0.00116912213004427,0.00150789824259859
0.130781758957655,0.00130480169187903,0.0014584985632338
0.129967426710098,0.00116717034763067,0.0015563691393647
0.129153094462541,0.00108856864912576,0.00144044462931861
0.128338762214984,0.00116335489761738,0.00147458587618575
0.127524429967427,0.00102325216806594,0.00136121378046237
0.12671009771987,0.00121492278714976,0.00149283294610111
0.125895765472313,0.0012059250223281,0.00143294000781614
0.125081433224756,0.00122451764100138,0.00147327997519926
0.124267100977199,0.00130837914045063,0.00156094089400787
0.123452768729642,0.00130756530729882,0.00151684861587127
0.122638436482085,0.00136197275564444,0.00173674890577881
0.121824104234528,0.0010770711559004,0.00166672733919117
0.121009771986971,0.00127469740842334,0.00168093544555846
0.120195439739414,0.00132375694102872,0.0015091414217995
0.119381107491857,0.00127720222247119,0.00160668788182943
0.1185667752443,0.00132978651772468,0.00155817952175693
0.117752442996743,0.0011955989071003,0.00160516386930217
0.116938110749186,0.00119737800279224,0.00173491936733221
0.116123778501629,0.00134205178656053,0.00180293074723439
0.115309446254072,0.00127528032590974,0.0018678630241301
0.114495114006515,0.00134682541334217,0.00185788396611438
0.113680781758958,0.00129382888718282,0.00190032508283379
0.112866449511401,0.00116823035335787,0.00189525388626592
0.112052117263844,0.00126534009862381,0.00216421725166698
0.111237785016287,0.0012153416464423,0.00219540093906834
0.11042345276873,0.00134259418953037,0.00206229267006964
0.109609120521173,0.00125576804484355,0.00204089412467863
0.108794788273616,0.00110610389017627,0.00208354341931659
0.107980456026059,0.00134841765076889,0.0020884680968077
0.107166123778502,0.00131308545236661,0.00201456274230368
0.106351791530945,0.00124129019207655,0.00192691736247103
0.105537459283388,0.00116540296595607,0.00200854161880741
0.104723127035831,0.00112508748243557,0.00197575288985917
0.103908794788274,0.00126036189913625,0.00214606341560742
0.103094462540717,0.00124933840865766,0.00230275545956322
0.10228013029316,0.00130791885186682,0.00386097726952079
0.101465798045603,0.00129965034828472,0.00362075423296428
0.100651465798046,0.00124608661893855,0.0038316603009338
0.0998371335504886,0.00119633125383389,0.00301819181169224
0.0990228013029316,0.00146032027898989,0.00175388342484482
0.0982084690553746,0.00125644770565364,0.00227197613729075
0.0973941368078176,0.00133483974581748,0.00170869037243459
0.0965798045602606,0.00137636357896396,0.00110164893331309
0.0957654723127036,0.00134986354444246,0.00167256696563274
0.0949511400651466,0.0013780986172557,-0.000582853563094112
0.0941368078175896,0.00153889717728233,0.000457228137484424
0.0933224755700326,0.0015145849264705,0.000860375570617222
0.0925081433224756,0.00160825093811245,0.000847114837034748
0.0916938110749186,0.00150801448955622,0.00100190830421904
0.0908794788273616,0.00165596994889126,0.000818405586146635
0.0900651465798046,0.00157619332950514,0.000792990498600067
0.0892508143322476,0.00140457030868107,0.000924164004583672
0.0884364820846906,0.00142814621248156,0.00151655472890191
0.0876221498371336,0.00137061206084115,0.00151099175282658
0.0868078175895765,0.00140800341364064,0.00204605444095283
0.0859934853420195,0.00137741141328422,0.00210381564901616
0.0851791530944625,0.00125363603255591,0.00200478569097553
0.0843648208469055,0.00126882543211727,0.00196916094609769
0.0835504885993485,0.00148549350585227,0.00195058720593328
0.0827361563517915,0.00147329509448798,0.00170250995916164
0.0819218241042345,0.00154877008970259,0.00157625424824361
0.0811074918566775,0.00158745790692396,0.00166743992970032
0.0802931596091205,0.00162780681918923,0.00105476136790042
0.0794788273615635,0.00170846767209136,0.0011408478260385
0.0786644951140065,0.00160300485133106,0.00168482370707415
0.0778501628664495,0.00161892351213197,0.0014872973620842
0.0770358306188925,0.00160883185545773,0.000533092664657912
0.0762214983713355,0.00150531373133025,-0.000528724185187396
0.0754071661237785,0.0016013295847391,-0.000340911389734807
0.0745928338762215,0.00160262250627733,-0.000245431169882871
0.0737785016286645,0.00135657432469553,-0.000255086111793125
0.0729641693811075,0.00154127644750726,-0.000145512446689034
0.0721498371335505,0.00166305953131441,0.001012866027095
0.0713355048859935,0.00158960317598495,6.42118179827419e-05
0.0705211726384365,0.00174124545602532,-0.000282280786714101
0.0697068403908795,0.00178418729713435,-0.000211352361862705
0.0688925081433225,0.00172004927984387,-0.000168870730626734
0.0680781758957655,0.00169022705523457,-0.000399208225961937
0.0672638436482085,0.00175759914780796,-0.000345006689718509
0.0664495114006515,0.00188408191514441,-0.000235873078911311
0.0656351791530945,0.0017460049112544,-0.000219604337715285
0.0648208469055375,0.00197681255009387,-0.00017938030852809
0.0640065146579805,0.0018198962975656,-0.000271204288564533
0.0631921824104235,0.00176552227795575,-9.01923259865415e-05
0.0623778501628665,0.00182069950205299,-8.91570417610648e-05
0.0615635179153094,0.00183994035293721,-0.000190253239975184
0.0607491856677524,0.00184710787888595,-7.07479137929704e-05
0.0599348534201954,0.00184734742308366,-0.000242096277901285
0.0591205211726384,0.00186306351131977,0.000108787433199858
0.0583061889250814,0.00184332940050107,5.45260122440371e-05
0.0574918566775244,0.002091031591346,0.000149236456353356
0.0566775244299674,0.00203378104129899,0.000280294024150035
0.0558631921824104,0.00203551962247887,0.000175829515991295
0.0550488599348534,0.00202546848031669,0.000107758251385727
0.0542345276872964,0.00212978980893156,0.000235163907648874
0.0534201954397394,0.00207403829587572,2.06675869741022e-05
0.0526058631921824,0.00214538081073886,0.000172949154343259
0.0517915309446254,0.00214347308572996,0.000128324582187141
0.0509771986970684,0.00223600469100277,0.000127906949282761
0.0501628664495114,0.00214241262261316,0.000115097480691185
0.0493485342019544,0.00222327604808008,0.000227553281581692
0.0485342019543974,0.00225953299451043,0.000371367315692091
0.0477198697068404,0.00209491898447051,0.000451249447960449
0.0469055374592834,0.00233281666312274,0.000552031463700312
0.0460912052117264,0.00224161495101209,0.000639009241130684
0.0452768729641694,0.0023100404209305,0.000569757450294661
0.0444625407166124,0.00217325988146237,0.000482355157543364
0.0436482084690554,0.00236821217611744,0.000516496404410506
0.0428338762214984,0.00242958812073514,0.000381489558635803
0.0420195439739414,0.00220298690549049,0.000537498461222354
0.0412052117263844,0.00236500090091038,0.000533961210808455
0.0403908794788274,0.00229243586487321,0.000521505162131405
0.0400651465798046,0.00223835567549027,0.000718422512355185
0.0400651465798046,0.00222847013426446,0.000810714573434783
0.0400651465798046,0.00234422009849201,0.000791065034532838
0.0400651465798046,0.00231083613961069,0.000847825867533502
0.0400651465798046,0.00246021314980092,0.000693992260890822
0.0400651465798046,0.00240369540387711,0.000622848775704338
0.0400651465798046,0.00243549929674314,0.000831295946145574
0.0400651465798046,0.00230881041395376,0.000584886676829886
0.0400651465798046,0.00220294599094751,0.000731994874277333
0.0400651465798046,0.00209384040688658,0.000429391975152299
0.0400651465798046,0.00214359222910309,0.000640472588949349
0.0400651465798046,0.00219905659767738,0.000710684240331484
0.0400651465798046,0.00213192404929721,0.000564913021822472
0.0400651465798046,0.00207791820319753,0.000633179976571793
0.0400651465798046,0.00203108342593023,0.000534891767536516
0.0400651465798046,0.00234940595618402,0.000592017231154708
0.0400651465798046,0.00225565537262531,0.00069609901558087
0.0400651465798046,0.00214618515794685,0.000620215332344027
0.0400651465798046,0.00205336640819249,0.000646873882034615
0.0400651465798046,0.00231423935872261,0.000753062421146328
0.0400651465798046,0.00210413109324197,0.000949841411781675
0.0400651465798046,0.0021380012262815,0.000983103827122325
0.0400651465798046,0.00235224197210912,0.000768782052270582
0.0400651465798046,0.00231387472810059,0.000990193866935087
0.0400651465798046,0.00212540121267126,0.00106862996449913
0.0400651465798046,0.00226756663950805,0.00110566022956923
0.0400651465798046,0.00217774596373603,0.00148135131051806
0.0400651465798046,0.00222401353781201,0.00121039024620183
0.0400651465798046,0.00223560068858928,0.00107328913351637
0.0400651465798046,0.00210716968173187,0.000963697375297233
0.0400651465798046,0.00226525731225771,0.000736127354624315
0.0400651465798046,0.00223701869655183,0.000614502785986256
0.0400651465798046,0.0020487477536873,0.000337707631767082
0.0400651465798046,0.00209566355997872,0.000585818510634235
0.0400651465798046,0.00220667332616041,0.00109455925295016
0.0400651465798046,0.0023188580132278,0.00110440427965941


==> buildup_fields.csv <==
space,E1r,E1l,E2r,E2l,E3r,E3l,E4r,E4l,E5r,E5l,E6r,E6l
0,0.298719556420683,0.247925884119615,0.322070095530156,0.0251806366560329,0.589501628739329,0.0163731716220909,0.61274714649814,0.0243111873231249,0.613867033688896,0.0243855778616268,0.609919308268775,0.0238750129578815
1.50607e-06,0.303471978708819,0.252843947134717,0.317143645977282,0.0280388309712458,0.590195096825519,0.0155802435065546,0.612700763295999,0.0244056990588749,0.613992341411488,0.0246108721516354,0.609520208770869,0.0237205428724275
3.01215e-06,0.307173382234266,0.258201693270822,0.311662674500686,0.031290077957686,0.592265762117709,0.014845570868157,0.61261994592073,0.0243622161048653,0.61397754973765,0.024649414637983,0.608873236269367,0.0234443228769825
4.51822e-06,0.310092985856563,0.263612288527632,0.306574155223233,0.0348275490961102,0.594055103488231,0.0143119604462255,0.612203189661015,0.024403256982282,0.614337636404466,0.0247131177547537,0.60857372421558,0.0234363993617315
6.02429e-06,0.312178612297942,0.269315658705557,0.301549512422417,0.0387161823663656,0.595403296327436,0.0136542412921977,0.612525058332592,0.0245265240863951,0.6148534715889,0.0246761476511973,0.60830429496589,0.0233521476784925
7.53036e-06,0.313756831058713,0.27495375940133,0.296356408938584,0.0427472706380032,0.596748046000197,0.0129565480414543,0.612567942847521,0.0246542845736718,0.614664368940985,0.0248868998578552,0.608690689173199,0.0232258451064233
9.03644e-06,0.315043263534765,0.28077054744628,0.292023538339768,0.0468990516210732,0.597543093810312,0.0124710164429901,0.612537827568313,0.0246351917276641,0.614155150914825,0.0248835392504938,0.609482805317925,0.0230995771646435
1.05425e-05,0.315547919584979,0.286547713863781,0.287353145352999,0.0511006571194214,0.599614138161862,0.0120444533578485,0.61270431112282,0.0248419523029748,0.613866293197224,0.0249094580740797,0.609507798630528,0.0228912311297597
1.20486e-05,0.315764687749599,0.292879441966013,0.282079678799598,0.0555787570216111,0.601392189972573,0.0115970972295931,0.611917152141255,0.024910131760642,0.614131232501752,0.0248067068077101,0.609233545648691,0.0228138446273421
1.35547e-05,0.315501477047803,0.299157208954912,0.278462084821091,0.0602677090013349,0.603409644452883,0.0111483987251887,0.611051679948895,0.0248003310547992,0.613535171007053,0.0247582294614253,0.609256577454465,0.0227475994598321
1.50607e-05,0.314270037161647,0.305386675227276,0.275371053862013,0.0647829524637611,0.604077466533686,0.0107167667976671,0.610431854207441,0.0247891724788464,0.61268847557158,0.0248222714893024,0.610742009537629,0.0228288811427408
1.65668e-05,0.313700534369467,0.310885398111289,0.272229394864093,0.0695373054557556,0.605398059977304,0.0102876681698391,0.610631474600126,0.0248967981243088,0.611994483554818,0.0248478182822773,0.611308382400048,0.0227763531109756
1.80729e-05,0.312361278492561,0.317027764345872,0.269974628727361,0.0740745840793998,0.606284166246252,0.00986611962330518,0.610928937390797,0.025008070825764,0.611494034382117,0.0249059513730449,0.612017147787509,0.0227170201002576
1.95789e-05,0.310818468332641,0.323317890872629,0.268680520353393,0.0787331942264239,0.608077205545156,0.00951469992743631,0.610412706779736,0.0251004126602492,0.611732734335518,0.0248553617110147,0.612625922466505,0.0227148695362227
2.1085e-05,0.309770366932081,0.329178774267558,0.26801780048955,0.0830913534966187,0.609864043114029,0.00921462896389945,0.609474296096363,0.0250906860294487,0.611934815862345,0.0247921126443439,0.611761917688869,0.0226768712313626
2.25911e-05,0.308297664308447,0.335520516357158,0.268751759588598,0.0871510174926414,0.611814162781396,0.00890496063143254,0.609637890105668,0.0251410634804509,0.611440532857638,0.024710649696919,0.611278468947009,0.0225158307273291
2.40972e-05,0.307126859496721,0.341172828710466,0.270722794572142,0.0915547731647713,0.613928608222608,0.00863909396273895,0.609400926808036,0.0250432303571418,0.611606609974018,0.0246425348233175,0.611473425642458,0.0222496945593574
2.56032e-05,0.306351912875232,0.347278638668141,0.273536707781027,0.0954082018188861,0.616009557362941,0.00850938998974556,0.608250489035267,0.0251257635289401,0.611304282565012,0.0247857653235914,0.612023210537734,0.0220066566888802
2.71093e-05,0.305257284678244,0.354295028315552,0.277501951929811,0.0992640435064816,0.619096107387902,0.00838655309451333,0.607839514467599,0.0250774870036835,0.611671262073615,0.0246719584722341,0.612439145190751,0.0217263939602092
2.86154e-05,0.304011524023041,0.360851702838144,0.282791843898284,0.102860234555197,0.620862156991032,0.00827395076159613,0.608650206496034,0.025054253626182,0.612516696590172,0.024431191385854,0.612676601915716,0.0214837420019029
3.01215e-05,0.302815092696415,0.367080320436018,0.288523390511767,0.10584355799642,0.62296275614062,0.008060611062307,0.608393363579805,0.024938987971547,0.612294898967846,0.0243560710405169,0.612790755298463,0.0213929374661871
3.16275e-05,0.301665208018516,0.373046356833807,0.296446173681754,0.10889343940629,0.624346758359173,0.00793452067646333,0.607655393482003,0.024846686211301,0.61160445187644,0.0243585818947343,0.613638070551716,0.0212220353148201
3.31336e-05,0.300304800849052,0.378777266605488,0.304463821020646,0.111620300578772,0.627087781438109,0.00783916914999325,0.606612260236261,0.0248140775366188,0.611841154361819,0.0242059871588441,0.613161593890246,0.0211040734365205
3.46397e-05,0.299674011307233,0.383837903415306,0.312203043939846,0.114037773459035,0.629994413840564,0.00789648342064008,0.606515712480378,0.0247493754889833,0.611468179999101,0.0242003324563551,0.613164241492419,0.0208828708763697
3.61457e-05,0.298185803558054,0.388691078461856,0.320743407117251,0.115819167232497,0.631804911537668,0.00802731517295714,0.605925107076783,0.0247483443214533,0.611951197537129,0.0243024798652869,0.612615468053547,0.0207623215560236
3.76518e-05,0.297111453582211,0.393470344274959,0.328693297265107,0.117888162162455,0.633086004240982,0.0080834738528628,0.606436359540129,0.0246208413569124,0.611827760728474,0.0242488031095543,0.612516087172151,0.0205589640077325
3.91579e-05,0.295944190702514,0.396522138549167,0.337450315696922,0.119159880828555,0.6342844465636,0.00816169014658383,0.605609082492988,0.0247020276509674,0.611329550740843,0.0241358986819002,0.612314204575144,0.0204387350437074
4.0664e-05,0.293995521306713,0.398840020316622,0.346036212546937,0.120795113253671,0.634989415386385,0.00831394355331668,0.605535180425013,0.024702587348674,0.611115916149783,0.0239631996986534,0.612425838571268,0.0202011246318627
4.217e-05,0.292039899763471,0.399602697154005,0.354811825707462,0.12241506517843,0.637470759651406,0.00847952613988773,0.604778951952413,0.024703473846071,0.610951391135516,0.0239592902613635,0.6126355278497,0.0199665337818701
4.36761e-05,0.290576605702861,0.399195996147346,0.362872729415121,0.124313382182482,0.639702673976152,0.00867725037960736,0.604355626510355,0.0245460271369788,0.611116676788549,0.0238554535193519,0.612897655763944,0.0196414936398421
4.51822e-05,0.289606403977025,0.395393193597994,0.36970138055793,0.125729900686383,0.641947421177914,0.00896297564536332,0.604169784319785,0.0245663625899427,0.610872685305101,0.0235961664963186,0.613056905050617,0.0194215144801217
4.66883e-05,0.287745485892659,0.389707543622385,0.376937381081228,0.126782653896275,0.643490411081982,0.00930236351528491,0.604434210705732,0.0245799640198452,0.609962340486612,0.0235606542116474,0.612787207160767,0.0192911364339163
4.81943e-05,0.285655164013373,0.381365567752018,0.383237407846734,0.128097169632991,0.644330657733462,0.00960699251114662,0.603868107765503,0.0246371537006668,0.609562646689495,0.0235145060703214,0.612627230648441,0.0191566780536208
4.97004e-05,0.283627397044651,0.371457227116248,0.390152440618503,0.129592537064456,0.644879865657121,0.00998144976082772,0.603861770647122,0.0244963539665437,0.609709128349192,0.0234400541431419,0.612715144341433,0.0191651443771933
5.12065e-05,0.281544653035653,0.358700246262624,0.396044507145857,0.131270134782638,0.645484561189906,0.0103204368235858,0.603418583366397,0.024261777823108,0.609842332844346,0.0234646831075318,0.611880032509228,0.0189771839339657
5.27126e-05,0.279530852675657,0.343894424355072,0.400214138374609,0.132567262051136,0.646100877161,0.0106182703822119,0.603064746394367,0.0243693283552291,0.60959650688182,0.0233785481932131,0.611463797018298,0.0189617935664477
5.42186e-05,0.277008866721626,0.326073270799066,0.404502056732641,0.13440136441277,0.646264910389426,0.0108479200869845,0.603000231417238,0.0242393286189784,0.609225712184344,0.0231909064668594,0.612449285828559,0.0188088754242692
5.57247e-05,0.275010503151453,0.30646692527935,0.408433459377303,0.135980902847193,0.645889032610956,0.0111542385717062,0.603015204568667,0.0241870262124139,0.608482436585345,0.0229765497406764,0.612467898566519,0.0187336873816269
5.72308e-05,0.272351492287564,0.285356371935502,0.412128661024054,0.137889719503245,0.645768274775744,0.0114258189131275,0.603258012623102,0.0242568306424183,0.607775364796328,0.0230231459853712,0.612680699589659,0.0188145897339884
5.87368e-05,0.269806794249523,0.262713026807306,0.415842155500767,0.139511608882133,0.645871451566317,0.0118356179295207,0.602627229035168,0.0241134028658162,0.607679889710289,0.0230067169977055,0.611996559527395,0.0187969650896756
6.02429e-05,0.266940567375243,0.239807544279,0.419032748232845,0.141492774275375,0.645901983964574,0.0121961895985276,0.602895917208526,0.0240730334947015,0.606812622950874,0.0229289401599858,0.61259409095663,0.0186998203117413
6.1749e-05,0.264550073157004,0.217136766335346,0.421913890633112,0.143166238121621,0.645433873654887,0.0125269000591172,0.602891769920328,0.0239033838216329,0.60663909084877,0.0228001427630262,0.613215231337502,0.0184676535170205
6.32551e-05,0.262327419720287,0.194528370454879,0.423955587443191,0.144800166881073,0.643669863320173,0.0130680178252137,0.602093199516777,0.0239281242634934,0.606523990929619,0.0225631309687795,0.6128063921384,0.0182062229829528
6.47611e-05,0.261054874124803,0.174450449070278,0.42569193031274,0.146087311446668,0.641771821702354,0.0134022039067872,0.601557690665449,0.0240416860798504,0.60610465533128,0.022297368812885,0.612533645875418,0.0179938910045406
6.62672e-05,0.259956198514324,0.156458321956583,0.427748467524943,0.147051108198339,0.641165169538961,0.0138633299204776,0.601681745148274,0.0239188179745272,0.605624748380313,0.022081481751394,0.612608903810508,0.0179597127421942
6.77733e-05,0.258759642256438,0.14133173060935,0.429935088939766,0.14774690772887,0.640430680044448,0.0143291223754455,0.601628503350728,0.023977061249306,0.605736521684681,0.0219521229204423,0.612467390364449,0.0178913613340014
6.92794e-05,0.25796318838187,0.129081264639389,0.431622489009258,0.148057427164996,0.638674070394822,0.0147503601405537,0.601507739707178,0.0240104874630801,0.605454813440933,0.0217431000675373,0.613194083871058,0.0178662640465421
7.07854e-05,0.257750944828054,0.12043565986388,0.434312530717201,0.147768899106158,0.636529795643557,0.0150978703284841,0.60065460983322,0.0240228626001021,0.605442711752505,0.0217100682634686,0.613377910927345,0.0179501387620272
7.22915e-05,0.257950789158076,0.1146309284712,0.436360113213394,0.146702169058984,0.63502485626121,0.0155274962647844,0.601096953144218,0.0239434993046054,0.60482976718397,0.021669844437932,0.6136375673097,0.0181093303389867
7.37976e-05,0.258517131628851,0.11182300010236,0.438630692251873,0.145431245018312,0.633301429351071,0.0159132805845802,0.600857482472516,0.0239706836956672,0.604153524487648,0.0215312236948167,0.61406940435014,0.0181565621466437
7.53036e-05,0.259313329102631,0.111489577851008,0.440014255269714,0.143367549097078,0.630340012217516,0.0162083875527489,0.600907379397695,0.0239076153932195,0.603948043921234,0.0213633435869455,0.614455663430068,0.018016690989362
7.68097e-05,0.260541497496028,0.11337463951675,0.442506546932524,0.140392975649888,0.628507202742328,0.0164973949851436,0.600766083208176,0.0237715394537732,0.604119037484502,0.0211070996565618,0.614581380301604,0.0180644543342077
7.83158e-05,0.262526882149745,0.116511490976246,0.445231871561622,0.13679832470043,0.62628459004871,0.0168427244887215,0.600758180619577,0.0236723407173551,0.6051530339301,0.0209778781187992,0.614160402346132,0.0181548117239475
7.98219e-05,0.265074965929758,0.120282341614779,0.447492002678769,0.132823969260793,0.623533898772526,0.0172243524104046,0.601073449513173,0.0235684146991847,0.605868867581746,0.0207407979047837,0.613857043890361,0.0180987995331404
8.13279e-05,0.26730466330681,0.124757658044788,0.449696067006099,0.128329360966204,0.619909327563475,0.0174815049385582,0.601438133817764,0.0234493417211737,0.605955936857085,0.0207896412719785,0.614095984908263,0.0181936424775242
8.2834e-05,0.269770555051414,0.129583807321313,0.452128823306281,0.122981817028724,0.617349472142683,0.0176769188655704,0.601780433827504,0.0233267390512665,0.605946595239157,0.0207116438927572,0.613766200849489,0.0183259466485937
8.43401e-05,0.273364796571336,0.134086199411708,0.45366955417992,0.117014985554036,0.614693239278815,0.0179635174950383,0.601899212469104,0.0231760964898708,0.605414153624509,0.0205111541315506,0.613385289061749,0.018409182888013
8.58462e-05,0.277381369374291,0.137371149798523,0.45517185619339,0.110649777926891,0.611538735398688,0.0183423463823913,0.602396605183667,0.0230204276835061,0.605355830997542,0.0203976154803751,0.61291469682215,0.0184850744684005
8.73522e-05,0.281215189246948,0.140196885515978,0.456513648752812,0.104134334003939,0.608768585335761,0.0186693422550889,0.602885080197764,0.0228996557205297,0.605195167024008,0.0202277141582742,0.613144616044663,0.0185940243945741
8.88583e-05,0.285197978220081,0.141524129916737,0.457147097717157,0.0977277239187631,0.605430370871374,0.0189391425809496,0.603334962237173,0.0227560293930312,0.60534102330483,0.0200331936776774,0.614101232091934,0.0187016332359501
9.03644e-05,0.2891839918459,0.14166714588041,0.457839209661182,0.0904265652868828,0.602074861898987,0.0191961638729753,0.60402516765289,0.0225310415643451,0.603878502073283,0.0198798246470934,0.613516065213503,0.0188757905844195
9.18704e-05,0.293158502234051,0.139644708500087,0.45785056605324,0.0830624725102338,0.599371865032262,0.0193420729131626,0.604659472873657,0.0224051550623014,0.603452791595634,0.0196505740780848,0.613317842370033,0.0190425695126676
9.33765e-05,0.296600366899184,0.1366579884275,0.456933137574478,0.0755062812494379,0.596970220905729,0.0196184964511217,0.604342780908576,0.0223341287764092,0.603365944727737,0.0194228608726115,0.613513377939988,0.0191486863745126
9.48826e-05,0.300420685489179,0.132559306044001,0.455291162371875,0.068349985848377,0.59505054996783,0.0199670973194375,0.603976274238982,0.0222718393729326,0.603761896979543,0.019358054725671,0.614111840524281,0.0192331759490141
9.63887e-05,0.304163023408196,0.12705120683151,0.45316778051916,0.0613525564078642,0.593459472376722,0.0203543630227812,0.603949087891411,0.0220883256537542,0.604626303776486,0.0191687232658585,0.614599359167635,0.0194272253244096
9.78947e-05,0.308036353689183,0.120510181189723,0.45123743520543,0.0550611479655157,0.591741512000622,0.0207659717971038,0.603905744229666,0.0220701498899931,0.60491862836671,0.0188976414667168,0.6150280192924,0.0195486207991931
9.94008e-05,0.310051766752019,0.112646594319965,0.448446600577551,0.0490878911851565,0.590640471669745,0.0211628882134883,0.604743555812713,0.0219126885808972,0.604908027185744,0.0187144374660589,0.615091047765489,0.0196269400130921
0.000100907,0.312421374148453,0.103944157467333,0.444230443491108,0.0435717130512872,0.588750981630155,0.0214254700486204,0.605837077459525,0.0217331023235812,0.604221847369535,0.0185747292372412,0.61427451611022,0.0197363429206072
0.000102413,0.314881563805824,0.0950403760526798,0.439977523917799,0.0388869331321754,0.587330248788743,0.0219772579943298,0.606664154787928,0.0216687013844638,0.603935903813539,0.0183505614309727,0.614789518575214,0.0197564752622845
0.000103919,0.316268152113292,0.0858533330383583,0.434917804625285,0.0346739214839462,0.586904846523854,0.0222598597236701,0.607072363822476,0.0215285797070985,0.604072424360714,0.0181290324076458,0.61403067944736,0.0198113691662077
0.000105425,0.316804468835369,0.0769400799616812,0.42996203451138,0.0308994075337619,0.586353987430603,0.0225232066214953,0.607731980350795,0.021201083650565,0.604500377019218,0.017833130712927,0.613008022473423,0.0200258439388786
0.000106931,0.317417422653915,0.0690262676724933,0.425413065468438,0.0280492096313019,0.58551068739874,0.0225904778640537,0.607106394772822,0.0209879427341904,0.604924573858804,0.017431267021465,0.612443695973836,0.0201914467566697
0.000108437,0.316894034835608,0.0613510756390156,0.419773944773339,0.0254085632578548,0.585364024493692,0.0225080440450501,0.607867542707824,0.0207510531285731,0.605270630271855,0.0171336687409814,0.612339632525941,0.0203350540317368
0.000109943,0.315255200786193,0.0545081940622701,0.414243085669291,0.0234179520628556,0.584818400193631,0.0226603711653605,0.608169652637987,0.0204830705014278,0.606164590292248,0.0167850770753636,0.612403324809688,0.020513255838697
0.000111449,0.313746268580572,0.0492240444209383,0.408859545357601,0.0215654614185682,0.585027736133662,0.0227647619324252,0.608325614823826,0.0201738586256872,0.607205547766116,0.0163950833008637,0.612011310425139,0.0207500570166433
0.000112955,0.311872459861138,0.0454703945494665,0.404454391585538,0.0200359055774847,0.585504908406319,0.0228986958265552,0.608981366653356,0.020039804869607,0.606943780560877,0.0161003066575005,0.612317791822076,0.0209999276384654
0.000114462,0.309513222112314,0.0431220797519894,0.400066273465986,0.0189048814335761,0.585922012789979,0.0228606306345953,0.609625981333923,0.0198328031013254,0.607087566096853,0.0158149630468665,0.61230416222326,0.0210674024028854
0.000115968,0.30623578641082,0.0423098431196402,0.396360253206827,0.0178148532272831,0.586043447335337,0.0228461081660297,0.610039232088455,0.0196643972163501,0.606909136377271,0.015597211245125,0.6120073706194,0.021081631304622
0.000117474,0.301974806757463,0.0433789579666605,0.392739708817246,0.0171579281038012,0.586229260828858,0.0226347438230088,0.610360726570601,0.0194487215617441,0.606501671183549,0.0154422537376394,0.611629757954204,0.0212115827627038
0.00011898,0.29690076691289,0.0462646632001474,0.390139213746763,0.0164482261195652,0.586814898101778,0.0222882920468235,0.611405844280753,0.0191848847287233,0.606138186045492,0.0152059084060101,0.611522745095694,0.0214222376186705
0.000120486,0.291672736034553,0.0508260009465543,0.388017942831781,0.0158087901512414,0.586848540900852,0.0220006326071244,0.611404172445146,0.0189213758295633,0.606632288711621,0.0150078493486398,0.611946843299825,0.0214115175709767
0.000121992,0.285917589074961,0.0564448628611184,0.386502336121461,0.0152413333744736,0.588008175315965,0.021505873561947,0.611897268876689,0.018602469241122,0.607252835573886,0.0147788262292907,0.612644983166787,0.0214762103413797
0.000123498,0.280763617311337,0.0636525992224256,0.38658469290281,0.014761377913617,0.588353364500814,0.021052932526382,0.612744904011648,0.0181614926857977,0.607212743687287,0.0146169945278721,0.6129404439732,0.0216289902350033
0.000125004,0.274348341439717,0.0724815172719278,0.388016674187639,0.014239038825537,0.588752423621407,0.0207441545015621,0.612576088049211,0.0178733333578247,0.608230717235412,0.014340530304661,0.612379318523068,0.0215739705356824
0.000125004,0.271506831809591,0.0753124052308201,0.389488815221723,0.0127985427822797,0.586522235388499,0.02293428083991,0.610574106610673,0.0199879833587453,0.606383026822294,0.0162432765446465,0.610091533895294,0.0239254823330524
0.00012651,0.265288114405202,0.0853754810431306,0.392276026140783,0.0122456540574816,0.587111965412817,0.0224825208576752,0.610676448816807,0.019600037898506,0.60615531216668,0.0160507190031617,0.609306136184594,0.0241078122263001
0.000128016,0.258748036745527,0.0968145086288946,0.395363865829365,0.011706304693575,0.58821839835233,0.0220175662233591,0.610988444487506,0.0192317672003807,0.60672253179543,0.0159680972580218,0.608884964953795,0.0240622546000845
0.000129522,0.252148627613985,0.108269333568936,0.400100423812053,0.0112038931120131,0.59016942919616,0.0215707412989504,0.611314314449591,0.0188070725937108,0.606697584957684,0.0158775847103791,0.608579466793781,0.0241177229628871
0.000131028,0.245655591958182,0.119881469736372,0.405840356622799,0.0105797377403972,0.591169735301591,0.0212853859306265,0.611377284832589,0.0182826572945333,0.607019936636332,0.0157938009015786,0.608388195848609,0.0242834825134526
0.000132534,0.23856243758366,0.132424055449065,0.412844746692765,0.00995035430644804,0.591645375644261,0.0208290820377085,0.611994005879332,0.0179023415081824,0.607251877756581,0.0156708126355758,0.608017458480832,0.0241843526379897
0.00013404,0.231759822602847,0.1451853226523,0.41996465809797,0.00937797413805433,0.592098373765106,0.0205041832757504,0.612472131748693,0.0174145865954209,0.607731687110223,0.0154660927805005,0.607625286529955,0.0241310202480997
0.000135547,0.225728038583969,0.157442801074653,0.428488198489294,0.00864960242924542,0.593176870260101,0.0203423937415379,0.612689927626151,0.0169167554579803,0.608156406658989,0.0153839744073788,0.607200494642506,0.0242236617872717
0.000137053,0.220488659857117,0.169489014200256,0.436991007903409,0.00797269532122101,0.593629391460845,0.0200427087700111,0.612756100806645,0.0165449420169601,0.60847728084161,0.0153141214942833,0.606502335557718,0.0242374962610819
0.000138559,0.215479904005809,0.181356328306855,0.445643973635466,0.00727814121248281,0.594291046277383,0.0198260649793391,0.614000183925914,0.016129648982402,0.609741752714119,0.0154433895911463,0.606865804378602,0.0243536823896106
0.000140065,0.211173749615244,0.192482136648767,0.454414778855499,0.00662835252753152,0.594027978268382,0.0196402200458214,0.613900734464838,0.0156668017610557,0.609795414033115,0.0153508292753884,0.607717536190123,0.0243189818218975
0.000141571,0.206682608084464,0.203530079036611,0.463578984323919,0.00594575035937788,0.594792194034462,0.0196076730735364,0.614132423253322,0.0153146216545883,0.609755017502345,0.0152482620565491,0.607950391834831,0.0244327573588265
0.000143077,0.202570188889823,0.213496289358005,0.472614864751188,0.00527102206786438,0.594759995289034,0.0195753650775393,0.614053350496651,0.0148455590228493,0.609633163022601,0.0153485041185458,0.607643606470847,0.024741840983775
0.000144583,0.199617781353014,0.222921235842626,0.481806245015482,0.00467054208690733,0.594716512475326,0.0194744155745148,0.613795973670664,0.0145309936980332,0.609726210260847,0.0153273672097514,0.607671295449368,0.024736557796249
0.000146089,0.197386352786665,0.231820249833119,0.491137276796991,0.00403567440820378,0.595132210738237,0.0192956389214541,0.613596894375905,0.0142652536040833,0.609375554740707,0.0153123884207817,0.607950147815283,0.0248091225293645
0.000147595,0.195734056671079,0.240042703227751,0.500163137273718,0.0035073282625742,0.596109297695564,0.019208172319187,0.613992848022587,0.0138751084838242,0.609786541752521,0.0151903147833461,0.607551783413148,0.0247080843386863
0.000149101,0.194382893937493,0.247740195245828,0.509110262377076,0.00299771833504615,0.596890027222661,0.0191748442070665,0.614018141653474,0.0136036417121523,0.609675830453197,0.0150720900211441,0.606591176609319,0.0247626742677277
0.000150607,0.193560153679711,0.254778667227198,0.516119797541524,0.00252918880111719,0.596094341882838,0.0191253565156518,0.613753146516637,0.0134714314208314,0.609858038511196,0.0150872824927384,0.606073173817639,0.0247437816136701
0.000152113,0.193764606884474,0.260441474184486,0.523742272868555,0.00208064687839956,0.595957441725245,0.0192053502485726,0.614712133929912,0.0132038389153531,0.610823470532622,0.0151098667112612,0.606194088537985,0.024631371323307
0.000153619,0.194580001154998,0.266125642541698,0.531303031613258,0.00169913813617215,0.595449986500972,0.0192049313820442,0.613837637799849,0.0130253047062067,0.611079340486272,0.0150266802615661,0.606514831242365,0.0246037563722842
0.000155126,0.195626210933939,0.270890163404805,0.538457431953054,0.00138443709691655,0.595055243387407,0.0193768965220335,0.613516602134553,0.0128174247929091,0.610586589088352,0.0149417711658002,0.607024473371284,0.0244958108367679
0.000156632,0.197411148410713,0.27436071275289,0.544576841121137,0.00106877484124627,0.595906767359592,0.019203627130736,0.613404188855148,0.0125652888086752,0.61090851740653,0.0148128947914366,0.606950165664432,0.0246060459324423
0.000158138,0.199761521456206,0.277835482621265,0.550160113779309,0.000759012207633023,0.596354789418951,0.019405659883604,0.613583717283751,0.0123092765683077,0.610638221656563,0.014904729474484,0.606225303765656,0.0246594309928393
0.000159644,0.202528534462152,0.280933021646262,0.554579225114521,0.0004876718973016,0.596609237780022,0.0196586030957123,0.613994535768799,0.0121154327749718,0.610586048531204,0.0150678925823787,0.605270463161787,0.0246688733606719
0.00016115,0.205470107257822,0.283733055361597,0.558373142281096,0.0002619182728928,0.598017075476136,0.0197581684418728,0.614166340481709,0.0118815883644906,0.61156638190728,0.0151477463503976,0.606730347693807,0.0246786091916211
0.000162656,0.208216293409925,0.285864005798471,0.561761901983908,0.000113234318970859,0.598973528908505,0.0200165628256029,0.614403551041562,0.0117856268071688,0.611503889302738,0.0152566217945487,0.606983778973632,0.0246150808494953
0.000164162,0.211106276005025,0.286626809841773,0.563422253042151,3.53136479074447e-05,0.600105428182044,0.0203427591816411,0.613510641477913,0.0116570819646009,0.611600663399943,0.015339296686789,0.607302041843667,0.0245843756270296
0.000165668,0.213512310701532,0.287511686617169,0.56499828711878,5.99615733603517e-05,0.600885805939228,0.020649562465348,0.613273462061741,0.0115476302384475,0.612051300606784,0.0154228275221472,0.607768973274146,0.0245032500807553
0.000167174,0.216488876995103,0.286652182217334,0.565662978799512,0.000222508861037209,0.600818171836631,0.021195450938292,0.613426330682453,0.0115759280421725,0.612381855797556,0.0154771326747699,0.60689460505075,0.0245331380096838
0.00016868,0.220168822128359,0.283950809574046,0.565720932140382,0.000503840054758009,0.600646449174348,0.0216602943227424,0.613366336132979,0.0116336136970995,0.612658609403495,0.0156183143962957,0.606335055685887,0.0244023265210627
0.000170186,0.223549630765962,0.279877227338126,0.564365546608343,0.000928470614791345,0.601009016117957,0.0222248398579276,0.613833836338519,0.0117185894202916,0.612851726546818,0.015755913909773,0.605946703175783,0.0244247726487231
0.000171692,0.227104334899147,0.275624344227479,0.56311820395135,0.00159602270405282,0.601479807606006,0.0228164766555267,0.613549809047765,0.0116940024947191,0.613289875287728,0.0157813812218915,0.605484240570313,0.0242096681035572
0.000173198,0.23073661381382,0.269869523222669,0.56127245715166,0.00245612085784843,0.60150593375986,0.02359368224159,0.614466461375026,0.0117692895796389,0.613837662870824,0.0158294426451848,0.604688314731209,0.0241276376539754
0.000174704,0.234741807350816,0.262877693640974,0.557647437749738,0.00352883483254952,0.602267923115327,0.0241929261755598,0.614460096956148,0.0117523908742734,0.613642992723222,0.0158971404112434,0.604530023011598,0.0241372050900615
0.000176211,0.239617319706125,0.254793374748312,0.554148219407561,0.00485388322698045,0.602735046192619,0.0249139973015249,0.614879240514465,0.0118942494823691,0.613790367668848,0.0161783028285827,0.605634999046638,0.0240342968792683
0.000177717,0.24442135452473,0.244793637231446,0.55070481570631,0.00637013603373234,0.60357176800237,0.0258769924115778,0.614920634488828,0.0120087947748897,0.613167826915385,0.0165255263919529,0.605750767269615,0.023973906032689
0.000179223,0.249101865117076,0.233860150668949,0.546050940510785,0.00818828792847471,0.604072328305671,0.0270130559650282,0.615784031434786,0.0121931270745287,0.612574630186395,0.0166497574821507,0.606023511477685,0.023880063146408
0.000180729,0.254151313442543,0.221055772086425,0.540233318376058,0.01024095772456,0.604859803954961,0.0281559339308284,0.61477018893164,0.012449732625593,0.612599216486736,0.0168361005237984,0.605897841097082,0.0239529243849419
0.000182235,0.259112352629991,0.20678740704527,0.534124166711578,0.012611980063984,0.605132103397761,0.0293145201909695,0.614624739472159,0.0126275607930561,0.612762939105874,0.0169715171354122,0.606657000282657,0.0238603490178503
0.000183741,0.264252843668479,0.192597381770166,0.527824337287227,0.0150392162384397,0.605023182833733,0.030350785937168,0.614612929804724,0.0128666058540834,0.614012921402859,0.0171422956789344,0.607011553652318,0.0239076209073425
0.000185247,0.269200609283548,0.177483315283944,0.521020623961251,0.0175214097780699,0.604808024763917,0.0316813631352266,0.615052994458762,0.0130664180901721,0.614045266871773,0.0172831890994098,0.606971076690732,0.0239718834282394
0.000186753,0.274365562517023,0.162842089111382,0.513691590461009,0.0201977825891113,0.604797233371569,0.0327725195874189,0.614724812084926,0.0133289240571741,0.613635001916768,0.0173893858700206,0.607638093832372,0.0239368314585763
0.000188259,0.279069803615791,0.149387240287941,0.506367593749633,0.0229414422677768,0.603710813986301,0.033808492322219,0.615394361534997,0.0134902492247755,0.613199905732151,0.0175271369006241,0.607866267123425,0.0238093892276861
0.000189765,0.283960156937866,0.136629887734791,0.498186040526505,0.0256630314428305,0.603619409574561,0.0350331948215363,0.615687672787432,0.0138348617400199,0.613629852444981,0.0177146628973398,0.607657615533644,0.023724185135227
0.000191271,0.288882328025401,0.125062198472622,0.489928718917717,0.0284396551527649,0.602275834731387,0.0361479164819792,0.615197345616422,0.0140694166206427,0.613423105621722,0.0180212862210234,0.608410343381557,0.0237328755727246
0.000192777,0.292933017182116,0.115310807236447,0.481730708132728,0.0313233395418047,0.60078869646702,0.0373061899950612,0.615175209342584,0.0141283436520579,0.613181496113872,0.0182366842178163,0.609241021262067,0.0234866872126193
0.000194283,0.296976984067595,0.107378079544416,0.473883877066301,0.0340544745739378,0.600366031195712,0.0384628331362849,0.615019666232038,0.0144443211312548,0.613522917828954,0.0184586092569701,0.60882117956377,0.0234521762263016
0.000195789,0.30094037269587,0.101124615212463,0.466737659138295,0.0367766302901869,0.598805731949635,0.0393082525293928,0.615165392372813,0.0147521985424381,0.614766984283591,0.0185785017652996,0.608782311035503,0.0234825597567165
0.000197296,0.305641142719886,0.0971523302614061,0.459822915330195,0.0392532523062545,0.5974282559363,0.0402748981222471,0.615334177019072,0.0150122899049996,0.614655143624894,0.018697791522681,0.608304605860408,0.0234002241644502
0.000198802,0.309196124345874,0.0953170657019804,0.454178052045494,0.0415680423374437,0.596676796388586,0.0410573279804636,0.616511472638549,0.015325019457981,0.614715362197141,0.0189500500255591,0.608826573307522,0.0232848848793111
0.000200308,0.312231281200924,0.0952660024542573,0.448661256249572,0.0436934856672943,0.595718649205874,0.0411831933782428,0.616153340943112,0.0156118562278296,0.614491282922064,0.019152288618065,0.608789120879393,0.0232343925023176
0.000201814,0.314631116214568,0.0971394159625744,0.443300238711205,0.0455669437065646,0.594126267117159,0.0414501015894684,0.615866686178465,0.0157816280333476,0.614545676331472,0.0192525756734949,0.609079758291208,0.0232041517352951
0.00020332,0.31680892716509,0.100922971079499,0.438454410489498,0.0470510541294986,0.592985194502824,0.0418657044991264,0.615724448142146,0.0159684977997813,0.614007183498492,0.0193961440649383,0.609632295138867,0.0232972760334559
0.000204826,0.318993640145636,0.106182129593599,0.434422887439475,0.0485293204344917,0.591896791683433,0.0420303705512,0.61619204807423,0.0162682860951477,0.613870735390439,0.0194994978294709,0.609434949587289,0.0232436185748282
0.000206332,0.320892401003348,0.112502797836659,0.431226609532738,0.0495392842194521,0.590143214414161,0.0417749130533657,0.616856254204687,0.016561657367624,0.614084005229139,0.0197436162433095,0.608810592603871,0.0231353669540995
0.000207838,0.322057757473368,0.120189893224568,0.428547311708185,0.0501257893152835,0.588480763868167,0.0414632347673149,0.617167086635421,0.0169850984775861,0.614932344835392,0.0200255707006188,0.609610965673976,0.0230597855610946
0.000209344,0.322744318962143,0.128531972046556,0.426738074439056,0.0505624414107726,0.586512315045317,0.0409457782258733,0.616776872527067,0.0172925250798329,0.615514303103871,0.0201890695561307,0.609830603785352,0.0229070633597292
0.00021085,0.324032544318193,0.137155283619866,0.425655414846046,0.0509482019142453,0.584961829270617,0.0402452620145874,0.61651968183152,0.0176598608673105,0.614945244216002,0.0202630357114147,0.609795677978548,0.022976162006547
0.000212356,0.325325687660309,0.146547167480443,0.425263056825061,0.0508201169279138,0.583573939735395,0.0394074768473695,0.616109914934555,0.0180240886113994,0.614448861621273,0.0203318615096806,0.610320301860985,0.0230306615900897
0.000213862,0.325861765695854,0.155297734385635,0.425195793647052,0.0505204329901511,0.582925171030137,0.0384710571131126,0.617088029137751,0.0181669631589179,0.614306351026859,0.0204759228922746,0.610565405727875,0.0229404524263325
0.000215368,0.325554294946887,0.16437133831166,0.426560671183108,0.0502197764069589,0.581963634320165,0.037355931037932,0.617244408861241,0.018454541552686,0.614310373177834,0.020684235550684,0.610140462665421,0.0228900363562058
0.000216874,0.325980540658646,0.172923180568998,0.427179629363549,0.0498266051739307,0.581562811240473,0.0363323767552733,0.617533421868721,0.0186213384034534,0.614267719567551,0.0208014094630375,0.61005500487873,0.0229659563440886
0.000218381,0.326400885250193,0.181283283722234,0.428903366827135,0.0489039537538482,0.581087096101328,0.0353859846286164,0.617004373340895,0.0187667204372506,0.614074127268086,0.0208906707799873,0.609548669892157,0.022802113362454
0.000219887,0.326799371200049,0.189044219642668,0.430688738266462,0.0477290242966858,0.581044686727766,0.0341450160679423,0.617435036620877,0.0189000682195892,0.613513367685921,0.0210580660327498,0.609343126788103,0.0227028523666279
0.000221393,0.327185022468486,0.195969844514512,0.431911836163024,0.0464250709678755,0.580896274790715,0.0327498232611745,0.617823567383895,0.0191117921603079,0.613968765116689,0.0212195245119709,0.608921045062372,0.0226915772196912
0.000222899,0.327388738758984,0.20250283770367,0.43326092425106,0.0447828614968587,0.580101529001448,0.0313908543898247,0.616576961862423,0.0192120855917263,0.614181833172379,0.0211130367371567,0.608443209112052,0.0225001611400721
0.000224405,0.32817322676075,0.208347218563843,0.434981369922632,0.0433922530794192,0.580082754020229,0.0299954958074444,0.616065636924097,0.0195063980477747,0.614159311147165,0.0210766708188918,0.608607053034408,0.0224528657097221
0.000225911,0.328519135106583,0.214480182163123,0.436054646964753,0.0415646934939357,0.58067099622831,0.0288294670389912,0.616357170030484,0.0198934657660846,0.614170374120904,0.021246935648901,0.608764955407673,0.0225493762793666
0.000227417,0.329284983950126,0.21950271129404,0.437134715129912,0.039841274215348,0.581446785327692,0.0277611299825029,0.615910786515134,0.0200551341981346,0.615074722069395,0.0214092757098621,0.609398772484396,0.0224532313969417
0.000228923,0.330750991811644,0.223934564295781,0.437839995309896,0.0376921971999499,0.581511419847659,0.0266382369033909,0.61587587930675,0.020227379785075,0.615790795508345,0.0215253640406611,0.60989164615342,0.0224244960466222
0.000230429,0.331926215123977,0.228398815818418,0.439354510515137,0.0358945470375148,0.58127447382984,0.0252286062852556,0.616116523920462,0.0203957936736129,0.615590489299157,0.0215545767378299,0.610070405323278,0.0223523998966777
0.000231935,0.333683756073726,0.232544706864551,0.441660323957295,0.0341562313243992,0.581172556370936,0.0241347021619443,0.615620154414971,0.0206848404056104,0.615499398178896,0.0215830152603708,0.610543640092407,0.0222890117525903
0.000233441,0.335621783901447,0.23613813302735,0.442869004633425,0.0325468778744352,0.581198408700571,0.0231236361550996,0.616188965137993,0.020849445090166,0.616252098988241,0.0216665675984698,0.610801475953775,0.0221880301255721
0.000234947,0.337186380655551,0.2386751230503,0.443803836839899,0.0308871120158634,0.58206556195333,0.0220789246366709,0.615774964721636,0.0209856100070479,0.616252152891706,0.0215959631560597,0.61124543568229,0.0221590550253585
0.000236453,0.339211811190074,0.241111012342454,0.444770056607279,0.029136767077746,0.582219927352199,0.0214373354723477,0.615661514493198,0.021179807353428,0.616287344257352,0.0216036323594668,0.611748559203262,0.02198753245252
0.00023796,0.341350044219341,0.243827239702265,0.445043592174976,0.0276303586507585,0.582638426437644,0.0207917748131347,0.615803156011884,0.021334937760567,0.615730706079895,0.0216332308331931,0.611708560740603,0.0219555472523413
0.000239466,0.343449687021443,0.245983499727621,0.444841337555351,0.0260785829429147,0.583900705748661,0.0202592284318281,0.615492038399886,0.0214261615471342,0.615281860188362,0.0216932539153145,0.612764004652892,0.0218569833951372
0.000240972,0.346362398678259,0.247880559430374,0.444593604879105,0.0246026187551406,0.584545759528324,0.0195398888537281,0.615082107492117,0.0216070435166061,0.61574467851886,0.0217154504908495,0.612778554559929,0.0216336220762051
0.000242478,0.350017031003593,0.249660518315069,0.4436308007393,0.0231769426870804,0.58544667051605,0.0190467779499947,0.614842656132187,0.0215955908646456,0.615846897518082,0.0216499866440522,0.612315631772159,0.0217526891819132
0.000243984,0.353381317459624,0.250558773804167,0.442203842333334,0.0217220020399707,0.585984200373025,0.0186544293258382,0.615492888893958,0.0216366618657675,0.615573020794542,0.0217596744517117,0.61310123942448,0.0217937771537325
0.00024549,0.356315584084262,0.251926547251943,0.441770081346593,0.0203641417114834,0.586762939262813,0.0183830308068012,0.615469132582253,0.0217046713633447,0.615573084275967,0.0216922718746427,0.613074256871283,0.0216693330331062
0.000246996,0.35879835666184,0.252948322015658,0.44152233334111,0.0190007152025694,0.587283991462305,0.0180565491289449,0.614844974642799,0.0217610047123518,0.615270317457646,0.0216732417009598,0.612863924417544,0.0216005389547808
0.000248502,0.36180865610014,0.253204212117966,0.440780253273851,0.0176286426900761,0.587354695719398,0.0175343330034837,0.614616992833796,0.0216907014538021,0.614947559127618,0.0216651066095859,0.613422666545674,0.0215788712256457
0.000250008,0.364725651961749,0.252873505690103,0.440196508889636,0.0164267461088182,0.587916254117519,0.0171223698741545,0.614774857115158,0.0217799057854627,0.615110993070097,0.0217955499518585,0.614148363585734,0.0214616036324217
0.000250008,0.359368170044645,0.25815669744572,0.440008281860479,0.0166672976308405,0.586171471258064,0.018959261856046,0.61244627877682,0.0241556636757698,0.612782481558209,0.0241763322794715,0.61186056422021,0.0238114031542363
0.000251514,0.362155890158773,0.258198428006671,0.439234286085069,0.0157427496942467,0.587492628529593,0.018586321689299,0.612593305130598,0.0243163116504612,0.612582041345383,0.0241754456905777,0.611042805452195,0.0237075636065829
0.00025302,0.364930507552674,0.257563404555568,0.43787649875771,0.0149570522025545,0.587934634905572,0.0181946314391339,0.611817841341288,0.0243719061760203,0.612993812591707,0.0242335945872439,0.610663601010698,0.0236611724654227
0.000254526,0.367992679707224,0.25610073430047,0.437131884399129,0.014116173578466,0.588030714390693,0.0174876414236306,0.611274924385634,0.024509147607222,0.612475303432335,0.024249529658813,0.610758750991865,0.023649845872865
0.000256032,0.37004977960212,0.255299196014942,0.436787190589916,0.0134128276108575,0.58901091870455,0.0170725099318548,0.610820164279863,0.0245649266180645,0.612444005678039,0.0241982261232045,0.611708999534213,0.0235760495212821
0.000257538,0.372954424467503,0.253438774654877,0.435759348519892,0.0128731444555423,0.589798317588962,0.0166441819833844,0.61071160347824,0.0246841215519281,0.612092783973348,0.0240452011070007,0.611849717932645,0.0234442829279287
0.000259045,0.375637459336774,0.252281628021643,0.435189743039893,0.0124257533741096,0.591554705865409,0.0162236225357334,0.610527629108931,0.0246902107722083,0.612685846840175,0.0240547968101453,0.612167802863041,0.0234232311179991
0.000260551,0.378132928569152,0.250218119070042,0.434560908533407,0.0121709626109574,0.593496466655424,0.0159747931363443,0.610327496910535,0.0246406247772577,0.612602774317641,0.0241745797462719,0.612459468398682,0.0231635468527505
0.000262057,0.379874731526744,0.248804391123808,0.433698654668242,0.0120873774567095,0.59503379953725,0.0156652458330748,0.610604857207439,0.0246570170899499,0.613429443453143,0.0241344294733079,0.611981824936479,0.0230888578048311
0.000263563,0.381970744316264,0.246380286745085,0.432777822432155,0.0123320405214597,0.596275504120706,0.0153487295462011,0.610533341014131,0.0248442959068714,0.612985901486185,0.0240032855972497,0.611530814150333,0.0228151944510103
0.000265069,0.383481630836661,0.243769419416677,0.432156146699114,0.0127314810406538,0.598055944041208,0.0149159911980231,0.610743013862998,0.0249808129763548,0.612661925855709,0.0240576377312236,0.611576892533948,0.0226495614242044
0.000266575,0.385042022905572,0.240654101543168,0.431728816882277,0.013308095386384,0.599519243838015,0.0145856835626874,0.611338164306488,0.0249696529326419,0.612708254183916,0.0241617020873338,0.611848903128567,0.0225787744199097
0.000268081,0.38700480476412,0.237527727897765,0.431500254866086,0.0141973757930353,0.601773434878071,0.0142113571608713,0.611166149577047,0.0250445377980899,0.6131140103392,0.0241566050566518,0.611996294232383,0.0224253928152481
0.000269587,0.3881510252648,0.234768340278098,0.430490795347316,0.0151935564768274,0.60428300099934,0.0138948811311019,0.611662623970478,0.0250125222739644,0.612508237156745,0.0242543624655205,0.612344422159261,0.022430343669864
0.000271093,0.388931820044758,0.232218855039176,0.430197231825633,0.0164620128557158,0.60671702744805,0.0135571383709101,0.61133452962412,0.0249900121308886,0.612049709110501,0.0243457415782307,0.612328444693837,0.0221740551637574
0.000272599,0.389506127437775,0.2297154574121,0.429491796806043,0.0179792965443925,0.609708317245139,0.0130959457366505,0.61117192372647,0.0248278006629666,0.611927553812327,0.0244509614241949,0.611445306490516,0.0221414486407048
0.000274105,0.389878828299322,0.227708764624744,0.428389585558865,0.0196282033739047,0.611924440735182,0.0127145891528965,0.611013889752716,0.0248438744078188,0.610745557765743,0.024569222109156,0.611803203739617,0.022037487946409
0.000275611,0.390021336405496,0.225525978241628,0.427634916552279,0.0214770694478874,0.614643867035959,0.0121588217934798,0.610649682605644,0.0247838030217173,0.610472371570928,0.0243890032294401,0.611345583396073,0.0217746512584165
0.000277117,0.390261744939808,0.223378917619578,0.4258993288415,0.0234922878429222,0.617594983781817,0.0116858187469463,0.609868544347361,0.0248448215902131,0.610648021831401,0.024322309482037,0.6112819963216,0.021526160433797
0.000278623,0.390114922387577,0.221132133400621,0.424573691086341,0.0262335427072754,0.619627077075377,0.0112403216082954,0.608977031450593,0.024672534835236,0.611072415017281,0.0241386371508267,0.611524193380057,0.0215388111919915
0.00028013,0.389385738353599,0.219101085287259,0.422607454744957,0.0291191157371637,0.62238516765532,0.0107650022895705,0.608707626448342,0.0247494684228676,0.610227446965078,0.0240484358443092,0.611539741114619,0.021388403246724
0.000281636,0.388529605171529,0.217527006208334,0.421249775606249,0.0320677060449105,0.624187828971608,0.0102275596505278,0.60843587802478,0.0247704437252395,0.61006007648654,0.0239521892805398,0.611154535776527,0.0213502361214455
0.000283142,0.387212802321632,0.216137812108601,0.419561248165837,0.0355593063809553,0.626533739354757,0.0097810083688191,0.607567401638246,0.0248229200741617,0.609427360653658,0.0239076191320983,0.610833637624436,0.0212201347617723
0.000284648,0.386216047877926,0.214806844763623,0.416997301530217,0.0395222060739825,0.629142563188734,0.00935458601852375,0.606828990623669,0.0247429511964921,0.610306070962256,0.0240057882498163,0.611076252611979,0.0210471963542704
0.000286154,0.38521079266552,0.214434833924796,0.413802934248907,0.043730286582727,0.631080289441588,0.00901547182360644,0.606952188285648,0.0246198034057242,0.611054605294821,0.0239964835396725,0.611026664225965,0.0209258945928562
0.00028766,0.383550688456818,0.214388858205161,0.411054704445515,0.0484617649208399,0.633187656118148,0.00874573298760155,0.606952864738961,0.0245873351937733,0.609985460843362,0.0240044796289653,0.611281872682796,0.0208491857529891
0.000289166,0.382035642786854,0.214142380384675,0.407814129342164,0.0537550661593148,0.636022976029507,0.00843523819796556,0.606284862117447,0.0245292180511836,0.610259619394185,0.0239539826547704,0.61155258861255,0.0206516976926031
0.000290672,0.379607645562462,0.214890313193339,0.404145207098817,0.059109082848457,0.638353273261057,0.00814610711250217,0.605679597389096,0.0242832449939306,0.609912458649222,0.0240276223518097,0.612347712458376,0.0205944738748508
0.000292178,0.377599529406742,0.215696469859258,0.399544713896728,0.0649167108289929,0.641276403612187,0.00790325482223675,0.605722147316459,0.0242337327925817,0.608982135627222,0.0238849654808673,0.613569767382542,0.0204496336794953
0.000293684,0.374704049848066,0.216599088803709,0.395520707480381,0.0713521277548666,0.644573024008979,0.00773556137625862,0.605495302246316,0.0241499804029849,0.60960190907711,0.023830302466727,0.613348700708735,0.0203088288511751
0.00029519,0.372171063484019,0.216727406589176,0.390655058477516,0.0786064988854454,0.646552927070263,0.00764684889579644,0.604531046587709,0.0239651234290562,0.609368873641586,0.0236564187746781,0.612899509965076,0.0200645014118954
0.000296696,0.369231860835608,0.216412316592293,0.386047060226142,0.0859300575181786,0.648210350339588,0.00757842450676424,0.605248800506381,0.0241614806684111,0.608707793816855,0.0235361757032622,0.613651252939576,0.0197253336112468
0.000298202,0.366017440254181,0.215834609420484,0.382339505085764,0.0934182578196555,0.649905043866034,0.00760284703699908,0.605586143131158,0.0241549503558544,0.608850251348789,0.0233715179367105,0.613761442021546,0.0194676146067527
0.000299709,0.363010035767661,0.215173044369007,0.37862858026513,0.101964721984831,0.651936328744217,0.00757228154137715,0.605053621413877,0.0240038192528331,0.608921621421939,0.0233324550794395,0.614192109779244,0.0191623032585779
0.000301215,0.359388421821719,0.213541918043908,0.375241751032762,0.110479085084924,0.652859324512485,0.00751468033366378,0.604720760348682,0.0240587652139115,0.609322929049605,0.0231998007721937,0.614117118780067,0.0190130062283442
0.000302721,0.355927353054286,0.211684176153817,0.373273951622402,0.119535283283363,0.65328483751014,0.00756301185175735,0.604490139863953,0.0241111482254252,0.609075029312003,0.0231054204625267,0.614187171949947,0.018886164088028
0.000304227,0.352853524335322,0.209573557922865,0.371326876831592,0.128785355634918,0.654382236042388,0.00765744300564865,0.604019219776471,0.0239909763567983,0.608645209328177,0.0228775332354764,0.614027370077291,0.0189181067920334
0.000305733,0.349804788010364,0.20693288590187,0.369166529295298,0.137901694717275,0.655748304158453,0.00780215045338958,0.603739582514444,0.023844115038073,0.608979961389234,0.0227983283248172,0.613686505145418,0.0187561856287568
0.000307239,0.346168855472069,0.203129282430696,0.368512925297577,0.147422028572128,0.655067750847769,0.00796656804881135,0.603399241729805,0.0239418897320554,0.60870933978051,0.0227492793734853,0.613490450099806,0.0185803074706283
0.000308745,0.342763695199423,0.19943865332447,0.368148342679214,0.15679435544064,0.654843230775175,0.00815433546500254,0.603451909575447,0.0240154552123137,0.608813825420547,0.0226533125275104,0.613097314024975,0.0185078330999441
0.000310251,0.338883602738837,0.194848885770214,0.368893436305527,0.166156866587436,0.654208686663041,0.00829052391561846,0.602891182273616,0.0239629824038873,0.607606639799045,0.0225164052519898,0.613185501959676,0.0184871335378254
0.000311757,0.335890869589207,0.190230181615218,0.370595472163999,0.175109644893144,0.653174408760188,0.0084746066031179,0.60262889569365,0.0239024791173963,0.607297653946278,0.0224294983723067,0.613203488031861,0.0184421987590671
0.000313263,0.332452328770299,0.184404650119189,0.372508982483957,0.18400522600205,0.651688171804439,0.00874799775912764,0.602035718164927,0.0238903502893148,0.607136795828256,0.0222890914510695,0.613277052533784,0.0185261079978016
0.000314769,0.328977752746128,0.178315055031141,0.375447696264429,0.192778487483381,0.649886663164484,0.00905791524995027,0.602049900239409,0.0237858516311132,0.607144117546877,0.0223106701213919,0.613685597767618,0.0185250293961395
0.000316275,0.326582409389108,0.172608199506435,0.379819930763543,0.201299759809191,0.648331596722284,0.00934223635296075,0.601737892734795,0.0237846098106196,0.606617545601374,0.0221006923641052,0.613843942342672,0.0185220175197591
0.000317781,0.324125276766168,0.165862557757739,0.384355215057611,0.209218831052762,0.646807603010921,0.00960373365518489,0.60115614135866,0.0238160740984788,0.605777379109866,0.0218396985018395,0.613908075055827,0.0185538221167128
0.000319287,0.322081981137786,0.159433431303976,0.390296369476185,0.216599247249734,0.644684400892201,0.00986987207213061,0.601340542390332,0.0236075894120717,0.604964465217833,0.02184688087861,0.614553899956582,0.0186329526208746
0.000320794,0.32103002208865,0.153125540442421,0.397129624949765,0.223734114106297,0.642063468963167,0.0101955324390845,0.600430876456872,0.0235221800460222,0.6049989370326,0.0216262710642807,0.613979498813661,0.0186240704343572
0.0003223,0.319997943959831,0.147161522281004,0.40420098099312,0.230308823646505,0.638129925689756,0.0104949578677013,0.600588413220649,0.0234341762241262,0.60444496461311,0.021542587542957,0.613512666127831,0.0185090763821302
0.000323806,0.320355858496447,0.140669501170634,0.411730488844365,0.236397984842213,0.635766946699856,0.0108243382003054,0.600491260393903,0.023289960184141,0.60405418266264,0.0213841346733023,0.613451632035661,0.0186058294666033
0.000325312,0.321022504375145,0.134924705339956,0.419095845709869,0.241145811058424,0.632378714107569,0.0111996132131491,0.600727156965544,0.0232407891118471,0.604727214283483,0.021234820882984,0.613139259829698,0.0186500157362975
0.000326818,0.321545656098217,0.129380170889352,0.42750488756289,0.245852274966064,0.629271596418899,0.0115914454633734,0.600850138003287,0.0232133238107476,0.605165669415337,0.0209674607964457,0.613310084351812,0.0186753025076042
0.000328324,0.321560381808198,0.124718467437292,0.435313218012453,0.249628603284661,0.625929215324266,0.0120774455295333,0.600986443312661,0.0231280109478921,0.604879312920531,0.0209131409158648,0.612510902732143,0.0187838980233579
0.00032983,0.32269285867245,0.12039480368513,0.442415976599172,0.252890190221072,0.623478607833789,0.0123690734631615,0.600630959145372,0.0230360492532853,0.604787143306477,0.0208885738665955,0.612586022020484,0.0187974368937677
0.000331336,0.323928359557393,0.117097800328836,0.448856689063957,0.256000721805948,0.619920681689399,0.0127553524279203,0.601085434512141,0.0230888125504439,0.604883308858182,0.0208094015048124,0.612666288515716,0.018775456328422
0.000332842,0.325103771258667,0.114153390221967,0.455356983388722,0.257343939339637,0.616338094324113,0.0130072230606954,0.601319056476479,0.022930401576798,0.604489065772474,0.0206116100005535,0.611866378481879,0.0188565984336605
0.000334348,0.326542618596731,0.111942062135257,0.461552918653572,0.258761980789969,0.612979232448771,0.0134391721753129,0.601611643711275,0.0227953242663632,0.603602989020071,0.020572222674935,0.611841488837398,0.0188048346058588
0.000335854,0.327907633663391,0.110458380421943,0.466521175220942,0.259140834383333,0.609522982245803,0.0138472039080524,0.602410380027411,0.0226562582219973,0.603045106879874,0.0202174183949788,0.612689893727981,0.0188236537586206
0.00033736,0.329508052441645,0.109826735390537,0.470211086868502,0.259250414452189,0.605881543862839,0.0142712674803583,0.602275031781065,0.0224247287885137,0.60315305517269,0.0198549216693643,0.613325265920767,0.0187695562260843
0.000338866,0.330399412747084,0.109534254107669,0.472573373697225,0.258725537174073,0.602661657027824,0.0147657651460648,0.602499408010236,0.022248151222779,0.603894882552695,0.0196926796089901,0.613427972769807,0.0188840333142554
0.000340372,0.330596167107207,0.109943066720816,0.474082926027856,0.258391831355507,0.599262515773606,0.0151887485872972,0.603593299654765,0.0220838085346575,0.60328813354171,0.0196362400435537,0.613278465463014,0.0189496709470307
0.000341879,0.330689084453023,0.111067881158769,0.473399100265396,0.257367673578236,0.596077547171248,0.0157558941414887,0.603258502981237,0.0218868365560386,0.603096223746731,0.0194602798814126,0.613302098288281,0.0188880882182629
0.000343385,0.331105542204301,0.112860738356566,0.471713003989297,0.255814495351962,0.593153247335742,0.0163881487881331,0.603750610767885,0.0217321283676443,0.602741620424299,0.0192140286457303,0.613028459857449,0.0190708884577222
0.000344891,0.331048374715623,0.11483283141503,0.469644966806379,0.254083009079683,0.590360763288593,0.0169762114905674,0.603842419161729,0.0215993196163252,0.602796952484941,0.0189726771437679,0.612580157384382,0.019077164730019
0.000346397,0.331271957025372,0.11698345284124,0.46560830171241,0.25122059873857,0.58839634586981,0.0176234813943292,0.604250198190668,0.0216638927263017,0.602448090617954,0.0188774890274198,0.611962511648043,0.0192929162607871
0.000347903,0.330451922669932,0.119837273192773,0.460955563834082,0.248033693566746,0.586167077447743,0.0181314239047992,0.60517721571818,0.0215293699130101,0.602925688389776,0.0187288719941702,0.612355823832269,0.0193336131049549
0.000349409,0.328863541247058,0.123132033628363,0.455558736532465,0.244537907228087,0.584000735599756,0.0185563697639023,0.604996633942024,0.0214591091159588,0.603083894398352,0.0184443937924472,0.612365273566236,0.0195654329447382
0.000350915,0.326785900582548,0.126903061747274,0.448110153886814,0.24031925382891,0.581874971501835,0.0190761973964734,0.605404036841545,0.0214537466691479,0.603280531592037,0.0182548065443088,0.612220380538747,0.019803466462365
0.000352421,0.324777855330367,0.130796119503971,0.440091733372331,0.235671662876921,0.580876263378931,0.0195137163709287,0.606127747346871,0.0213575123278067,0.603397821652756,0.0179732301618838,0.612992293726842,0.0201188479561957
0.000353927,0.322252198961738,0.134931543978783,0.431082832077886,0.231415651832774,0.579616255635256,0.019923422810971,0.60657621200694,0.0212275042503271,0.604525011643141,0.0177250988418791,0.611937619689198,0.0202731764691407
0.000355433,0.319095254913597,0.139927227146589,0.420248287196938,0.226505606519517,0.578391059439487,0.0203079170795472,0.607597584247414,0.020969999211704,0.605485879860549,0.0173851845055065,0.611927067578685,0.0203929389039667
0.000356939,0.316030427234414,0.14442683175997,0.408824004595922,0.221630621474086,0.577423578342454,0.0204477579427279,0.606731544048977,0.0206968011884829,0.605639145543359,0.0171254592242704,0.612357860081089,0.0203774691494826
0.000358445,0.312724319871873,0.148924976849524,0.397020915053566,0.217075428635468,0.575908141548295,0.0206513442180492,0.606848992935587,0.0205234902740138,0.605009937175938,0.0169934937954628,0.611604616634151,0.0203524134023232
0.000359951,0.309818356192934,0.153747455688338,0.385274928133025,0.211748354175781,0.575036656795775,0.0207616738031253,0.606569100815221,0.0202746492250816,0.605141709862874,0.0166704451592567,0.610917584413742,0.0204979109680442
0.000361457,0.305907485688985,0.158604466182335,0.372548086361373,0.206830828617913,0.576107178269539,0.0207084806616228,0.607181775608601,0.0200895886267099,0.60574626813641,0.0165434778505255,0.611124345260264,0.0206598426970532
0.000362964,0.300890963630292,0.163196725985264,0.359135470021086,0.201390344974227,0.576357498925693,0.0206941948638039,0.607533323941931,0.0199138413312969,0.60612747140144,0.0162251503009229,0.611763397366338,0.020901971999798
0.00036447,0.296462993890486,0.168100529888352,0.34552576896396,0.195646552557335,0.575730524831627,0.0205862876613723,0.608170434937355,0.0196860586641182,0.60641975551703,0.0160440820338417,0.611708096634956,0.0210491994626295
0.000365976,0.291263445749179,0.173016477965382,0.331361849863937,0.189434381958798,0.575813270004086,0.0204226074286517,0.609127580093509,0.0193851142554554,0.606869573516446,0.0158291807122709,0.612238726459688,0.0212189453954319
0.000367482,0.28589433856801,0.178063466105738,0.317024166734083,0.183986183329509,0.576094849302628,0.0203296451721796,0.609295668668156,0.0191254596562621,0.607079971679591,0.0155748819345394,0.61242472021745,0.0212916374559925
0.000368988,0.280630849352036,0.182482292287377,0.301666439326018,0.177894687224825,0.577030137027975,0.0201036616245949,0.61025460644093,0.0189187479291215,0.606593098832288,0.0152120341381437,0.612481202432239,0.0213759012178179
0.000370494,0.274859037291372,0.186534572183103,0.286193927111259,0.171778961405824,0.577736600147652,0.0198781297459072,0.610745662807401,0.0186496509530453,0.60651751253899,0.0151801661641319,0.612222734376897,0.0214742715981912
0.000372,0.269079513152152,0.190866465276293,0.270443893315699,0.165922063877266,0.578220705028627,0.0196519243685083,0.611165037236714,0.0184657976578283,0.60745628471555,0.0149973630502628,0.612340083730983,0.0215091981933526
0.000373506,0.26305501816645,0.194912584152519,0.25448822400822,0.159834381231024,0.57887186118424,0.0192964565682685,0.611340619347012,0.0181702099593052,0.607931995251736,0.0148216379216703,0.612900660365551,0.0214309284734874
0.000375012,0.257509396499277,0.198605428477558,0.238626464701911,0.154316978905357,0.579130897109523,0.0188701823924161,0.612097015211226,0.017826563243139,0.60866862434029,0.0147723753942948,0.612452047242003,0.021489496427316
0.000375012,0.253156703837372,0.202847701373787,0.238802474462366,0.154198560527491,0.577105477838237,0.0209826635814615,0.610070637641414,0.0199533790543019,0.606830922725869,0.0167156190456646,0.610198505685931,0.0238342232076244
0.000376518,0.247569766841429,0.205896425648665,0.2233120896851,0.149241633959452,0.578336759179395,0.0207731137068348,0.610980122947962,0.0195543043549757,0.606969868391444,0.0165490065664558,0.610128528648137,0.0237822906087443
0.000378024,0.241602385410517,0.208913831710381,0.207096620303985,0.144085173812592,0.57820746376206,0.0206328153058331,0.611829470245165,0.019275897448943,0.607124096322353,0.0164336507885867,0.609443662227511,0.0239729552583229
0.00037953,0.23608148203982,0.211526654244976,0.190584244398317,0.139402946129623,0.577915679516805,0.020280599645571,0.611927915801521,0.0187845220637135,0.607354982357787,0.0163554135311889,0.608638743651998,0.0239781643893025
0.000381036,0.230396998946478,0.212329660783204,0.173914623811404,0.134494907787605,0.57814425918633,0.0201605701658683,0.612289983275133,0.0181599959329206,0.607989657277086,0.0161748528373291,0.608358092235391,0.0240071392374234
0.000382543,0.225450243700922,0.213273722395622,0.156945486662065,0.13064013853835,0.57891249080885,0.0200216069986612,0.612121929571485,0.0178450495762457,0.608244906933926,0.0161498366550155,0.607763330126137,0.0241404448520963
0.000384049,0.219910450920307,0.212735080172679,0.140714727214599,0.127382678553416,0.579129545946737,0.0198804072381324,0.612135390452969,0.0174764232415853,0.608922452452499,0.0161328244060817,0.60845598410577,0.0241835761786915
0.000385555,0.214421320225043,0.211416542192496,0.12405443413157,0.12377974914627,0.578826403771962,0.0197435341741859,0.612459160365775,0.0170993771019302,0.608881729418952,0.0160868521360107,0.608587030306887,0.0242779474418937
0.000387061,0.209531776773421,0.208651265221388,0.107662930015122,0.12104748837354,0.578633953708405,0.0195677101027524,0.611915975304455,0.01664512588699,0.608987303025147,0.0159339400993932,0.607766299611467,0.0243210480408407
0.000388567,0.204703422624938,0.204610210611599,0.0920651323903995,0.118036095242213,0.57845757327668,0.019569777193701,0.611630120910398,0.0162507396289143,0.608640979940533,0.0158138723653446,0.60803974356873,0.024217123126112
0.000390073,0.200198338371433,0.199715785743421,0.0771671259252499,0.115486581951361,0.577961700460445,0.0194691520943588,0.612134788280541,0.0159316678487444,0.608251394776263,0.0157163570802422,0.607541351274831,0.0243304229817586
0.000391579,0.196068978488923,0.192861689211405,0.0632043319440813,0.113261606556083,0.577945866948994,0.0194669808540385,0.612347882588463,0.0155286869467422,0.608192659007798,0.0156546952585885,0.607558161126721,0.0242676377165643
0.000393085,0.193046363225598,0.184930954248411,0.0510340870323251,0.111031308562832,0.578421588025934,0.019471591825304,0.612102930522255,0.0152021008745162,0.60837785003451,0.0156035718159234,0.606656313568873,0.0242354793055215
0.000394591,0.189814652273993,0.175932383995757,0.0410654557538061,0.109135226613666,0.577820268491668,0.0194977729212417,0.612035134937234,0.0148742992952261,0.608920194728313,0.0156557255925209,0.606939168166271,0.024275441097173
0.000396097,0.187395866717299,0.164928127078174,0.0334970277232785,0.107406452852664,0.576983238490069,0.0195534931597107,0.612691679612337,0.0144310635129066,0.60915415963003,0.0156813651322573,0.607471376251907,0.0243046366721446
0.000397603,0.185705623977575,0.153695892219132,0.0289373625561443,0.105150880586459,0.576747918847794,0.0196303331401031,0.613043249219134,0.0141186468516439,0.609501407015267,0.0155734352962193,0.607066839927442,0.0244623994133777
0.000399109,0.184316667793245,0.14167726122984,0.0278127592663965,0.102573495995615,0.576204411454559,0.0196922481122873,0.613648763622373,0.0139292650050343,0.610032471606311,0.0156134805346046,0.606562160486814,0.0244798310866727
0.000400615,0.182907853113302,0.129833617918237,0.0306803802097831,0.100315375288241,0.576089406678831,0.019781408537372,0.613963001567204,0.0135580693592675,0.610319149890464,0.0155934191102706,0.607256920187132,0.0243805778399091
0.000402121,0.182542204266319,0.117346706036019,0.0373529791093756,0.0976577061935647,0.575417765261187,0.019950789006833,0.614186129579092,0.0133518108111085,0.610924156319564,0.015577258399699,0.607216505661188,0.0243669207679667
0.000403628,0.18235413536468,0.105015613536719,0.0477901154326841,0.094813333635021,0.575408461645511,0.02001723647713,0.61426387915633,0.0131208434452328,0.61167387798848,0.0156106088351192,0.60652277685919,0.0243392474827646
0.000405134,0.182861779130638,0.0934820861384686,0.0623453695587118,0.0916826045833779,0.575720766736616,0.0201691503369178,0.61471891491989,0.0129085416625594,0.612215160214468,0.0157104828990747,0.606988054334214,0.0241374435932634
0.00040664,0.183648572824679,0.0827011082208039,0.0800587471880178,0.0890377654525555,0.575566132255238,0.0203077792531953,0.614356652602671,0.0126202275875187,0.612256070313321,0.015698534510411,0.607454107215404,0.0241589953819663
0.000408146,0.184687487934432,0.0731072024185554,0.100510975698532,0.0857632206468486,0.576322138627102,0.0204293871699185,0.615058687548221,0.0124346545921449,0.612614267420088,0.0158182156792538,0.60740075286076,0.0242960902481418
0.000409652,0.186111462610589,0.0648399456256522,0.122991209634965,0.0824357541536357,0.57702072982056,0.0206087023406639,0.614717449350894,0.0122445164552814,0.613550409833125,0.015870749301297,0.607382270247831,0.0243281666888837
0.000411158,0.187770338842325,0.057974043209608,0.146277435539955,0.0789663965416057,0.578197591913449,0.020745514619936,0.615546393554561,0.0121902258965764,0.61281723456499,0.0158160715383697,0.607130174904523,0.024433007872489
0.000412664,0.188872520455746,0.0528037112119462,0.170258186893368,0.0759904263032086,0.578911249862795,0.0209790759316135,0.615483754490103,0.0120900156867053,0.613103608698464,0.0157633512837276,0.607074766471138,0.0244489439396064
0.00041417,0.190711107239996,0.0492422326462559,0.19358854128443,0.0734078271041056,0.580172905855349,0.021326104711784,0.615888027765576,0.0120263614485696,0.613997735684906,0.0158632301309852,0.607434098252392,0.0243478925690506
0.000415676,0.192009025475339,0.0475039177248704,0.215634843656911,0.0715850613476394,0.582561712806999,0.0216160241618722,0.61537793244396,0.0119833105611514,0.613685105239022,0.0159486566595698,0.607032063921594,0.024311845414367
0.000417182,0.193798395853471,0.0475745516199053,0.235437374528,0.070863387199206,0.5830906155466,0.0219478158080318,0.615567000036582,0.0120230317766532,0.613494680076906,0.0160247236533061,0.606255905894307,0.0242436457130115
0.000418688,0.196014942365477,0.0496096236643376,0.252614454804095,0.0710427941905519,0.583776483559986,0.0225666916682627,0.615564124896748,0.0120705794769686,0.613981476506499,0.0161819215997775,0.606242729208224,0.0241929385558891
0.000420194,0.198120817904669,0.0531902702866016,0.267940625585589,0.0721368383934263,0.586597437718896,0.0229731615223975,0.614625226773884,0.0122174451095097,0.613887186167538,0.0159826981002573,0.606802322180512,0.0241194979199535
0.0004217,0.200399096297475,0.0582489920013531,0.281634615906857,0.0745454004355235,0.589032070730496,0.0235091274728219,0.614068012154852,0.0123383994268371,0.614408175397642,0.016087955985829,0.606462436020504,0.0240242136494711
0.000423206,0.202500631563214,0.0646726917720123,0.292612396450304,0.0779412946981149,0.591327747632059,0.0240942504174269,0.613574508599955,0.012494358430604,0.614546706378726,0.016196553254835,0.606023539071423,0.0239752822212047
0.000424713,0.20503182017329,0.072253028019039,0.302669366605795,0.0820075344876915,0.594803955864627,0.0248307076243918,0.61332329739883,0.012591342099834,0.614223356592597,0.0163408988250836,0.605928804989443,0.0238830144970548
0.000426219,0.207524986461203,0.0805444306485815,0.311880993012857,0.0874025068324829,0.59786441744756,0.025671401387371,0.61335961071956,0.0127195122786171,0.613586401851276,0.0164024825220536,0.605744831250818,0.0239423575897341
0.000427725,0.209614106352886,0.0899533620172742,0.319897507426651,0.0936947618146671,0.600449430485841,0.0265110017934668,0.613858073574551,0.0127968303811048,0.613278492235382,0.0166535003314243,0.606193704868548,0.0240936218532694
0.000429231,0.211693838332653,0.0997826055573114,0.328499654130293,0.10081926473481,0.602436409392771,0.0271949505795452,0.615054256413768,0.0128513569645242,0.613161024770616,0.0168241587155957,0.605921671467545,0.0240027851705789
0.000430737,0.213486903082625,0.110314630464965,0.337361932594743,0.108255757114914,0.605454639820452,0.0280718482757309,0.615311105676249,0.0128401950778805,0.612829472946166,0.0168701617724861,0.605661527851975,0.0240174634184908
0.000432243,0.215351490876942,0.121510225533187,0.346164140174509,0.115903103895308,0.608853105596109,0.0291059268573264,0.615522693949794,0.013031366677411,0.612483408203288,0.0171525175368782,0.606105408830555,0.0238404542430799
0.000433749,0.216957465886739,0.133150632883992,0.356198286494943,0.123275547286239,0.612399656443032,0.0301639807065345,0.615502698554229,0.0132068244003912,0.612441345471855,0.0172999297718372,0.606443037122609,0.0236909517127661
0.000435255,0.21921324259249,0.144648053827389,0.366653109905866,0.130384746283901,0.615897669163186,0.0313365970085357,0.615081605998821,0.0134145979077131,0.613314645900459,0.0174203286209154,0.606289611932812,0.0235540009753345
0.000436761,0.220636688754508,0.156608140101225,0.377415008502365,0.136860276094488,0.618932795864784,0.0324434157943892,0.614916029410787,0.0135590109566394,0.613572862857645,0.0176161287866985,0.606902423016417,0.023435061755204
0.000438267,0.222747836327915,0.168653858208794,0.388576392562272,0.142835487358,0.621730614192066,0.0336324973005109,0.615124532124117,0.0137153779907235,0.614460337968552,0.0178865394324525,0.60672647107215,0.0234754328661338
0.000439773,0.224281591485543,0.180176986950074,0.400191706960108,0.147722131785491,0.625270422587981,0.0346626618054976,0.61537239353515,0.0139673579958958,0.61485468335138,0.0180542987430391,0.60715684104281,0.0234394812644257
0.000441279,0.226420689997561,0.192360835891441,0.411217727908296,0.151513602277667,0.626581374238119,0.0359534679440177,0.615912915297071,0.0142016014746987,0.614836958152346,0.0184287718174257,0.606885761168508,0.0234640534501232
0.000442785,0.22847987184291,0.204939364343883,0.421853980794577,0.154507775748473,0.628624274060587,0.0369938544631938,0.615866384483152,0.0144367077101405,0.614319184125896,0.0186520382416799,0.607298106212467,0.0234109112256781
0.000444291,0.230251010894095,0.216508917026655,0.43313949339958,0.15662387823178,0.630792075347452,0.0378497784101756,0.615134110129561,0.0147163358845578,0.614282217447693,0.0188772647692904,0.607608080730748,0.023285233943049
0.000445798,0.232623853059544,0.227693809074859,0.443462471554864,0.157308812181088,0.631561466765676,0.0388700735815712,0.615340678372144,0.0151530882015445,0.613781513415677,0.0190319038775723,0.607678664689104,0.0232481360651559
0.000447304,0.234146889279241,0.239426511243954,0.452791294575153,0.157312301561872,0.632075934920909,0.0395121538596915,0.61530360924584,0.0153541240307993,0.614147872558357,0.0192963755448879,0.607867302724621,0.0231580615460478
0.00044881,0.23605302943693,0.25018365579728,0.461116379574309,0.156237428650086,0.633246783568003,0.0400967293631127,0.615825241956013,0.0156240532412902,0.613501866267967,0.0194799230782866,0.608896244527401,0.0232174722313736
0.000450316,0.237546855469894,0.260255486092355,0.467999806809875,0.15407492631714,0.632704132269232,0.0406065861544341,0.61614103376633,0.0159626004372385,0.614355474698136,0.0196582928578917,0.60927207172876,0.0232298554280106
0.000451822,0.239222336480696,0.269799029439224,0.473969137949746,0.151291011580547,0.632939406031176,0.0411015280428508,0.61617323691095,0.0163012073380947,0.614339960217723,0.0198049584928117,0.609055658256681,0.0232993756812755
0.000453328,0.240604519672984,0.278432582203925,0.478914845896106,0.147866556358002,0.632220191528683,0.0413057849470781,0.61664204926113,0.0166350745158656,0.615467146027091,0.0200532112853623,0.609633199277414,0.0231133380929342
0.000454834,0.242084642548045,0.286891492373005,0.482928106136416,0.144257717528596,0.630137965282929,0.0414363289766045,0.617680629647285,0.0169299085484982,0.615093596728241,0.0201167981169486,0.609816772633476,0.0232212350802124
0.00045634,0.243709042351794,0.294424314944302,0.485260288501746,0.139870809294587,0.627394336904202,0.0414623870027542,0.617457396005488,0.0172075416464099,0.615264199363176,0.0201731265778353,0.609572429535199,0.0231391272844408
0.000457846,0.245849287081248,0.300351020912031,0.486845271672451,0.135252777651188,0.623923867847188,0.0410462373964299,0.617141370134406,0.0173741699038814,0.61552796606054,0.020361192275356,0.610337730858966,0.0230985231978589
0.000459352,0.247752348818379,0.305124700950571,0.487199457403332,0.130547293050824,0.620339689634836,0.0407749403657872,0.616560289911129,0.0174956332939029,0.615934424372037,0.0206113672936508,0.609913958527116,0.0229508005708203
0.000460858,0.250210713886173,0.308631783227344,0.486448605241403,0.12614556777093,0.616575586296775,0.0402525816521701,0.616169560939949,0.017770044406857,0.617121195153879,0.0207580515561487,0.609603883399645,0.0228504926491637
0.000462364,0.252898570031076,0.310942314787793,0.484968138577423,0.1212423167216,0.611868000853749,0.0394779812692346,0.615592364553927,0.0180377604988777,0.617028137662803,0.0208880065625353,0.610053363856975,0.0228361776091211
0.00046387,0.255691905086971,0.312188087063865,0.481897335729772,0.116891174508232,0.606770622251571,0.0384916217593587,0.615670074610213,0.0182061507328599,0.616692776484104,0.0210427527457132,0.61093522077191,0.0228174043401277
0.000465377,0.259216891131363,0.31223571147234,0.477726249830693,0.112491985256102,0.602157431937344,0.0374929669748958,0.614977051007959,0.0185079536949884,0.616797912893977,0.0209961433082649,0.611531190788382,0.0226112546028474
0.000466883,0.263045238211256,0.310831286380598,0.472476422835682,0.108217843566583,0.597635041070364,0.0364060810037063,0.61526069636162,0.0187525857329732,0.617256444123492,0.0210205806025843,0.611953574379877,0.0224463016610361
0.000468389,0.268032363072287,0.308825496121342,0.465792147822261,0.103641503756204,0.594127348895678,0.0353856903376346,0.614319865457323,0.0190222283037629,0.616906953653659,0.0211182971900907,0.612519941966137,0.0224308578170144
0.000469895,0.272645138452581,0.305238528831766,0.458244247846307,0.100020184386669,0.589402195287036,0.0342814196689717,0.614976591550234,0.0192559920504336,0.616973925464677,0.0211611300130721,0.613096185033611,0.0223760051333715
0.000471401,0.277826824105371,0.300841836973493,0.449666316707819,0.0962713283295451,0.585724718166415,0.0330158948495874,0.615245335274115,0.0194634275396782,0.615983094456623,0.0212919843203402,0.613039055580457,0.0222391396367617
0.000472907,0.283196761669195,0.296102016323001,0.439745450689702,0.0926798812817571,0.581956088531722,0.0317654435652437,0.61482971054385,0.0197518862067011,0.615037124901722,0.0213599070809021,0.61300218348309,0.0220851424422414
0.000474413,0.288754373147104,0.290564273448083,0.429064852537678,0.0893108304099788,0.578796623833956,0.0305302539623874,0.615005771678548,0.0199971798585221,0.614723058223035,0.0214045806665832,0.613153954908991,0.0221296797777888
0.000475919,0.29530011183829,0.283835786142889,0.416234134368313,0.0865963773882828,0.576307174547733,0.0289611687717778,0.615227811010863,0.0202087225563705,0.614789489187849,0.0215308892180319,0.613524500346201,0.0220891930386159
0.000477425,0.301349395799875,0.277313243013895,0.402286990944786,0.0841910443388963,0.573631909142214,0.0277732554239604,0.614830112397058,0.0204036805509132,0.614934302989244,0.0214337745742669,0.613776245399314,0.0219374660648825
0.000478931,0.30696611993707,0.270819735452622,0.386254184883905,0.0826677313391084,0.572232750371772,0.0265027016425116,0.615090266436622,0.02058696151845,0.61438689943192,0.0215535017343551,0.613132603979018,0.02200504594526
0.000480437,0.312976967897891,0.264404943903936,0.369009522416004,0.0815926781639386,0.572074378177387,0.0254215593380944,0.614561227504377,0.020648390169363,0.613766605750563,0.0216150130261114,0.613379833662216,0.0220446077608941
0.000481943,0.319226542643213,0.258343317177346,0.350225680438557,0.0809786510470979,0.572106932377775,0.0241578696048705,0.614784170432826,0.0206625541453428,0.6142599460071,0.0217054844510276,0.613845275397642,0.0219829943536749
0.000483449,0.324584693218316,0.252622776494032,0.330810012363366,0.0810219194765074,0.572133057929905,0.0229085746083412,0.614446893795035,0.0207368799789909,0.615334593234161,0.0216484870910894,0.613273469880656,0.0219421744781654
0.000484955,0.329548159262906,0.247472977782733,0.3090543892803,0.0816738756573012,0.572776626757989,0.021894791345867,0.614398850422344,0.0208482939649706,0.61626772665488,0.0218176509283717,0.613431734799384,0.0219262691965679
0.000486462,0.334482113111801,0.24315834626605,0.286487206281884,0.0832564337110146,0.573770048907727,0.0207336463320538,0.614505387218129,0.0209639144909156,0.616072822243695,0.021911788933732,0.612715882685883,0.0218791344184868
0.000487968,0.339534991370518,0.239603233640217,0.263058836731676,0.0853495060843796,0.574921678552057,0.0196789331905619,0.614969223195193,0.0212947451062673,0.615739106059112,0.0219035608535557,0.612455595030595,0.0219773994717101
0.000489474,0.344546303096983,0.236315324518661,0.238531125398505,0.0880939303610578,0.576746656148935,0.018734675623941,0.615050967351953,0.0214903702262209,0.614781700673874,0.0220180360936202,0.612119842694761,0.022043850987181
0.00049098,0.348086700525029,0.233609348733683,0.213638874550701,0.0917977810662028,0.57804080801657,0.0177137510727172,0.615492567360066,0.0216058495536293,0.615660082844306,0.0220934197619987,0.612188069914382,0.0220492742239681
0.000492486,0.352058542715244,0.231806587811128,0.188504653050488,0.0955777413532307,0.579821375704806,0.0168702127216934,0.615653691741077,0.0218097767879053,0.615361427220113,0.0220695787885016,0.611598444552464,0.0218025441212732
0.000493992,0.354981308736764,0.230646206629673,0.163093692016674,0.0999548731838176,0.581154909881041,0.0159517211524326,0.615446300197709,0.0218820011634729,0.614868837335589,0.0222797947224701,0.611354950990889,0.0215731592057237
0.000495498,0.357484467719521,0.229784676979693,0.138149163593874,0.104876470832976,0.584006528485122,0.0151300379930187,0.615132691269078,0.0220545401850442,0.614518802733003,0.022203159149216,0.611091977664793,0.0214843722619137
0.000497004,0.359044236424178,0.229580727901557,0.113803133689629,0.110517559301708,0.586716689241511,0.0144629438996863,0.614874351852972,0.0222535762696713,0.614575796073641,0.0221829379767853,0.611348007624983,0.0214396677561128
0.00049851,0.360302160804007,0.230179935405094,0.091336164693374,0.116561202930552,0.58889914441142,0.0139034071817794,0.614330383604774,0.0223446083641017,0.614373465846414,0.0220294110134236,0.611739796354864,0.0214633524630332
0.000500016,0.361444556158347,0.231031711749631,0.0714097604026354,0.122623824592683,0.590776353226147,0.0132966457528189,0.613746931763621,0.0222560452763869,0.614766507626321,0.0220702209882399,0.612215522299296,0.0214435391420652
0.000500016,0.355683679836265,0.236743212111615,0.0695928240038389,0.124465013068868,0.58897883985321,0.015083162388174,0.611469956014218,0.0246426001788592,0.61249384508588,0.0244502713741126,0.609926482635445,0.0237851039403681
0.000501522,0.356554872407705,0.237736718627691,0.0528358376570222,0.13056915551404,0.590836888726055,0.0145637817803894,0.611042999047529,0.024624570253567,0.613241634431227,0.0244175334672121,0.610049693593334,0.0236958670380535
0.000503028,0.356760817599697,0.239425272594044,0.0397011493899706,0.136286387873013,0.593513599963171,0.0139790353221532,0.610334937609417,0.0246861231393626,0.613847479488217,0.0242941116663585,0.610860472994048,0.0236074508364983
0.000504534,0.356541558181149,0.240208068546346,0.0308094490967088,0.142293597061679,0.595763909878505,0.0134223882725445,0.609834233031115,0.0246024172022586,0.613340160557766,0.0243153346302852,0.610424254587516,0.0236533410739327
0.00050604,0.356008767675518,0.240857183842714,0.0273524611617277,0.147376418384526,0.597177063517227,0.0128932555266212,0.610011067257592,0.0246252891337735,0.614038674663953,0.0243807622287048,0.610482201839002,0.0236501513737416
0.000507547,0.355569443819965,0.241458437463944,0.0294303341197553,0.152411609283023,0.599135686254466,0.0123837925784887,0.610327249670906,0.0246710523824016,0.613733080506853,0.0243081258694621,0.610193566844341,0.0234993949464894
0.000509053,0.354997079423974,0.241251191298046,0.0373323737040329,0.15731176036855,0.60144527623609,0.0119891377541935,0.610905761223898,0.0246290787419232,0.613342057299741,0.0243718455783308,0.610752296550597,0.0235398903570223
0.000510559,0.353845107448046,0.241024044413174,0.0513499689240138,0.161815628231116,0.60249451289838,0.0116135096561512,0.61071841751312,0.0247157592210089,0.613103462553694,0.0244092138381637,0.612076044747541,0.0234341502124177
0.000512065,0.352821675648,0.239590763982215,0.0714539498826086,0.164961046742578,0.604000458668546,0.0112731777274032,0.61105519453709,0.0248114924819323,0.61210808164327,0.0244042846562231,0.613019065747476,0.0231720639637321
0.000513571,0.351945281664818,0.23776439354335,0.0970691386626206,0.167349374305279,0.60563243278316,0.0107828680017613,0.610252660743636,0.0248240287637756,0.612227247885551,0.0244522850653955,0.612764561889793,0.0228703853921667
0.000515077,0.350980927990766,0.234275006306007,0.126994249719474,0.169536073640673,0.60730524366118,0.0103618030943472,0.610297956383865,0.0246864094140964,0.612085790215043,0.0244373295292976,0.613201989295331,0.0228481631206287
0.000516583,0.350395974155032,0.230533452233023,0.160026482651653,0.170946028450572,0.608300695558369,0.0101990912925696,0.609448849753719,0.0245655986668398,0.612527906648167,0.0243432919565952,0.612610794071909,0.0227275680955254
0.000518089,0.348887069117037,0.226217403802075,0.194541069782591,0.171899970183806,0.609356969662292,0.00997217309767794,0.608863001769656,0.0245662264471239,0.612583122920523,0.0244490501705487,0.612471536429826,0.0224201617100734
0.000519595,0.34788286788114,0.221285694876192,0.229579491056917,0.172090569349628,0.611416291418643,0.00955914833298712,0.608501184364441,0.0246868083555695,0.612069505879213,0.0244148495719838,0.612355158744902,0.0222837186138207
0.000521101,0.34729415113868,0.21587555738777,0.262940473083165,0.172386061224032,0.613396764389067,0.0092833489102932,0.607837874126611,0.0246761382034846,0.611094022183358,0.024426716134468,0.612933168474098,0.0221255026811964
0.000522607,0.346021652246154,0.209332112394698,0.293525634089487,0.171775319925921,0.614799509478482,0.009109063064069,0.607965899701547,0.0244889530739753,0.61081957320207,0.0243634074612809,0.612567955110747,0.0219397649579799
0.000524113,0.344778918180255,0.202850829341732,0.319991487990243,0.170964742240445,0.616264712947052,0.00901203329040532,0.607187689531992,0.0244676233154973,0.610728449435158,0.0242908088308239,0.612726265009487,0.0216663367390666
0.000525619,0.344194242567521,0.195745094750353,0.342811305857663,0.170002123011687,0.618523577433671,0.00885375193087716,0.606903919066241,0.0244686271334816,0.610949222048012,0.0243413254409875,0.612150447047079,0.021430196164728
0.000527126,0.342779350008926,0.188761954234473,0.360882381457762,0.169212641402596,0.620740278211918,0.00883007391524823,0.607305232987717,0.024504539923643,0.611313727015687,0.0242923500348067,0.611034048143102,0.021174849574527
0.000528632,0.341842478737458,0.182786340892344,0.375268899318514,0.168712138455819,0.622788962288507,0.0089203965239508,0.607125244002601,0.0244903967542639,0.611098092026307,0.0241888349280219,0.611133304546313,0.0211313641714408
0.000530138,0.340496097065664,0.176760565746925,0.385493171461881,0.167448562376455,0.625178174890417,0.00892448352151131,0.606507181630419,0.0244241187882228,0.610858760777741,0.02398177219598,0.611911578159711,0.0210395696597125
0.000531644,0.339262847569181,0.171499635474961,0.39281553965053,0.166361467766525,0.627384519390708,0.00903347903090395,0.606022444780857,0.024332134649635,0.609717930233917,0.0238798798603055,0.612877235898001,0.0210543248464254
0.00053315,0.337480630776679,0.166742661122627,0.397182553617636,0.165461049395802,0.629243290501335,0.00904099426882542,0.604821444298567,0.024383091776931,0.609128166403958,0.0238957739654578,0.613525199138031,0.0207809679724282
0.000534656,0.335964495352869,0.163251630082709,0.399357125832507,0.164737401179876,0.630077478655944,0.00918532814786872,0.604786761952804,0.0244890112337749,0.60876408626357,0.0238770920747934,0.613185597347332,0.0206885339111279
0.000536162,0.334118353891855,0.1608186096661,0.399534983283769,0.16419934775395,0.631914223010975,0.00944941543042602,0.604869372638887,0.024626427358319,0.608119245792162,0.0237509942996819,0.612971984897722,0.020572406692857
0.000537668,0.331781780407825,0.159101090059295,0.399772008934053,0.163938178074989,0.633188813829873,0.00971154315656808,0.604564874551183,0.0246093824840126,0.608507357945031,0.0236440290497844,0.612667782113534,0.0204103401835611
0.000539174,0.329633714267607,0.157595182801842,0.399478147948754,0.164276775320402,0.6343640255772,0.0100004483528961,0.604070747226116,0.0246621637731718,0.607807979880667,0.0235082258188962,0.612668809134949,0.0203255938231164
0.00054068,0.32733254579778,0.157436134253254,0.399243778223538,0.165134113028829,0.634200392864974,0.0102869108664588,0.60384824780956,0.0244993307164938,0.607732020670082,0.0233456459535275,0.613366244092383,0.0200153677666158
0.000542186,0.325187857334389,0.15799927903866,0.398860574238659,0.166704897221593,0.63543611576907,0.0106082789482261,0.603598182420832,0.0243730424416791,0.607587839040591,0.0233145782242842,0.613221999910541,0.019879205496439
0.000543692,0.322309633512459,0.159257420928385,0.398791327754926,0.168376352457499,0.636590722733063,0.0109843806196438,0.604197021392448,0.0243135000905093,0.606703234579939,0.023283003454334,0.612512912909687,0.0197451415550025
0.000545198,0.319682903350221,0.161755149806699,0.399443309613532,0.170765583393117,0.637534656405482,0.0113017701620608,0.603874677487228,0.0242395968692671,0.607289001194279,0.0232673610202678,0.612408254023537,0.0196303061095033
0.000546704,0.316432255502304,0.164556422834601,0.399256251220153,0.173544342313733,0.637407389078858,0.0115738499052543,0.604149717273794,0.0241049089193006,0.607311359527972,0.0232785533772253,0.612838175342391,0.0195790691863567
0.000548211,0.312694259698659,0.167959573509993,0.398898467748385,0.176477663496534,0.638059139823024,0.0118254661731274,0.604590167532278,0.0241086621187801,0.607872864528114,0.0232174852714746,0.613407596786281,0.0196172751787428
0.000549717,0.308374691193296,0.17178241093034,0.398777193315258,0.179976300153198,0.638967564181306,0.0122033752405957,0.604641720333867,0.0240536023034798,0.607358674089246,0.0232506180259309,0.612720827092549,0.0194775813410138
0.000551223,0.30409437379536,0.175724641193113,0.398025550482316,0.183563436048619,0.640031051356042,0.0124059639735161,0.604585795912818,0.0240475440836981,0.607318402395296,0.0232149858054384,0.613531904722775,0.0193932284837934
0.000552729,0.299081313833393,0.180296462940592,0.395955996753506,0.188238762493431,0.639147491437877,0.0125975929556554,0.60373761044089,0.0239217855674603,0.60703558982887,0.0231021756106717,0.612358928693385,0.0192462005089437
0.000554235,0.293475564830267,0.184813613909596,0.393892275410202,0.192780267725415,0.638826037277994,0.0127930824920136,0.603652717292292,0.0237632928588513,0.606573271237944,0.0231272713366666,0.611689037445918,0.0191146746536983
0.000555741,0.287726164552988,0.189736022807411,0.391201907866281,0.197942512237418,0.637949737255674,0.0130663465769654,0.602914845964709,0.0237455684030095,0.607246964250458,0.0230550397671076,0.611457954719196,0.0191475916952587
0.000557247,0.281390268330637,0.194065029788247,0.387149210661785,0.203244089857232,0.63677360741818,0.0132977794538101,0.60321760527664,0.0237159002643158,0.607299905874202,0.0229326417504061,0.611436706454866,0.0190079511118827
0.000558753,0.274654082095843,0.198755722374954,0.382259449132289,0.208842454512672,0.635339857030662,0.0134922261219791,0.603425262672247,0.0237391843099762,0.607513149514034,0.0228503579684619,0.611453592128375,0.0190761532129199
0.000560259,0.267865268172527,0.203149679824699,0.375732331497787,0.213946170113606,0.634325231008266,0.013748784922164,0.603451353777347,0.0237843136148222,0.607845004003748,0.0226783707399312,0.611216768382921,0.0189486893336542
0.000561765,0.261641929279214,0.207245596771395,0.367686398560862,0.21933226169317,0.633349593675442,0.0140774773475884,0.603233801966303,0.0237166049858642,0.60764753676748,0.0224333387203545,0.611559373413402,0.0189446509176351
0.000563271,0.254864994611648,0.210847544203552,0.358194238072868,0.225027837354936,0.631310117483781,0.0142865092060467,0.602738913551316,0.0236271254180581,0.606697413414603,0.0225427018445191,0.612024912945409,0.0187688463437322
0.000564777,0.249202947470811,0.215674564842628,0.3486690611995,0.230192507128032,0.629543437361881,0.0144516766218297,0.60223116699419,0.0235073959830977,0.606740489229245,0.0223009055698483,0.612014517349591,0.0185800905562773
0.000566283,0.243632356449449,0.220280490317374,0.33805755096452,0.235625494989879,0.62770824743099,0.0147458836119326,0.60242098891047,0.0234613226771023,0.60645024291903,0.0222503410545047,0.611791439165584,0.0184542334492126
0.000567789,0.238774250472379,0.224987771743214,0.326314892136651,0.240387151083021,0.62587765215696,0.014902453632034,0.602161950333174,0.0235358785151276,0.606084209445935,0.0221751918323444,0.611699445500847,0.0184144573610296
0.000569296,0.235777020043491,0.229553914988014,0.313690593798039,0.244803827849211,0.623771270347962,0.0149611953279025,0.602380275574791,0.0235012629159084,0.606111804013548,0.0220364744877325,0.612519590845232,0.018492447891174
0.000570802,0.233428745030083,0.234471401354811,0.301436692641724,0.249207708838772,0.621093765712916,0.0152431081386001,0.601921847048148,0.0234926728942794,0.605440824145852,0.0219491889161604,0.612139906222476,0.0185883213778941
0.000572308,0.23153160840916,0.238541471765001,0.28902775901952,0.253075006164248,0.618114147986809,0.0155040660502673,0.602189383569492,0.0234680483505396,0.60525281347801,0.0217142774269293,0.612561278987292,0.0187231524402049
0.000573814,0.231065017628773,0.243343577839584,0.27682511856606,0.256417736313175,0.615275001886568,0.0157835914144926,0.601701497195793,0.0233141013159003,0.603965770910121,0.0215269920265654,0.61277317712598,0.0187668955626575
0.00057532,0.232564711072382,0.247663422909205,0.265699471550265,0.259619650759215,0.613231436668508,0.0160832485201521,0.601761942649591,0.0233152277347742,0.60369740236604,0.0212236207222839,0.612742395012549,0.0188530017431685
0.000576826,0.235713867423816,0.252267606621525,0.256499630650683,0.262630550887467,0.610968207067728,0.0162368581244653,0.601390890913584,0.0231825247993913,0.604031522225002,0.0210821392385972,0.61218936400336,0.0188989539079471
0.000578332,0.239874503274136,0.256726600508688,0.248950987940849,0.264497373528222,0.608458064319797,0.0165897337933691,0.600766672485114,0.0230742804905383,0.60440732080766,0.0210033213880558,0.612274013744417,0.0190014246982901
0.000579838,0.244965262657985,0.260835007260372,0.243672030120853,0.26584133518178,0.606750746441384,0.0167936189472166,0.600496720022232,0.022883854893506,0.603544666068422,0.0208459436269811,0.612227851587299,0.0190654054345622
0.000581344,0.250983772657446,0.265584039571133,0.240513786136076,0.266881414199585,0.604777004353868,0.0171759832483301,0.600916116326672,0.022761893446035,0.6028772178113,0.0207763336993508,0.612114993513219,0.0190947743164282
0.00058285,0.258298465540915,0.270349123650779,0.240105500160831,0.268186164978703,0.602600750719987,0.0174665857826606,0.601592791115445,0.022563558316059,0.602439353101999,0.0206111772569013,0.611633630394482,0.0191912362820956
0.000584356,0.265474555602641,0.275002206667344,0.241329532259468,0.268346318796423,0.600587311661143,0.0178269184010042,0.601913744943631,0.0225649978308443,0.603026634557328,0.0203440186797457,0.612077767718719,0.0192483189603495
0.000585862,0.273306635828152,0.27929554279111,0.245357332596714,0.268775517773242,0.599185439620176,0.0181735009041419,0.601784646476409,0.0225801841470398,0.603342178200031,0.0201521099015462,0.613229355768495,0.0192609017034623
0.000587368,0.281180533133993,0.284224150012521,0.251549465480437,0.267731356495579,0.598337298255326,0.0185918761056532,0.602065839178979,0.0225835261714088,0.604079055841669,0.0200128191605667,0.612496323267024,0.019440742505748
0.000588874,0.289755335632943,0.288675120777807,0.259774599365469,0.266544329522767,0.596963747881499,0.0191065098282038,0.602326158217155,0.0224844384875314,0.603306156964775,0.0198195974050722,0.612368944923663,0.0195140538877396
0.000590381,0.297408839042369,0.293567032848895,0.269286055368171,0.264668115205948,0.596345914780644,0.0194826452555048,0.602643813083888,0.0223137675830125,0.603595842327536,0.0195547554191166,0.612891053118407,0.0197151473930072
0.000591887,0.304131241584686,0.29761561186623,0.280164761645839,0.262782637335062,0.595433925161306,0.0197486383834943,0.602790293079831,0.0220853020358995,0.604142094135937,0.0192045122437898,0.612940101332234,0.0197941690385917
0.000593393,0.309805551942977,0.301377976925573,0.291692477868256,0.260171210573671,0.594775615651874,0.0200541547470805,0.603009912483067,0.0217584188448051,0.60485422181376,0.0189350565199475,0.613320249190302,0.0199695692043527
0.000594899,0.315218558720147,0.304399245574089,0.303700845514211,0.257865547102019,0.594353423161527,0.0203931766139078,0.603699484181842,0.0216717370129618,0.604691297446853,0.0188201439711125,0.613733445087319,0.0202611831237933
0.000596405,0.319941698982257,0.306672998361824,0.315146823992829,0.254688523647919,0.59478859873035,0.020839572927052,0.604114524219767,0.0214077351496773,0.604449002927415,0.0186062858841945,0.613113508963503,0.0205155907038663
0.000597911,0.324309771271813,0.308435409143671,0.325871216555796,0.250099587895876,0.594926678552828,0.0213571944971702,0.603964827395416,0.0214089550898383,0.60428679219995,0.0184342968635898,0.613282874449209,0.0205877537139316
0.000599417,0.326919797195401,0.308943562076744,0.336419816644008,0.24593185016549,0.59488912194697,0.0218333878398808,0.604706165451458,0.0213558363836034,0.604760225098809,0.0182062809594721,0.613260939408823,0.020689855752249
0.000600923,0.328704657954299,0.308399663686419,0.34655135860041,0.242192569206583,0.595055867198517,0.0221609383156953,0.60606253658329,0.0211741827690366,0.604991566155466,0.0181710284992462,0.612558712618355,0.0206846282293968
0.000602429,0.32924922946664,0.307492955813538,0.355288145059522,0.237663529573623,0.595063684103915,0.0225083377189406,0.606637973573823,0.021130681759968,0.604569971279565,0.0179357424988831,0.613324577548732,0.0207843063750478
0.000603935,0.328689737291621,0.305129077401378,0.362781865690075,0.232730628697607,0.595409251114844,0.0225707654699373,0.607373096129191,0.0209926368786615,0.604919210765326,0.0176514148314717,0.613682351377117,0.0206840727221228
0.000605441,0.327169192306361,0.301554240162915,0.368624712843986,0.227449495457409,0.596389207890732,0.0227607311926086,0.607609714410152,0.0208697848781123,0.605753720134803,0.0173417766193799,0.613021514254101,0.0206998561061005
0.000606947,0.325072084242964,0.297343968087314,0.373231149316299,0.221918695950514,0.596645784392902,0.0229077606289717,0.607594384206479,0.0206805412112293,0.60590115006202,0.0170783005745185,0.611595476273189,0.0207757712282893
0.000608453,0.321670147561019,0.292947557394648,0.376957068898883,0.215730121033305,0.597105108637956,0.0227938251360625,0.607880803433781,0.0203082764933121,0.605659343063055,0.0168349460825094,0.611289012178035,0.0209023589263212
0.00060996,0.318478213246095,0.287303843223544,0.379874479713378,0.209815372682628,0.598126796130202,0.022786951306439,0.608518865918688,0.0200929910705076,0.60522182099095,0.0165837880065766,0.611030527305721,0.0209165726465307
0.000611466,0.314338728120328,0.280592552560459,0.382412925295915,0.203433569479334,0.599567219171049,0.0226793495585629,0.607453708975761,0.0198701769882116,0.605589615637478,0.0165052864313172,0.611090100641918,0.020936371566238
0.000612972,0.308424946767038,0.274440623685357,0.384543755456396,0.196968767795286,0.600158236420129,0.0225596893094389,0.607851975940773,0.0193880098077409,0.60515051709493,0.0163205575786131,0.610298043839907,0.0211047810183607
0.000614478,0.30180387917643,0.266861848873542,0.385375582535135,0.190194571973322,0.601859546279399,0.0223998846256836,0.60907208881296,0.0192009199318453,0.605833367874687,0.0160693039764693,0.610453598283715,0.0212634582738978
0.000615984,0.295694347262852,0.259386258184754,0.386494566217175,0.182649293277628,0.603239948430802,0.0223604937976538,0.609616251249471,0.0190946501097596,0.606265059054116,0.0158992741564052,0.610673679260285,0.0213744191657997
0.00061749,0.288969349431268,0.252131789634417,0.388293163263811,0.175393898061589,0.604724516121658,0.0220754677703594,0.61008698990126,0.0189941372701572,0.606477610705431,0.0156886288059969,0.610397991297708,0.0215800432914726
0.000618996,0.281425805872235,0.244844446189535,0.390302030111501,0.168027678991626,0.605601942322992,0.0218461011998961,0.609771552055136,0.0186462644500293,0.606383478417049,0.0155066722531613,0.609831521779535,0.0215898277959489
0.000620502,0.27406210654913,0.238166605446756,0.393106078515787,0.160769166664398,0.606119316428712,0.0216621716007047,0.610504826616737,0.0184153312925838,0.606726268151737,0.0153749106974083,0.610088124584577,0.021642618891059
0.000622008,0.266225658150517,0.231391335988713,0.396574211041424,0.154053974227598,0.607334695626432,0.0211541556412628,0.61094065626728,0.0181110651017122,0.607325861331912,0.0152447000608346,0.610546932877488,0.021697483226336
0.000623514,0.25799034929405,0.225929652964113,0.401229824646472,0.146940389332399,0.607908989299967,0.0207610145175527,0.611257078113811,0.0178664749504022,0.607850203631218,0.0150680227106089,0.610703097768589,0.0218156474003887
0.00062502,0.250559651168886,0.221051660585832,0.405507992430533,0.139700765916286,0.608699605561085,0.0203786795682927,0.610595155994163,0.0176308208549896,0.608592114897266,0.0148833381515572,0.610475120718298,0.0218777873707481
0.00062502,0.246123902818795,0.225505352995921,0.402778040063585,0.142441155996735,0.606916153183453,0.0223013090250694,0.608464223056347,0.0197620553750618,0.606685822125627,0.0168490057046392,0.608198215837419,0.0242473082864291
0.000626526,0.238382753735,0.221523531261913,0.407845063398948,0.135369270804402,0.607195913440196,0.021766896740972,0.608662523594805,0.0194334996396848,0.607114146839605,0.0167267548211614,0.607819482451345,0.0242645348162229
0.000628032,0.231251533361114,0.218853010691979,0.413354607294333,0.128545792558425,0.607304579157643,0.0213876106571387,0.608969844338468,0.0191352423563415,0.607331444126375,0.0166066061470512,0.607747073444098,0.0243236058709209
0.000629538,0.224350177961634,0.217250672087255,0.420544883871243,0.122246598817856,0.607413711696518,0.0211258645012141,0.609510695662949,0.018772677347598,0.60838826292983,0.0165886838381922,0.608140994227235,0.0241877837155476
0.000631045,0.217786362418409,0.216101473191563,0.427736702439404,0.116193747506715,0.608753903472044,0.0209181903638979,0.610291842723737,0.0183408663950691,0.608654712731286,0.0165833533662189,0.608294924810665,0.0243511951116982
0.000632551,0.211872762249212,0.215431927977975,0.435054188992832,0.110688481691502,0.608599870799499,0.0205111952840662,0.610349145573109,0.0179698897654974,0.608779636423833,0.0165993854900532,0.608651334152435,0.0244244049295419
0.000634057,0.207714556559629,0.215040470078576,0.443674344655778,0.105259720860487,0.608121829388898,0.0201913034599184,0.61065547286272,0.017539041682032,0.609027082481769,0.0165026517625569,0.608464814166265,0.02447382882502
0.000635563,0.204652406585909,0.215502694713364,0.451745126441579,0.100648805518359,0.60710016201961,0.0199821913866848,0.610631731795655,0.0171766228980095,0.609142780793801,0.016541852089605,0.608494124340199,0.0244092544595674
0.000637069,0.202983562259185,0.216388340227172,0.460096755748597,0.0964816589897628,0.60709368394898,0.0196591769030402,0.611324329768996,0.016746265120177,0.60896125588236,0.0165246852479097,0.608515454364441,0.024464903392776
0.000638575,0.203323956093878,0.217828388064743,0.469050028474238,0.0930958445309381,0.606730274959275,0.0194573868410686,0.611377908422057,0.0163378135577778,0.608607837389827,0.0164293428714022,0.608131831565427,0.0244541403067063
0.000640081,0.204899437432617,0.219022957330139,0.477841379566955,0.0901830013334153,0.606101544470075,0.0191293585129494,0.61161946656195,0.0159436445803803,0.608751008478885,0.0163614041039348,0.607830942389164,0.0244803497147004
0.000641587,0.20788167649143,0.220277267464292,0.486577081461107,0.0880239679164858,0.604741419892736,0.0190810942265491,0.612024096679643,0.0155354439103308,0.608495845196137,0.0163987332122587,0.608033149522234,0.024432166669597
0.000643093,0.211875003313764,0.221477639771013,0.495474691326215,0.0863657348213087,0.603222948627772,0.0188981253362579,0.612886919374287,0.0151827665276079,0.60845316505284,0.0163421312099963,0.60761587071318,0.0242442614857753
0.000644599,0.21728398322898,0.22296543659542,0.503219823876624,0.0853703825253963,0.602310111300265,0.0188108068239025,0.612046831835926,0.0147753594773272,0.60883264766416,0.0162887914308065,0.607148832837546,0.0240420084926909
0.000646105,0.223261528808076,0.224505247699876,0.510285035895518,0.0850857300788464,0.600813636059904,0.01864862150829,0.611997137906602,0.0145326412274247,0.608949776690007,0.0162954719383917,0.607509810788744,0.0241303070378084
0.000647611,0.230038764439304,0.225981580622929,0.518031419065069,0.0852464847802864,0.599463631264658,0.0186603269232673,0.612546865233677,0.0141422335103057,0.609997221763929,0.0162318362237693,0.607439143933354,0.0242313634716209
0.000649117,0.237225119861132,0.22722171964333,0.524605907404228,0.0857958454394267,0.597835451630775,0.0187483646699443,0.612698323853536,0.0140162690303428,0.61011484090827,0.0161282189346143,0.606906615212553,0.0241557244392437
0.000650623,0.244613623431452,0.227988313376107,0.53078465542651,0.0867071501068075,0.596950219400246,0.0188483698743295,0.612331304234503,0.0137824966039158,0.610538311040986,0.0161303199202754,0.606329040932722,0.0242828140992815
0.00065213,0.251958224574998,0.228737911746541,0.537121289202178,0.0880720006000317,0.594908921877313,0.0189616206041808,0.612528658989829,0.0135542809650838,0.610300099992678,0.0161470990772776,0.606671294885494,0.0241708360544388
0.000653636,0.259381562194666,0.230410995725927,0.542677867089293,0.08991327228345,0.593841102097754,0.0191071697506058,0.612451100215819,0.0133158587000651,0.610491295490835,0.0159750255635465,0.607171503601138,0.0240789458614508
0.000655142,0.266382988634464,0.231656690772532,0.546574946725347,0.0918485883953033,0.593269348022128,0.0192759092487112,0.612140174984327,0.0131824262433257,0.610654070201339,0.0159182179029154,0.606926346463703,0.024088690336539
0.000656648,0.271399377051426,0.233227847275128,0.55017814643928,0.0938886096056967,0.591439580785275,0.0193901015116821,0.611715159511691,0.0131305403208445,0.610710954982634,0.0157799430096616,0.606859629654639,0.0240349232431361
0.000658154,0.275620663377831,0.234677930244724,0.553093488144574,0.0959024957602481,0.590207152189759,0.01955972287674,0.612063260649235,0.012992539205909,0.610306297210981,0.0157390031316687,0.607106915380612,0.0240419981162123
0.00065966,0.279467013957151,0.235364803570079,0.555886806614877,0.0980951859801688,0.589350479616188,0.0197800937660502,0.612688142461985,0.012903078560514,0.610558652181132,0.0156904752201657,0.607405072498275,0.0241409457648996
0.000661166,0.282033643447853,0.236038503958357,0.557842793029015,0.0999141416215004,0.587962886233909,0.0200998344293747,0.613073363808235,0.0128314323942019,0.610457971749509,0.0157544549534507,0.606942910389524,0.0242258854292391
0.000662672,0.283146848612731,0.236784688125331,0.559231186674445,0.101212059405234,0.586948033752949,0.0204084858144051,0.613230044861297,0.0126993028771877,0.610183807675437,0.0158694409808633,0.60682175773484,0.0243263746044056
0.000664178,0.283208478881081,0.237504370785009,0.559497903361519,0.103070391069221,0.585804311505279,0.0208373009170364,0.613831474208348,0.0125618708981162,0.61092801394054,0.0159698314875173,0.607710710664055,0.0241252613256375
0.000665684,0.28196192682829,0.238179374737787,0.559043470294164,0.104555497025738,0.584971590272737,0.0214380050294259,0.613320382792628,0.0125459758936693,0.611490883464337,0.0161772527116059,0.607752681975968,0.0240446887454665
0.00066719,0.280588146433524,0.238431431256063,0.558775482456096,0.105816433983153,0.583827986152449,0.0222618754826538,0.612730638243409,0.0124666112637233,0.611014008523282,0.0163207998507546,0.607496002799419,0.0241218008832817
0.000668696,0.278148445333936,0.238807380949106,0.556588886804461,0.107408395306367,0.583164771574583,0.0231051982302906,0.612839508400636,0.0125473779549609,0.611315111545468,0.0163958267876821,0.608067373508027,0.0241315657699329
0.000670202,0.275300172058163,0.238730288054381,0.55276539594724,0.108697003349666,0.582808636509091,0.0239240602847012,0.612803095083634,0.0125768282713318,0.61145939621978,0.0164017540633708,0.609182492351687,0.0239582659143644
0.000671709,0.271732551966859,0.238037855214655,0.549086240760375,0.110062365502866,0.582301273654032,0.0248675142943445,0.612472945755641,0.0126745098104882,0.611761309958789,0.0166008879801334,0.608949380310511,0.0239043881614028
0.000673215,0.267991895479488,0.237904210603943,0.544447325865563,0.111306367504446,0.581657614315942,0.0260931984679688,0.611317579876397,0.0128385555890123,0.61148884913704,0.0167770259911838,0.608893022554998,0.0239445644090269
0.000674721,0.263833081317349,0.23689896876171,0.539493231339203,0.112100493701493,0.581132087576666,0.0274631289941552,0.612342622074821,0.0130024223021376,0.611647122293854,0.0170181035574824,0.60806335804771,0.0238829464505836
0.000676227,0.259201019546443,0.234913457566945,0.533368835733665,0.112808226922576,0.581298083844183,0.0287427294332108,0.611701450623581,0.0131888225697148,0.611063984577763,0.0172018851727545,0.607795355400018,0.0239923740771494
0.000677733,0.254285501904643,0.232889113750794,0.526810736209351,0.113759132687394,0.581747576713545,0.0300869869451342,0.611824073479715,0.0133014964113676,0.611063280927492,0.017177734431736,0.608516614218145,0.0241024898057135
0.000679239,0.250273314712188,0.23003071925168,0.520192132294727,0.114492823369907,0.581367864108205,0.0317067164458759,0.612048550341972,0.0133596087545656,0.610346951824432,0.017317235136228,0.607980334465616,0.02397330690896
0.000680745,0.246433356388616,0.226985350554817,0.513135202461137,0.115437905101442,0.58102979287508,0.0332249342954489,0.612037971925175,0.013563577109916,0.61068270917958,0.0175133369757228,0.607797991343556,0.0239189606155999
0.000682251,0.242771068580614,0.223652333556039,0.505992382469007,0.116189627594528,0.582146981392718,0.0347628300177411,0.612431258810432,0.0138186798040772,0.610525564422387,0.0176103331003302,0.607105372248591,0.0238881716335428
0.000683757,0.239943543432318,0.220668861849986,0.498654487021873,0.117219340725582,0.583374892069263,0.0365416285054339,0.611934299649877,0.0139940891781094,0.611326654812398,0.0177034680421417,0.607118904119354,0.0238277086047334
0.000685263,0.237262294154212,0.216928753100978,0.490885430762368,0.117928900983565,0.583544221009329,0.0384652188351528,0.612352479768393,0.0142980066386805,0.611047348457559,0.0179252848980448,0.607439790991353,0.0238943412787935
0.000686769,0.234815231824226,0.213132026850161,0.482780861050878,0.118688576378534,0.584418854192009,0.0402697003633064,0.61212747063398,0.0146221094609398,0.611342065557556,0.0182585285080199,0.607750252654607,0.0238675754266441
0.000688275,0.233251342112238,0.209574220295585,0.474887696965639,0.119588852549185,0.585677170281515,0.0419882783834587,0.612932217469205,0.0149224276891589,0.610862077542422,0.0184857574442898,0.607545347525135,0.0237334207574372
0.000689781,0.23262373448063,0.20729553706073,0.467298744179023,0.120127241778842,0.585602583336842,0.0435449242188076,0.613072741277212,0.0151845979665256,0.61089977450811,0.018746055517342,0.608404368626875,0.0236727012343614
0.000691287,0.232010364145099,0.205711558641705,0.45935862324141,0.121261768517413,0.585951552313584,0.0448724044830857,0.61277370409211,0.0155129472476183,0.611380341611167,0.0189206859497693,0.608858396948632,0.0234865343661333
0.000692794,0.231811652847455,0.204393693658073,0.451652192807371,0.122699678899238,0.586720367070797,0.0459424329630387,0.612999421129763,0.0157453693110909,0.610780125198715,0.0190297740651585,0.608625255774331,0.0234595522602274
0.0006943,0.232311260754669,0.203326298428659,0.44499878001141,0.123503995845876,0.58758398084273,0.0468606224079556,0.613082711822067,0.0158666472592395,0.610344523904152,0.0192269689853507,0.608339986523184,0.0233574958488697
0.000695806,0.232608195696372,0.203576159921155,0.438818230053459,0.124274422696466,0.588210967869775,0.0474383498525653,0.612485575533956,0.0160900854010235,0.61014747966144,0.0194261057311236,0.60827733142339,0.0233376948689565
0.000697312,0.23330212627895,0.205301623075431,0.432248945730355,0.125762962156238,0.589228179443096,0.0477129968358594,0.612137962062098,0.0162692293600117,0.610229461835594,0.0197799341113665,0.608408065327201,0.0232826332685427
0.000698818,0.233645839574812,0.20768351393475,0.426915320136117,0.127171851876463,0.589883381679247,0.0477381701232882,0.611915133375953,0.0165174537651493,0.610045142131155,0.0198395323205588,0.609217430384091,0.0232702738505324
0.000700324,0.234135993568995,0.211132212223424,0.422560550300885,0.12858712024815,0.590108158224416,0.0477203455137144,0.611897831858047,0.0167238461258305,0.609739765279432,0.0200708986876276,0.609155002757198,0.0230623507042796
0.00070183,0.234592459457787,0.21490932353532,0.419273285256025,0.129879998316086,0.590902913864239,0.0474794427208444,0.611669011488213,0.0170449196179154,0.609126955728056,0.020177857975514,0.608642155888431,0.0229674942257161
0.000703336,0.234935058338941,0.21950959730148,0.416575442352681,0.131213845932663,0.5904593551184,0.0468709890128504,0.611299883786683,0.0172451601628267,0.609422175648676,0.0203364679383829,0.608867190107024,0.0228509769945959
0.000704842,0.235228148917098,0.225222854410254,0.414457123634421,0.132700507762804,0.590607284861702,0.046179637306095,0.610349269854709,0.0176288008380166,0.608960765189622,0.0204975151542404,0.608867828215937,0.0227913422721523
0.000706348,0.234782828869327,0.232141709346806,0.413864304423606,0.134147081240175,0.590586338118803,0.0451901524765628,0.61066803293102,0.0180192781491093,0.609280836732176,0.0206650632512223,0.609139070873704,0.0228304470169454
0.000707854,0.233661457271923,0.238812762607496,0.41327740199226,0.135289359915952,0.59047380752883,0.0439767778579554,0.610829602321268,0.0181879730616062,0.609737881367083,0.0206660955033773,0.609188027293196,0.0230242179528393
0.00070936,0.232747677744913,0.246168292158074,0.412880627263131,0.13630224119864,0.590943765834337,0.0428030542337528,0.611077950655518,0.0183778044054465,0.609825797785396,0.0207220672270104,0.609738270974529,0.0228952678231557
0.000710866,0.231777791968158,0.253529054621434,0.414159457463315,0.13730673936449,0.590902074786203,0.0417915728297547,0.610149195450767,0.0185182596592857,0.608888815161643,0.0206949138712024,0.609563432777365,0.0228736819088777
0.000712372,0.230633789646632,0.261563675909236,0.416376061015469,0.138889541237066,0.590490032645036,0.0400110074315954,0.610342116198914,0.0186260262421534,0.608805693886375,0.0207987063559471,0.610066276742088,0.0229082649576212
0.000713879,0.22843935756908,0.26878604390755,0.418672579849726,0.139960891421679,0.589362719667454,0.0384151743059871,0.610302859297515,0.0188211577221673,0.608058534415555,0.0208931362270517,0.610180045330832,0.0227795988484854
0.000715385,0.225693688798115,0.275081320954787,0.421425850143955,0.140699144558425,0.588414449911704,0.036801514966968,0.610086149489357,0.0190998800250368,0.607591572484244,0.0210611331052571,0.610489035272663,0.0226613741882242
0.000716891,0.223031186150673,0.281606273554192,0.42442744167189,0.141506645054626,0.587503586069425,0.0351550402583913,0.609536237985747,0.0193747710326923,0.606962162911617,0.0212301307755423,0.609992778125072,0.0225306945456355
0.000718397,0.219951137954542,0.286807142905804,0.427355317820992,0.142691220908003,0.586328179662153,0.0335315422986262,0.609490119445383,0.0195549413251712,0.606894937432731,0.0212579660097395,0.610038432409854,0.0224636763019345
0.000719903,0.216520578675402,0.29171380164634,0.431022593565578,0.143583071041607,0.585843537927447,0.0320581270218847,0.60912061792155,0.0197224408458917,0.607997714902571,0.021339939786123,0.61013428889436,0.0224721309151688
0.000721409,0.21312845444399,0.295161707360784,0.434302712596088,0.144147114189753,0.585290955375623,0.0305180574572885,0.607937037808211,0.0199302113875625,0.607267929985433,0.0214965841462955,0.610821839139482,0.0223853917534999
0.000722915,0.209785315616968,0.29823130147333,0.436853378401052,0.145138676175831,0.585353671441239,0.0291754853134614,0.607878845005857,0.0199879637525161,0.606241769517748,0.0216497719121438,0.611159703334241,0.0222637046603655
0.000724421,0.205985178900879,0.300093593878988,0.439504485436894,0.145616164500763,0.584877419294549,0.0277194906104773,0.608248323614248,0.0202655048412884,0.606403103428037,0.0217181213694545,0.611579490732971,0.0222485930332793
0.000725927,0.201851351921563,0.300759631014182,0.44211133104675,0.146314544557356,0.584097811188175,0.026240839100169,0.607010281340724,0.020457599153009,0.606202625593007,0.021753874580159,0.611700781188587,0.0222792131689189
0.000727433,0.19733549080075,0.301802063885887,0.445542618412697,0.146577894321867,0.58364086966818,0.0248978807505532,0.606206700341797,0.0205611147700413,0.605862077684352,0.0217541062220754,0.611291713908505,0.0221958183578651
0.000728939,0.192642609546316,0.301746439989828,0.448531317965599,0.147022770249151,0.583514313160932,0.0237253213096963,0.605395864985369,0.0208260465001453,0.60456457107614,0.0218461465173647,0.611269278988392,0.0221200365023024
0.000730445,0.188085800570664,0.300878582531053,0.450967225041491,0.146891851518009,0.583148013755394,0.0227915910708425,0.605444010345956,0.0210100091002502,0.604671234234093,0.0217418546349062,0.611919665406499,0.0222359471586399
0.000731951,0.183833193140193,0.297933298859528,0.452436459472524,0.147344705504746,0.583172422200548,0.0218005194934247,0.604976099010061,0.0210354573526769,0.604820930611593,0.0219766833545482,0.612390809122814,0.0221478423029672
0.000733457,0.179474588751851,0.295049943419743,0.455109953046159,0.14753525904417,0.583794623702157,0.0208579828475983,0.603686976160624,0.0210432528318041,0.604174566727961,0.0220319200227886,0.612198715009831,0.0219657066331871
0.000734964,0.174631990580671,0.291275852663651,0.456172794021621,0.147722745891797,0.584164707341477,0.0201091048224331,0.603007201225827,0.0211547352908108,0.60477508906231,0.0220170580819234,0.611422032445941,0.0219009411105014
0.00073647,0.169978132032707,0.287800806863503,0.456926260009667,0.14772587606566,0.584640666687503,0.0192436772065988,0.602615622893842,0.0211990488817183,0.605297070247076,0.0220161772392553,0.611976461747575,0.0218864557130566
0.000737976,0.165147751684351,0.283601880339199,0.457796565397725,0.147893210904215,0.584607319558655,0.0185221207211402,0.601242529695251,0.0212540234165393,0.603777666402382,0.022030418492431,0.611944019005343,0.0219603285923184
0.000739482,0.160605773471495,0.279356083286693,0.457163887463914,0.148277711497485,0.584414578605528,0.017935579226783,0.600783086842716,0.021345310386344,0.603333679141922,0.0220276775256653,0.61257422482028,0.0217902216041217
0.000740988,0.156016135514185,0.27498387436085,0.456472047242334,0.148672946930189,0.583964974910081,0.0172561176698758,0.600384966984482,0.0215598658785766,0.60257096644806,0.0220026508625038,0.612466636160319,0.0217150475122538
0.000742494,0.151044118627164,0.270841399526405,0.455000336839449,0.148598920950084,0.5842084908915,0.0168034420578452,0.59922412965107,0.0218026026445419,0.602384125268949,0.0220035794475623,0.611781589894122,0.0218034316093608
0.000744,0.146305010333377,0.266801736941962,0.453289462432783,0.148562153358323,0.584440593593213,0.016296722776957,0.598491564862852,0.02189679526353,0.601724755142697,0.0220170454912026,0.611521544569401,0.0216013659824498
0.000745506,0.141705281613504,0.263190521622085,0.451308668904444,0.149594243882802,0.584152323200874,0.0158352330008384,0.598335817908561,0.0221051231698645,0.60139198751629,0.0220489095729084,0.61125766291484,0.0215013308717205
0.000747012,0.136721735719972,0.260081825114187,0.448045356959556,0.149972009070079,0.584246586696048,0.0153039991633606,0.596595671031744,0.0221097889772292,0.600361631886904,0.0220766862949702,0.611025934183739,0.0213262022396679
0.000748518,0.132000994215228,0.258528843339524,0.445151132294338,0.1505756181203,0.584582274625615,0.0148643978747074,0.595729363736727,0.0220086802442726,0.598888007916539,0.022105925951837,0.611628897631129,0.0213064891834798
0.000750024,0.127340146875359,0.257096438966389,0.441392994414198,0.151078661501891,0.583967992360388,0.0143916308373231,0.59459770142236,0.022126990464264,0.597156733630046,0.0220549643845356,0.612101673215264,0.0213535108889275
0.000750024,0.124580842044759,0.259790841846217,0.436332492463216,0.156146881036213,0.582477659987385,0.0160093020132111,0.592685566911719,0.0240791443099951,0.595214584731052,0.0240635708318142,0.609837953414066,0.0236809810271471
0.00075153,0.11995463432566,0.25880753618867,0.432842488123244,0.156831356057724,0.583264941537244,0.0155922519679939,0.591508151236918,0.0243316571774433,0.594106875747674,0.0241922151380379,0.609594499074787,0.0237732826943338
0.000753036,0.115500958539801,0.258457566697624,0.428378660196078,0.157314651947566,0.583068911034918,0.0151260519565407,0.590602272584773,0.0244012235692809,0.593300964348158,0.0239751648011471,0.610271457023072,0.0236581355590697
0.000754543,0.110780091766169,0.259090376955906,0.423518143246543,0.158203445280815,0.583791463094471,0.0147545564134263,0.590425062564334,0.024575432501608,0.59308476697572,0.0239427966053089,0.61040259857898,0.0235650467598822
0.000756049,0.106501001443216,0.260893537258797,0.418397210806489,0.15907508927102,0.584296616366762,0.0144109242894584,0.588679518795001,0.0246215538937069,0.59180031342156,0.0240810877754387,0.610513717419978,0.023424441583664
0.000757555,0.102688059839653,0.26278729988989,0.412173583444821,0.160164520073327,0.584998525861457,0.014027373758667,0.587389369650964,0.0244739121419782,0.590549142533118,0.0242615381294993,0.611560798537943,0.0233307410699332
0.000759061,0.0988760118426198,0.26496311041831,0.404987304974622,0.161111912080851,0.585720090357051,0.0135211898257514,0.586602319158727,0.0245773363315396,0.58880203288309,0.0243402431504556,0.611423592446353,0.0232328469360169
0.000760567,0.0951227729594129,0.26755820024545,0.397974947768615,0.161348399733274,0.586708401788103,0.0130357290111015,0.585696723942669,0.0247121114609736,0.588143479934294,0.0245523300468089,0.610930250549962,0.0230102293103447
0.000762073,0.0914090486384333,0.271409187644304,0.390785261356926,0.161858231722898,0.587191837071965,0.0125449150853884,0.584352277181661,0.0246660617364277,0.587084618842241,0.0243996704975947,0.611035625135325,0.0229683098097231
0.000763579,0.0877662562650543,0.274694464657144,0.382853203715342,0.162150592312214,0.589145719241566,0.0120357411773594,0.583388505100193,0.0247107043064079,0.586545582379663,0.0242427852541358,0.6113188876641,0.0227582383045585
0.000765085,0.0847706220100869,0.278683209198608,0.375319779186503,0.162613732340352,0.590540199885978,0.011598299215995,0.581741487603704,0.024763628453345,0.586018291354331,0.0240602003949753,0.610465386115291,0.022613903717764
0.000766591,0.0821214220612574,0.282722862825599,0.366891050845994,0.162354784004664,0.592136387710655,0.0111015580867268,0.580665734183923,0.0246542297382688,0.584476168727416,0.0239423412142718,0.609954275977015,0.0224701178437317
0.000768097,0.079721959334766,0.287032792347799,0.358490164621005,0.161730258473081,0.593192477862064,0.0107488153060467,0.579484580290722,0.0245176963553096,0.582692095240957,0.0240873685128384,0.609913249632119,0.0224459994329406
0.000769603,0.0774416685490615,0.290473848229053,0.349663949996821,0.160621331517252,0.594957314474216,0.0103907822611995,0.578125107899007,0.0245877415938934,0.580907160568889,0.024061784838264,0.609945973274875,0.0222607492198739
0.000771109,0.0758483975538516,0.294439524257218,0.341054889449394,0.159480767435592,0.597171493965835,0.0100253648569568,0.576248839020847,0.0245664548737603,0.578509274205055,0.0240414430732576,0.610596525719568,0.0222319910122152
0.000772615,0.0742285683703461,0.29774907042047,0.333272751095083,0.157837713981625,0.599720642799878,0.00969986992517093,0.574088415795552,0.0246765310248831,0.577000576793414,0.0240954341468297,0.611331361143394,0.0221165652573066
0.000774121,0.0731945834033475,0.30038021818651,0.32561396507792,0.155847335735665,0.602332370880511,0.00938186459844628,0.573327005091705,0.0246585699013358,0.57470461469031,0.0241019876873846,0.611241650084346,0.0220472904960505
0.000775628,0.072849729644336,0.302287221446595,0.318511733388523,0.153763729627052,0.604482459925553,0.00909851403074579,0.57185671344216,0.0246612976479435,0.572265030825795,0.0240053589672646,0.611182539308465,0.0217886040442128
0.000777134,0.0726109948947252,0.304373625894583,0.311318168468639,0.151807333059303,0.607521908234163,0.00892065002260175,0.57000007069459,0.0246085441575681,0.570116555369249,0.0240445513219467,0.61158000984297,0.021651182982734
0.00077864,0.0731828781135164,0.305677385314851,0.303565704213637,0.149428449736706,0.61052446531906,0.00879128476825002,0.5675900458248,0.0245776008216216,0.56698339609639,0.0241723202528891,0.61121304474145,0.0214730684527797
0.000780146,0.0745056818230223,0.307398056334174,0.296402869354963,0.147238517240592,0.613171362074374,0.00871640041973449,0.564729874350493,0.0245628320962124,0.565155423702499,0.024130519373235,0.611476739803053,0.0212602229682537
0.000781652,0.0759477845037545,0.308180448694507,0.290911362993219,0.144097452239112,0.615790371718134,0.00875380140612618,0.56256841763821,0.0244053162857914,0.562464006549329,0.0239620731084166,0.611040014173902,0.0209827726114436
0.000783158,0.0783594410314793,0.308480556306744,0.285128069618318,0.141540318086625,0.619335693467751,0.00874799966998026,0.560536773926245,0.0243295140073056,0.559858104059907,0.0238940154200306,0.610922296118985,0.0207885184539716
0.000784664,0.0817909338003109,0.307391746942223,0.280051521036693,0.139012397814887,0.622389546395696,0.0087449462331223,0.558972705453076,0.0243973239691467,0.556887854788851,0.0239616484650011,0.610494244062673,0.0206775482688244
0.00078617,0.0856741903395403,0.305194877665821,0.276222238941966,0.13654734851836,0.625627513028202,0.00891727241583638,0.556570042149195,0.0243133769805955,0.554263739583018,0.0238669636922515,0.611238290937382,0.0205701014942999
0.000787676,0.0905321374054188,0.302066061275199,0.273313703174278,0.134300368729979,0.628742010990002,0.00911292439855879,0.554994369687545,0.02430605540247,0.551093877396755,0.0237966707855211,0.611692658151114,0.0205512369514215
0.000789182,0.0965978886567885,0.298693846862104,0.270581976362561,0.132241334276719,0.632193561097027,0.00927533390602795,0.55219936919667,0.0242953149989785,0.548407160717223,0.0238499194069924,0.612788826639876,0.0203143153720197
0.000790688,0.103562290600542,0.295083191149271,0.268911123936293,0.13071001135666,0.634363219713125,0.00962234867514691,0.549822016703011,0.0242189554341956,0.545140358623408,0.023692500743696,0.612862124290785,0.0202186258252371
0.000792194,0.111210399980426,0.290101936382497,0.267514432927033,0.129190489939858,0.636864189513262,0.00990535765611655,0.547892184736973,0.0242914150475133,0.541778028587018,0.023596793890705,0.612315552682987,0.0200754464872492
0.0007937,0.119804186953651,0.284554161095585,0.267493333199489,0.128433455273635,0.638670115117719,0.0102160229442867,0.546072260576576,0.0242935494940678,0.538362886711352,0.0235100224157833,0.611551456063952,0.0200205909558471
0.000795206,0.128775240162228,0.27774899779079,0.267595398467708,0.12766760387045,0.641312015782648,0.0105317525418931,0.543621935170724,0.0242000375287101,0.534709491113145,0.0233589497849539,0.611963050631419,0.0199066658666492
0.000796713,0.138351249191843,0.270102777423715,0.269091641290878,0.127464856903138,0.643469943011136,0.0107658371873995,0.542411699262204,0.0242287737517325,0.531404368020171,0.0233190486312342,0.611885927249864,0.0199341755987112
0.000798219,0.148671880573474,0.261567712863342,0.270871588141454,0.127994565480695,0.644942813323457,0.0109805637728546,0.539832762755822,0.0242500983925958,0.528000804757203,0.0231935803172033,0.612256787237096,0.0198643280606989
0.000799725,0.158902533872937,0.252029983099212,0.274110064257847,0.128791480470122,0.647374757993444,0.011253176803254,0.537139218131247,0.0242269964004501,0.524714144089473,0.0230738197088035,0.612028779371624,0.0198849202618407
0.000801231,0.169196212105934,0.240922423395691,0.277963549780694,0.129828498746365,0.649189890943288,0.0114842746512595,0.535045155954173,0.0242171755729474,0.521398201134562,0.0230328909592502,0.611834284015788,0.0198748180246175
0.000802737,0.179950984003999,0.229607409470885,0.282360205321567,0.131260514797227,0.650412083399365,0.0117585462099693,0.532585513001932,0.024194452963152,0.517410848245012,0.0230427530060371,0.611677424853963,0.0197320329769721
0.000804243,0.190562185228293,0.218153213103788,0.287850135853159,0.132863626508103,0.652711993226864,0.0120502247319456,0.529986697674023,0.0239762064073769,0.51348378654647,0.0228098851229029,0.61172454173188,0.0196372118788253
0.000805749,0.199737857924465,0.20578163330283,0.294074156103024,0.135287449620492,0.653739922467944,0.0123369644886905,0.526669053052691,0.0238418887932719,0.511088927504126,0.0228914655084266,0.611846014761759,0.0194068202862581
0.000807255,0.208589292150408,0.193066328412142,0.300800028330628,0.138141693471834,0.654503775203053,0.0125937505233524,0.524061788106185,0.023702900081144,0.50802867487405,0.022793725191457,0.611417634757254,0.019173174277425
0.000808761,0.216666860625532,0.180144746439227,0.308706056750478,0.141605219836011,0.654186537812463,0.012979421958459,0.52146767467349,0.0236641378579922,0.504670135617477,0.022740910698285,0.611547802423315,0.0191892779421986
0.000810267,0.223785967788533,0.166704530482354,0.316249220040967,0.145325583900001,0.653008120175221,0.0132610892137638,0.51797257970635,0.0235788796270548,0.501773589863236,0.0224624955604257,0.612296972489023,0.0190394058779538
0.000811773,0.230193070249027,0.153490889716142,0.324739302719117,0.148455508049607,0.651937238894961,0.01354231183901,0.515700488356552,0.0235112283064963,0.500365652789077,0.0223964692986746,0.612303183950284,0.0188788711754264
0.000813279,0.235435576812868,0.140434810792732,0.333220478774643,0.151895578791279,0.651302853762436,0.0136629596978898,0.513620753914152,0.0234127150554585,0.499259679286115,0.0221174796668002,0.611434798383628,0.0187924839811854
0.000814785,0.239704173580382,0.127774442687585,0.342741904015628,0.155261055891883,0.649423370980544,0.0138567238839299,0.510789623302124,0.0234719371750702,0.498738919902024,0.0220241378902598,0.611259980586344,0.0186676288279208
0.000816291,0.242471125554848,0.115064846097356,0.352477856794749,0.158907007322239,0.64771665130262,0.0138844267262805,0.507884705651027,0.0234249079117432,0.498517684779,0.022015097365636,0.611926070443316,0.0186435969498431
0.000817798,0.245220987212693,0.103523154138615,0.362572529731085,0.16235951181143,0.645503144664122,0.0141498963623232,0.504586153620929,0.0234609362565071,0.49897054271841,0.0218298326125973,0.612654632331624,0.0187167301835176
0.000819304,0.246206731184462,0.0921146908716408,0.372906893546849,0.165988661250528,0.642887701707537,0.0142070503101082,0.502093628982442,0.0234255460877782,0.500710287249474,0.0217007527799717,0.612711588683244,0.0187295514724702
0.00082081,0.245932356820812,0.0816870613688178,0.382739517419139,0.169240961750492,0.639739522509532,0.0143287586203892,0.499808868595848,0.0232821358230857,0.502815617681397,0.0217758457179681,0.612776460011542,0.018854187199761
0.000822316,0.244849258893795,0.0723090955799015,0.393109773970948,0.172409188861187,0.637127546052604,0.0143850688007377,0.497025386112424,0.0232482277468341,0.505792288698478,0.0216589004866894,0.612045223424354,0.0188140504986518
0.000823822,0.243071208894737,0.0642206473576454,0.402710769830148,0.174820826580824,0.633754522116364,0.0143615646574047,0.494542594895486,0.0231693791001992,0.509880046426868,0.0216233180350577,0.611757807135858,0.0188440854893774
0.000825328,0.240248967670509,0.057872533894617,0.413256845368027,0.176920080511002,0.631014812122488,0.0143769494508338,0.493164880510402,0.023207938528924,0.515443624883731,0.0213645668204286,0.611529491042305,0.0189398123624921
0.000826834,0.236573856121054,0.0525985701805618,0.423744156622769,0.178725378267415,0.627726139578992,0.0145421185818755,0.492085275512354,0.0231391992332759,0.521715460880771,0.0212720713827773,0.611884794406309,0.0189328878438248
0.00082834,0.232410311867835,0.0487390627969658,0.432904270185662,0.18001039271881,0.624240442439756,0.0146486264664486,0.489906424750594,0.0230435376776182,0.529537067166756,0.0211067049566581,0.611472281426432,0.0189405934320598
0.000829846,0.22740497009901,0.0463826569138492,0.441999799393868,0.18103755168062,0.620617395157832,0.0147363115365889,0.488865100829981,0.0229182594351396,0.53831346915033,0.0209524965016747,0.611395135495981,0.0189752737454279
0.000831352,0.221889121508209,0.0456252309839754,0.450681007932038,0.181552233458366,0.61782765901049,0.0148568631234702,0.487500826791541,0.0229446254048381,0.547648633745925,0.0207249801475654,0.61153154057702,0.0189955975360664
0.000832858,0.21600126282137,0.0465485291291672,0.45885828919553,0.18151609873449,0.61446744748492,0.0150248092892743,0.486799534420086,0.0228036187248612,0.557624623512113,0.02055718978597,0.612061134952713,0.0189814307072229
0.000834364,0.209050788042803,0.0491655403857336,0.465989823532577,0.180642077618484,0.611129330056457,0.0150001598227905,0.485384281082972,0.0226573904239034,0.568446155746283,0.0203838255943569,0.611224281350206,0.0191708890513824
0.00083587,0.201899031727362,0.0530000131993816,0.472417647970554,0.179661427182341,0.60754102755883,0.0153003752744022,0.484529951218582,0.0224707476002417,0.580559149270965,0.0201266090585693,0.610919058900029,0.0193310882083646
0.000837377,0.194319625065266,0.0579751654891445,0.478300848081479,0.177337204425877,0.604788038422661,0.0153593901578865,0.484034766653032,0.0224730326714091,0.592434343116834,0.0200512131402096,0.610240740275517,0.0193076936742848
0.000838883,0.185969635671676,0.0639512926479182,0.482775334010732,0.175283796645902,0.601798225392987,0.0155275104494249,0.484167939241638,0.0223179533901044,0.604452827696149,0.0197804625142082,0.610303819407297,0.019484888590329
0.000840389,0.176669660687603,0.0708844827580661,0.486229953071618,0.172465276332245,0.598460463550042,0.0157953811702144,0.485347235667778,0.0221133601417197,0.615092061184826,0.019678997816807,0.610697310406338,0.0196858259298852
0.000841895,0.16739828894868,0.0787571486011539,0.488830175862708,0.169770760062571,0.596011793290856,0.0160944688665196,0.486366331588911,0.0219611129472015,0.62523297244752,0.0195207068658032,0.611231510684507,0.0197431724435973
0.000843401,0.157858627780145,0.087192024466057,0.489414405671304,0.166175538498672,0.593547360799251,0.0163965693975834,0.48829999255537,0.0217144935480877,0.635361171076968,0.0193161515083054,0.611584177559457,0.0199767696358863
0.000844907,0.148222441839188,0.0962188011099243,0.48855865206484,0.162578700822395,0.59163884341158,0.0168082500044049,0.490434411390076,0.0215612518241157,0.643830754296239,0.0189339845110631,0.612446757402303,0.0199583593081628
0.000846413,0.138737793614743,0.105798677790895,0.486078990610926,0.158938735660943,0.589690293055068,0.0171561477605199,0.494120200963213,0.0215672060484486,0.651790017663659,0.0185686439956485,0.613445796257387,0.0199691976916463
0.000847919,0.12835904941712,0.115778824736702,0.481983924926366,0.155348381327867,0.588230318573558,0.0173769222729385,0.497837650401653,0.0214871187687493,0.656676928212027,0.0182722153164247,0.614010592991731,0.0200069953169592
0.000849425,0.117778408706544,0.125839941391507,0.475913645232255,0.151252138834048,0.586801503430926,0.0177615150965427,0.501516101182518,0.0214454318638354,0.659569184426547,0.0181004916672462,0.613390659175655,0.0201325005984846
0.000850931,0.107634670330916,0.136122400155207,0.467502034554051,0.146729388307127,0.5858351067073,0.018101836681611,0.505389761036298,0.0212808750952788,0.66110434472909,0.0177105640262748,0.611935099996388,0.0203294518097711
0.000852437,0.0973079577387874,0.146511747060009,0.456702153616275,0.142384817137311,0.584709919779041,0.0183797112352209,0.510461018313375,0.0211658255633805,0.660309445314867,0.0174174966866371,0.61187574854541,0.0205601885026548
0.000853943,0.0869632464912605,0.156241942759858,0.444405927372327,0.138335065849474,0.584138577729879,0.0186156985088574,0.516269143265169,0.0209952949485077,0.657086835030736,0.0173001015345587,0.611531596813603,0.0206196948572335
0.000855449,0.0770866736038586,0.166202564481893,0.429967360024591,0.134225755004505,0.583790219028385,0.018938607964307,0.522654184021309,0.0207327172171459,0.652166405849998,0.0171127263972369,0.612023256247613,0.02076642917624
0.000856955,0.0672696342006463,0.176400589896249,0.412508928324643,0.130357071944787,0.583360742370343,0.0192677136223528,0.529414004762109,0.0206330594831855,0.645397656059812,0.0169168586713848,0.611307241221827,0.0210788151024528
0.000858462,0.0577136538808544,0.185873040762046,0.393057242412358,0.126692937411551,0.582554451610118,0.0195501298065205,0.5361859861314,0.0204360467473173,0.637098199942861,0.0167796565226828,0.611007849505486,0.0211961999422257
0.000859968,0.0488627029066066,0.195272299837011,0.37172129705576,0.122821639110042,0.583302352083975,0.0196196534146515,0.542973356714828,0.0202193713999008,0.627725979964451,0.0165721728999313,0.610952573106377,0.0211323400182249
0.000861474,0.0406566707589756,0.204513167443051,0.347192808648379,0.12004127047862,0.583246923254483,0.0197100877664621,0.549968998740634,0.020044629836759,0.617341667725728,0.0164616765971162,0.611450112319013,0.0211645197926409
0.00086298,0.0333577300029136,0.212943955844932,0.320753213036034,0.117469227631501,0.583702876926623,0.0199188259077097,0.557693619301494,0.0197117303987969,0.606812882952243,0.0162560726685147,0.610981690689438,0.021418156992378
0.000864486,0.0265631059127404,0.221204217357484,0.292235926182855,0.115273662127427,0.584064816898667,0.0199955379513132,0.56522596299725,0.0194869477571796,0.595416023405192,0.0160839499647837,0.611324823474368,0.0214474989223612
0.000865992,0.0202627026345534,0.229037229802426,0.262736683054539,0.113623997653796,0.583970328242458,0.0199202439165739,0.571716355143206,0.0193836403241065,0.584241115127012,0.0159461087765151,0.612115470083153,0.0215742068480274
0.000867498,0.0150071490318524,0.23749298830816,0.231403761827902,0.112305528312851,0.584366874146628,0.0198693871928597,0.578052551972223,0.0190370069236415,0.573901816135969,0.0156866405953127,0.611607671844188,0.0216874169293631
0.000869004,0.0105109185339764,0.24490055832991,0.199214903283053,0.111198132787508,0.585761475916127,0.0197333218907531,0.585310689363716,0.0185395723042705,0.563827071977835,0.0154064222925175,0.610728509276947,0.0218914421058739
0.00087051,0.00688182750653521,0.252152257360308,0.165594336050275,0.111568583838888,0.586806711933738,0.0195785678371276,0.592484171269157,0.0182409396065805,0.555112232473209,0.0153091873154034,0.610699679984908,0.0218785089513544
0.000872016,0.0042290182845972,0.258662355242295,0.132834764004814,0.112360533220994,0.587615309293243,0.0196018553764993,0.598165063283067,0.0180957070988353,0.547652192665332,0.0153279796497301,0.610487966733868,0.0218325392117537
0.000873522,0.00248254534250821,0.265019842249927,0.101929456643563,0.113432478157445,0.587845709546896,0.0195397514699038,0.604021063521537,0.0177551633905244,0.540667004367328,0.0153145554390508,0.609948068962321,0.021818223765787
0.000875028,0.00146467657797977,0.270599464924973,0.0738053398214808,0.115581165019643,0.588606285649931,0.0195237660226574,0.609305335746034,0.017579426697541,0.534767240749581,0.0151563495782763,0.610071991174052,0.0218254802731458
0.000875028,0.00115103091669995,0.270883727311114,0.0736553659999558,0.11576311826773,0.58650004059182,0.0216620800345375,0.608954413472568,0.0179100734127393,0.536530877879953,0.0134184249112964,0.607716274549066,0.0241811310439266
0.000876534,0.00091653741362485,0.276055270887466,0.0492769210924565,0.118584552192825,0.587701836069518,0.021544542127,0.614164860632632,0.0174226799394093,0.532840529668769,0.0134849648688845,0.608096158312037,0.0242744044526051
0.00087804,0.00137642110507405,0.280107228884589,0.0295512325155029,0.121892313001219,0.589057607211598,0.0215626910595069,0.618614277388463,0.0169585679654954,0.529089385880213,0.0134449745572322,0.607916481623352,0.0241995525912109
0.000879547,0.00252138981969215,0.283825478696298,0.015670381411272,0.126204632191604,0.590774882636835,0.0213968666773788,0.62240173333679,0.0164202526935489,0.526588979766136,0.0133962179801258,0.607580746434311,0.0241340668474536
0.000881053,0.00427190556407038,0.286214777650229,0.00887085883626885,0.130684367699101,0.591731405224751,0.0212170721386065,0.624877028656069,0.0159107491264399,0.524498688715998,0.013323579861262,0.607607904672767,0.0241699942544662
0.000882559,0.00654974760981944,0.288536843038224,0.0102642204642383,0.135851377661999,0.592397884777597,0.021142356910225,0.627661801324652,0.0153281955214886,0.523404207877803,0.0131978831386659,0.608240848015018,0.0243815040620478
0.000884065,0.00922806824920822,0.290068636972785,0.0207347078232698,0.14079436741559,0.593539011289187,0.0211264662735192,0.629641997203889,0.0148109211514211,0.523286867092774,0.0132815124654059,0.60802816672664,0.0242646356012826
0.000885571,0.0123976010681195,0.291254898789559,0.0405051942700561,0.146397480379303,0.594013508411739,0.0208902739143796,0.631449042733402,0.0143228300646641,0.523681867605209,0.0133237981045618,0.608128581752981,0.0242554773911915
0.000887077,0.0159697074099089,0.291943716443437,0.0693977722002492,0.152435700027538,0.594085228499988,0.0208018237747408,0.632993465448489,0.0139015755152839,0.524115072189024,0.0131395943185488,0.608599016703568,0.0241520936806538
0.000888583,0.0198498178864387,0.292537535407709,0.106689855836721,0.158464183853135,0.594022789356047,0.020625871922996,0.63457350738762,0.0134118125967243,0.52437183491385,0.0130116922064077,0.607846753947764,0.0240534657538139
0.000890089,0.0242381186962512,0.292086980305451,0.151148389174252,0.164818507836235,0.594586481686138,0.0205655584032236,0.635751133654654,0.0129860007300968,0.526150897078776,0.0130836766190063,0.607038172176424,0.0240159799942459
0.000891595,0.0290657903930387,0.291091271010822,0.201133352653509,0.170081837680082,0.595852245283567,0.0206988965188103,0.635432006063769,0.0125980679459552,0.52848742787123,0.0130028967203285,0.606076713025387,0.0241670725678884
0.000893101,0.0345034417385272,0.289242111114131,0.253218056042435,0.175226903231792,0.595913769260823,0.0206719819357435,0.635871723743865,0.0122584126949391,0.530333949889658,0.0129990554656641,0.605778591435887,0.0242035911936082
0.000894607,0.0405698179833933,0.287009996729735,0.305341329046313,0.180765099828473,0.597293951892639,0.0206398511000483,0.635274523448282,0.0120012475533641,0.532245334542966,0.0129914776959986,0.605800674631763,0.0241936179578152
0.000896113,0.0474753347420661,0.283586992907027,0.354425863831117,0.185608568166763,0.598075957236973,0.0208579458269202,0.634847520375383,0.0117289984365395,0.534018135470423,0.0129483175210007,0.605865451970474,0.0243398395904222
0.000897619,0.0553113499675917,0.279934734754946,0.39941450002611,0.189133837822021,0.599577846958498,0.0208677714954633,0.634553163764118,0.0114545575161366,0.53600158724659,0.012897528299001,0.605975298665572,0.0242061922713445
0.000899126,0.0640038914955511,0.276248901553924,0.437291889964037,0.192255622909904,0.600923840183256,0.0209249317886309,0.63405586692461,0.0112083197962896,0.53897743698566,0.0129898616589399,0.606303253737585,0.0241741236814565
0.000900632,0.0736841639097621,0.271951261684951,0.468565399505832,0.193497342414438,0.601862698742368,0.0208977531664296,0.633178763794174,0.0109606262591675,0.541423752876744,0.0129689486256188,0.606311563734133,0.0242901072576681
0.000902138,0.0852296521010403,0.26791163098133,0.492439098025487,0.193590523458148,0.60215110975757,0.0210086767939679,0.632163326632044,0.0107706427027053,0.544016933674398,0.0128740526912249,0.60629623696404,0.0243162340519262
0.000903644,0.0977190475248035,0.263800870441234,0.509025362676928,0.193129216406084,0.602790092795966,0.0212663612826374,0.631707160330837,0.0106305662133428,0.547282493445482,0.0129497415002165,0.606361583166523,0.0241862932747289
0.00090515,0.111314641629553,0.259079041571509,0.517879411183785,0.191308234996956,0.60380879600105,0.0212355227732965,0.631012153965997,0.0105399163756442,0.549341176602119,0.0129259938828654,0.606360423733604,0.0240727154829008
0.000906656,0.125649959367006,0.253913887067162,0.520786781570279,0.188503423103694,0.605137806040372,0.0213682080665175,0.630702916204958,0.0103973304119929,0.552078285675337,0.0128799114867889,0.606121605228323,0.0241656863059877
0.000908162,0.14122986436127,0.249645577240469,0.51872931794978,0.184207235463021,0.606467314608018,0.0216056298833868,0.629857532729119,0.010335904887188,0.554267381415781,0.0128570754249218,0.605826944067489,0.0241473448669522
0.000909668,0.15720862292173,0.245623850736813,0.513900798397424,0.178907284546835,0.608178359187967,0.0219691357573737,0.628787963669476,0.0102235880921575,0.557261872272886,0.0128692567461271,0.605042587118594,0.0240430696045127
0.000911174,0.174012154494812,0.241898625692927,0.506867039984785,0.172319887839727,0.609777845261039,0.0222798163282066,0.627722490588795,0.0101450939081109,0.559590445107178,0.0129361911255809,0.605586167895491,0.0238909848996623
0.00091268,0.191038713295005,0.237573378594884,0.497857086369817,0.164452387327062,0.611556593691056,0.0226300106701902,0.627316545174596,0.010209194030032,0.561475131618209,0.013067653018732,0.605689743031445,0.0238305601419762
0.000914186,0.207810216823183,0.232792981098738,0.486181991968314,0.155661109257858,0.61304245742604,0.0230523959350968,0.626761040890363,0.0101789953764422,0.56269433279646,0.0131671919813255,0.605964726568653,0.023853561586178
0.000915692,0.224260972395065,0.228236700399925,0.473284277184369,0.146803446882734,0.614011390636995,0.0235848515235215,0.626939072880577,0.0101534045543453,0.563614527144647,0.0132457954379479,0.605998127049259,0.0239055671033034
0.000917198,0.240467516688824,0.223286763641932,0.460840950113164,0.136860660707446,0.615891163825459,0.0240614943395373,0.626957390815682,0.0102287979431147,0.56512392151995,0.0133838923488375,0.606262050363794,0.0239313634769328
0.000918704,0.256435561387721,0.218028067549798,0.447565859579203,0.126586222664605,0.616963305301721,0.0246623216106516,0.626597438605729,0.0103865710046063,0.566932578810992,0.0135407387586076,0.606178165755649,0.0239514284483374
0.000920211,0.27146166480887,0.212880954369971,0.433854502307037,0.116161244112973,0.617470994711881,0.0254172016150158,0.625911229448554,0.0104332140760571,0.568706699685933,0.0136581472661098,0.6061898536073,0.0240643946558243
0.000921717,0.284484978557676,0.207627577687753,0.418730094280121,0.105618113637372,0.617334444540026,0.0261776588571534,0.625215799140551,0.0105265203730387,0.570851165688197,0.0137132681314474,0.60720103254717,0.0240304998658913
0.000923223,0.297742103281635,0.202647205858323,0.404355156059449,0.0952562743087668,0.617768030465529,0.0270139806283531,0.624293462725459,0.010625878458878,0.573201368155472,0.0139431115062313,0.607421986737859,0.0239635259791169
0.000924729,0.310023570605752,0.196996884012615,0.389264279920618,0.0850972432179841,0.618421004883299,0.0280697151825674,0.624400480456984,0.0108377534270346,0.575355118299215,0.0142305959782373,0.608040927127069,0.0240874713045725
0.000926235,0.320345715111886,0.190824039089319,0.373716109180296,0.0755292702238112,0.617806574121921,0.0292751366221268,0.624177626059245,0.0109455611468968,0.576455415726168,0.0144467857082106,0.608155356511869,0.0243355019803511
0.000927741,0.33027484198798,0.184205526666545,0.358169113421014,0.0665742108185448,0.617483048815906,0.0303286875749952,0.623855196743667,0.0112384979828528,0.577865622157583,0.0146027282862046,0.607788100142405,0.0243923219806105
0.000929247,0.338686514818096,0.176695485326377,0.341232401528518,0.058384299283567,0.617187513004382,0.0314529105672108,0.623156677203093,0.0114843609892588,0.57874749789884,0.0147434998163204,0.607590739432561,0.0244623785121036
0.000930753,0.346113650757943,0.169025373753723,0.323647741591798,0.0505321713365888,0.61687040135851,0.0327500255579142,0.622602546695815,0.0116269877561312,0.58030869703431,0.0151197091624912,0.607451444183881,0.0243398545474246
0.000932259,0.353232019755551,0.161581377970735,0.305011528352055,0.0435487831393173,0.616526146916118,0.0341685046152745,0.622556334631217,0.0118159867331257,0.581844337656607,0.015426627197333,0.607627955391518,0.024293489926064
0.000933765,0.358811486821864,0.1535038730401,0.286299274907901,0.0372027588733104,0.615600189802209,0.0351145465410681,0.621934752839794,0.0121138762845356,0.582715229041973,0.01569244578422,0.607533721890166,0.0240829097497014
0.000935271,0.364340378532764,0.145166519110632,0.267138170414086,0.0317237841571502,0.614264480825925,0.0361985507776036,0.621125156902147,0.0123954078930074,0.58404407928856,0.0159528338854573,0.607710368994104,0.0240581235609411
0.000936777,0.369238064578414,0.1364665986026,0.246312033556469,0.0268793171629926,0.613072717421382,0.0372098726161604,0.62095688974518,0.0127794043476737,0.585018181214032,0.0162013745465503,0.607839650950446,0.0238017357797943
0.000938283,0.374063268014405,0.127314354493578,0.224992669122837,0.022788492847448,0.610729085965947,0.0380924064279195,0.62068724232943,0.0130765369272,0.586694697567759,0.0164318990197797,0.60840955044413,0.0235566013138456
0.000939789,0.377050368001789,0.118066427143955,0.203384879337134,0.019569350611177,0.609595290597368,0.0391694172229001,0.620053713759998,0.0133716289566876,0.587861068313826,0.0167141867608555,0.608634882338912,0.0234316696410801
0.000941296,0.380411289145174,0.108599658996419,0.181354583322503,0.0172287951791523,0.607148041729935,0.039946205221666,0.620551100875691,0.0136216895111451,0.588667838265279,0.0168993354605512,0.607997069730058,0.0235645025136086
0.000942802,0.383170520910817,0.0992918311775403,0.159403048678397,0.0158711167092057,0.604987661039957,0.040694892522193,0.620168105870905,0.0140402843231109,0.590261392587236,0.0171672777751252,0.608107298179502,0.0234685983710702
0.000944308,0.386364442780122,0.0901962844300815,0.137734628764095,0.0152922917145272,0.60284153399146,0.0411201684240887,0.61975756039197,0.0142532662353398,0.591988367737821,0.0173642545956987,0.608763053020195,0.0233667304902494
0.000945814,0.389365437741224,0.0813952690840034,0.11788440803531,0.0154754803489536,0.60024024054453,0.0413752497643073,0.619416439556047,0.0145440431328967,0.592190462510322,0.0176334661142639,0.609518233703025,0.0233399009232721
0.00094732,0.391950368561996,0.0730162603764487,0.0999615559192389,0.0166749886044209,0.596745408071914,0.0415586963118665,0.619420314126738,0.0148346116031286,0.592258114511695,0.0179547237187745,0.6098890726682,0.0233749948757722
0.000948826,0.39383409684609,0.06501273495097,0.0845580144681098,0.0187107151569056,0.593726994614025,0.0416569733118883,0.61901359544873,0.0152759657572365,0.592876845228428,0.0182392983914446,0.610122225963326,0.023213170340411
0.000950332,0.394970129271735,0.0578519231055214,0.0722037501799027,0.0214379435303584,0.591850177466669,0.041549261431581,0.619262108415333,0.0156559848197725,0.594242097070206,0.0185419015950509,0.610181357289875,0.0231727673898782
0.000951838,0.396228338956695,0.0511657304122975,0.0637462124180625,0.0248467287342699,0.589556936665042,0.0411736578992956,0.618544088384743,0.0160391654630789,0.594831820712627,0.0188602433111737,0.610105354227877,0.0230911850625223
0.000953344,0.397762604357185,0.04535300024769,0.0602951318471546,0.0290772996566803,0.587166424788269,0.0409870863344321,0.618509987120885,0.0164017066283051,0.595717642417787,0.0190420893659429,0.610500114232782,0.0228491235084439
0.00095485,0.398614709336612,0.0405397827318902,0.0626809416314809,0.0337882094758007,0.585029391252043,0.0404308292064631,0.61862812488213,0.0166429889177032,0.597233112920869,0.0190671231669926,0.610762113895195,0.0230177671428125
0.000956356,0.398827155640737,0.0369438255429256,0.0716967862527075,0.0387106855704113,0.582793285895165,0.0396639497473687,0.618291809276589,0.0170373993955083,0.597989260662583,0.0193349453242429,0.611043403902281,0.022802450658191
0.000957862,0.398912712130641,0.0342680347641658,0.0872471524024719,0.0442558716283727,0.580641622170862,0.0387867174975674,0.618391258870338,0.0172647355048817,0.598645285518194,0.0195055671174535,0.611192944084099,0.0227539002335681
0.000959368,0.398685025909416,0.0330113216421279,0.109110502824554,0.0499322905890098,0.579558253316658,0.0379508381630928,0.61834538483752,0.0174605327929717,0.599614615644478,0.0196384123405621,0.611402010049885,0.0227891419840412
0.000960874,0.397493353055716,0.0334235919011703,0.137816583349049,0.0554281430455422,0.579070091894177,0.0370202448100667,0.618551450774074,0.017853688279025,0.600126078577757,0.0198676541963185,0.611421452669898,0.0226919877492975
0.000962381,0.395343446749595,0.0349940591243693,0.171745914811613,0.0609909928705479,0.578836402076717,0.0360688022014368,0.618310161065048,0.0181883609276275,0.601074012318938,0.0200325419698242,0.611823725393058,0.0225917946620936
0.000963887,0.393688085660739,0.0378531462515214,0.209477030897073,0.0662988739514062,0.57865774956891,0.0352001135763827,0.618263140879934,0.0184266973743181,0.601772729189692,0.0201652758732206,0.612201606797899,0.0226488485412176
0.000965393,0.391264184254266,0.0418190191893972,0.2494979165361,0.0712169866892468,0.578857817415921,0.0342526244731556,0.617830244611785,0.0187562732756941,0.602446744745723,0.0202681763120741,0.612308704164462,0.022470913192076
0.000966899,0.387926310736955,0.0471457615325403,0.290312029660655,0.075263838412864,0.578538943652377,0.0331139654592272,0.617989571234306,0.0190170539276822,0.603313706404175,0.0203312122294687,0.612134716679533,0.0226013554198953
0.000968405,0.384322035130906,0.0535091542474254,0.329161450118323,0.0789571226693797,0.578691566515762,0.0319905911624508,0.617506421735837,0.0193638755577622,0.604389705821849,0.0204198522425606,0.6121709295233,0.0225856756331888
0.000969911,0.380903796870449,0.0609894141875892,0.36523578866836,0.0820520545491413,0.579592754244458,0.0309581133937375,0.618063167115998,0.0194770671987805,0.603745652964882,0.0206560487910752,0.612054281171363,0.0225950481104048
0.000971417,0.376424916899555,0.0693240690231206,0.396420847512112,0.0840825202659274,0.581145586999282,0.0299388003462387,0.618501398749489,0.0196539380634789,0.604392340471499,0.020914743868963,0.612681292848563,0.0224526895287715
0.000972923,0.37156407776119,0.0780399608495371,0.419777675201271,0.0853015478019395,0.582068126688737,0.0288989211586884,0.618995297754493,0.0198001001115524,0.604827085663231,0.0209417443352394,0.612423670154374,0.0223368606451324
0.000974429,0.365871229715761,0.0875901764862136,0.436080982939982,0.085915866266508,0.583160077036188,0.0278726043627998,0.61956479390878,0.0199487320198013,0.605188768495528,0.0210008411649899,0.612221353408781,0.0224389848650134
0.000975935,0.359776902254693,0.0977718216449536,0.444032463916506,0.0859675986331786,0.58493903544275,0.0270007075576371,0.620453719438914,0.0201403876351704,0.606375346595812,0.0210797025023911,0.612395486010091,0.0224327371938075
0.000977441,0.353478697450428,0.108099598461525,0.443836836025277,0.0853121200984155,0.587000081729918,0.025941340100007,0.620341298001575,0.0203492289151676,0.607342810467333,0.0210785641943429,0.613481465686495,0.0225004612870071
0.000978947,0.347084732053025,0.118869236025906,0.435231129915311,0.0839744936697598,0.590020092233649,0.0251384268110974,0.619704819851693,0.0204934393303534,0.607222843780734,0.021376284088503,0.613342507804,0.0223352519878264
0.000980453,0.339972545327499,0.129009244234075,0.419588286808215,0.083140391526238,0.592782429703953,0.0242586819672303,0.62013174683871,0.0206616219134287,0.608254197067084,0.0214602646267593,0.613149598488199,0.0224327695351266
0.00098196,0.332230943324739,0.138789835555993,0.39762096360054,0.0820714805894261,0.595541120397866,0.0235326205890172,0.620440846443722,0.0209578926880525,0.608553034076496,0.021607246322145,0.612715574813371,0.022214447825936
0.000983466,0.323431994564071,0.14853889964482,0.368860110572183,0.0807371551891521,0.598742158602452,0.0227436212613216,0.62154039439698,0.0212389910573919,0.608718732458488,0.0214894942956948,0.61286044734183,0.022268626134249
0.000984972,0.314879662937331,0.158378499256234,0.335477842736967,0.0793837756705153,0.602514943236276,0.0220292483377048,0.621481287924722,0.0213499010880143,0.608688853876722,0.0214023500615271,0.612764828797281,0.0221423550400482
0.000986478,0.305679370935747,0.167889180914956,0.299098948597768,0.0788428312793416,0.606776886757626,0.0213179060451657,0.620622041547054,0.0214004252970569,0.609198374501653,0.0214045911019961,0.613542312787515,0.0218788756581551
0.000987984,0.296396474208619,0.17642336589294,0.260492650324409,0.078515392572237,0.611922048957114,0.0209056222716485,0.620799347888811,0.0216274191499017,0.609783378758636,0.0215171367312168,0.613554524410952,0.0217793574565792
0.00098949,0.286745313919527,0.184733990106221,0.220708507825587,0.0789820491942581,0.617300059757656,0.0203333895945607,0.620839450704493,0.0216346500083277,0.610012111812222,0.0215615729933443,0.614638410069435,0.0217846062980869
0.000990996,0.277032768138212,0.192968745712644,0.181385986016225,0.0802131158920404,0.623244388360439,0.0199430794398088,0.621454679166688,0.0217939590866709,0.610614041818741,0.0216335489543311,0.614581343284886,0.0218087383206409
0.000992502,0.266940132431724,0.200882466945751,0.143767177464844,0.0819264818383931,0.628809087367387,0.0194943938264217,0.621555998259427,0.0217913928938464,0.610739753449023,0.0217739537256207,0.61387259096987,0.0218914601096617
0.000994008,0.25621777628374,0.208369280812365,0.108919702758305,0.084243122049044,0.633891863137428,0.0189886690028287,0.622428900414537,0.0218647870564518,0.611709618214954,0.0219947329078925,0.613834491638621,0.0218802202057717
0.000995514,0.244966818167363,0.214797302294919,0.0783340257625474,0.0871322783286389,0.638025768214518,0.0185030768182633,0.622896756345505,0.0219878281281927,0.612553646368792,0.0219628131462883,0.613857567904852,0.0219394831251474
0.00099702,0.233123574552026,0.221211826508766,0.0530522568006862,0.0906659284974334,0.640984354471006,0.0180584282304929,0.622389171676703,0.0220185570359582,0.612494664836761,0.0219259851712848,0.614312413725205,0.021602486795979
0.000998526,0.222064317464634,0.227371418264016,0.0345177497096597,0.0951169159520935,0.642862406649349,0.017445173694895,0.62204745241727,0.022036376407754,0.612136531766514,0.0219069188928169,0.614853172469797,0.0214762888493104
0.00100003,0.2112848446454,0.233039608194865,0.0244946724109024,0.100177641699474,0.642670881871179,0.0169361222708502,0.622197258126973,0.0221471824056522,0.612637126653718,0.0218812809386162,0.61508019200635,0.0212921754690837
0.00100003,0.206971033001918,0.237315552021076,0.0240676556900522,0.100607098342174,0.641202139775647,0.0184091002195838,0.619840229679112,0.0245395444142794,0.610381313870045,0.024140465603429,0.612804765749,0.0236099478096065
0.00100154,0.196818261259159,0.242710617854963,0.0228237336903751,0.105400410402793,0.638956520763605,0.0180480899418337,0.619674129083306,0.0244983904447934,0.611128750048598,0.0240945201232021,0.612722851485898,0.0235614420759712
0.00100304,0.187011519310182,0.247901207221059,0.0313843257242281,0.110430512964839,0.634055332988517,0.0173565297768618,0.619218591076676,0.0244081701984337,0.610324466509683,0.0240472274876359,0.612932128006368,0.023529902881876
0.00100455,0.178125152786348,0.252971648329191,0.0502477676328112,0.115804416365366,0.626630029857613,0.0168032778846869,0.619616463576847,0.024524482236358,0.610155225407976,0.0240621185992717,0.612456130431793,0.0235067795224488
0.00100606,0.170167245357439,0.257208286761925,0.07864325013822,0.121832000919671,0.615593884109635,0.0164378828542626,0.620074237747989,0.0245547169811747,0.610432338552496,0.0239298739327896,0.612465209857764,0.0232593206279607
0.00100756,0.1631155169535,0.260575522249372,0.116305312330895,0.127957508636692,0.601371620382007,0.0159813582558828,0.619649850583661,0.0244961822890771,0.611054590726318,0.024006565121257,0.61219112738211,0.0232175722028034
0.00100907,0.157323633629841,0.263762162565654,0.161783319392367,0.133961820807111,0.581829187856102,0.0155111920373574,0.619239282791091,0.0244027617017166,0.610253178514533,0.0240986302570466,0.611584930218669,0.0231092633373126
0.00101057,0.153494332043585,0.266249935653747,0.212763844305755,0.139575654613319,0.559086698435718,0.0149247666969949,0.619532793912262,0.0244301630699701,0.609649912572611,0.0240560202472208,0.611750057249655,0.0230121423676555
0.00101208,0.151143019087611,0.269201082772872,0.265812445433923,0.14528616020555,0.531073872026902,0.0144018112475985,0.620408247786001,0.0245304955295848,0.609030004643531,0.02415753042809,0.611627825110686,0.0229660785903564
0.00101359,0.150817961339298,0.271696495951206,0.319844914555203,0.150495431591373,0.498455533441229,0.0138017213343544,0.621008194718652,0.0246832585832628,0.608523385427287,0.0242112976412017,0.611599957517349,0.0227589665671379
0.00101509,0.152103394121372,0.27439466885994,0.371192037143693,0.154869316692222,0.460727917394799,0.0131437730933576,0.62078940794433,0.0248223820072372,0.608792846285527,0.0240928061930948,0.611675781082088,0.0227006923390217
0.0010166,0.155336761308725,0.27690209901657,0.417595609181335,0.158267451479039,0.417959765620485,0.012632097626863,0.620513488645815,0.0247818301507904,0.607907384557165,0.0240629501291392,0.611614018107052,0.0225855039364826
0.00101811,0.160508141606982,0.279267210194456,0.458413057486213,0.161619629021372,0.371186568704115,0.0121372973073191,0.621105899813668,0.0247362469301276,0.607732666687839,0.0239963878145894,0.611581471645155,0.0223302375861572
0.00101961,0.16775498764218,0.28180816514005,0.491378547991411,0.163958953010898,0.321714343314395,0.0115926159492916,0.621628214212027,0.0247807628991554,0.607294523898476,0.0240241532419177,0.612020529478442,0.0223125673374505
0.00102112,0.175803893972647,0.284474925466126,0.517393031096705,0.165233947175783,0.270725345528615,0.0111374195796681,0.621347116924672,0.0249492422761927,0.607723637272746,0.0240623218210504,0.612400199709411,0.0220498669824072
0.00102262,0.18514683990775,0.286847193507974,0.535015661051095,0.165506418620481,0.218548477048261,0.0107606582411766,0.620582963977196,0.0249289930313916,0.608009131040114,0.0241065908322182,0.612269292921318,0.0218904971556776
0.00102413,0.195397606210754,0.289629951443963,0.545866965987764,0.165114663699736,0.166490919676472,0.0104801626939674,0.619888441263532,0.0248482117937522,0.607832769119928,0.0240315760662656,0.612313738083164,0.0216400110916598
0.00102564,0.206322616742956,0.291570034523341,0.550604104212913,0.164442577243911,0.117558881384154,0.0102239052488308,0.619666131569558,0.0249120273425285,0.608467345735568,0.0241371952571578,0.612636091534301,0.0214194712804359
0.00102714,0.217341395134829,0.293672491560917,0.55007768578058,0.162905756227495,0.0741876564355462,0.0099051107029327,0.61988006233509,0.0250383110927875,0.608705708960176,0.0240890535064491,0.612872416081861,0.0212959916180415
0.00102865,0.228165754203656,0.296861233810386,0.545907791941723,0.160482621787489,0.0396091900560239,0.00966546809160219,0.619736123738872,0.0251543293210445,0.608904643640356,0.0238122720401088,0.612955091029094,0.0212430986845991
0.00103015,0.238005236638896,0.300003062037875,0.538332019110273,0.157481642678272,0.0168772993663355,0.00944746181334677,0.619952574700384,0.0250033577133096,0.608285525120364,0.0238136243804303,0.613675993498638,0.0210185734205018
0.00103166,0.247120896969665,0.304259804797763,0.528540879518941,0.154270142932573,0.00949987123387911,0.00944712636072517,0.619250922565849,0.0248959009875355,0.607266933661292,0.0236779252624364,0.614048216088115,0.0209561535676075
0.00103317,0.254974663451327,0.308470589603596,0.516496519201332,0.150640540797414,0.0207320366168573,0.00939333586293683,0.617673066192261,0.024789157921563,0.607027935986135,0.0235005156289984,0.614564154435825,0.020849570218782
0.00103467,0.261915057451785,0.312322005226512,0.503004201081283,0.147118932014416,0.0530447067147344,0.00942090041826978,0.61632191775038,0.0246585088208384,0.607588605167355,0.0234508997748275,0.614721120405194,0.0206696476841019
0.00103618,0.267178510450492,0.31571566169242,0.489753703538967,0.142847599443962,0.107498089943168,0.00951186791522409,0.615175410157054,0.0243960248375195,0.607995491127153,0.0233867664437108,0.615016539778882,0.0205988252535727
0.00103768,0.270533544420804,0.319418986684106,0.475938821075589,0.138474605094668,0.184354598825065,0.00962623928537951,0.614008122724669,0.0243576179598289,0.6074522713122,0.0233267930888682,0.614869879193784,0.0202685338198825
0.00103919,0.272012988936815,0.322559230172839,0.462017076563486,0.134412091483101,0.279374611449542,0.00982288772930145,0.612670349610748,0.0243438794148759,0.608001384862678,0.0232494732633484,0.614458353819485,0.0201816322646544
0.0010407,0.27332273509492,0.326164921164268,0.447788326446293,0.130616462702533,0.38742509460649,0.0101133240967147,0.611123962256069,0.0243289244592891,0.606952612549472,0.0231029158473533,0.614219537755109,0.0200390881391758
0.0010422,0.273463226032303,0.328361347008968,0.434010139909753,0.126733293957242,0.503254207147822,0.0103993825940478,0.609281666318081,0.0242903244141342,0.606764131523938,0.0229581701548593,0.614252846404659,0.0200027183462281
0.00104371,0.271859419905375,0.331203710272204,0.419984270492678,0.123281622921587,0.61636954059651,0.0106157058620731,0.60714517041909,0.0243316722085821,0.606766659158024,0.023009303934197,0.613998960928329,0.0198517043985377
0.00104521,0.269558819215943,0.332267467040383,0.40662382947695,0.120600341243268,0.717960463415389,0.0109665797056429,0.605900991972766,0.0243460252111341,0.606333200647059,0.0229936066955188,0.613665898938111,0.019655116061641
0.00104672,0.265929702977729,0.332324432160084,0.393479084768675,0.118542895195558,0.803521843545774,0.0114304557021702,0.603630737728317,0.0243405325241309,0.606598403169257,0.0229286469591145,0.613270141055746,0.0195523879133998
0.00104823,0.262003923662735,0.330966754787447,0.382192825349322,0.117132761850933,0.866751780247058,0.011652803445352,0.601499844696131,0.0243018608131056,0.606053408321726,0.022624247273381,0.613427515635098,0.0195362579565375
0.00104973,0.257663664577318,0.327725379138293,0.371748302357188,0.116548403767725,0.905431098878712,0.0118716380191022,0.600216299630443,0.0242937528887992,0.605567116000827,0.0225181002932561,0.613201250821724,0.019455945506152
0.00105124,0.253265720886517,0.323303766703636,0.362437442637191,0.116565238119163,0.920736841429577,0.0121999078021376,0.597586137370618,0.0243857314033234,0.605392147087339,0.022396652555133,0.612490660509965,0.019328315775792
0.00105274,0.248652980328429,0.316993854748677,0.354222760399276,0.116980305805124,0.916115204311031,0.0125324168420917,0.595105581211235,0.0243702669404623,0.60508537106529,0.0222631641108694,0.613171691587028,0.0191740387453548
0.00105425,0.244871652313773,0.309564571244801,0.346850105417555,0.118841410985786,0.89589237613331,0.0127820464913105,0.593065409924513,0.024281073012759,0.603947758540885,0.0221489817268662,0.613659233382849,0.0190772137325477
0.00105576,0.240611612367325,0.299994537554143,0.341127782536743,0.121081037314924,0.865905724831548,0.0130479632412836,0.591075737319875,0.0242447258232826,0.603672842777188,0.0219468259062078,0.613173466092652,0.0190998242125379
0.00105726,0.236993074229144,0.288549050003262,0.336600567865821,0.124033343491698,0.829097565786641,0.0133052298904605,0.58849521297429,0.0243126209835051,0.603239903215251,0.0216970106823406,0.613310358645119,0.0190947825770089
0.00105877,0.233898957802576,0.275805615981505,0.333853839235414,0.127760886625539,0.788725264500073,0.0134593504161485,0.586171092679017,0.0241830268009834,0.603083217903752,0.0215268119958757,0.613108440867682,0.0190006927240499
0.00106028,0.231089894466529,0.26170273356456,0.332902676711927,0.132098228871543,0.747164548081065,0.0137328459986868,0.583928020736363,0.0240929022999534,0.602801092798889,0.021283281515685,0.612279679934249,0.0189466078114036
0.00106178,0.228882512323434,0.245910145801978,0.333871605244845,0.137363707079771,0.707873353937256,0.0140371470903694,0.581207586338041,0.0239002727469609,0.601793168176964,0.0212730219818977,0.612359858197194,0.018943862195302
0.00106329,0.227234992089195,0.228783095178595,0.336646865924885,0.143253532478661,0.671433665639288,0.0140730276948023,0.578045969118629,0.0237866184348713,0.601455766955896,0.0211437968964597,0.611352836076557,0.0189301206257623
0.00106479,0.225486682430283,0.21174282219049,0.34062087922522,0.149653099087819,0.638443607323433,0.0142059834392898,0.575085419668691,0.0235880624927979,0.601525933826238,0.0208638639067195,0.611653894150926,0.0190074330792257
0.0010663,0.224608631324863,0.194669849649459,0.346068097421899,0.156181652502252,0.609006314228066,0.014513955559717,0.571759411108215,0.023496078486236,0.60204421563178,0.0206332758865942,0.612409856227153,0.0190489573124481
0.00106781,0.224613515623131,0.177313832593053,0.352029030429385,0.163484069375597,0.58595283127338,0.0147867480551134,0.568469943323016,0.0235028842643762,0.60201240915862,0.0204506916064843,0.612473042913269,0.0191125598081487
0.00106931,0.225201414030268,0.1607449197693,0.359167484841516,0.17065582141989,0.567242242624988,0.0148894389494712,0.564855935936604,0.0236133474853523,0.602529689080393,0.0204421192559524,0.611745505236835,0.0191723276912284
0.00107082,0.225490792755035,0.145308863771365,0.367680813291446,0.177730287673553,0.554360635535928,0.0150067937328637,0.560378936066166,0.0234710446448501,0.602295368949797,0.0202379499141695,0.612249288601662,0.0192165663667598
0.00107232,0.226025058624983,0.131653588741829,0.377335448117495,0.185142283055384,0.545247182180726,0.0152327647356395,0.556156280060405,0.0232935239785695,0.602822170096898,0.0199419215481988,0.61186126110604,0.0191301390827155
0.00107383,0.226550822738113,0.119367476745926,0.387052284596559,0.192375931418086,0.540777096451486,0.0153531530085722,0.552807064221606,0.0234007113798861,0.601770669145312,0.0197266346025823,0.611243299935211,0.0191345575116775
0.00107534,0.227438891970077,0.109410805257613,0.396596994966032,0.199713763722828,0.539671724110435,0.0156202563362997,0.548904495775447,0.0232915026342022,0.601463411944082,0.0194843090902089,0.611220658550446,0.0192357802842819
0.00107684,0.229106387329589,0.101025108025416,0.405607069763568,0.206547831705536,0.541529386681781,0.0158710707921079,0.545501263566764,0.0230620199904742,0.601684869144933,0.0192806044935784,0.611721876904879,0.0192742756258986
0.00107835,0.230607425180382,0.0947596071297075,0.413724175287353,0.213574025135019,0.545360906833378,0.0161247543189242,0.541762439899409,0.0230011857359516,0.602038007875439,0.019104699150058,0.612051242111463,0.0192438012441839
0.00107985,0.232114566121176,0.0902838900747213,0.421974117437412,0.219742921393812,0.550712292158242,0.0164243915004419,0.539108691137579,0.0229835499970319,0.602142857961048,0.0189695528111954,0.612464014067587,0.0194835510892054
0.00108136,0.234262835823943,0.0879301060580324,0.429155412978838,0.22536155970743,0.556382682578427,0.0167348969532536,0.535931279505639,0.0228492275822569,0.60175768443041,0.0188084852916599,0.612473130194729,0.0195440217276656
0.00108287,0.235895445648408,0.0866720413387378,0.435130683954847,0.23107720848859,0.563577961117701,0.0169201747086895,0.532494978691723,0.0227608682267217,0.602329537410483,0.0186029011432106,0.612583832389502,0.0196890277321112
0.00108437,0.238029479103469,0.0864977259629523,0.440256342386495,0.235973954571678,0.570759829268022,0.0172141117586856,0.528738492594781,0.0227646892789632,0.602076068729881,0.0183705334138545,0.613200074360032,0.0197568742304623
0.00108588,0.240296466620129,0.0869831864384881,0.442855307979373,0.239763283050053,0.577543619157501,0.0176017846528758,0.525287629710104,0.0225277019615816,0.601985527359842,0.0180383258269913,0.612946240775551,0.0198276569118512
0.00108738,0.243542791032545,0.0881877115484724,0.443979876078453,0.243089113712514,0.582882983054729,0.0179122041808038,0.521430301124843,0.0224891424186338,0.601918041892609,0.0177398810345266,0.612669747105454,0.0198696887910397
0.00108889,0.246305335599111,0.0898689641065108,0.442901389500601,0.244821890052097,0.587115638512582,0.0182225576463101,0.518159388343463,0.0222488042545826,0.60156783678476,0.0173863355097133,0.611935149358206,0.0199639012922551
0.0010904,0.248223179670307,0.0921502533220205,0.440618664336257,0.246095448069011,0.590193975575651,0.0185280232367237,0.516021833461594,0.022025378112924,0.600524200969053,0.0171289965209693,0.612448779308248,0.0199034764793263
0.0010919,0.249731081655479,0.0942828244238479,0.435644363194257,0.246895450311831,0.591912703923076,0.0187934600303412,0.514077846303139,0.0219583341046954,0.601300981682998,0.0168561069343229,0.61211681545035,0.0200777808136214
0.00109341,0.252320661705257,0.0962926414560381,0.428454324332149,0.246050853745437,0.592620702882032,0.0191393089901664,0.511807321415458,0.0219336904233191,0.601782167408254,0.0166393217396646,0.611599406251326,0.0199861684298985
0.00109491,0.254825255800253,0.0981434387759804,0.418422663118982,0.244646810310892,0.592067681969216,0.0195547871901055,0.509830099560396,0.0218576334444299,0.601306660498397,0.0163833024933457,0.611639342485407,0.0201234076131446
0.00109642,0.25686021132004,0.0998101321661611,0.405791252509127,0.242702535976987,0.590540995145065,0.0199184677349241,0.508170367118138,0.0217127873786474,0.601423061691303,0.0161638370522187,0.612144121940355,0.0203665683581934
0.00109793,0.259466973676821,0.101466360210731,0.390425608357748,0.240151813351714,0.587451644822934,0.0202814105975198,0.506602178919584,0.021508542751737,0.602250075462521,0.0159544637629859,0.612403206196254,0.0204326978699587
0.00109943,0.261720836325418,0.103057573567801,0.371407911816506,0.237022704582854,0.583345494518691,0.0206919709636886,0.505676357223029,0.0213242283904771,0.602497204450114,0.0157864526023547,0.612333028400735,0.0204222253921862
0.00110094,0.264253668130134,0.10463259708051,0.349928653175138,0.233082215972815,0.577386653039505,0.0209375957818604,0.504443248270509,0.0212167414509396,0.602505689130974,0.0154456886623644,0.612597253227923,0.0205742024854942
0.00110245,0.266184412288637,0.106139583845554,0.325163894760193,0.228379928812768,0.572361026189434,0.0213145729294314,0.503609337197663,0.0209642029832441,0.60267728795707,0.0150142972695817,0.612373765843436,0.0207956605706758
0.00110395,0.267926348202461,0.107345920401119,0.298856464253199,0.222650433960042,0.566111305374898,0.0216236683816416,0.50365739618945,0.020655566043187,0.603851472257141,0.0146626439556233,0.612050985914759,0.0209891572444232
0.00110546,0.269395821002648,0.108956212799964,0.269996719512229,0.216880752538515,0.559576779738147,0.0218708495048965,0.504152236616996,0.0203985678644634,0.604305441939615,0.0144164483504114,0.612333123014111,0.0211800021900389
0.00110696,0.270039371906072,0.110828117052276,0.239904619899779,0.210389094391459,0.552457530340052,0.0221201246863842,0.504810524859447,0.0201236157364881,0.604698798081351,0.0139567661162484,0.613006588596188,0.0211854123471656
0.00110847,0.270259475680944,0.112593328068636,0.207885785890106,0.203765210796998,0.545840957098219,0.022502594526895,0.505798770950264,0.0198109512422534,0.60529964210123,0.0137331844180822,0.612545655300815,0.0212842382635672
0.00110998,0.270736505581845,0.115216124740956,0.174655280773283,0.197175148815419,0.539231650210186,0.0227603504544402,0.506733458132229,0.0195611908892835,0.605223705119169,0.0135308914581756,0.612624262345344,0.021307188416173
0.00111148,0.270709056616842,0.117732736157875,0.141434203036447,0.190677018663555,0.532855387778167,0.0229891803835207,0.50883125371231,0.0192225111441901,0.605610482927923,0.0132832567183077,0.612603470497935,0.0212314270535931
0.00111299,0.270841012075648,0.120979658058353,0.109404618911455,0.183951362140245,0.527535205488022,0.0233062256190628,0.511363725914389,0.0189171220600927,0.605760542926467,0.0130451586964231,0.611665613808381,0.0211734383895994
0.00111449,0.269656135148454,0.124215626614116,0.0792054811438644,0.177580069986063,0.522521609998828,0.0233970294477969,0.513349168479964,0.0185811628850928,0.60563020679179,0.0129153177164703,0.611965629562425,0.0214106541980062
0.001116,0.268275675559172,0.127909352858703,0.0521016117147799,0.170820751336229,0.518813560395808,0.023587358959412,0.515007666294592,0.0182008945517328,0.606210669654037,0.0127124777141526,0.611782077363663,0.0214798141901518
0.00111751,0.266085974244747,0.132008253060991,0.0291529020773108,0.163756608901738,0.515873691579984,0.0236926637731591,0.518248055390744,0.0178051095543995,0.606381623464287,0.0125163466997727,0.610856354179024,0.0215676701578269
0.00111901,0.263116959430626,0.136579431567233,0.0120507853860955,0.157439302181693,0.513297520798591,0.0238571807747444,0.521437780465209,0.0174867607825575,0.606399612726604,0.01230079295329,0.6099882298767,0.0217245932057075
0.00112052,0.260420319676989,0.141278132224154,0.002064717839836,0.1511716045186,0.512270634607522,0.0239141493237712,0.524256676638015,0.0170922573120543,0.607074542613272,0.0122053066363893,0.610301576428419,0.0218390324947891
0.00112202,0.256915942939621,0.146526812425592,0.000488579149555503,0.145395492226452,0.512149382241622,0.0239565490201194,0.527387109665573,0.0166950248664536,0.607655243113068,0.0121555319836802,0.610155845059469,0.0216897784336257
0.00112353,0.252860143331881,0.151967971185216,0.00811382018889651,0.14022929155516,0.51411256937018,0.0240308162547189,0.530013678664353,0.0162338074294676,0.607679195992465,0.0121443347185391,0.610172800874333,0.0216336619648915
0.00112504,0.248649023975213,0.156811711495304,0.0255289374758759,0.136065856313866,0.515923034536087,0.0238908027365491,0.532147804775128,0.0158235441519472,0.607916318774038,0.0121217241164925,0.609741397288202,0.0215701723769649
0.00112504,0.249588130522616,0.155924308134676,0.0244184235096693,0.137113226555082,0.513705112339749,0.0261464502800418,0.533535393064289,0.0145203847652478,0.606198078320608,0.01388823765067,0.607487020795452,0.023904686759166
0.00112654,0.244556886454897,0.160785436394574,0.0513076228630796,0.132952447363774,0.517252161448421,0.0260713093617657,0.53657596587941,0.0140261076367868,0.606436279288589,0.0137867649401355,0.606528501934866,0.0238471876560956
0.00112805,0.239028372101017,0.166436743328565,0.0872994674989409,0.12888609548376,0.521114689437758,0.0259765222749949,0.540257179015463,0.0136386159710865,0.607094839306582,0.0137944791345422,0.606678713887447,0.023939713199698
0.00112955,0.233452255300805,0.17188718481792,0.131312643533344,0.12561026622592,0.526054781434391,0.0257919955306675,0.543046693718986,0.0132555748818194,0.607718249032645,0.0138086894886704,0.606699105339249,0.0239858056205628
0.00113106,0.226604711036954,0.176305645623663,0.181686159028504,0.123402207520674,0.530490938972177,0.0257107482488833,0.545646548722195,0.0128496333951446,0.607846979962281,0.013757395540792,0.605687338048493,0.0239963525902149
0.00113257,0.219186359958485,0.180822791524896,0.237069686586338,0.121371380973616,0.535619989595993,0.0253947512061075,0.54815212677858,0.0123460976707058,0.60803499101015,0.0138420574058474,0.605823820908864,0.02401953857845
0.00113407,0.211340686451662,0.185470174450207,0.29312369728673,0.119573484523515,0.541345289923386,0.0251033431711566,0.551122701561379,0.0118239536259644,0.608381346864786,0.0137640099381392,0.60555648813151,0.0240879905746844
0.00113558,0.203579813303533,0.189587965262742,0.347796020830837,0.118599969020295,0.546724297309005,0.0247512976182689,0.553544498733393,0.0113449950866897,0.60843311297411,0.0136162977472314,0.605991423956964,0.0242252207108829
0.00113709,0.196078943357157,0.193446160870633,0.398933882664087,0.118086182313183,0.55101361269489,0.0244611008281807,0.555344397720237,0.0110549013031067,0.608321669926496,0.0135422365827912,0.606091722223844,0.024313298798088
0.00113859,0.188097696404802,0.196632517129372,0.444535305664428,0.118053766154285,0.555230417926979,0.0244194647172061,0.558150875196632,0.010614301316131,0.608118162031488,0.0135113113207953,0.60613084691706,0.0242949168387052
0.0011401,0.179831813861693,0.199459072819451,0.4829431897134,0.11786669829962,0.559397871353779,0.0238498355771534,0.559853751194339,0.0102461869571208,0.608489138420962,0.0134232162905851,0.606800724931228,0.0243117999760455
0.0011416,0.172016954661279,0.201401764834336,0.514448190099418,0.118274686490045,0.561693124362683,0.0235331713256653,0.562183187020719,0.00993977987306272,0.60871354936953,0.0133946914285312,0.607321307055732,0.0242776513679862
0.00114311,0.164018905595258,0.202939681977143,0.537930014592828,0.118929268816646,0.5633284998845,0.0231458232052545,0.563710823384496,0.00971841056361657,0.609306180498365,0.0133453316820637,0.608089556921517,0.0243766330551858
0.00114462,0.155909154484728,0.204565661812432,0.554731496782602,0.119752036911828,0.565362577787184,0.0226301473321791,0.56573762841936,0.0093410470219371,0.610422661022521,0.0133780015870524,0.60797975809376,0.024275400524091
0.00114612,0.148330393702532,0.204983886350116,0.565535039294684,0.120354087825554,0.566614035181192,0.022297621729623,0.567956507042653,0.00920382822214668,0.610838005897364,0.0134137410945429,0.607704598965789,0.0242189213069485
0.00114763,0.140934860464968,0.204101505873445,0.571836025810744,0.120848528895694,0.567436369554703,0.0220929130566533,0.570242124157776,0.00906715996505816,0.610908299899589,0.0132972258195583,0.607672047479585,0.0241181506637768
0.00114913,0.133591025317721,0.202164736717663,0.574097347562771,0.121483946781365,0.566750738767625,0.0217606829912342,0.571507856005246,0.00893417177876479,0.611331786737759,0.0132611173675212,0.606693039899223,0.024052501475489
0.00115064,0.126975356128102,0.19950014541269,0.572970738229255,0.12220707372914,0.565386118534738,0.0215187715757629,0.573290916674802,0.00872160167112129,0.610618157464348,0.013267075054544,0.607010272643992,0.0240671580757037
0.00115215,0.121101575211726,0.195671376361052,0.570011190075457,0.122529226050803,0.563580794519188,0.0211793429236187,0.575383387211858,0.0086543934887175,0.610656125654421,0.0133116055458241,0.607124079845842,0.0238522406160559
0.00115365,0.115490881036056,0.190589489699941,0.564907921666869,0.122959443281997,0.562715619587837,0.0209470850104905,0.576865555120229,0.00852200401511399,0.611158417944239,0.0132137729849838,0.60700599865398,0.0240293231504153
0.00115516,0.110711811740951,0.184362226356325,0.560558475336243,0.123295963298237,0.56204606505709,0.0209071185543847,0.57871098584597,0.00852643605025048,0.61163071152497,0.0133059864376897,0.607005030384795,0.0240992451539799
0.00115666,0.106363864178969,0.176753420697785,0.555591234647629,0.12316565729446,0.561538450150665,0.0207439084581008,0.5805383603975,0.00855175692723623,0.612332865711954,0.013242198611379,0.607339705146005,0.0238943485283825
0.00115817,0.103216838224021,0.167929245200851,0.550879978264558,0.122943420036921,0.56282884157452,0.0207524867834877,0.582551331259062,0.00857916210936348,0.612797677104272,0.0132880785405931,0.607097588865669,0.0239020903932507
0.00115968,0.101065071507023,0.15847221607816,0.545100549170873,0.122639668433456,0.564984622962257,0.020882622435157,0.583934525224503,0.00863129863980289,0.612640096399178,0.0132955764845787,0.607394962788948,0.0239298056831092
0.00116118,0.100016126319588,0.147939710713972,0.539895648682855,0.121854436018323,0.567616316496952,0.0210439464959294,0.585832000224159,0.008681321052431,0.613045141017287,0.0133307992359875,0.607471533383379,0.0240268863594695
0.00116269,0.0997743841720019,0.136200720320636,0.534939618938006,0.121131658474224,0.571270323195898,0.021217326689889,0.58714444253527,0.00880769422327502,0.61312020028835,0.0134869722173462,0.607558883803744,0.0239418532828401
0.00116419,0.100521630057661,0.123130833490157,0.530437796858106,0.120536130310477,0.576373023951081,0.0216131743592165,0.588436901381902,0.0088563648334988,0.613377625081281,0.0135259833561143,0.607218792140371,0.0239041940444203
0.0011657,0.102339434286279,0.109317089433621,0.525800268230875,0.119470614118977,0.581754252509545,0.0221449748611791,0.589789697118494,0.00904720804503745,0.613857082791461,0.013692770953017,0.606613896039411,0.0239460270418172
0.00116721,0.104847199551042,0.095248789826376,0.521974975724165,0.117690375207814,0.589189398425674,0.0228512040260444,0.590798222278744,0.00916137825288207,0.613801433176572,0.0138271904618371,0.607601124975949,0.0239556097100308
0.00116871,0.108046639361384,0.0814500724797465,0.517813173510569,0.115961000506809,0.596570560481175,0.0233801475445688,0.592506240717453,0.00926991281350769,0.614059359886793,0.0139528265118275,0.607123128399559,0.0237435536055081
0.00117022,0.112395614513551,0.0674990113160014,0.513435790222367,0.114439359646979,0.605244111901555,0.0240098657378111,0.593631877930652,0.00952998953111677,0.614079082744024,0.0142048843056581,0.606995557333879,0.0235153355497665
0.00117172,0.118087747287488,0.0543385257018643,0.508384935264664,0.112607391108303,0.615282921719746,0.0249359867608254,0.593762261605694,0.00981343294470701,0.613491517457469,0.0144700015017501,0.605719555190129,0.0236439893674113
0.00117323,0.124913703820117,0.0420299460407086,0.503514415942215,0.110826505624335,0.626403351105718,0.0259948231760515,0.59495184678532,0.0101501747960202,0.613337755579223,0.0146243989679018,0.605267573338593,0.023658233140348
0.00117474,0.132234231969198,0.0311388726946378,0.497456402088462,0.10892158491583,0.636823272905775,0.0269665816604884,0.595563773622594,0.0105054388331133,0.612932099267962,0.0147769756740416,0.605227066661851,0.0235627010162526
0.00117624,0.140638694936526,0.0219921785494781,0.492049776420295,0.107533675502305,0.646481703281951,0.0282143932871522,0.596024108576543,0.0107594879850008,0.61260930827309,0.0149790574713215,0.605680441671707,0.0236003572596788
0.00117775,0.149850542068681,0.0144874000911673,0.486709629032128,0.106637509131153,0.655776386029497,0.029305235590594,0.596329636077434,0.0111486338830212,0.613043791541844,0.0151828244438913,0.606832101886511,0.023449330347814
0.00117926,0.158879627131168,0.00891175393730945,0.48042617044411,0.105517848545699,0.663688061423727,0.0304101909730699,0.597764156962265,0.0114258416043109,0.614079415240675,0.0153670867763273,0.608216341641508,0.0234078351574055
0.00118076,0.168660075008969,0.00538189622392145,0.474645437719551,0.104001533566917,0.670439839491514,0.0315561166779784,0.59920284447803,0.0117694213733543,0.614860813118442,0.0156545526361507,0.608873669223586,0.0234174831800499
0.00118227,0.178793843994428,0.00390814699958909,0.468751513506702,0.10275086483712,0.675367814746045,0.0325570451793908,0.600020313109634,0.0120322794641561,0.614783556463966,0.0158490311317982,0.60927300177228,0.0233182157546254
0.00118377,0.189705556214328,0.00442992286449462,0.463006511770301,0.101772558561122,0.678673772232204,0.0339359517896338,0.60020640208791,0.0124006587120188,0.615228137131541,0.0160344414807606,0.609127097060951,0.0233585422429296
0.00118528,0.200567074140857,0.00688558982219747,0.457251561631444,0.10119206980209,0.680611715405725,0.0348321622513861,0.600962982780289,0.0127146767585874,0.615122919168554,0.0163473362322246,0.609283694264853,0.0232715063904302
0.00118679,0.210852157979731,0.0112000723773594,0.452137629133641,0.10035236971522,0.680196521883373,0.0358574795017758,0.60207173294057,0.0130711248038266,0.615551407129042,0.0165524504219351,0.608906215727869,0.0232795156810077
0.00118829,0.220415485222049,0.0170909645317126,0.44805597831484,0.0997087129567758,0.677796096183017,0.0366885221085635,0.602891487578948,0.0135365681571478,0.615534411482467,0.0168352193033167,0.609163661719363,0.0233266151465685
0.0011898,0.229985285684389,0.0241840219126483,0.444625909221299,0.0987892136939128,0.67420977682422,0.0376968132384162,0.603243113719632,0.0138229195787962,0.615313362520345,0.0170486775467635,0.609031790798208,0.0232719602326754
0.0011913,0.239515292964436,0.0325207352943531,0.441427568595592,0.0981440203317157,0.66817395095159,0.0381877774384548,0.604289731027033,0.0140744595054908,0.615058583908589,0.0172584467663906,0.609214010575266,0.0234478131480134
0.00119281,0.247997031882984,0.0416329073902264,0.438868851182559,0.0976140632505982,0.660854226680948,0.0388161443601283,0.604431012148008,0.0144207827361271,0.614477015075707,0.0174438373856522,0.608594436156974,0.023378736795445
0.00119432,0.255361913481663,0.051785195705125,0.436518773650068,0.0972962022105183,0.652453480693432,0.0392872936701114,0.60449988450376,0.0147234699675881,0.614600734962805,0.0176044861526862,0.609618642754802,0.0234242330163612
0.00119582,0.261360456208917,0.062588079776415,0.434883517718947,0.0968873480735054,0.64342909679406,0.0396482494401638,0.605036477246627,0.0150285066268445,0.615574767453971,0.0178739639594463,0.610247625784537,0.0232841588891471
0.00119733,0.266835344604343,0.0735267460752194,0.433267572026977,0.0967671587409787,0.633120320426269,0.0397907137683569,0.605911837002376,0.0154684636174622,0.6161052889455,0.0180699169684078,0.61097657671673,0.0232642450568234
0.00119883,0.271006001195543,0.0845707482521669,0.432894401125115,0.0970628540391412,0.622315884680204,0.0398048068573281,0.606625836659915,0.0158940544986198,0.615587971327105,0.0184620861565264,0.611525103281749,0.0233979904485205
0.00120034,0.273480910183004,0.0954330958082548,0.432929639992732,0.0971084690165643,0.612370218482472,0.0394589191997337,0.607932762073866,0.0162154456041086,0.615671941276032,0.0185827058491467,0.611528807008941,0.0233304792984593
0.00120185,0.275289567976285,0.106276586415056,0.433667849962427,0.0976586543211175,0.601519341344751,0.0389661005899983,0.608562650977096,0.0166648020769334,0.615798883535484,0.0188438945604644,0.611595366912856,0.0232480891372011
0.00120335,0.276226073116439,0.116575873474823,0.435184302415731,0.0981373344496133,0.590569562108762,0.0382429724030438,0.609080097934355,0.0168781688637188,0.616896875072196,0.0190131803462114,0.610576959419145,0.0231358218938181
0.00120486,0.276282865618843,0.126638266289272,0.437308182360315,0.0984060531406847,0.579924966903224,0.0375159873203081,0.609812292279325,0.0171043764453983,0.617241627087661,0.0193295283828939,0.610439995228272,0.0230556757347484
0.00120636,0.274641445923091,0.136131816332341,0.439091943988202,0.0989610869913015,0.569457077922006,0.0362769443901508,0.610043773199261,0.0174110960147202,0.617128412085635,0.0195156167404321,0.610589886101764,0.0229692265173712
0.00120787,0.272427844804816,0.145378043228317,0.440888910819717,0.0997509601493574,0.559630236047516,0.0350183674626534,0.61021937832177,0.0177470895747576,0.617469437847636,0.0196838997258188,0.610637274217817,0.0228218232025128
0.00120938,0.268877885972323,0.154037852600547,0.442494204664566,0.100485206499784,0.551403801451118,0.0337462797867817,0.610461330851712,0.0181738275217215,0.616894397101738,0.0200270189425413,0.610610671970323,0.0227744898424896
0.00121088,0.264400483137254,0.162202140082703,0.443825345463139,0.101286758342194,0.543997628547382,0.0325802395801829,0.610361781039528,0.0183092333544265,0.615941390794886,0.0202636719874525,0.610875074496962,0.0227465374369787
0.00121239,0.259088238602468,0.169923160953131,0.446407914229912,0.102109547743966,0.537772096437792,0.0312626139069833,0.609976845285287,0.0184944934965746,0.616093531102615,0.0203950440294853,0.61134560018031,0.0227605657916034
0.00121389,0.253172458834395,0.177509773580458,0.447813008099455,0.103317132300453,0.532784637831683,0.0297774715690354,0.609979217277378,0.0187200103001855,0.615567153090623,0.0206270482402049,0.61218342864858,0.0227108839958393
0.0012154,0.246258476230527,0.183943489054317,0.448453399267177,0.10471341675519,0.528275438240642,0.0281292606455065,0.61020166464586,0.0189062246691856,0.616132887701592,0.020819533346278,0.61190713986334,0.0226678686412638
0.00121691,0.238727886484448,0.189980034345423,0.44862762031486,0.106207086858566,0.524549576071726,0.0266085767367228,0.609698136683602,0.019112556145654,0.616779673925203,0.0208896919348058,0.610835070197197,0.0225703489593491
0.00121841,0.230251476901332,0.195877770899268,0.447848411526204,0.107747681488758,0.522199664586035,0.0252026323401707,0.608850275196496,0.0194610613496194,0.617126774108402,0.0208953225190795,0.611024487094738,0.0225497615156733
0.00121992,0.221521365493838,0.200891852607768,0.447042299655584,0.109471462864559,0.520706058243428,0.0239830609726193,0.608703111795259,0.0197325559819496,0.616814095821608,0.0210774726135492,0.611698931300883,0.0224742119538549
0.00122143,0.212123628445958,0.205244085699171,0.445205989575709,0.11123879275018,0.52073068824281,0.0227904540639341,0.609529613268352,0.0199449775279203,0.615736552321817,0.0212962224737417,0.61136990790127,0.0224536366987367
0.00122293,0.202452299776342,0.208944919305293,0.443293090082349,0.112871923448339,0.521803116412883,0.0217044924737357,0.610553932061449,0.0202070377406821,0.615860027516436,0.0214220007151947,0.61131488270293,0.0225691752995384
0.00122444,0.193161822708225,0.212523077436426,0.440722170958435,0.11493207302229,0.523690236740203,0.0209713882401666,0.611110261794257,0.0204871580738769,0.616274342404709,0.0215410067868898,0.611486244673137,0.022510843408172
0.00122594,0.183268438932167,0.214900712165192,0.437984545259958,0.11661240028834,0.526581325127547,0.0201924914399957,0.610722121504971,0.0207832736811065,0.616722785924224,0.021550057053987,0.611723048680804,0.0224659088671896
0.00122745,0.173417569542632,0.217321384810189,0.43524556229348,0.11891984158947,0.529995914068425,0.0195117676882529,0.611398883840977,0.0209891850264786,0.616629488655632,0.0215413154251302,0.611851994492305,0.0223932927876143
0.00122896,0.164963266211952,0.219268591326699,0.430976947107699,0.121216661763749,0.534514525375699,0.0187677486908436,0.61141533353409,0.0211417168849861,0.61705634809262,0.0216219931545831,0.612227582754482,0.0222691793624002
0.00123046,0.156246308410592,0.219576480774833,0.427626519788034,0.123816803638776,0.539322265092119,0.0183028458112337,0.611902392109923,0.0211378047864637,0.616737937147438,0.021609829752672,0.612473660631965,0.0222722128752835
0.00123197,0.148412231994456,0.219394482333242,0.423840605404919,0.126536439311779,0.544286407531189,0.0177315563883751,0.61197408534144,0.0212350631714599,0.616464631601779,0.0216480576091983,0.613019466229848,0.0223387393379813
0.00123347,0.14096841654374,0.219074723473774,0.419310954836826,0.128779040288883,0.550282390447953,0.0173564721920105,0.61262882198036,0.0213616073659099,0.616630429918457,0.0217249047809534,0.612997562304822,0.022202952220669
0.00123498,0.134379410896676,0.218329314628811,0.414739132783342,0.131748466010246,0.555202361926015,0.0170550968004678,0.612741344433025,0.0213309369321977,0.616219773368069,0.0217454352540094,0.612663951125718,0.0220154678544593
0.00123649,0.128450674104159,0.216467133818477,0.409973772267096,0.134583664484906,0.560258464545326,0.0168044265948008,0.611861925299892,0.021465169993199,0.615565817793332,0.0218138437601801,0.612235125732551,0.0218079152285729
0.00123799,0.123866410790478,0.213868986731289,0.405021609492429,0.137073177976572,0.564451510433124,0.0165781497052139,0.611470693018676,0.0215125406118791,0.616218660077261,0.0218141702525213,0.612330931746446,0.0217266523901807
0.0012395,0.120317525652701,0.211042264160959,0.400520945212078,0.139417552436032,0.568599087094841,0.0164122774058896,0.611382018410249,0.0216603302057174,0.616283222902361,0.0219641899029168,0.612588196880627,0.0217025875873452
0.001241,0.117359718831075,0.208004132950764,0.396312186762441,0.141440924456686,0.57218494389268,0.0163293649693255,0.611639218954105,0.0217451765619221,0.616120455578961,0.0219896718301959,0.612163178377855,0.021786130249084
0.00124251,0.114758242313884,0.203659267690602,0.392519090431923,0.143407535850842,0.574603160090782,0.0162720184311803,0.611935276222165,0.0217156657756958,0.616503861770734,0.0218453986988622,0.61274389039643,0.0217133786037663
0.00124402,0.113231406797529,0.199157948615545,0.38887387532821,0.14529364478001,0.5758837550095,0.016139278007582,0.611238501574501,0.0216379089960818,0.616539641193897,0.0217602984586178,0.613243285807099,0.0216201681350154
0.00124552,0.112601685642824,0.19493675097812,0.385551656819519,0.146959116004563,0.577772961723216,0.0160160159147041,0.611522052749771,0.0216793014523307,0.616315765346698,0.0217313596272857,0.613313582527397,0.021556363468773
0.00124703,0.11229552696407,0.190435957058273,0.382095784644706,0.148245310395683,0.57896843903268,0.0160318527164557,0.611681753971618,0.0219549913714451,0.615628878700336,0.0217628496606263,0.61339979813965,0.0215453398836355
0.00124853,0.112161454017915,0.185745287032995,0.379613695181985,0.149153916459727,0.579010001041666,0.0157964380097698,0.610635389693329,0.0220621141027286,0.6162703214355,0.0219423790866755,0.613623482055871,0.0213730551714494
0.00125004,0.112378364709625,0.180874225017048,0.37817364041831,0.149736212736218,0.579340477845822,0.0156452672753568,0.610458385250819,0.0221108078966879,0.616429813572275,0.0218219679481516,0.614156359073007,0.0213708422922104
0.00125004,0.114396620650027,0.178820308409654,0.373611320203062,0.154309413586615,0.577404040522637,0.0175928961682388,0.608194085476172,0.0244418579332948,0.61416819326153,0.0241860943267591,0.611900875518303,0.0237031055383621
0.00125155,0.114984363306416,0.174534227217057,0.372851989874742,0.154813616529053,0.577697103252121,0.0173096742374206,0.608669530040873,0.0245330620604239,0.613927452366159,0.0242034593157691,0.61197011455319,0.0235362885429371
0.00125305,0.115290398424409,0.170270130446885,0.3728527020278,0.155048805536384,0.577852271519557,0.0170146703626595,0.608920208910947,0.0247402828528798,0.613274495491493,0.0243294158342458,0.612068865015373,0.0233716078195564
0.00125456,0.1158913863271,0.165195391296725,0.373436271460263,0.155377690101976,0.57741377833245,0.0167551729492558,0.608168629151661,0.0249039754345925,0.613054225132142,0.0243378757229975,0.612508501286558,0.0233064144488811
0.00125606,0.116091976526439,0.16095471856291,0.374338889818191,0.154982694677106,0.577460899751863,0.016506461874463,0.608187949457005,0.0249515687793276,0.612630793191403,0.024379361055186,0.611813524437506,0.023129828757311
0.00125757,0.115954944425821,0.156904502717764,0.376634533193615,0.154338936924748,0.57824061465824,0.0163242538738371,0.608034782776877,0.0250456436876168,0.612286368723546,0.0244311193911502,0.611900564927935,0.0229708983424617
0.00125908,0.115427766323347,0.153210951959118,0.378784704674402,0.15294346484744,0.5790611284985,0.0160488288298535,0.606833891346566,0.025096263031969,0.611275836765197,0.0245972980722039,0.611948080251708,0.0229219316362252
0.00126058,0.114638944126597,0.149566033406853,0.381974189917424,0.15166035097271,0.579685586300403,0.0156369362788864,0.607100956410065,0.0250205470426698,0.611642894564923,0.0246509275830159,0.612061011602088,0.0226924887798401
0.00126209,0.113299235028737,0.145626870199333,0.385330124554579,0.149872780077324,0.580502843674668,0.0152192706439689,0.606651771388249,0.0248983556534301,0.611960831781793,0.0245524626293992,0.612614723752972,0.0225780710434034
0.0012636,0.111887604190122,0.141902088936587,0.389297583358945,0.14725761833048,0.581659644137876,0.0147192663794278,0.607010560765239,0.0248539751674165,0.612935942557701,0.0243628335525967,0.612333380725229,0.0224132510993883
0.0012651,0.109731965771946,0.138445367381959,0.393967747710983,0.144729677066727,0.583266005350036,0.0143398457243219,0.606373152943872,0.0246410845852008,0.613339678432008,0.0243055816167534,0.612205343634561,0.0221240993944631
0.00126661,0.107416411958592,0.135031352371305,0.399357810819345,0.141521478648632,0.584920581072004,0.0139021329409558,0.606603030855226,0.0246679709659877,0.613496955327782,0.0243248563800166,0.612694778274585,0.0220923374240289
0.00126811,0.104706822372673,0.131357846916151,0.404429249159051,0.138288351715806,0.587179226690036,0.0135203494609468,0.606554526715349,0.0247163634813898,0.61303952766601,0.0242276441813966,0.612406776930471,0.0219950945013246
0.00126962,0.101503746604679,0.12763748237959,0.409416808845228,0.134822921792119,0.589302465939566,0.0130535434703447,0.606133198709093,0.024740657691336,0.61305729211113,0.0239807303255011,0.612031758003556,0.0217266391353793
0.00127113,0.0980725377919329,0.123982323504962,0.415111612779974,0.131107614293439,0.591748681259211,0.0126954860675466,0.605299974869305,0.0247365867294686,0.612775003740514,0.0239815623673756,0.611449039953385,0.0217373138717644
0.00127263,0.0943758766484251,0.120084563806793,0.420504762312547,0.127307400999004,0.594910745411423,0.0123065997664825,0.60498408970614,0.0247461186347244,0.612463170192639,0.0239631014266824,0.611495332640221,0.0217809563673669
0.00127414,0.0903661721578452,0.116210091286238,0.425414039071305,0.123953736693527,0.59796334699829,0.011973756849161,0.605600147047987,0.0248650411683818,0.611777104258104,0.0238866229512101,0.612145707540683,0.0215735031412325
0.00127564,0.086046665492684,0.112528481508177,0.429859258972256,0.120718743903109,0.601326204329882,0.0117717438837895,0.606709980220397,0.0249243149812515,0.611299379386329,0.0237380213544462,0.611985603725432,0.0213360118180784
0.00127715,0.0814921400969477,0.109034995121842,0.434827855918973,0.117683371541296,0.604692972156741,0.0117183633427847,0.60607319827825,0.0247044195380736,0.610843171882899,0.0236357044905663,0.611926692603336,0.0212634455484602
0.00127866,0.0765159468327467,0.105450254476242,0.438253526760918,0.115369812974518,0.609307695845964,0.0114709766835416,0.604794438404435,0.0246456480423544,0.609874737823102,0.0235055998090712,0.61178789987241,0.0212701793874544
0.00128016,0.0713623386687075,0.102234319345073,0.441712984465892,0.113568267811016,0.612983213573951,0.0112570858779242,0.604409834955855,0.0246460963403294,0.60974531467048,0.0232953136172092,0.611469487336814,0.0210794738571574
0.00128167,0.066338768621681,0.0991619278626476,0.444939351991381,0.112091664224451,0.617572121926773,0.0111582794913179,0.60410681297324,0.0247229360412289,0.609541672884777,0.023182545890377,0.611223065812991,0.0210010346879816
0.00128317,0.0612642636519355,0.0962466879307,0.448017999981866,0.111785570406972,0.621729443667833,0.0111153369151055,0.604206696483002,0.0247568778475283,0.609371210781594,0.0231531947027409,0.611650786117829,0.0208461487457134
0.00128468,0.0560493430558955,0.093906810842711,0.450329060274886,0.112329606878007,0.625752309180185,0.0112221376310138,0.603934749838233,0.0248336906960795,0.609929762016385,0.0231162016994817,0.611862379882952,0.0207725155617381
0.00128619,0.050875525823617,0.0920876435811381,0.452801341493913,0.113659967514357,0.629193436100984,0.0113075699983724,0.604252716325859,0.0248153825576559,0.610168697208535,0.0231621019861,0.61193213686402,0.0205610957149976
0.00128769,0.0455079354287137,0.0907533205582753,0.453609432443626,0.115799531910143,0.633013943606032,0.0114134177877927,0.603698115166088,0.0248365615811505,0.609705183058526,0.0231721607485998,0.611690384389463,0.0204652399330886
0.0012892,0.0401805258747711,0.0892345477955218,0.454710855944212,0.11899320799058,0.63630585491027,0.0114865117057921,0.602906565644756,0.0249108072739004,0.609800858363289,0.0231935684380793,0.61163972630707,0.0203842427143476
0.0012907,0.0347098465371292,0.0884069578554651,0.455655846747785,0.123287292135341,0.639528101484397,0.0116421078941694,0.602521837782863,0.0248374476152069,0.609220034610399,0.0232232985897258,0.611246160740704,0.020118274046091
0.00129221,0.0291199115831978,0.0878140961333763,0.455297809680512,0.128388092358678,0.64253345196824,0.0119164352386661,0.602230699253554,0.0247765038666556,0.608982421911612,0.0231138271945539,0.611652380021415,0.0199711155394404
0.00129372,0.0238099839480582,0.0877501882688082,0.455935075510633,0.134818177346486,0.645445529864323,0.0120707854396395,0.602035065320729,0.0247475237394631,0.608220200468871,0.0229185335424094,0.612345323516294,0.0199802806078452
0.00129522,0.0188275937124915,0.0884246898497365,0.455216772250309,0.142590496035282,0.648515747321299,0.0122516769677423,0.6018679727603,0.0246641603639928,0.608567063748398,0.0228334774677665,0.612514252922384,0.0197866326511427
0.00129673,0.0140440087653046,0.0892278133779173,0.454168938862402,0.150441886417562,0.650793858543253,0.012363400564895,0.601595651572705,0.0247191329014512,0.608671073088938,0.0225740781997831,0.612378953798943,0.0197093225606759
0.00129823,0.00967060780749268,0.0904776394058943,0.452782036727371,0.159521522093462,0.652515387209846,0.0124285139414274,0.602159459013244,0.0245411914605077,0.608991559851495,0.0223457887384798,0.612290104716639,0.0195959788456161
0.00129974,0.0060469354569898,0.0925612507334125,0.451317538138839,0.168607902027042,0.653703372544612,0.0125098514439415,0.601623206314648,0.0243263444068033,0.608132223521408,0.0222993471616644,0.611597276381053,0.019471330451453
0.00130125,0.00323700550958388,0.0953664971371238,0.449477143678235,0.177989449371333,0.654718386625971,0.0126086709952013,0.601408037112756,0.0242757938129003,0.607813023063767,0.0223380535607401,0.610809582574739,0.0194541304040321
0.00130275,0.0014160047366302,0.0982732590709066,0.447520076369956,0.187611133422914,0.654871666688303,0.0126379888166385,0.600292041891461,0.0242309471467548,0.607163224899614,0.0222520750711079,0.611278558006682,0.0194452857104122
0.00130426,0.000734928466879205,0.101287006903416,0.445149507618223,0.197510871284639,0.655696925383404,0.0127120292009187,0.599197266854407,0.0240482618487933,0.606742339204995,0.0222121134723784,0.611300019436005,0.0193732482051798
0.00130577,0.00135815167252771,0.104686454871559,0.442649800654485,0.206421819999945,0.655962615206438,0.0127562327180102,0.599571449275233,0.0238231705535195,0.606097680532443,0.0220393086802129,0.611215837492559,0.0193730272841839
0.00130727,0.00337809749641215,0.108686390278722,0.441102965874263,0.215589094321696,0.65598046540225,0.0127609317574149,0.599947363642788,0.0236826462956316,0.605439311111522,0.0219793148626794,0.610576460198094,0.0192498604005632
0.00130878,0.00696705303043188,0.113000647951866,0.438986519347283,0.224730995222477,0.654879617264794,0.0126517803458392,0.599282555994798,0.0234860202851044,0.603932682485369,0.0219200752351117,0.610416650447984,0.0191736674486647
0.00131028,0.0122211953747041,0.117370963456249,0.437214485852852,0.23282272166082,0.653084133873007,0.0125711516394258,0.599010394063156,0.0233604168600574,0.603926712869418,0.021762217757307,0.610969758990668,0.0191207739555423
0.00131179,0.0191785483291163,0.122014457296301,0.434476986120221,0.240064063085019,0.650459710188996,0.0123970541801914,0.599252281268826,0.0233143893846635,0.603949305653794,0.0215273481815025,0.610901179378601,0.0191443342114252
0.0013133,0.0277639157500754,0.126856371706893,0.432643488493867,0.246485912435658,0.648378071094265,0.0123863075455619,0.599718142891364,0.0234087944685168,0.603326246073518,0.0213521835432325,0.610949529166581,0.0191721738645595
0.0013148,0.0379981805296742,0.131609265112031,0.431404390989427,0.252397520677132,0.645612357808535,0.0123666791551635,0.599265795999123,0.0234305195385173,0.603371633753326,0.0210920605418363,0.612642253837544,0.0191686694543891
0.00131631,0.0491398642515486,0.137188362653816,0.430298789762911,0.257295989581452,0.641927647730772,0.0123758559253935,0.599429940181657,0.0233781856287236,0.603272814429555,0.0208553189429813,0.613205542656308,0.019200573941225
0.00131781,0.0616495866395667,0.142471409139922,0.429219767583288,0.26154625451833,0.638869517399624,0.0124448931144579,0.599407751060969,0.0231486199707294,0.603104453782112,0.0206239832980899,0.613374542228095,0.0191351768976578
0.00131932,0.0748661013699387,0.147477082502399,0.427365399211932,0.264550588279659,0.634899005624623,0.0126643956473849,0.599865767193069,0.0230507163509698,0.602451704747644,0.0204038945395407,0.613137969155662,0.0190356184723655
0.00132083,0.0885507786914111,0.153252825178317,0.426352495038244,0.266721375308249,0.630901584627169,0.0127818579527574,0.599778593145516,0.0229524574021381,0.602705098980702,0.020147330534098,0.612825352424874,0.0190882812654732
0.00132233,0.102619950670684,0.158072022836679,0.425632582193132,0.268359126158734,0.627032169361256,0.0129163816728166,0.600102842547501,0.0230139426944154,0.601889200545104,0.0199010833257896,0.611999457499571,0.019058494105837
0.00132384,0.11647666190787,0.162505711359535,0.425472489060993,0.268754520467753,0.623941900201804,0.013175301094503,0.600371072282379,0.0229542701748997,0.601542909745326,0.01977230729404,0.61155947867796,0.0190963797420878
0.00132534,0.130094042267443,0.167746950251791,0.425497055245943,0.268322300888488,0.620563584470228,0.0135265096211883,0.60010890365452,0.02293673261413,0.602155707943863,0.0195607418961727,0.611499976194502,0.0192795194342076
0.00132685,0.142913782910365,0.172459107564629,0.426087450117343,0.26840369992232,0.616637592354665,0.0138437691047412,0.600568195477007,0.0229757750749071,0.602662042507129,0.0193286928524281,0.611778992026128,0.0194726622553376
0.00132836,0.153936062763263,0.17695486805397,0.426269432787403,0.267539669474286,0.613270391981073,0.0141983095548434,0.600775492085658,0.0226391673553894,0.602671297256928,0.0190109284969921,0.612526777141104,0.0196573061334704
0.00132986,0.16312691229355,0.181456124719847,0.426630071208998,0.265388918539743,0.609889424696643,0.0146504240716653,0.600867249354477,0.0223811559259634,0.60280426225681,0.0187268123229042,0.61208059887254,0.0198247290641938
0.00133137,0.171198795343672,0.186004949014899,0.426960271567787,0.26360550264265,0.606688899670604,0.015100465772417,0.600623052826931,0.0222294260505419,0.602348838479961,0.0185314661666845,0.612374426783879,0.0200006023695708
0.00133287,0.177583479171536,0.190113293693589,0.426413062260912,0.260845966556087,0.603563507856742,0.0156142746792974,0.600502804624984,0.0220969876261739,0.602354146456878,0.0182638566476295,0.61184057176747,0.0201535934943136
0.00133438,0.182025924629452,0.19387600062827,0.427237456672963,0.257307001569924,0.599866461183133,0.0161877951882881,0.600596246945726,0.0219097818675777,0.602725417801512,0.0180944745187194,0.611969824456991,0.0202443928424416
0.00133589,0.184616750183533,0.198100501452269,0.427943235388973,0.254168307089481,0.596277201180773,0.0167346921101708,0.600986523557534,0.0217486306107032,0.603043829963418,0.0179030864807453,0.612605101217503,0.0202840501799598
0.00133739,0.185890694038582,0.202358491051934,0.427910355429658,0.250152443599962,0.592976616691924,0.0173701622269456,0.601160340499356,0.0215527339896197,0.603097493467081,0.0175439762982162,0.6128048848316,0.0204004233023233
0.0013389,0.184946326521029,0.206493483833617,0.428637830349752,0.246392549094284,0.591384578773089,0.0179196878265358,0.602140745759538,0.0213181069631063,0.602796028505876,0.0173841972965421,0.612712740858801,0.020398332040304
0.0013404,0.182069671826306,0.210502939670405,0.428896847720509,0.242120717508011,0.58888456141194,0.0185210559765659,0.603012558947553,0.0212032922085267,0.602718470879001,0.017114460593647,0.612352521321949,0.0203401068763656
0.00134191,0.178038281162782,0.214355652546628,0.42881437948781,0.237868283082279,0.586563831243708,0.0191688759780221,0.602640667342652,0.0209421508978321,0.602790059651636,0.0168429004243773,0.611685724705644,0.0204345716198188
0.00134342,0.172190670182604,0.217765871301995,0.428300082472212,0.233572348111571,0.584720072301835,0.0196845690902716,0.602622371369239,0.0206460969494012,0.603322694064444,0.016552337281531,0.611531259831705,0.0204146064544394
0.00134492,0.165405114972561,0.2212852995397,0.428026701050826,0.228585442167604,0.583953753641892,0.020274615119291,0.603023186381417,0.0204175034669609,0.603311811842167,0.0162065143953814,0.611385017211367,0.0204130732774052
0.00134643,0.157492044120551,0.224808875807611,0.427483861594365,0.223734912835608,0.583492787888454,0.0207480837477695,0.603734205343748,0.0201843275759326,0.603194623064671,0.0158193798344559,0.611399893790472,0.0205068991704769
0.00134794,0.148664801344233,0.228762726442448,0.426530457980471,0.21839326391231,0.583001315874944,0.0212144303359568,0.603588173571343,0.0199292964527532,0.603085456890586,0.0155211068605132,0.611618036012242,0.0205647418867883
0.00134944,0.139385155798728,0.232860214594647,0.425239594839157,0.212987557848024,0.582894150014038,0.0215814984934471,0.603465668627352,0.0196380032530559,0.603346576923845,0.0153672487050758,0.611376316843357,0.0206013785365814
0.00135095,0.129012168266408,0.236914205470952,0.424134288675207,0.206959716913719,0.583433053936253,0.0218784883154615,0.603867677985587,0.0193703146768455,0.60363226276532,0.0151246375241939,0.611056881280826,0.0207214935856412
0.00135245,0.117803700481537,0.240852415546431,0.423494612038658,0.200754513624772,0.583474004773697,0.0222465596020697,0.604067029425395,0.0190995226292755,0.604561936090273,0.0149308346548037,0.610937914772522,0.0207576740800514
0.00135396,0.105512767308253,0.245646199634647,0.423307564062039,0.19467117118558,0.583578070145437,0.0222652467558366,0.604724987888124,0.0187590768775935,0.604498100322052,0.0147217437517105,0.6110796350452,0.0209542582184844
0.00135547,0.0932112129548501,0.250631115969921,0.42339848722416,0.188254722131509,0.584115077755888,0.02242417710876,0.605405586887629,0.018486102681352,0.604292950242926,0.0144052892485846,0.611043920181381,0.0211630137123082
0.00135697,0.0806984567692698,0.255135854416082,0.423047919956607,0.181426601592801,0.58516205598182,0.0224566813927595,0.6063658934213,0.0181352717214577,0.604664447665915,0.0140973570904071,0.610783120830689,0.0212412388749595
0.00135848,0.0683689956219086,0.258716102142684,0.423606184824717,0.174345891996863,0.584745985416209,0.022306558233055,0.607846293725705,0.017731412863822,0.605015313500468,0.0139629980180527,0.610724271679305,0.0215121407616018
0.00135998,0.0561851650560211,0.262289986193518,0.424023463478452,0.167450242701826,0.585224873842192,0.022136366955778,0.608719998518563,0.0173316238888168,0.605783880671775,0.0138050465572212,0.610458732067987,0.0216378621723712
0.00136149,0.0442340801393903,0.266360815057241,0.425152164460082,0.160398224212193,0.586693305614604,0.0219303887189695,0.609115456846919,0.0167531123119904,0.606254661630923,0.0136441201102812,0.610286611118447,0.0216067676642622
0.001363,0.0331077430222136,0.269828567164877,0.426971425159746,0.153152469445677,0.587718213728462,0.0217106381516265,0.609243862680587,0.0164411410776786,0.606513516809569,0.0135271419581329,0.610424016623761,0.0217577350985741
0.0013645,0.023236014971438,0.272681883927053,0.429106106955281,0.146339783677056,0.588573386023731,0.0214837334767511,0.610131065857715,0.0159611944373918,0.606676692538281,0.0132885160303754,0.61068661594355,0.0217923592300329
0.00136601,0.0146639366099866,0.275821747850387,0.43136683145822,0.139092522837242,0.589567057991882,0.0211794996415851,0.610341051355777,0.0154438146736629,0.60655327838436,0.0131446615924964,0.610660162723341,0.0218681887774074
0.00136751,0.00769452132031152,0.279129128702156,0.435215832465757,0.132402532432472,0.59062162068572,0.0207934609429278,0.611014551727932,0.0150365883389129,0.606604103718132,0.0130772733955117,0.610712595293136,0.0218475610314915
0.00136902,0.00282353213973084,0.281815074179525,0.438284657244719,0.126455001590562,0.591740401699211,0.0204316593564448,0.611349299108353,0.0145968154825293,0.607283246923217,0.0129276992914921,0.61000908161185,0.0219663411369234
0.00137053,0.000332277657769713,0.283637445622571,0.442095039791734,0.121202218912109,0.592868723112591,0.0198906470479874,0.61185468894141,0.0142806875866213,0.607341700995049,0.0127334169715034,0.609906305681276,0.0220056874298263
0.00137203,0.000337186038679823,0.284355791754882,0.446025345801083,0.116215799879427,0.593623883383262,0.0194473590254147,0.612518372001048,0.0137821701876209,0.607584816028788,0.0126945067854352,0.609608906785402,0.0220808469324658
0.00137354,0.00317808855676817,0.284816244679046,0.451144547320457,0.111738431373226,0.594474562849269,0.0191262358445986,0.612606856328231,0.0133850395310772,0.607220240300826,0.0126696500292119,0.609974675910811,0.0219869199667488
0.00137354,0.00377046701618236,0.284214832717318,0.446754552650826,0.116223370956935,0.592386772220372,0.02127129016723,0.610838220665132,0.0152425944771123,0.60542330356887,0.0144828124688499,0.607596305782405,0.0243625698750998
0.00137504,0.00987960281464892,0.284535055098066,0.452017588770149,0.112121930398457,0.593292372483414,0.0209163936962212,0.611272721744447,0.0147598769159951,0.605286567117462,0.0143667158415978,0.608311022979944,0.0243292627337515
0.00137655,0.0191010622407268,0.285222792624459,0.457365962615642,0.108707245055395,0.594448607353953,0.0204290902526258,0.612067902257294,0.0143360052663222,0.605966520213145,0.0143631905136484,0.608780459948472,0.0244180639983168
0.00137806,0.0310164562274571,0.28473261851545,0.461918390226874,0.10594736290131,0.595278922875026,0.0201163425205727,0.612486832459318,0.0137826117514884,0.606831758264876,0.0142860680915195,0.607910761934435,0.0245045749380422
0.00137956,0.0454094890477191,0.283609477952724,0.46761909750129,0.103628303379533,0.595574089584518,0.0197347346685155,0.612865432804027,0.01334074350758,0.607927110958298,0.0141282117687622,0.606877464915285,0.0246290318233599
0.00138107,0.0625635608496016,0.281820031974729,0.473205068906887,0.101956964552789,0.595155033392906,0.0194307228227239,0.613554543991135,0.0128837273141902,0.608304641851635,0.0141454990949156,0.606558069428962,0.0244735668107453
0.00138257,0.0819704779624239,0.279673779676171,0.478851922172313,0.100369021942489,0.595231337404478,0.0190757149723124,0.614133752906618,0.0124917195959012,0.608209648151401,0.0141372917001497,0.606434273051645,0.0244041929558547
0.00138408,0.103060171897934,0.277603202561877,0.484487608762842,0.0995186331846139,0.595053018267945,0.0187874063911072,0.614207248119957,0.0120450358753668,0.608169051045908,0.0140442753282842,0.605627238714572,0.0244724204030369
0.00138559,0.124645086885081,0.275073341692711,0.489223994413134,0.0985983102020259,0.595721358799431,0.0185981822693343,0.614435933381937,0.0115382034422956,0.608694801367236,0.0139959779722393,0.60583545761388,0.0244236684229404
0.00138709,0.146279748478818,0.272068068983202,0.49412471907401,0.097719378283402,0.595394671796161,0.0183747089899293,0.614848234904331,0.0110517906294263,0.608752639926171,0.0138970212724288,0.606288814063394,0.0243310459768246
0.0013886,0.16764401543522,0.269572996669954,0.498093771947784,0.0975296322172984,0.595579794459316,0.0180777258227333,0.614803587311795,0.0106571306800922,0.608343109268434,0.0138507525399652,0.606941607153203,0.0243498125550592
0.00139011,0.187883241492381,0.267393393906743,0.502562766066366,0.0976127270986529,0.595406038874667,0.0180178945910341,0.614524513528684,0.0103062477682361,0.608895521214852,0.0138297324113784,0.606902523457271,0.0242378446027873
0.00139161,0.207207060920037,0.265094154470149,0.50611174648727,0.0974330291464158,0.595036644177541,0.0177976229233055,0.614802529223799,0.010001051029949,0.60975635213225,0.0137607029791366,0.607106756508258,0.0243620682981519
0.00139312,0.224868192151546,0.263455253523994,0.509747263541554,0.0968896894986194,0.593913473557266,0.0175590698046358,0.613778176188915,0.00973659301959718,0.609263556024211,0.0138175362465484,0.606898758716643,0.0243484790054952
0.00139462,0.240698432729976,0.26283457711754,0.513372493208499,0.0968381867910284,0.593623599283113,0.0175022278257109,0.613965860162263,0.0096193082275093,0.608897824967934,0.0137889313055877,0.606134205042415,0.0241635471739215
0.00139613,0.254631899780898,0.262883027451832,0.516610001554956,0.0965211595518791,0.59322572872272,0.0175221553381162,0.614697596586119,0.00951867788124661,0.609344293427095,0.0137118367123886,0.606299605043191,0.0242151266999246
0.00139764,0.266507881249421,0.263934261185301,0.51990017999582,0.0954215457421398,0.592862408394059,0.0176507706744974,0.614444302792202,0.00932818564532663,0.609832102781617,0.0136801630586657,0.607245004633867,0.0243111299435996
0.00139914,0.276468244817108,0.265395764044399,0.523118316125818,0.094309759397676,0.591486389489533,0.0177811183150702,0.614627647833309,0.00919479150979579,0.609900614605043,0.0136129740342167,0.606671858268307,0.0243573184006932
0.00140065,0.284308178596689,0.267761979461001,0.525870567526259,0.09314688036363,0.591026011231381,0.0178785665811006,0.614751967246403,0.0089701360070321,0.610547806590947,0.0136560878138314,0.607023575312972,0.0243497395820172
0.00140215,0.289656513078707,0.27020774396025,0.528613113944164,0.0913527165196847,0.590176522013904,0.0179931281052124,0.614132051107586,0.00891883606439285,0.611377495153121,0.0136949179722255,0.606021112850193,0.0243960628255892
0.00140366,0.293130557570881,0.273264607317653,0.530880633225075,0.0892949447487972,0.589760450064871,0.0181461183989874,0.614435319912833,0.00883968370312146,0.611359735449996,0.0138448762950074,0.606306950593782,0.0244816169696739
0.00140517,0.295775693265517,0.277401884854118,0.533330794763249,0.0868571268659233,0.588830892905536,0.0183578143651621,0.615586315541151,0.00886492599493531,0.611807119799376,0.0138441744126417,0.606142273845935,0.0243840774103085
0.00140667,0.296846812892943,0.281840257007594,0.535545289720117,0.0845344714389896,0.588387543529599,0.018576841665768,0.615788760078804,0.00888887573079043,0.612230640479793,0.0138281584367981,0.606768145985924,0.0242027515016642
0.00140818,0.296731189007078,0.286813353714126,0.537730176259674,0.0817395691326872,0.587492862845636,0.0188489503719545,0.615381142085075,0.00902494817135898,0.613005026643516,0.0137165538847205,0.606847053822076,0.0242679522513965
0.00140968,0.295725444624044,0.292594987893431,0.53996561228469,0.0792164969614643,0.586057052254912,0.019329922198219,0.614992033909396,0.00911371606581825,0.613513429782603,0.013802757518424,0.607495428059302,0.024310687841491
0.00141119,0.293839933483465,0.298388896968089,0.54204519212644,0.0766820173078535,0.584328026885758,0.0196807524071208,0.614598532093106,0.00920281744698323,0.613998391661483,0.0140098159308499,0.606938774407221,0.0242173771264482
0.0014127,0.291043764747882,0.304023548564528,0.544463327585218,0.0743459954517047,0.583321889623064,0.0203520413148182,0.614663296807927,0.00925310407250363,0.613895410221597,0.0140849658403114,0.606870667354665,0.0241093275818229
0.0014142,0.287906385535104,0.310104207860486,0.546284299512823,0.0725667420448517,0.582687437401282,0.0212238072076022,0.615544299589959,0.00960403652633694,0.614269014214733,0.014173172400131,0.60710659112447,0.0240099297371327
0.00141571,0.284009123589194,0.315845132833134,0.547489333465676,0.0711968118628964,0.581046264143703,0.021997735972563,0.615668514358955,0.00971733907364743,0.614409826896762,0.0142936243172109,0.606622404053359,0.0240860868782709
0.00141721,0.279155909860092,0.321309839091094,0.549130960245231,0.0700493132356265,0.579269621137087,0.0229149914786711,0.615831870434406,0.0098901442054156,0.614205744184771,0.0144065683174984,0.606197652076448,0.0241056895484038
0.00141872,0.274019598139768,0.326746524628966,0.550815617447071,0.0696523773589504,0.577510308318846,0.0238093203219543,0.615899570163949,0.010097118496401,0.614727294889209,0.0145529696426109,0.60657807183934,0.0239973065571928
0.00142023,0.269555497075906,0.331417304713665,0.551498696997404,0.0698540809680789,0.575457364112167,0.0248070059430287,0.616184548395489,0.0102616412014609,0.613895591688857,0.0146590687981097,0.606827468401524,0.023761382219991
0.00142173,0.264671818871486,0.335832211457955,0.55042814943289,0.0704628349522258,0.574754983823014,0.0258919215770808,0.617125741950885,0.0105563364797989,0.61407668358125,0.0148942895469438,0.60694181222552,0.023706451288116
0.00142324,0.258673358097208,0.340577567876778,0.549126801382731,0.0720112973695466,0.573067253472897,0.0268659546623365,0.617746456786566,0.0107656390527672,0.614351585060019,0.0151069142530573,0.60716162920086,0.0236902911467856
0.00142474,0.252687565875543,0.344771132356842,0.546257394350512,0.073925774589195,0.572471770800411,0.0280815853945395,0.617540484945031,0.0110311725590209,0.614154249193819,0.0153238566086056,0.607245215109246,0.023675839084348
0.00142625,0.2453777852105,0.34894153003188,0.542067131939974,0.0763791712159868,0.571282503352572,0.029291887856794,0.616942519832126,0.011442365664859,0.614665631989975,0.0154619472539246,0.607579659251026,0.0237189317352552
0.00142776,0.238159998191696,0.353080525699762,0.537951502075514,0.0794894851222923,0.569749255746132,0.0304812959399205,0.616600539334363,0.0117564537287824,0.615215613662168,0.0156912641392941,0.607058302769767,0.0236524132066359
0.00142926,0.23068585563807,0.356899174426903,0.532169018946086,0.0829335428331866,0.568484092212026,0.0318234825684647,0.616165228167117,0.012101088714022,0.615752882304298,0.0158426675096698,0.607533085313734,0.0234934249463928
0.00143077,0.222279040726592,0.360141906420351,0.524848407752539,0.0864716915805729,0.567331652199338,0.0330692952811593,0.61613314589738,0.0124616119575941,0.616138903489562,0.0161133325265372,0.60837909561096,0.0234862329167354
0.00143228,0.2133579818192,0.363228328538757,0.51575118384917,0.0903079300217999,0.566118989329911,0.0341808238038286,0.616842218289089,0.0127757855402025,0.616293114998262,0.0165003898072294,0.609663958390374,0.0235453816580546
0.00143378,0.204064276001808,0.365627189041251,0.505206955631756,0.0938231945097954,0.565248554285666,0.0354441603475822,0.616587845819547,0.0131799032642004,0.616563745175771,0.0167751747138593,0.610104690930475,0.0235673767695054
0.00143529,0.194146683997965,0.368631993946885,0.494127742587832,0.0979097469695017,0.564164274964465,0.0364414142174412,0.615836863247875,0.013428621153858,0.616190279438444,0.0169769957988238,0.60981320987109,0.0234433014470359
0.00143679,0.183301972792747,0.372260821315819,0.482587539525939,0.101785389394044,0.56359247237618,0.0375406631332248,0.615747102282781,0.0138062672134755,0.615901865350629,0.0172463042227586,0.609433361942485,0.0234662748817452
0.0014383,0.171604039388067,0.374673024053604,0.469194442482137,0.104765315557688,0.563525982145839,0.0385795814059628,0.615930372758793,0.014098049141036,0.616181818626364,0.0175760364187304,0.609609202224781,0.0235680108210998
0.00143981,0.159662614699953,0.376385071601513,0.455595339154575,0.107792468225737,0.563166743877966,0.0394582996305461,0.61657475418162,0.0143971316791171,0.615567833352799,0.0179454714253276,0.609682281583963,0.0233645783841761
0.00144131,0.147514372062363,0.377530508336005,0.440925551416814,0.110317662178393,0.56284917477919,0.0400884947246538,0.61629968191464,0.0146417572782727,0.615378463036175,0.0181110865161579,0.609483886456751,0.0233411161456831
0.00144282,0.134669228764988,0.378990035309552,0.426074182299306,0.112406214458797,0.563052230562832,0.0405475010114973,0.616245648875033,0.0148391872610722,0.615300230310014,0.0182270388370546,0.608712811274365,0.0232198710255488
0.00144432,0.121407086232064,0.380130371451092,0.410743529474633,0.114289704606384,0.562525073065712,0.0411414635277909,0.615886906144284,0.0152544895307022,0.615478947166579,0.0183714524901816,0.609086454857075,0.02302177789089
0.00144583,0.107491909114535,0.381214133717654,0.395484356923362,0.115875242838403,0.562968199592179,0.041358763448491,0.616332996503384,0.0155770034585749,0.61535639024113,0.0185409759359232,0.609673131064421,0.0230146630490242
0.00144734,0.0935837941173079,0.381158112944804,0.380933486322469,0.11669173296829,0.564179924935994,0.0413495496969632,0.61679485476966,0.0158895539625261,0.614825127144876,0.0187777395521211,0.610467671702412,0.0231640197769067
0.00144884,0.0797827676248411,0.38040921260118,0.366806051268542,0.117372562393135,0.565631044673847,0.0412816922769448,0.617955991019,0.0162808400995385,0.615707156604221,0.0189365771566212,0.611145910251675,0.0229997979463535
0.00145035,0.0665347478114746,0.379525269994463,0.353305480119907,0.117951503048276,0.567638170043988,0.040955081147795,0.618042934363864,0.016581848004013,0.61601971091584,0.0190642081786402,0.611281974688071,0.0228589784555605
0.00145185,0.0535638754601054,0.378136388626168,0.341557613598529,0.118477651156664,0.570059048015541,0.040460732622845,0.618596923134272,0.0168675872662558,0.615996307970808,0.0192853539076905,0.610939561350996,0.0228958626025307
0.00145336,0.0417406458119604,0.375893709701111,0.33110737094347,0.118387933865783,0.571527084621368,0.0399296104861141,0.618489825353619,0.0172241644725627,0.616911963045694,0.0194539990965301,0.610587088621333,0.0227455300957048
0.00145487,0.0313841392038215,0.373106349329576,0.321688901989037,0.118187716223075,0.573093174465776,0.0393299370742799,0.61895987450623,0.0176171389848023,0.617324424356632,0.0197077618965297,0.610029621523549,0.0227734633966559
0.00145637,0.0231048611862897,0.368593599566752,0.313815328685049,0.117502994811297,0.576144142313841,0.0383556193212249,0.618113270520193,0.0178879977818457,0.616873126752516,0.0198124558099185,0.610324447146126,0.0228192804329121
0.00145788,0.0172563792534021,0.364128458197932,0.307907236743028,0.117220350605553,0.578699945679353,0.0372390575176684,0.61750417644839,0.0181056423409533,0.616608439343507,0.0199972739764641,0.60992947588132,0.0227587135335959
0.00145938,0.0144075990896394,0.356839920343463,0.30299599048178,0.117076056798905,0.582415236602183,0.0357349697690398,0.616995015807446,0.0183503016853743,0.617020126492757,0.0202559967660164,0.610089791238158,0.0228089776058692
0.00146089,0.0149806288211125,0.347709797894509,0.300526724901055,0.116921884144778,0.58673514477949,0.0342973109963466,0.616974588520616,0.0188304925149644,0.616741114901722,0.0203710010921036,0.61040278754542,0.0228397007811323
0.0014624,0.019214823127658,0.337559728105643,0.299732608523401,0.116624068389682,0.590562164741538,0.0328934452199229,0.615825544677267,0.0190426835567478,0.616819575587123,0.0204688872201386,0.611278288426366,0.0228412015188651
0.0014639,0.0271895986789222,0.324715165651567,0.300734395570378,0.11663964088109,0.594837726333926,0.0316108241568733,0.615797428352086,0.0191810511212308,0.617091745306876,0.0206793068071307,0.612521450295034,0.0229253636884088
0.00146541,0.0388555517905507,0.31037073615538,0.303590351617553,0.116707760139637,0.599592688760531,0.0299977680544981,0.615581075010318,0.0194762083171377,0.617178831796508,0.0209943813913325,0.61301382608177,0.0227667547030599
0.00146691,0.0539610125602519,0.294241167013314,0.307847736679749,0.117083074003258,0.604805501638544,0.0286962046901949,0.615830752984723,0.0196524758663131,0.616586047635811,0.0211187106857615,0.612909267861871,0.0225511499702413
0.00146842,0.0725180041528724,0.276182799887305,0.312997572543861,0.117642015653129,0.609647633598409,0.0274996318986446,0.616000215470422,0.0199114537367507,0.616449013334598,0.0210523825472636,0.612981866110109,0.0224353550804521
0.00146993,0.0938798181013602,0.257109520531415,0.318719142585972,0.118155226460101,0.613649465354156,0.026249127027742,0.616815324990938,0.0201795692489438,0.615944425561017,0.0210791255588996,0.612832974886464,0.0224647175739648
0.00147143,0.117073511227925,0.237699774130885,0.324898765502277,0.118980543371302,0.618973104360204,0.0249537358333254,0.616405285856698,0.0203440049591069,0.61548867377849,0.0212226834785373,0.613031655981074,0.0223047710706922
0.00147294,0.141361464753243,0.217852219707337,0.331485418865343,0.119336280500401,0.624558957750719,0.0236823811205899,0.616102939589719,0.0205587810780434,0.615061275403375,0.0211777839741566,0.613061816216979,0.0222674151746539
0.00147445,0.16571841871371,0.197684019491794,0.33928483496555,0.120248879511398,0.629002028379822,0.0225225781229523,0.616404897465236,0.0207778727792245,0.615018321825623,0.0212715991624785,0.612825587033857,0.0220371782560241
0.00147595,0.189674983279971,0.17776838249109,0.345599794945024,0.121160519737926,0.632685444953443,0.0215435225790557,0.616401202347807,0.0210543511076658,0.615082921281722,0.0211031669128561,0.612528619732362,0.0219170084910843
0.00147746,0.212388675817465,0.159737539376312,0.352563522911304,0.121556945754375,0.63518491867057,0.0205985140920193,0.616151987830361,0.021208931604988,0.615612691618371,0.0211337894006043,0.612322875271002,0.0217491445362995
0.00147896,0.232972474731675,0.142875704037621,0.359599694046478,0.122028396040539,0.63748178957552,0.0198498563212475,0.616140922953582,0.0213556285822688,0.616325984943495,0.0213431119324621,0.612572885979481,0.0217905582670272
0.00148047,0.250953631367679,0.12880176014766,0.366232919426855,0.122122588483184,0.639323948115872,0.0191193511580905,0.616066826740016,0.0213705286264663,0.616725956018004,0.021443014231554,0.611957667125654,0.0219000769326129
0.00148198,0.266301385409326,0.117050832416537,0.372084079961869,0.122292320528957,0.638124359587941,0.018463103329792,0.615623350798093,0.0213773938490148,0.617221057377136,0.0215573947076079,0.612534949659479,0.0218223538806098
0.00148348,0.277910385672539,0.10777776960974,0.377455789720139,0.122848411776314,0.63493177880528,0.0179609570701631,0.614166023519714,0.0214419105689055,0.616861528976477,0.0215410253558028,0.612470044330178,0.0217005585155782
0.00148499,0.287308441138998,0.10106361821695,0.381970029288126,0.123021761942532,0.628210250874081,0.0175170732969441,0.614640313084661,0.0215909540798309,0.616704899294195,0.0215960182029577,0.613168498986654,0.0218336051906138
0.00148649,0.293999478829886,0.0969144133005231,0.386049426389153,0.122956930781242,0.617980568501029,0.0171074324409152,0.614652964171058,0.0216524824771428,0.616976506915784,0.0215701827856489,0.61362790208485,0.0218462436680072
0.001488,0.298844588320241,0.0953003015047903,0.390000196969856,0.122726245110426,0.603096699469953,0.0166614183748548,0.615548823730914,0.0217878611178355,0.61683819269402,0.0216320090260715,0.613930174462845,0.0217735482215594
0.00148951,0.301585297416884,0.0960467400398421,0.393371576511882,0.122573680845714,0.583180934546444,0.0163567695257289,0.615620113079228,0.0219597709868846,0.616319009119642,0.0217162225051242,0.614208875800856,0.0215364643426416
0.00149101,0.301755876105442,0.0987779550945413,0.395888678296294,0.122258572165239,0.559643288055263,0.0161089903801679,0.615292178517945,0.0219143667513566,0.615909012178689,0.0218090257517305,0.614395417930402,0.0214987920596014
0.00149252,0.300318195033293,0.102612682422108,0.397153849262911,0.122311564362638,0.53194635044526,0.0159225723454972,0.614924507764648,0.021963100717022,0.616110633569073,0.021792857671419,0.613855743250334,0.0213530766845544
0.00149402,0.298036768491134,0.107805460834936,0.398332831820402,0.12243952334501,0.498936562450977,0.0156003427715998,0.615187967728575,0.0219605239972335,0.615252487782074,0.0218575249213439,0.61306950296354,0.0213454537980378
0.00149553,0.294530563979078,0.113842119481738,0.399690708621918,0.122949499379185,0.461214670042257,0.0152897504960223,0.614631230671964,0.021915780448023,0.615518220880758,0.0216829186002911,0.612912019963764,0.0212475331268315
0.00149704,0.291005755302096,0.12063772145059,0.400805630112466,0.123638370240309,0.419635113992204,0.0150017289661555,0.614594850950798,0.0219899657103006,0.615629269780111,0.0219112390326798,0.612808555833855,0.02116188856197
0.00149704,0.291316727961096,0.120394083149581,0.399363693308089,0.125164832691933,0.419541907850427,0.0151395941171893,0.61224518584543,0.0243696850634453,0.613283309323972,0.0242717069501828,0.610527488529142,0.0234819993388989
0.00149854,0.287727102840117,0.127086894687439,0.4002928483377,0.126144288488472,0.373485184091865,0.0148772660620736,0.612007788503128,0.0245100488965189,0.613498983495145,0.0244582498126857,0.610774294529254,0.02341101791846
0.00150005,0.2844878521475,0.13367775625148,0.400178142166629,0.126838870945404,0.324572093371454,0.0146429096990299,0.612174281080549,0.024403253775371,0.613130318011776,0.0245229753523941,0.611003897617427,0.023506920087756
0.00150155,0.28128804812138,0.140336089374515,0.399933924941589,0.127659158628354,0.273689411321842,0.0144730965822492,0.611877055514746,0.0245588737131435,0.613494717482311,0.0246830911041156,0.61140124417053,0.0234168201918126
0.00150306,0.278586455416093,0.14657802616473,0.399430802630893,0.128407593398593,0.22356592876737,0.0143900445105446,0.611348605898229,0.0246813549553727,0.613293841685229,0.0248548313786408,0.611059102409466,0.0230620771940164
0.00150457,0.276121551155772,0.15215059937568,0.397887849041423,0.129673674094766,0.175231121750813,0.0140727824850327,0.612169023975636,0.0248436953819988,0.613568612861386,0.0248358410860875,0.611564257378208,0.0228127988772218
0.00150607,0.274490227307629,0.156600261621116,0.396091818533526,0.130998474561617,0.130200589461763,0.0137881866717927,0.612905092898679,0.0249229463975701,0.613268718018597,0.0246387566204045,0.611556625416531,0.0227986994555455
0.00150758,0.273581548569171,0.160595233167964,0.392962052962638,0.13257608152812,0.0910401522195055,0.0134247706833952,0.612160745362032,0.0250468483883718,0.613392427539033,0.0245157611820202,0.612166288597516,0.0226619744688763
0.00150909,0.273161676225869,0.16383069667975,0.389637494413788,0.133871656330113,0.0606602503970454,0.0131300796529904,0.611046807860161,0.0250841123840676,0.613617449111822,0.0245226157893459,0.611496003406324,0.0225278909216133
0.00151059,0.274815938852653,0.166024388657555,0.385171817384535,0.135102633485896,0.0418917686857207,0.0128487779371323,0.610408094997375,0.0250744976907578,0.613330737348525,0.0244877213692558,0.61099355521951,0.0224416711330146
0.0015121,0.276567717332499,0.167720088638063,0.380574996464993,0.136574194301162,0.0379200839001801,0.0125149018032768,0.610275121063149,0.0251356452551649,0.612666468070542,0.0244747353908312,0.610469797819688,0.0225547282607911
0.0015136,0.278922554714384,0.16810786031195,0.376120276679051,0.137463851821217,0.0510957498794612,0.0121785167235667,0.609662281292834,0.0251468543927713,0.612178167525839,0.0244823977438239,0.609850388895205,0.0223247098128629
0.00151511,0.282298891952934,0.167514678834132,0.371190211439996,0.13803082603387,0.0827317077004406,0.011812159707912,0.609360645153076,0.024995735717594,0.611148861243686,0.0244028011627914,0.609332560174901,0.0222065047648994
0.00151662,0.286551107988415,0.166041655184061,0.364712665637621,0.138522788633179,0.133463931049154,0.0113344526147912,0.608867472619687,0.0248461354679459,0.611197007654567,0.0243023259574972,0.609221970060544,0.0220540493227589
0.00151812,0.291706009764374,0.164167477148143,0.357922592287761,0.138783579098127,0.202892425237575,0.0109277790496289,0.609072146087845,0.0248021367153284,0.610924732698149,0.0241884332098005,0.609411401294161,0.0221031066305517
0.00151963,0.296749059803189,0.161756179572392,0.350493088529515,0.139715169334087,0.287894480491055,0.0106285909351324,0.608878853002772,0.0247176600896261,0.611665387105307,0.0241269255155029,0.6106198232337,0.0218420615391631
0.00152113,0.30344247474182,0.158918389309038,0.342509971840208,0.140054185220932,0.382950509338256,0.010396485619601,0.608889610427267,0.0247962444451627,0.611292683869549,0.0241228406320854,0.610634671065375,0.0216201367467668
0.00152264,0.309876919668326,0.156033201614286,0.334771773860994,0.140852086437275,0.481562757527358,0.0101151304681669,0.608662297437776,0.0247664285711256,0.610391617175957,0.0240131245610058,0.610713995746609,0.0215857749838147
0.00152415,0.316269542616201,0.152712586579895,0.326880129503284,0.141083792750423,0.57774312246221,0.00987372935749747,0.608831558756744,0.024740787955786,0.61020981172554,0.0238947263003199,0.611005702151996,0.0214952633959442
0.00152565,0.323054834404237,0.1492225585917,0.319257693806053,0.14052293322598,0.66420742006272,0.00978488252755908,0.608367977952455,0.0246896224088998,0.609993812111042,0.0237817241225583,0.610692684058213,0.0213621665800122
0.00152716,0.329196248426646,0.145493300220896,0.311838944275315,0.139959800166603,0.735392628741563,0.00968227316265095,0.607339970867185,0.0246851657010131,0.609287807579222,0.0235718392661131,0.611855157712579,0.0211994031934937
0.00152866,0.334382400064811,0.142281975843138,0.304652659627865,0.139648054440458,0.788799916606112,0.00965355797260162,0.606995628850281,0.0246015212485592,0.609842897929733,0.0233882216245775,0.612313993873367,0.0210309921056006
0.00153017,0.33922106642442,0.138898090397165,0.298482292089129,0.139352741159666,0.823613040086389,0.00981521550635174,0.606384536179403,0.0245683723259388,0.609328493177365,0.0232739701748345,0.611366424511773,0.0208630099058227
0.00153168,0.34261990174438,0.135963976289548,0.292193851866054,0.138380733130616,0.841001723892507,0.0100408645741804,0.605685276032283,0.0245546684042044,0.609304127890017,0.0233642508672959,0.610471936307593,0.020855772149736
0.00153318,0.345754033392098,0.133632583279175,0.286187399741968,0.137497251653938,0.842680201787481,0.0102427638849,0.605123084042735,0.0247100424136696,0.609250343371455,0.0233517051017296,0.611324101786348,0.0207596047103606
0.00153469,0.347910291187622,0.13139733167267,0.280799644823665,0.136983796160263,0.834591560943787,0.0105466075708512,0.604773121496894,0.0247466331280585,0.609711311131976,0.0232393112269622,0.612238261662942,0.0206987487875437
0.00153619,0.349660478468447,0.129347013994791,0.276115985963817,0.136502899120811,0.817963886046099,0.0109180939860055,0.604957987756404,0.024730440800869,0.61010114412213,0.023097555934989,0.612191002799029,0.0205566921523129
0.0015377,0.349862482997162,0.128231851091065,0.271655466800986,0.136028419589492,0.797524990948529,0.0111291765437533,0.604655437687845,0.024607209475399,0.6090820677466,0.0229822626147127,0.612498376727698,0.0203110007055414
0.00153921,0.349606102492207,0.126766112390916,0.267797088967159,0.136048732219516,0.774861397478317,0.0113740418697265,0.604526281581087,0.0244833575761621,0.609030198408415,0.0229173080845658,0.613092120273534,0.0201563568687237
0.00154071,0.34843095124123,0.125643361702244,0.26417384100074,0.136075818877312,0.752895984723344,0.0116444875215086,0.604347596599217,0.0243617673028926,0.608997847536426,0.0228573237481047,0.613730421002773,0.0199638783942017
0.00154222,0.346724730678056,0.125335472276592,0.261948856587386,0.136605041410526,0.732372876437416,0.0119240624381198,0.604093405134849,0.0243304864057593,0.607880948703451,0.0226031912775988,0.614080417916398,0.0198648066805943
0.00154372,0.343936265125201,0.125202391205977,0.261052662914993,0.137341534577297,0.713259246576496,0.0123065246860747,0.603895509257536,0.0243076956951524,0.60810080914644,0.0225100133154339,0.613837992943805,0.0197283075690871
0.00154523,0.340753416458981,0.125145996558048,0.259972529891245,0.138095997963362,0.696465841063959,0.0126770843759381,0.603500211331669,0.0244040139815853,0.607846805632321,0.0223829650900813,0.613862642821697,0.0196454245748813
0.00154674,0.336911139749526,0.125163795285887,0.260012585025483,0.139893557994277,0.681481484212214,0.012886194832372,0.604195374993193,0.0244920245882394,0.607128617660182,0.0222888614970718,0.613688369016089,0.0195545706939949
0.00154824,0.332436994341458,0.125066003153716,0.261324521316777,0.141547746910571,0.669352240400217,0.0132438726091783,0.603705669498088,0.0244260567000786,0.607283671290529,0.0222553200770882,0.613945361390933,0.0195548856388036
0.00154975,0.328214635917404,0.124898574726032,0.263729421914525,0.144145666147304,0.658090394639457,0.013422349368972,0.60282854979128,0.0242829480823373,0.606646044981141,0.0222273679048796,0.614173138588938,0.019614395090693
0.00155126,0.324226517367147,0.124558273585797,0.267022184592506,0.147179980617362,0.647451579765236,0.0137684839855814,0.603255376953083,0.0243481368259928,0.607544672105539,0.0221788396087433,0.61437469878366,0.0197112571118738
0.00155276,0.319492302894391,0.124085546536934,0.271539286738769,0.150682107903508,0.63828648913274,0.0140943798240989,0.602386216865134,0.0242573038058184,0.607557285378501,0.0220748522582484,0.614251334093634,0.019601958879497
0.00155427,0.314856617836149,0.123204795723526,0.276344151963814,0.154357572782692,0.629362950895638,0.0145146736731631,0.600380840098645,0.0241422260012682,0.606914947703796,0.0220564538304625,0.614051199075269,0.0193876367107317
0.00155577,0.310551445382368,0.121708232680959,0.282174458416187,0.15898336714929,0.62114184910426,0.0147592414832429,0.59954311732781,0.0239704204315098,0.605928427563153,0.0219806508747844,0.613306585258887,0.0192485702856287
0.00155728,0.305695618716899,0.120148222202245,0.288712805042678,0.163490702632683,0.611491025858178,0.0149112332542884,0.598294512473977,0.0238964910790344,0.605624899249586,0.0219532619259212,0.612745680879662,0.0192243307794113
0.00155879,0.30187827847745,0.117822678572057,0.296759055284091,0.169100865589098,0.602590621682644,0.0150272586662934,0.598262090679066,0.0237302004900609,0.60534648324159,0.0216981900295922,0.612390260202875,0.0191460030600636
0.00156029,0.298442013442782,0.115445973847276,0.305136446039296,0.174861974016857,0.593360925670775,0.0151304628379052,0.598472474994593,0.0234992299331184,0.60498887512593,0.0215108157770037,0.612179354177363,0.0191731462532843
0.0015618,0.294920860094983,0.112721241186817,0.314944135154929,0.180549759909514,0.583169090327299,0.0153824096854798,0.598589804826437,0.0234442435497973,0.604058984174742,0.0211533366730854,0.612616025886149,0.0192838989285796
0.0015633,0.292071078305248,0.109608612021672,0.32529502790256,0.186346507308123,0.571567034632186,0.0155518682831395,0.598562740558471,0.0233256277078818,0.603311764984767,0.0209534368436017,0.611668967227923,0.0193260073708751
0.00156481,0.289510370167866,0.106558630843347,0.336164286661491,0.19270779317596,0.558042160367883,0.0156600844576094,0.598132040669749,0.0231984875046358,0.603305984913011,0.0208060254079486,0.611415469516072,0.0194229620190853
0.00156632,0.287787040178587,0.102696255388045,0.347388783078674,0.198923817523393,0.542342439426539,0.0158961771615939,0.598360101592176,0.0231550224366705,0.602298436682322,0.0207273941079094,0.61172266988226,0.019454717226002
0.00156782,0.286396632466331,0.098746302156689,0.359079712946821,0.204833099012151,0.525392433615591,0.0160391234470134,0.59791501347519,0.0231635147722257,0.602649837584043,0.020571754722902,0.611677332270784,0.0194457258141996
0.00156933,0.285838619468584,0.0954006474367912,0.370333662085308,0.210856244538672,0.507200802517266,0.0162378846804556,0.598165395289237,0.0230727196111797,0.603343665617248,0.0204045229547899,0.611647810118014,0.0194592585172931
0.00157083,0.285712085834304,0.0924543569804714,0.381905648954113,0.217338075316579,0.487970804836645,0.0164212541010075,0.598778966298332,0.0230103277621032,0.603826478823148,0.020068728915197,0.612787204409095,0.0195996287955844
0.00157234,0.286389891887633,0.0899209090341727,0.392467239839302,0.222823797040222,0.46940877478641,0.0165734739826184,0.599043977937993,0.0227634358347023,0.603988565710027,0.019835198948235,0.61397265015669,0.0194916956921678
0.00157385,0.287336525453638,0.0869674317208582,0.402493740143983,0.228821166493947,0.44991788967707,0.0167720100418912,0.599424514441232,0.0227997452351079,0.603408787980671,0.0196763401002893,0.614024987810038,0.019385906978642
0.00157535,0.290083731959902,0.0845013899823603,0.411198169263708,0.234299731833512,0.43048401713721,0.0169192125595722,0.599067208596391,0.022353249089474,0.603585019241267,0.0195097639351424,0.613931641477597,0.019492226365617
0.00157686,0.291892300891653,0.0821037355985014,0.418868833465778,0.2388135483573,0.412376444515406,0.0172044034975915,0.599333950728315,0.022234239784822,0.603596553976738,0.0193629878315208,0.613583446106525,0.0195355809423626
0.00157836,0.294391225394524,0.0805665745170594,0.4252189949074,0.242881534547892,0.395386154778719,0.0174805707494404,0.598855024691003,0.0221966130860795,0.604254704877389,0.0191104085508896,0.613462630656918,0.0195768083118554
0.00157987,0.297589878595876,0.0787353910189993,0.430068471353365,0.246573827451266,0.380985349311191,0.0179696551832001,0.59904191792601,0.0218967314107529,0.603388120102114,0.0189458413036857,0.6136413002875,0.0196325049621225
0.00158138,0.301526548425897,0.0775110323867667,0.43293921361814,0.249804891058506,0.370086114528881,0.018306066787517,0.599532429488813,0.0217249693526645,0.603134944309,0.0186829104868558,0.613182969937553,0.0198372884839656
0.00158288,0.305535295344763,0.0764884336710347,0.433684044698045,0.251626209833633,0.362932855202133,0.018709015701708,0.600208853585109,0.0215790152482031,0.603113225688784,0.0184562410084875,0.613008858512464,0.0199612274527313
0.00158439,0.309093062705597,0.075534875478053,0.43225675750399,0.253474831887563,0.359246131880392,0.0193093785416069,0.60030755169174,0.0215770871991832,0.603311132268345,0.0183386922781886,0.612621708237264,0.0200917964906688
0.00158589,0.31274737392942,0.0746918117577647,0.428712731082075,0.254276515918484,0.36048215678131,0.0198931690041481,0.600175434057872,0.0213960448323149,0.603689385468307,0.0180420725042771,0.613408569135479,0.0201640892106895
0.0015874,0.316963632052587,0.0738044253657013,0.42279979584251,0.254634748923825,0.365558353438016,0.0203598093599269,0.600397668077538,0.0210721084518137,0.60430136584392,0.0177489369749328,0.613242460988183,0.0201619015236929
0.00158891,0.32014712190361,0.0731698716101088,0.413774319361147,0.254354831313811,0.37543253547719,0.0207503989629587,0.600905717517626,0.0207091568501295,0.605265018642881,0.0175489625517166,0.612520249281714,0.0202209143625479
0.00159041,0.322439973153701,0.0725194498174376,0.401889721686496,0.252739405009036,0.390298923221831,0.0213215757613165,0.602121066036556,0.0204326218819345,0.605815306630123,0.0173404058074205,0.612079634098304,0.0202925216378388
0.00159192,0.324543804484025,0.0717708928114197,0.387484300721433,0.25089917747216,0.409048598842433,0.0216644947482397,0.602760762881621,0.0202887868035846,0.605553422805439,0.0169817659717403,0.611852274945092,0.0202706649917721
0.00159343,0.32618479674314,0.0712324851074065,0.370785415516537,0.248532685805746,0.432404411650098,0.0220000307862558,0.603928026405296,0.0202662627794747,0.605277796719445,0.0167380716855417,0.612300103029096,0.0203713582999782
0.00159493,0.327024077612561,0.0709531925190665,0.351740936020174,0.245511181424371,0.457846106068063,0.022126274105622,0.60476717659327,0.0201635950744456,0.605567080757095,0.016559174152078,0.61220235610202,0.0205322083899774
0.00159644,0.326622258382065,0.0710157592592614,0.330364068540406,0.242431858233383,0.485269239775088,0.0222284638567539,0.605419143012042,0.0200567495882996,0.605703982315886,0.0161523299496006,0.612265730329416,0.0205983419280973
0.00159794,0.325982562463467,0.0708559045123143,0.307428484487095,0.238076571948816,0.513224433584151,0.0222816916820793,0.606183618518659,0.0196472982544372,0.605200086224397,0.0158486449176168,0.610753861306739,0.0207571116303919
0.00159945,0.324282512705329,0.0706021006162307,0.282668016603845,0.233358663262353,0.540119552546971,0.0223623503328797,0.60583616467845,0.0193653406146326,0.605023041138011,0.0154644844058395,0.610223418190212,0.0209470517640238
0.00160096,0.32233072590293,0.0701614717754277,0.256875373074739,0.228843083828665,0.564878999251455,0.022292979266857,0.606974594103794,0.0189508187616593,0.605578515813272,0.0151425565294577,0.610623690678833,0.0210686760494829
0.00160246,0.320790248690822,0.0700218511350725,0.231039752456299,0.223890034321614,0.58629260531675,0.0222485719746097,0.60837761980527,0.0184911921518968,0.605896122658927,0.0150106231612321,0.610803105562955,0.0212867351901886
0.00160397,0.318532961839627,0.0704236618094945,0.204750678642097,0.219012133367375,0.603807093463208,0.0221094508486252,0.609370292810227,0.0181138922624063,0.606229726611577,0.0147444076040682,0.611137663839917,0.0213178685549893
0.00160547,0.315806343849603,0.0706588242905742,0.179263642480341,0.213780126941725,0.614765320887107,0.0220320226859274,0.609559428306242,0.0178439405089591,0.606840130393546,0.0146125236609306,0.611351213889828,0.0213901466882893
0.00160698,0.31284801631459,0.0709086459513232,0.155264748401822,0.208162901432321,0.619376975205474,0.022002943009082,0.609935112421252,0.0174964933949711,0.605989083333762,0.0143982159746026,0.611009281709443,0.0213827983825223
0.00160849,0.310195366137196,0.0713491765846657,0.133760409308873,0.202552438313668,0.616145850412246,0.0220442294178901,0.610688919967825,0.0171441015012901,0.606618860300439,0.0140964770819137,0.611076372524694,0.0214845463085687
0.00160999,0.307555251555797,0.0717883917948747,0.114969379071598,0.197252576475576,0.60676052577053,0.0218315414184785,0.6107430396246,0.0168331223780184,0.606802148679397,0.0138384680374172,0.61124002154429,0.0215974693600901
0.0016115,0.304866388129722,0.0724386743596978,0.0996991560452129,0.191853849218868,0.590093026778506,0.0215733523360438,0.611124636149468,0.0164900457512438,0.60737963792639,0.013789560222696,0.61135369090748,0.0217633224816506
0.001613,0.302443345757033,0.0727292669413366,0.0893064685348611,0.186759010412905,0.566208148656524,0.0214076617694873,0.611950634836402,0.0161071785768921,0.607578393673467,0.0136453210312975,0.611387559677027,0.0218534564669719
0.00161451,0.299078122151979,0.07323689975445,0.0841023153110099,0.181847084598073,0.536598575811664,0.0211273015291639,0.612381258464409,0.0158667233302768,0.60823125327161,0.0134409514080064,0.61122601506964,0.0219409286628272
0.00161602,0.295892302699715,0.0738879620057315,0.0850923270162323,0.177560810462831,0.503309482385257,0.0208288567283787,0.612473288929334,0.0154150959300726,0.608087499954632,0.0132596278595188,0.611181497720371,0.0219434214734087
0.00161752,0.292775262323818,0.0748219605095196,0.0926468762693885,0.173697487362749,0.467346439035926,0.0206330448009834,0.612052686422553,0.0149840828657646,0.608179480660995,0.013154302382158,0.611475767629799,0.0220035670595539
0.00161903,0.288943617801804,0.0755281216207599,0.106306549810177,0.16986110492683,0.430850502690047,0.020417915208444,0.612854219688906,0.014531329065581,0.608540522194624,0.013117202792115,0.611449190617137,0.0219987203078801
0.00162053,0.285997444006948,0.0766147908300804,0.12624569060065,0.166791529221638,0.395299885822136,0.0201598881787137,0.612898116021619,0.0141523592886507,0.609046960212501,0.0130147166595443,0.611812935004562,0.0219324148167939
0.00162053,0.285184785407293,0.0774743171377342,0.127075999435344,0.165952109671007,0.39704945252511,0.0184211588202338,0.611022557039156,0.0160629696622364,0.607276191636777,0.0148421364222152,0.609449192938462,0.0243061669494917
0.00162204,0.282692115303469,0.078462161113699,0.151691120641627,0.162630825225479,0.365121137219032,0.0180532079395744,0.61148648699589,0.0156536875508995,0.606901411151192,0.0147348897117049,0.608692741676139,0.0242768187906208
0.00162355,0.279714905786988,0.079460587943911,0.181240280838276,0.160096985414427,0.339104174789353,0.0178240961806543,0.611634659042338,0.0151707499816347,0.606504394128391,0.0147377654102253,0.608353565669041,0.0243686083281418
0.00162505,0.276980190285443,0.0805754054840145,0.214274758742286,0.158226638315863,0.320818766341934,0.0174926312382689,0.612059808981536,0.0147834166958673,0.606631473734371,0.0146460226523344,0.608004211418061,0.0244374845105391
0.00162656,0.274654720277169,0.0814975515626093,0.250050124207736,0.156964031919597,0.310200707622427,0.017270866756335,0.611396898194045,0.0142677463314218,0.606880849114523,0.0146410819496014,0.608002279413602,0.0244171232178959
0.00162806,0.271871919194379,0.0827872927647807,0.286753541408537,0.156022049100199,0.308813398700326,0.017053762120826,0.611471892551804,0.0139407683415222,0.607035165345659,0.0146111353372306,0.607651222602976,0.0244751101572364
0.00162957,0.269183124974758,0.0840847459260668,0.322154852701422,0.155798563783144,0.315135397087859,0.0169789061756761,0.612412047662507,0.0134893256979632,0.607538950966623,0.014550853226311,0.607470045998763,0.0244068085857952
0.00163108,0.267054004414278,0.0858207669270755,0.356265953385939,0.156137052087329,0.330713922654773,0.0169804682124531,0.613379911125932,0.0131990220562541,0.60737682644604,0.0145322386819323,0.607546875595374,0.024392592526922
0.00163258,0.265350740547342,0.0882421941164777,0.387088189051843,0.156733757581732,0.354290164625382,0.0169757368792722,0.613357105841396,0.012781930962749,0.608550079622118,0.0143282747216982,0.606833191049809,0.0243669551395622
0.00163409,0.263894890407506,0.0906503662631683,0.414205004269272,0.157857879851401,0.382723077409519,0.0169085018554206,0.613219531892688,0.0124870236760973,0.609148029116946,0.0141431938080498,0.606942975251878,0.0244044570523281
0.0016356,0.263108821506833,0.0932950697564886,0.437177184480756,0.158916238766986,0.414983681339265,0.0169088185802315,0.614339003338516,0.0120449657284364,0.608974434299836,0.0141330840952096,0.606956193920938,0.0243908451588613
0.0016371,0.262623762673452,0.0959630192888689,0.455833542980134,0.159671859479503,0.44999462414263,0.0171220483637629,0.61473391173129,0.0116961538866979,0.609215913806273,0.0141366318326397,0.606725974162756,0.0244322206094005
0.00163861,0.262796817399496,0.0986484567454515,0.470655308151577,0.160422184665025,0.484749585001542,0.0173857201498258,0.614581872873391,0.0113463371828483,0.609721003539716,0.0141956853242707,0.60629614670508,0.0243436720820285
0.00164011,0.263423016065305,0.101881256415504,0.481644116700131,0.160867836309324,0.518313561068557,0.0175389881009161,0.615606382248679,0.0110972998441306,0.610769600457614,0.0143229989148385,0.605897054761194,0.0242989611959191
0.00164162,0.265417450035453,0.105106580218562,0.489279447731274,0.161154368244923,0.547228012237274,0.0177062090915653,0.616238042848939,0.0107719733223705,0.610407199175312,0.0143782931860029,0.605794121887181,0.0244617073417453
0.00164313,0.267110716401497,0.108110747373049,0.494671366810587,0.161032789894908,0.573882625267925,0.0180530287499464,0.616596451011816,0.0105232717288922,0.610720814972792,0.0143291995617718,0.606393930011375,0.0243929972388987
0.00164463,0.268604460078054,0.111418671549691,0.498025608261921,0.160164541664008,0.594915547744777,0.0184316916814446,0.617043286585405,0.0103942440798729,0.611891476354069,0.0143194687354103,0.606617383254168,0.0243617390864999
0.00164614,0.270496623183429,0.114190706655938,0.499921733460813,0.157939442467818,0.611525964986341,0.0188713933601576,0.61704706559997,0.0101200797530199,0.612359828662922,0.0142310236715652,0.607145009083888,0.0243647958751386
0.00164764,0.272666039109721,0.117114760316646,0.501259234796542,0.155473887385364,0.623516426548648,0.0193023836531472,0.616954408351536,0.0100276819983174,0.61243990072078,0.01417734141676,0.606835967486232,0.0243206187278783
0.00164915,0.275738429196443,0.119236017418903,0.50195627589124,0.1522857924041,0.630729502045474,0.0198034304821871,0.616928700168394,0.00991034220899768,0.612257726002234,0.0142754894792852,0.606867019225778,0.0243324477314359
0.00165066,0.278201981982413,0.121510738244582,0.502632263671195,0.148367581892697,0.635549897408857,0.0203005522277882,0.616310888421803,0.00978559244880859,0.613355022729795,0.0142686983152295,0.606031028593822,0.0243391521690134
0.00165216,0.280633048012627,0.12322065343134,0.503472207015889,0.143283200015059,0.638469711250521,0.0207672089550225,0.615672291569919,0.00973468674533378,0.613897612034928,0.0143459590064305,0.605753629694272,0.0242938795131695
0.00165367,0.282321780206739,0.125292291863389,0.504150005240327,0.138050339409511,0.641159636686574,0.0216571336082951,0.615591990575572,0.00973117819533529,0.613996930700697,0.0143922120194341,0.606271360997222,0.0241689108085555
0.00165517,0.284380930347113,0.127189837856331,0.504813861724366,0.13165093080381,0.643399074803308,0.0224573795196449,0.615483434710551,0.00978815278215572,0.613930873057346,0.0144303899785811,0.606975644833501,0.0241158686766519
0.00165668,0.286943358641594,0.128994728117327,0.505458995780602,0.12486842839117,0.645162409785639,0.0233126880136063,0.614721766150487,0.00980205865032462,0.614567213540139,0.014376787058323,0.606431348907948,0.0240607393116004
0.00165819,0.288725113969147,0.130839627383411,0.505961955614616,0.117561060865929,0.647828287249627,0.0242784011875016,0.614241319259463,0.00993869178485124,0.614379591121848,0.0142854072985906,0.607056131650611,0.0240554439725448
0.00165969,0.290086143671612,0.13308514553464,0.505933024184526,0.11002345443193,0.651084667974387,0.0253866879807332,0.614931432909387,0.0100263610675642,0.614305399332144,0.0144211342401989,0.607817125578402,0.0238483435245715
0.0016612,0.291024300312512,0.134765241071463,0.506835517866132,0.102232797795444,0.655306006711905,0.0264348223419458,0.61487665969543,0.0101131805244225,0.614956052102118,0.0144209990060492,0.608058467138789,0.023789075603283
0.0016627,0.292131890125608,0.136401209515964,0.507316819443448,0.0947712442182087,0.659946631076023,0.0278898231650873,0.614928258205263,0.0101663008766557,0.615487755040333,0.0145956233661277,0.607382356631397,0.023771681956806
0.00166421,0.292938567496636,0.138029970829682,0.508391750647686,0.0872531909383439,0.665304471739536,0.0293585566779017,0.615202618909455,0.0104034004099441,0.615565322705209,0.0145690506190145,0.607532211592329,0.0237586650120382
0.00166572,0.293200979947212,0.13924892175907,0.508430788775273,0.0797129933512364,0.671263949533922,0.0308516820321799,0.615020885737078,0.0105702564303137,0.614696017560204,0.0147068295669773,0.608158969560995,0.0235948962262289
0.00166722,0.292733451245787,0.141216182059137,0.507918470000334,0.0725570523797963,0.675822864080212,0.0324383158551178,0.615411050982459,0.0106824990189104,0.613919789147586,0.0147729593500376,0.607390957491256,0.0236242028689468
0.00166873,0.292567121399073,0.142934061084624,0.507901974529751,0.0657059366261857,0.679364471865369,0.0341157569722157,0.615742336415746,0.010926067248271,0.613532896021936,0.0149326305080089,0.60747901593513,0.0234959604161559
0.00167023,0.292268357557163,0.144936395112335,0.507361967380081,0.0593545958064689,0.682670783681175,0.0357980112694768,0.616140200980073,0.0111756543317664,0.61443723292969,0.0150987788140801,0.607224933616451,0.0235627023170521
0.00167174,0.291277016029813,0.147057708796969,0.506230797045491,0.0534284626949178,0.684411153495503,0.037578223575407,0.615841366819922,0.0113761145833134,0.614822555705335,0.0153045974277064,0.607102071935316,0.023708881273919
0.00167325,0.290239687242645,0.14949161630352,0.504693264179759,0.0484469491317551,0.683496154732352,0.039090768121492,0.615921453950198,0.0115665002917255,0.614077293698925,0.0154137736278237,0.60757244734034,0.0236154710592869
0.00167475,0.289678625299928,0.152607471231009,0.502662061674934,0.0439936014693405,0.682014887953876,0.0406866170088302,0.615448457149805,0.0118437560588435,0.614588395398391,0.0155645965417069,0.607511599175583,0.0235871326128264
0.00167626,0.288710931151983,0.156186202015488,0.500442108957504,0.0401508261441292,0.679706574733524,0.0421031395868224,0.61528208366587,0.0121745137960183,0.6146185893962,0.0157371181890889,0.607852852107314,0.0235481953086998
0.00167777,0.287226348098989,0.159861433147905,0.49778087434215,0.0368774855622401,0.675303827391413,0.0435077607029858,0.616116975104637,0.0124268907439391,0.615005285339826,0.0160079005388944,0.607713994400531,0.0235074576443623
0.00167927,0.28664371501057,0.163723191371019,0.493911264118379,0.0344564854852624,0.669418617230999,0.0447461493453484,0.616495131937243,0.0126890217734547,0.615318857379744,0.0163192557064951,0.607889657094049,0.0235285348700939
0.00168078,0.285302470751989,0.167983463186854,0.490005629262199,0.0330206085294606,0.663413491738172,0.046092425919275,0.6163852809215,0.0129259636264749,0.61581077496322,0.0164830492149619,0.608550527860664,0.0235103374537403
0.00168228,0.284632643603734,0.172946912797614,0.485548889189724,0.03200028662499,0.656820151553812,0.0472717296259186,0.61643505758599,0.013251360070708,0.615859838138498,0.0167604410457988,0.608639148703124,0.023524588179465
0.00168379,0.283938092655988,0.178495256186348,0.480153203555903,0.0315385757167201,0.649462213704969,0.0484869251180517,0.616670345510793,0.0134979330651978,0.615515363967381,0.0170458248012753,0.608135272209635,0.0233497863821433
0.0016853,0.283096003913845,0.183855603103919,0.473819731465324,0.0315032550453194,0.64126767049402,0.0492653648950361,0.617133670221163,0.0138120715778017,0.615488625454491,0.0171653516730408,0.607293088053171,0.0233253488270882
0.0016868,0.282755769797804,0.189354482060434,0.467040815680653,0.032177558810737,0.633067654788241,0.0499178313119244,0.617270016891527,0.0142059481547614,0.615621300728848,0.0174956081798089,0.606506073652465,0.0232043587376407
0.00168831,0.283444942021755,0.195101125124855,0.460136392861712,0.0336896663601426,0.625319200492448,0.0503691171276166,0.616774551115988,0.014677723839293,0.615175327462739,0.017681517573701,0.607659771560684,0.0233206823280498
0.00168981,0.283565220704166,0.200699259375948,0.452155838410592,0.0354835312197452,0.618490709225258,0.0506689140923528,0.616510181764916,0.0150241114754197,0.61479922721349,0.0181621876422486,0.608143528342499,0.0232838325023536
0.00169132,0.283579713021479,0.206504799757348,0.442716582354548,0.0376975582140385,0.611930917162874,0.0506179577202399,0.617083172350344,0.0152711887928092,0.614938678011848,0.018375907281005,0.608920757941762,0.0232931056201869
0.00169283,0.284089883344233,0.212467823213567,0.433368278469861,0.04058370790055,0.60549152838494,0.050102497724908,0.61693886866692,0.015602273015418,0.615390218141717,0.018463681184616,0.609332448720097,0.023297497588437
0.00169433,0.284078896046402,0.218108120747446,0.422807477971158,0.0436276054572027,0.599772468475708,0.0496656909174483,0.617182242953336,0.0159412073972788,0.615501401522813,0.0185509583992748,0.609491990868681,0.0232449122756705
0.00169584,0.284074258512331,0.223127151771048,0.412165692558867,0.0474488872771437,0.595637659516126,0.0490204530720966,0.617707289296507,0.0161555674527725,0.615440245466233,0.0187816543556259,0.610175940058192,0.0232540535948482
0.00169734,0.284577204348101,0.228444535659851,0.401806670665723,0.0517274205061806,0.591835443364392,0.0477559045221309,0.617369870937128,0.016500029976453,0.615993733566674,0.0188192761549935,0.610903534191497,0.023186815080922
0.00169885,0.28401656511402,0.232853108257791,0.390046100956947,0.0566240991047564,0.589525435224512,0.046451570369777,0.616306846564937,0.016799383668383,0.616527964482723,0.0190324015624516,0.611094083141361,0.0232627501056642
0.00170036,0.284074892722776,0.236669814570213,0.378296810127495,0.0617124180534585,0.587986522790034,0.0451959585020346,0.616338797675604,0.0172096773605559,0.616535727128552,0.0192545708614149,0.611136886189841,0.0233418851887363
0.00170186,0.283954684643375,0.240557893239284,0.365616552077754,0.0668312578590172,0.586998769008623,0.0436869792600967,0.616510110974175,0.0174786139388717,0.616944788495632,0.01944207573453,0.611501009886532,0.0234559146058262
0.00170337,0.283697416248592,0.24410749813498,0.353419497492157,0.0722941843820468,0.58601183386646,0.0422635050217972,0.616586142476235,0.0177821509221166,0.617243199035376,0.0196750344320625,0.611425878599473,0.0233199375907505
0.00170487,0.283601128643947,0.247272168826474,0.341672009808741,0.0777061241861058,0.58602815174532,0.0406833716656888,0.616867283065662,0.0180354762706801,0.617096283135839,0.0198207021000666,0.611406248813015,0.0230675547696783
0.00170638,0.282254266408461,0.249970894954964,0.330356685262735,0.0832227333633646,0.585866482151417,0.0390140490833623,0.616775484318932,0.0184352891226089,0.617456239261468,0.0199262295817826,0.611919430967113,0.0229853132595928
0.00170789,0.280281626445548,0.252409057321072,0.318661158063319,0.088753341331032,0.586489055066174,0.0371784372911971,0.616912604980688,0.018746652642428,0.618009102498865,0.0200888629385465,0.612477300958069,0.0229265893653754
0.00170939,0.277297091923765,0.25382462649525,0.307793739182296,0.0945656160607662,0.586228351433035,0.0352797441899186,0.616884579356626,0.0190735128618054,0.617869698578238,0.0202248764724251,0.61281716693487,0.0228764315258689
0.0017109,0.274454284706806,0.25484630734179,0.297367362703606,0.100065070225044,0.586342493236218,0.0336337851614465,0.616095161927661,0.0193261472939965,0.617467984312619,0.0204547415548218,0.613342991822369,0.0227590577329035
0.0017124,0.27169466404663,0.255202834077339,0.288936419525778,0.105758523700581,0.586723276708191,0.0321883213477371,0.615547520248312,0.0195660306245331,0.617902334190449,0.0206456065850841,0.613254748128783,0.0225604229577274
0.00171391,0.267316588969895,0.254351499870476,0.280611052226139,0.111413293471857,0.585544684152389,0.0307339807626012,0.615610897655363,0.0196451596298887,0.618261215047067,0.0207638210236042,0.613954845779672,0.0227908384955367
0.00171542,0.262983869902019,0.253083179789055,0.273640057995447,0.116404514646131,0.582587047649657,0.0291398581156828,0.615936538446091,0.0196363570130746,0.617603700997558,0.0208479160258582,0.614507515353538,0.0227911941967386
0.00171692,0.257980383548948,0.251014905356099,0.26790934358822,0.121637020805687,0.578598372531527,0.0276031619790589,0.616556158399001,0.0197105869105272,0.617778027735008,0.0210256247903845,0.614539565658683,0.0227116637071481
0.00171843,0.252002593034853,0.247765693781993,0.264090858912704,0.126334002255859,0.572813511342828,0.026145959681069,0.615924903818702,0.0199112243382161,0.617977893934067,0.0211507160056258,0.614051506365551,0.0226521295451638
0.00171994,0.245938184298962,0.243605966058159,0.261497845515661,0.130626341673555,0.563895904187129,0.024748064885065,0.6160445814909,0.020103522414337,0.618137751440994,0.0212714009331322,0.613452349833768,0.0226142747928748
0.00172144,0.238579635264252,0.238507502871563,0.260328896129547,0.134842005992234,0.554108215971191,0.0234816340463502,0.616674242724564,0.0202461247881056,0.618549668845146,0.0213536257790169,0.612941233322941,0.0225571756239643
0.00172295,0.231262266662984,0.233543397425888,0.260775984648931,0.139203106720021,0.540049159035888,0.0222347777078859,0.616275584400471,0.0204916730905912,0.618531666177074,0.0214631444369738,0.613010310003275,0.0223453781816722
0.00172445,0.223205832929195,0.227863739428135,0.26225542731551,0.142680060385573,0.524163836009274,0.0211952067555641,0.617047034425656,0.0206434278703992,0.619746977609779,0.0215519146717421,0.612763922449225,0.0222018906143088
0.00172596,0.214979110198003,0.222739407201864,0.265506641303102,0.146304207690777,0.506046807991001,0.0202801151571231,0.617188760634484,0.0207057718817866,0.620611698717072,0.0215464251457935,0.612599336754652,0.022133267502215
0.00172747,0.206182970815205,0.217087927244553,0.270044614136237,0.149059268049926,0.483671406923102,0.0195660063669216,0.617198175735318,0.0208507455969853,0.621179608247807,0.0214305471096017,0.612239090675914,0.0221317928140587
0.00172897,0.196476611618737,0.211630239874278,0.275244841035068,0.151443857467337,0.459483642313965,0.0187962796499709,0.61669544474173,0.0209094486366792,0.62168392050075,0.0214336933317363,0.611652894293827,0.0219878666752843
0.00173048,0.186107847752781,0.20614486046406,0.280881191057035,0.153966933110871,0.434426802556558,0.0181792947384013,0.616932211985869,0.0211382711618172,0.620990237274571,0.0215084449836379,0.611118224356716,0.0218419611620924
0.00173198,0.175457316627265,0.20127286347204,0.286449399514544,0.156421959141564,0.407742382105806,0.0177110702002468,0.61647765626085,0.0212882247257472,0.621117105396881,0.0216273188545758,0.610950662275223,0.021736933193005
0.00173349,0.165037329822986,0.19662535690762,0.293199059868523,0.158429749131,0.38215427108852,0.0171154971179456,0.615743999777854,0.0214780476127573,0.62070194008093,0.0217048303787146,0.610859827579138,0.0217054494706768
0.001735,0.153748024600576,0.191987415955989,0.299279857774563,0.16037979043277,0.35718887946732,0.0166294894294908,0.616076994306761,0.0214387778376981,0.621062594580473,0.0216655225908313,0.611255057111044,0.0217002028737855
0.0017365,0.142287559229545,0.188466393541012,0.304949776590997,0.162493346405303,0.334995698616063,0.0162514449649123,0.616032219750682,0.02157618549015,0.620938745564385,0.0216761569103656,0.611122526796651,0.0216360636551218
0.00173801,0.130911983462183,0.186218077263734,0.309963466583369,0.164509757548546,0.315641591171102,0.0159458632706168,0.615796817527279,0.0218176696889438,0.621431266185522,0.0215882514573438,0.611696090974395,0.0215208959607448
0.00173951,0.119391307972636,0.184364942181856,0.314050698711796,0.166359218377939,0.301337428835365,0.0156473557853212,0.61556491558645,0.0219612220375829,0.62216428414736,0.0216170044131526,0.612660340741845,0.0216014025104841
0.00174102,0.107853182262052,0.183728359190048,0.316943908126782,0.168563519259308,0.293273835316759,0.0155124876187373,0.614980362160189,0.0220031569259268,0.621221404500129,0.0216829452390226,0.613180296128625,0.0215545245330566
0.00174253,0.0964724384516547,0.183889565907445,0.318475026865177,0.170043802266835,0.292574211283488,0.0152272304713207,0.61517661123708,0.0220327157855567,0.621745604448505,0.0215984880548812,0.613592742402189,0.0216060416292055
0.00174403,0.0855318317300105,0.18504549076435,0.319361998413483,0.172069197988115,0.298787724736189,0.0148894228547823,0.614726120701228,0.0221585867940069,0.622519985549072,0.0218638317824263,0.613536181043704,0.0216138832868049
0.00174403,0.0871480636152639,0.183442103532212,0.316030148664963,0.17538563285163,0.297911743588994,0.0158766519341764,0.612415511279555,0.0245609683904158,0.620226617364516,0.0242306720622262,0.611163386549781,0.0239721630660636
0.00174554,0.0770999410537872,0.185331710599392,0.3162583730103,0.177555636818514,0.311825892322497,0.0156759959607037,0.612521710974158,0.0245842168880761,0.620675572434192,0.0243248543361822,0.611303776461711,0.024005096748096
0.00174704,0.0684512596806986,0.188582723731838,0.315511678591436,0.179559503307864,0.332657749136312,0.0154051106300437,0.612479948992231,0.0246304556430356,0.620599259804908,0.0242552143654574,0.61150845140125,0.0238356257583559
0.00174855,0.060386750536528,0.191294929468776,0.314108825333617,0.182409837253658,0.360193863997958,0.0149756070093025,0.612041593287984,0.0246864772505782,0.620557282579506,0.0243911042489841,0.611049953641367,0.0238042288066366
0.00175006,0.0540945573310726,0.195107267064803,0.311723190038661,0.185460649162514,0.39354950796509,0.0146124048206527,0.611983034678781,0.0247438447024308,0.619950078226772,0.0243737169150665,0.611217148994465,0.0236745085800486
0.00175156,0.0500357760542492,0.199461476351207,0.308735550233254,0.188436829537982,0.430785263642309,0.0142125742968308,0.611497028959561,0.0247775898761174,0.619733394353388,0.0243689480256894,0.610521759312795,0.0233717846111855
0.00175307,0.048483194629958,0.204369631173423,0.305874886560361,0.191046253978009,0.470143378211675,0.0137336941222814,0.610643844115411,0.0247442028755743,0.619456991228555,0.0242308768394195,0.611189641711781,0.0232973504743863
0.00175457,0.0493234573869862,0.210014086271191,0.303272536857687,0.193804804500979,0.510577755257886,0.0131679641272648,0.609338137784573,0.024928899814117,0.619950881820187,0.0242108500896998,0.611107578979528,0.0230997035914778
0.00175608,0.0530162315191188,0.214441966322007,0.301292708454541,0.196225889207755,0.548807128401929,0.0126499529394569,0.608607619126661,0.024863299525717,0.619903683830403,0.0242381234070115,0.612037446157342,0.0229367002674941
0.00175759,0.0599545790667375,0.219933726818195,0.298938650680835,0.19898869142196,0.583585412519336,0.0121483800113606,0.608735227332405,0.0250523625060283,0.620474332813827,0.024096875711258,0.611375413862881,0.0228514309185158
0.00175909,0.0696181257892273,0.225607740017853,0.29770147069612,0.201189162531152,0.613460826945204,0.0116284331400088,0.608597590629795,0.0251036888173443,0.620653901363709,0.0241209407109688,0.611536968565889,0.0226801595662196
0.0017606,0.0819301541974759,0.230803571460604,0.297119518764103,0.202721865569298,0.637162360696635,0.0109614757122783,0.609206018115425,0.0249282233557413,0.621636185183081,0.0241125315445296,0.610717734974884,0.022487176284366
0.00176211,0.0966984457393121,0.235725526805029,0.298069279601085,0.203234388369494,0.656179497262162,0.0102801191360285,0.608812535971868,0.024999825992543,0.62095305559642,0.0241777781859204,0.610613195894737,0.0222770965097339
0.00176361,0.113475965756369,0.240813976527593,0.300364536221028,0.2027999575619,0.669512867124095,0.00955736590523612,0.608598033712214,0.0250588391188467,0.621107800855149,0.0242420158651652,0.610659896468387,0.0222349505311674
0.00176512,0.132408251929507,0.245433663900387,0.304121427157311,0.201917492184221,0.678090535885225,0.00895189809760016,0.608306794156486,0.0250424642380432,0.620975861028416,0.0242758336732494,0.610599179890238,0.0222273542092873
0.00176662,0.152104632390952,0.2504396055247,0.308496065431045,0.199565138268682,0.682695609125505,0.0084433683370973,0.607775881930582,0.0251613740595764,0.621022729038496,0.0242519788318655,0.610883322284667,0.0221739541201196
0.00176813,0.172133602822226,0.254472003614898,0.314215736984457,0.195707709507203,0.684385378953216,0.00797919773009295,0.608201756966749,0.0251685503624164,0.620367104292778,0.0241686569003477,0.611476245454218,0.0220968375483277
0.00176964,0.192308771751732,0.258648789913498,0.320882955816744,0.190685984478412,0.683623757959694,0.00742728925977927,0.608425008476618,0.0251776635768043,0.620627136326767,0.0240008432552869,0.611440389033289,0.0219599982377879
0.00177114,0.211245576913507,0.262403679531895,0.328700564274798,0.185011397085684,0.682117239785738,0.0070341226260662,0.607974044976877,0.0251136128683928,0.620690766209772,0.0237733400175553,0.611835699734469,0.0217032050838807
0.00177265,0.228731171147412,0.266057213200837,0.337842042009273,0.178183310536578,0.678981981034694,0.00670342181650755,0.607337664897992,0.0248584684467597,0.62057282660211,0.0236833073548641,0.611523020104956,0.0215986917333514
0.00177415,0.244196253883016,0.269112895565559,0.347364333393966,0.169124162219695,0.676636523446514,0.00644943164129503,0.607766655996206,0.0248688606613735,0.620293606614711,0.0236046580757362,0.611421572085563,0.0214760854496118
0.00177566,0.25714796496307,0.271584843691849,0.357359937219576,0.159742442877677,0.674376344506953,0.00634888386231798,0.60724638259419,0.0247787088303473,0.619612886184514,0.0235588215391469,0.611476551135542,0.0212978828505933
0.00177717,0.267259433531584,0.273614923944086,0.36744006126941,0.14922566409322,0.673444706320532,0.00623181730779293,0.607147755943994,0.0247303283439607,0.619503557897775,0.0235314207390155,0.611817552714846,0.0213010090271652
0.00177867,0.27517391386776,0.275735175569687,0.376909711028817,0.138215452281647,0.673752196589872,0.0061459866604027,0.607341652092589,0.0245523875349382,0.61844248917892,0.0234377729550578,0.611619256718591,0.0213133691172107
0.00178018,0.28057963428428,0.277205753818004,0.387224938818202,0.126898955151502,0.674744916894771,0.00629243769520699,0.607365110152296,0.0245997252376193,0.617356301709231,0.0233744995236704,0.612053566858705,0.0211804449188332
0.00178168,0.283263704268647,0.278616787089339,0.396419562136154,0.115186994232577,0.675472320560435,0.00636317956669205,0.60678382168188,0.0245001191356955,0.616637944038364,0.0232353580763368,0.612681469358684,0.0210790294469615
0.00178319,0.283425194566215,0.28022763965213,0.405733920912069,0.10326425678905,0.675653641520147,0.00654295879419044,0.605284904822652,0.024547578168176,0.615883676150331,0.023163523544047,0.61278877083245,0.0208517487456743
0.0017847,0.281650917030036,0.281909875347095,0.414788755203683,0.091661380847481,0.676825335466536,0.00682612538776901,0.604883604855875,0.02453008032463,0.616291465999788,0.023199265659065,0.613011621005139,0.0207866183385441
0.0017862,0.27807173788601,0.283511929121205,0.423995929475886,0.0803297804416723,0.678217423653826,0.00717210756914327,0.604173609688694,0.0244735152577721,0.615402215221417,0.0230821564596081,0.613376034971528,0.0205576759308597
0.00178771,0.273430337773737,0.285124412122353,0.4323422776167,0.0699096370690052,0.67884032779923,0.00757942557131298,0.603331543062118,0.0243474964044229,0.61426290306547,0.0229786583871062,0.613491413414806,0.0205206304875194
0.00178921,0.266729816978392,0.286781170360309,0.439334183957157,0.0599875027892894,0.677891879447026,0.00798103670322473,0.603115401824322,0.0242792937056354,0.613211890980982,0.0229526698238515,0.613206405897807,0.02029591219466
0.00179072,0.259035196258625,0.288644575371004,0.445697182236334,0.0511829256892969,0.675897881415022,0.00839278012771551,0.602961800516402,0.0242768379943472,0.612511816666176,0.0227846846019816,0.61319050673312,0.0201944566421964
0.00179223,0.250613814892859,0.290321719299271,0.450992816940451,0.0437762099838148,0.673610615391024,0.00881702795346467,0.603202332658484,0.0242190806004122,0.611744420786588,0.0226291412160909,0.613445870217707,0.0201129965969947
0.00179373,0.241137969916338,0.291359091316375,0.45582931724024,0.0373575944435055,0.671419736075859,0.00930227195789422,0.602831087985911,0.024001163387356,0.610476076549251,0.0225794156559762,0.614672569153081,0.0199986891966657
0.00179524,0.231632279259743,0.292456892363946,0.460097616346226,0.0326298396890019,0.66908903440006,0.00980108802847181,0.602432020047042,0.0240477436858248,0.609191992497393,0.0226083475591572,0.614991285054727,0.0198821428041067
0.00179674,0.221376296662892,0.293181304542423,0.463786147470016,0.0290952097612351,0.665531602930106,0.010311632724261,0.601637708239794,0.0241333048292443,0.6077731486897,0.0225502449389639,0.615657073139545,0.0197485202283781
0.00179825,0.210634167664556,0.293994023238336,0.466350269885824,0.0268905038998245,0.662269243646512,0.0107706013975475,0.601136977397234,0.0239165868564762,0.605941918441305,0.0224151093607688,0.615819345858159,0.0195992969744603
0.00179976,0.199453317640837,0.294132321869229,0.46851735927309,0.0259224309505826,0.658779901881348,0.0111984446684382,0.600271252037254,0.0239226341238611,0.603928700955913,0.0223331412168479,0.615674034306175,0.019663515638634
0.00180126,0.188924823422881,0.294355938445327,0.470815365373054,0.026415313142152,0.655195400194634,0.0115914990855278,0.599654861742045,0.0239960127573566,0.601829585220964,0.0222764215068836,0.615325345160602,0.019582788682044
0.00180277,0.178429410583379,0.293739943919567,0.472231192597169,0.0281306187541137,0.651707363323629,0.0119449151538759,0.600045281073878,0.0239450109042285,0.599198620845185,0.0222122213375738,0.615693782973402,0.0194848053619153
0.00180428,0.168183353118372,0.292887671479136,0.473134662478889,0.0310555519014008,0.647822084294711,0.0124805509040398,0.600255428267811,0.0237115026052278,0.596942122433509,0.0221165141380541,0.615668648625597,0.0194584983044315
0.00180578,0.158668254032297,0.291710378660051,0.473816928559281,0.0349709200187929,0.644226990703122,0.0127902413755469,0.600105978665672,0.0236615481210812,0.595080418943993,0.0219412463485837,0.615323495039057,0.0195058170145505
0.00180729,0.150191213940773,0.290541101899412,0.474455526005409,0.0394886010289869,0.640502345545426,0.0131114718378766,0.600589801026803,0.0236294062415157,0.592623364588288,0.02179844311227,0.615565734441701,0.0192696060611481
0.00180879,0.142606914054475,0.28803927865323,0.473911233939559,0.0446301973869858,0.636488478638953,0.0133756240687219,0.600306513745918,0.0236556365184198,0.590273301829569,0.0216736693718553,0.615791553353258,0.019259089116217
0.0018103,0.137337738801526,0.285345599640754,0.473622347313913,0.0501843560549202,0.63262816715281,0.0136064243157799,0.600481546234833,0.0235361246195961,0.587319993876229,0.0215022012395283,0.616600207951275,0.019275291346357
0.00181181,0.133769692833541,0.281728352679195,0.472459466296855,0.0556061268307191,0.629415060319838,0.013762362601057,0.600245828846098,0.0234287083094667,0.584601090384335,0.0213272306114443,0.616935312404516,0.019248414269571
0.00181331,0.131754534329223,0.277950160530196,0.471465292314528,0.0611428652011791,0.625826612346128,0.0140164398725768,0.599801909586594,0.023412320999902,0.581945575881167,0.0212585298410376,0.616627269167242,0.0192108953812961
0.00181482,0.131939373840937,0.27451823827224,0.470755160935669,0.0665521444165224,0.622890485941229,0.0141321613448146,0.599935738420598,0.0234595062617408,0.579558899822382,0.0210194947573174,0.617070398934201,0.0193312010337954
0.00181632,0.134390211529025,0.270323552194869,0.470504820025048,0.0719873486293746,0.620096833198356,0.0143331511030618,0.60044758427242,0.0233013075833678,0.57622488363285,0.0206866067070611,0.617836188666002,0.0194697698417731
0.00181783,0.139045917577523,0.265788565538352,0.469412609204732,0.0770017051427679,0.616880190897736,0.0145399994318437,0.600139932659668,0.0231453482534187,0.57317599598679,0.020504474366199,0.617873238829657,0.0196678593327734
0.00181934,0.146409985719941,0.261080470461031,0.468743924705374,0.0816922871184206,0.613631045961644,0.0147066250868159,0.600415286551291,0.0229065809465928,0.569654449161808,0.0202805052811736,0.617806338359484,0.0197173462304776
0.00182084,0.155422805505914,0.2560509589431,0.468200639108022,0.085871085406596,0.60935202111751,0.0147494913183655,0.600352117242391,0.0228410609793266,0.566568223992705,0.0200292069454718,0.618140310403566,0.0198263685073346
0.00182235,0.166678142682441,0.250867800847596,0.46785761351971,0.0901432905801432,0.606698718946793,0.0150496248224074,0.60048070447986,0.0228076166613874,0.563407208271841,0.0197830279503816,0.618425792286566,0.0197917645363375
0.00182385,0.179401713497119,0.245771218655249,0.466728659349575,0.0939369394281638,0.604415983248914,0.0154493913405634,0.600157901269884,0.022647728452606,0.559318486783625,0.0195523586713995,0.618112672757719,0.0198206265688383
0.00182536,0.193016707244149,0.240756708452491,0.466626437408919,0.0975301948552823,0.601833818725563,0.0158219478146076,0.600305963458622,0.022551193793877,0.555749110826669,0.0193544010955594,0.619043007339818,0.0199270011369553
0.00182687,0.207227258978843,0.236644432110865,0.465874668986917,0.100461550952348,0.599742222906267,0.0161068861520221,0.600297601564977,0.0224652201740608,0.552314918345848,0.0192786759426758,0.619998732972235,0.0199749374704705
0.00182837,0.222246895688161,0.232792224062724,0.46534338637433,0.103116382045705,0.597451496710624,0.0164023650187306,0.600921280547596,0.0223545091752182,0.548903828933795,0.019161117476298,0.619784449760437,0.0202553906962962
0.00182988,0.23695463603108,0.229774699228436,0.464832699000894,0.105437089939638,0.595279528775669,0.0166682904515408,0.601345212182247,0.0222383330717741,0.545146291665745,0.01893506279248,0.620927457042306,0.0203898281599143
0.00183138,0.250242513055587,0.227211930726366,0.464179108063279,0.10716634031541,0.593108943351189,0.0167787742628339,0.602418248259024,0.0219467849751732,0.541096364608678,0.0186540954100628,0.620922853092314,0.0203336909672411
0.00183289,0.262099762890813,0.224828875724059,0.463797670538157,0.108804760100614,0.590176348774633,0.0170354705739775,0.601870377430545,0.0217290816377574,0.537135867432465,0.0183091999543054,0.621418536591327,0.0203720759828582
0.0018344,0.27330949281619,0.222516545757701,0.462876433183747,0.110196497715466,0.588304130930085,0.0172869566068729,0.602175122896964,0.0214548385723828,0.533293330920492,0.0178776151524382,0.622594378169062,0.0203905941178311
0.0018359,0.2830540138796,0.220219856536743,0.462121378036104,0.111607404917082,0.586153190326713,0.0175601814745683,0.602914331520774,0.0213143537669156,0.530243689097573,0.0176471973137242,0.622883397632129,0.020436938477816
0.00183741,0.2910729496727,0.218378146811953,0.460662303635669,0.112889386229322,0.584455603774882,0.0177431704376836,0.603028636068923,0.021013979621735,0.527289939220022,0.017467582155642,0.622828284795527,0.0205804717134213
0.00183891,0.297821728026911,0.216341529885191,0.458408693503196,0.113856733976894,0.582365680125786,0.0180206172503766,0.603932110665991,0.0208369476063523,0.524046025323949,0.0172420495477165,0.623605334146283,0.0207720332415231
0.00184042,0.301933884667633,0.213257778976035,0.456926178622081,0.114960714505953,0.581353506227164,0.0182585509710977,0.604503657694523,0.0205275541924652,0.520282316849347,0.0170590123610729,0.623909854937514,0.0208777549781022
0.00184193,0.304074901032841,0.210201618084144,0.454941854915846,0.11620473517238,0.580094856264389,0.0183359415847927,0.604597642592586,0.0203818644666434,0.516229300687205,0.0168568261931713,0.625049173695337,0.0209935233128905
0.00184343,0.303599750536206,0.205451984902847,0.45139270606673,0.117785691881647,0.579218426032956,0.0184039484922314,0.605220254260327,0.0201935407672901,0.512910073111383,0.0166475686130689,0.62519158312124,0.0210869221274111
0.00184494,0.300652472242785,0.20037071836458,0.447049223230536,0.118563486341918,0.57864308845756,0.0183865711578732,0.605709114534235,0.0200064035206244,0.510674320414728,0.0164447237279336,0.625461103904275,0.0211391530997349
0.00184645,0.296357429698447,0.194658727993029,0.442851602696171,0.119735842975636,0.578859694437595,0.0182277560927612,0.606172168582761,0.0197135918328563,0.508915235846366,0.0161350193900706,0.625765690591217,0.0211769734382577
0.00184795,0.289366533218612,0.187239403178192,0.437544765777573,0.121023397995806,0.578860449322786,0.0181726544493226,0.607182439423591,0.0194333567512633,0.506573101749757,0.0157824791729849,0.625893431167814,0.021330712988489
0.00184946,0.281982796555959,0.178795290908494,0.431758060460691,0.121912217860464,0.578764867330474,0.0181413867821939,0.608338472897492,0.0191846948220506,0.505127458634481,0.0154600574896717,0.625499729957838,0.0214960226356709
0.00185096,0.272823689603714,0.169205321314625,0.424664870293932,0.122518804122902,0.579120732085984,0.0181589462011336,0.608395846558454,0.0187744045174278,0.503794959804446,0.0151866936437857,0.625351689661966,0.021518155951511
0.00185247,0.261835848865199,0.158660502034266,0.415861798954279,0.123100480297354,0.578992391330022,0.01813058618107,0.60902852071385,0.0185298610470052,0.502951397611926,0.0149924542081469,0.625130847285165,0.0216084778904323
0.00185398,0.249394053702628,0.147523548889698,0.405100800878254,0.124097310888422,0.579828144945055,0.0178722882840325,0.609121171256836,0.0182773726140897,0.503145785872019,0.0147642016836627,0.62485567351244,0.0216239636356911
0.00185548,0.235507325705664,0.136106197593863,0.392261820608722,0.124781591312583,0.580261199399598,0.0177606643171645,0.610308441547546,0.0180127666066407,0.503706778522343,0.0144839970310561,0.623697302800605,0.0216323945283115
0.00185699,0.220323662807685,0.124399166563165,0.378155695531955,0.125586207357968,0.581531661146464,0.0176558650974018,0.610268148595723,0.0177191936328369,0.504381856774264,0.014270382327705,0.623234745575533,0.0216607354251316
0.00185849,0.204094663795186,0.113274800153877,0.362574864891743,0.126242705044989,0.58261463351602,0.0175267643294398,0.611322648591025,0.0172544437028876,0.505236939560705,0.0140802745177813,0.622174403743578,0.0215814126665423
0.00186,0.186595029859639,0.102334502189203,0.344855275886846,0.127120279613934,0.583755882911194,0.0173254070494707,0.61143582691858,0.0168520486083221,0.506702973845301,0.0139869773877695,0.621633118003392,0.0214708159947962
0.00186151,0.168037656377922,0.0926888902182762,0.325336301237355,0.128220172222998,0.58428946325948,0.0171498181158575,0.612328784411639,0.0165153270507225,0.508464056204531,0.0138072892238247,0.621268839346266,0.0214588084866553
0.00186301,0.149253489356606,0.0835502728316013,0.30318561928354,0.129195531221325,0.584860359044234,0.0169086554930507,0.612814339438903,0.0159691328454585,0.510173442263735,0.0136294167103394,0.620423281612391,0.0216076824823471
0.00186452,0.129855121184225,0.0756596361900904,0.279799027583276,0.130401581047898,0.584955684544386,0.0166457503669068,0.613205739972279,0.0155802504286657,0.511763723136518,0.0135204516511935,0.619652418331551,0.0217381635594289
0.00186602,0.110171283305673,0.0694861595492359,0.25369385102348,0.131878305323125,0.585930300024446,0.0164459705041212,0.613525199525232,0.0150707121033848,0.51399124958325,0.0134338946399441,0.618728737315521,0.0217116904439661
0.00186753,0.0905257389869094,0.0649501694128575,0.225904351271842,0.133361884938376,0.586209648112243,0.0162333408091175,0.613558742824875,0.0147060383288272,0.517112943104286,0.013484193146237,0.618320893817441,0.0218464410308002
0.00186753,0.0896988952749748,0.0657828023711607,0.223020885045765,0.136294791574624,0.584282971723925,0.0182285589525615,0.611605412803518,0.0166628399465342,0.518700214281991,0.0119445898114781,0.616139288236459,0.024031827638936
0.00186904,0.0711409379439826,0.0630922405395733,0.194873254805554,0.137825577960697,0.584394856202883,0.01816562798339,0.611461896562293,0.0161431311686461,0.521162351785962,0.0118923306760369,0.61452133354599,0.0239330386762308
0.00187054,0.0536575732421263,0.0615314775786229,0.166395679552625,0.13983752854562,0.585101175980559,0.0179652427446193,0.611963224528306,0.0157289632768492,0.524289286998245,0.0118138744893554,0.612887210821121,0.0238875828913025
0.00187205,0.038227071616426,0.0614318949517068,0.138030996802754,0.142114987815927,0.585374878594934,0.0178395486429774,0.612799241613739,0.0152631960471061,0.527320520585787,0.0117362960416154,0.612065787571346,0.0238431548955753
0.00187355,0.025012747901375,0.062747890755679,0.110352590920424,0.144829008064407,0.585708893138111,0.0177649092935067,0.612355551498763,0.0149282203362114,0.530814556170548,0.0116921653620477,0.610318398726176,0.0237708337972289
0.00187506,0.0151625148704279,0.0649667395049424,0.0841597812083799,0.147699027941597,0.586113285902152,0.0178436915672605,0.612492408783147,0.0145572294388363,0.534649775994091,0.0116632634485638,0.608322244828897,0.0237780748441003
0.00187657,0.00897974886313242,0.0677522426270113,0.0606863775347827,0.150426867814519,0.585058635592942,0.0178764214035239,0.613438166414368,0.014228914110223,0.538135891081612,0.0116465656933257,0.605253003690876,0.0238566574289678
0.00187807,0.00722157689557217,0.070959551617261,0.0410718803736767,0.153192437429403,0.585676550831798,0.0179408363856089,0.613632153408171,0.013738803100977,0.541464951618351,0.0117259623513347,0.603006394195571,0.0240528107798715
0.00187958,0.00999864620508482,0.0748260239103061,0.02686460468073,0.15618483681259,0.585923491869446,0.0180557669665264,0.614125199421237,0.0134077431994561,0.544647043641151,0.0116706303225742,0.60058531226587,0.0241236520120545
0.00188109,0.0177368967324921,0.0785841529573445,0.018728335801738,0.159418135693445,0.584898017782945,0.0183109856556343,0.613763641082659,0.0131105765256758,0.546737026132816,0.0116868791273563,0.597695751698442,0.0239801250823602
0.00188259,0.0299809056964605,0.0819067552628008,0.0180497220796092,0.162297056047611,0.584569136984941,0.0185436280153786,0.614182002264249,0.0125547604032158,0.548638641452249,0.0116953317018748,0.594378404632302,0.0239745715635504
0.0018841,0.0466810441633968,0.0843865972870603,0.0257631965439292,0.165246716015862,0.584590334609359,0.0188420482851525,0.614255747179898,0.0121703328356477,0.550847636717924,0.0118238606256098,0.591776742999436,0.0240582231009872
0.0018856,0.0674490760120543,0.0859333563151553,0.0421000935938932,0.168173239558646,0.584570758580292,0.0190980758730571,0.61447320179641,0.0119336910389736,0.553072939766921,0.0118791282799426,0.587443312973031,0.0241314260857563
0.00188711,0.0915522808614826,0.0865864071068703,0.0674594022401474,0.170456280301821,0.584920243703327,0.0193554025960594,0.615349822566823,0.0115355890288558,0.555545272951824,0.0119424792115735,0.583900480300828,0.0241986686672618
0.00188862,0.117378197008017,0.0863735391162521,0.101619358588431,0.172268439043636,0.58549179318715,0.0196860753169348,0.615012110493822,0.011171190209432,0.557848559064104,0.0120138990577071,0.580631269088535,0.0242798129644001
0.00189012,0.145305451013011,0.0850093138738436,0.142909776835362,0.174297459241471,0.585639015131045,0.0199068176341464,0.615874150334872,0.0109610802837436,0.559611896151399,0.012084870313828,0.577493194834346,0.0242901945829241
0.00189163,0.172520256539583,0.0818180940407691,0.19040873691505,0.17577787418466,0.585719847297797,0.0200776445735589,0.615351502712555,0.0108771750228818,0.562345958423412,0.0121958119350816,0.573150891882967,0.0243511313516177
0.00189313,0.198510983467544,0.0768284363466849,0.241373685036937,0.177039283890033,0.585942245244926,0.0201008221950972,0.616509450598709,0.0107453581607233,0.564402198491015,0.0122360438663938,0.567895990154587,0.0243045720590246
0.00189464,0.222068447896891,0.0708664919921567,0.293589275756045,0.177697021394216,0.58637628923804,0.0204927275630737,0.616235210815854,0.0106299611481905,0.565894714291346,0.0122936030152581,0.563411171696901,0.0244277772104719
0.00189615,0.243049544705982,0.064035024986917,0.345270035191797,0.177386999556423,0.587231103185546,0.0207144129052736,0.616045142147697,0.0104175655526,0.56748985700358,0.0124287307334926,0.559127837413993,0.0243635772694582
0.00189765,0.260451114565931,0.0557866627431845,0.393454484884739,0.176158110310418,0.587447920709951,0.0211274126025071,0.616503258354999,0.0103141830279816,0.569673411296524,0.0125611854850815,0.554272099948036,0.0242712849832691
0.00189916,0.274629423939186,0.0468826917424614,0.437117208157247,0.174456828127922,0.588897094702613,0.0215042243145037,0.616005356939546,0.0102278550739585,0.571973788854887,0.012616929134227,0.549625029909702,0.0242265732958039
0.00190066,0.28426139693821,0.0379358442673911,0.474254694764779,0.172331615779541,0.590095273921956,0.0220199235885004,0.615296830760067,0.0102475889242468,0.573699063413761,0.0128356757713212,0.545094126588426,0.024295197947501
0.00190217,0.29010863164179,0.0291300816368611,0.505060361222571,0.169025571109298,0.591175076538914,0.0224042938525082,0.615291615707407,0.0101827126101171,0.57530803363815,0.0128417423379189,0.539916027655545,0.0242542795531233
0.00190368,0.291651659549604,0.0207322942154989,0.529289604274694,0.165611167165182,0.591481475130106,0.0229141209882343,0.616432920501152,0.010197178201686,0.576499147627351,0.0129383966699996,0.534607117860815,0.0240740414383673
0.00190518,0.290782648207443,0.0133009307909549,0.546471462012216,0.161234803372471,0.592154718842429,0.0234258592167344,0.616454081879112,0.010203412168914,0.577411293704289,0.0130965847924363,0.530105439709022,0.0239685271780239
0.00190669,0.287970386571661,0.00712764225329792,0.557884117341423,0.156103441604699,0.59399415963208,0.0241265636350285,0.615964494967147,0.0103220389402744,0.578586086958345,0.0133496208694811,0.52614942969245,0.0239495402115817
0.00190819,0.283091502915787,0.00287549081915469,0.564525436881517,0.150385863661898,0.595365649954752,0.0248451887150833,0.616924935991411,0.0103444246024145,0.580358598596713,0.0135446609123293,0.522401218105701,0.0240148570352114
0.0019097,0.277378816438987,0.000544757953613258,0.567772506242501,0.144389015739582,0.597087988511732,0.0257106223391819,0.617208823199136,0.010375824897654,0.58121274555613,0.0136666104728115,0.517174214673113,0.0240244587822738
0.00191121,0.270145677230389,0.000356393800051118,0.567189889241896,0.138069171911928,0.59906455341775,0.0266971075022751,0.616493311919336,0.0104999136037646,0.582700561868656,0.0137796407405142,0.513056114630728,0.0240554258639652
0.00191271,0.26270077264459,0.00243580879115514,0.563595364838695,0.131510544520457,0.600762411574929,0.0277413364843134,0.616923875099174,0.01070321696424,0.584401634587538,0.0139833220007788,0.509205846065892,0.0240718136192755
0.00191422,0.255738746463661,0.00677740458064639,0.55703347458988,0.124305232297999,0.604202055645704,0.0287550174011921,0.616608959675429,0.0109653356667599,0.586134305234421,0.0142338183697501,0.505290961888853,0.024112642647456
0.00191572,0.249259549257799,0.0133111942124959,0.550531439535675,0.116737683574637,0.606982206879171,0.0300290985056342,0.616599785544334,0.0111158370426439,0.587524288989794,0.0144420579213627,0.502758886412318,0.0240106267908205
0.00191723,0.243893538082891,0.021665944896324,0.543622765821477,0.109087299888288,0.609267185530761,0.0310812922355242,0.617135779388826,0.0112500665522415,0.589548957511793,0.0145747901057987,0.499121437188476,0.0239203107296387
0.00191874,0.240376778851376,0.0317005983609622,0.535512221602531,0.102175702529207,0.611366408009884,0.0322823538623037,0.617117338417281,0.0113757435454847,0.59023447530186,0.0148598069713473,0.496797427733135,0.0239216058982383
0.00192024,0.238483478973064,0.0431361518537095,0.527183137337408,0.0947807867732487,0.612422779114732,0.0339944881773911,0.617320719362891,0.0116673902305965,0.591270643234155,0.0150842548589515,0.494077779550776,0.0238647488025343
0.00192175,0.238779909868476,0.0557141932293031,0.518774123444054,0.0880045863776234,0.613376601411893,0.0352813079514077,0.61670026517134,0.011916262782461,0.592720453028418,0.0152795846394947,0.491799818857048,0.0237249753621017
0.00192326,0.240190588143277,0.0688325351008297,0.509919912428872,0.0811647309563975,0.613994972507518,0.0367504288905107,0.6169984832882,0.0120646970103567,0.593205349745431,0.0155642272476819,0.490604321667597,0.0236266517459985
0.00192476,0.243829659854785,0.0824618783515464,0.499494458907452,0.0743608605218436,0.615049187844005,0.0382930080331884,0.616943059631931,0.0123596145583138,0.59410231623488,0.0157590747502636,0.490149997640532,0.0237302643547787
0.00192627,0.248627701920361,0.0959595872023409,0.488337435106264,0.0681679746125106,0.616478117026525,0.0395651248903006,0.617011766980251,0.0126798524406672,0.594532564301166,0.0159789726339494,0.490538851214635,0.0237064147214139
0.00192777,0.255714751826739,0.10894841951048,0.476962470013145,0.0624392532687423,0.617227152180131,0.0410196848956686,0.617129261888634,0.0128799676608486,0.595193048192862,0.0163196099881208,0.490710740502796,0.023669557400205
0.00192928,0.263973342501288,0.121538637476692,0.465015027141762,0.0568130984040915,0.617942856278576,0.0422316669992542,0.617599623270177,0.0131869999186529,0.59571529528644,0.0166017275502026,0.491117219665582,0.0235890649802991
0.00193079,0.273597884378163,0.133072409508331,0.452422079634271,0.051623483039705,0.618879194659632,0.0430700303611575,0.617891433087377,0.0134763657179922,0.596370235033093,0.0169710209235171,0.492139851381826,0.0236884572673104
0.00193229,0.283874952647105,0.143466799036179,0.439886957784236,0.0464985103977111,0.619786792191491,0.0440005593490257,0.617194609802924,0.0138292358517971,0.597387891779997,0.0173552420877695,0.493904205452356,0.0236555012366039
0.0019338,0.294302308824905,0.152388056654174,0.427546382524811,0.0419659792714227,0.6195296595421,0.0449146625854508,0.617531174608128,0.0141227078004302,0.598025948943088,0.0176024060485534,0.49521050301839,0.0237599654979242
0.0019353,0.305095060865,0.15994877980475,0.413707927936527,0.0378047458527142,0.618449091192237,0.0453474084610245,0.618228780005991,0.0145388065167477,0.599231202088091,0.0179412697183374,0.497753664383323,0.023800991948824
0.00193681,0.315613722414482,0.165770732063567,0.400506501897722,0.0345317078794925,0.617680241880803,0.0455907661720737,0.618823854449839,0.0147429057459717,0.599556508953927,0.0180703454214354,0.499891377503383,0.0235641504357208
0.00193832,0.325150356692011,0.170179906210357,0.387968361872442,0.0314638691761593,0.616533941668384,0.0455807765978251,0.618296562656478,0.0150763447964112,0.600226576448355,0.018232905918128,0.502788151243942,0.0235075387501994
0.00193982,0.334113418621886,0.172708899360328,0.374713398771883,0.0288835763436113,0.615089396518245,0.0454691019511143,0.618658967510116,0.0154797642322048,0.600628933770771,0.0183912747541383,0.505209546633627,0.0235017404683124
0.00194133,0.341801721340417,0.174000772684697,0.362848279932608,0.0265698259080064,0.613799803080481,0.0453466974360779,0.619322319666764,0.0157581444598079,0.600763537492162,0.0186751076595146,0.508044259543522,0.0235037161779458
0.00194283,0.34789712276506,0.174353384931728,0.352292397932962,0.0247286502598562,0.612816527861128,0.0449132222462525,0.620133324230502,0.0160143942630548,0.601233937599179,0.0190073085437958,0.51076219466669,0.0234195225959574
0.00194434,0.352574040738066,0.173566368621239,0.34250078564552,0.0231146047885442,0.611164484276716,0.0442260570001008,0.620594466553798,0.0163566230604162,0.602255173815173,0.0191298083131444,0.514078308668947,0.0232985669360512
0.00194585,0.356077744454714,0.171594334532241,0.334371389362166,0.0218051531606694,0.610010076587955,0.0434397876062762,0.620366437227282,0.016578958718536,0.603279336801405,0.0192439230080646,0.518220536135656,0.0232855059622216
0.00194735,0.35851679737817,0.169659807515579,0.327814393405248,0.0207424106780749,0.607514049903322,0.0425128884677339,0.620609690774148,0.016976829331137,0.603373456175594,0.0195182764203601,0.521889794669569,0.0231478990936117
0.00194886,0.359223699135429,0.16725525468016,0.322680684719116,0.0200177936301103,0.60583631726081,0.0414269829428422,0.620622492801505,0.0173069237319533,0.604241349331439,0.0195765374375838,0.524923834422157,0.0231076242173556
0.00195036,0.358452548495282,0.164577297708907,0.31985704832116,0.0197000137394979,0.603539145385303,0.0401372445334547,0.621108218832405,0.017676465246183,0.605243448598155,0.0196935119473261,0.52837872128147,0.0231345248363812
0.00195187,0.357172455221447,0.162110256798551,0.317961542629163,0.0195621352819999,0.601644923830731,0.0389205591866527,0.621616451339649,0.0178858257890541,0.606029202728332,0.0198854034308007,0.531514378988137,0.0231415267591539
0.00195338,0.353735662865322,0.160174039641155,0.318740052852239,0.0194544244284014,0.598706282693015,0.0375077448160304,0.621757376374106,0.0181484716991245,0.606763978758574,0.020111791730678,0.533961035468439,0.023120112248399
0.00195488,0.348842969488105,0.159051808615297,0.321263480463593,0.0196448634278981,0.596594338838689,0.0360400170367865,0.621480779152155,0.0184689247718621,0.60696248391553,0.0201923996417118,0.536134243510049,0.0231411574791305
0.00195639,0.34351190799467,0.158602555732547,0.326002022267457,0.0197533724787227,0.594322830202602,0.034348870674399,0.62193344938113,0.0187194844574901,0.608018190412973,0.0203204628029678,0.539242554816628,0.0231688670674238
0.00195789,0.337414006380275,0.159959471894092,0.331109705488974,0.0200083074238347,0.593031240384382,0.0327354359606594,0.622237842114644,0.0189426177523385,0.60793532239584,0.0205978144819541,0.542306602105262,0.0230205813402296
0.0019594,0.331095472878022,0.161955866922483,0.33863243295655,0.0204541320359093,0.591882189101306,0.0310307994844238,0.621749531230768,0.01929904403893,0.607612877396686,0.0206792831354213,0.544675148405161,0.0229293182872489
0.00196091,0.324270837012367,0.165287249681323,0.346692551765513,0.0209428055207956,0.59030404567319,0.0294785506180181,0.622331476100474,0.0194471383989351,0.606989362441642,0.0207425308734397,0.547812812755693,0.022890972137696
0.00196241,0.316407009279689,0.169769557647768,0.355602239251626,0.0216271159195375,0.589383013170705,0.0278991097475621,0.622501848339777,0.0197211460740386,0.608669114515469,0.0209392730552212,0.549943226378396,0.0227908391391786
0.00196392,0.307696362855916,0.176019919158777,0.364488365695584,0.0222176761837827,0.587802872085788,0.026551385634583,0.623551110743661,0.0199684415102555,0.609408903240402,0.0211402900995562,0.552014209333505,0.0227058059055874
0.00196543,0.298803738958504,0.182779918333778,0.373869034212263,0.0229050582871323,0.586532617788441,0.025249555782709,0.62439107482048,0.0200238228453969,0.609988777053707,0.0211687715237726,0.554226005085828,0.0226665799214557
0.00196693,0.289340278179656,0.190190838690695,0.383351943674823,0.0235371296863593,0.586183902468096,0.0240068401361081,0.624676364366869,0.0202282171299925,0.61056528810775,0.0212449350328507,0.556813728441679,0.0226912773159763
0.00196844,0.279436163518505,0.198359755484325,0.39317184303761,0.0244609873313555,0.58533832765321,0.0227497764357917,0.625039677492327,0.0203431890476414,0.611267281053571,0.0213982988301314,0.558737731539476,0.0227415085176103
0.00196994,0.268439224396245,0.206611672675923,0.402257981993997,0.0255204948978911,0.584319321124388,0.0216078997092158,0.625179720191103,0.0205596245826326,0.611707252485604,0.02148887839855,0.561217519963285,0.0228134130536396
0.00197145,0.257399107084381,0.215680874775973,0.410605048441304,0.026788743359726,0.582613492056383,0.0204694446457775,0.624283934765951,0.020915313028981,0.611685575282035,0.0214338731931771,0.563623696317174,0.0228241993473867
0.00197296,0.245603499980946,0.224655167443817,0.418472632430644,0.028367090172841,0.582071757529083,0.01951938924439,0.624014015683546,0.0210324207859693,0.611856929290508,0.021488850065949,0.565100496350588,0.022687167171352
0.00197446,0.233168932919645,0.233728333594775,0.425780744599512,0.0301432997867702,0.582522086192075,0.0186418795789358,0.624209310551213,0.0209281085599649,0.611786880577258,0.0216970463035406,0.5666683763279,0.0225664736087498
0.00197597,0.2197811491239,0.242593423169313,0.432484694025891,0.0325744812144104,0.582975239974137,0.0178540590466748,0.624450131896305,0.0208761062195643,0.610647364904819,0.0217198814520155,0.567946577770396,0.0224916776142332
0.00197747,0.205782600389883,0.251807722273964,0.438637694825566,0.0352975186852237,0.583101704302297,0.017179518224169,0.624536459408145,0.0209801156288098,0.609980974875091,0.0218322642664608,0.569818104737965,0.0223872156061328
0.00197898,0.191483543381118,0.260726217675842,0.443776430933851,0.0383994329196535,0.583827572844514,0.0166741412751353,0.624555497987285,0.0212573692507539,0.610504080503927,0.0219053835133172,0.571423044311194,0.0223309812663083
0.00198049,0.176625383157678,0.26952012789842,0.448542691448646,0.0422602703159774,0.584464803094626,0.0162600774624139,0.625728507658294,0.0214148278400358,0.61170371156,0.0218944983735091,0.573089423218329,0.0222706413199134
0.00198199,0.161184382687512,0.277739367767147,0.452513644031347,0.0466887713167892,0.586110152229205,0.0157332829115746,0.626235910448235,0.0216450617750197,0.612002207229578,0.0218678213762737,0.575006132025981,0.0221474595851307
0.0019835,0.144771010416341,0.285122088647471,0.456006936696331,0.0518743600058299,0.586558958153345,0.0154618932291493,0.62459008257515,0.0216418150795775,0.612272928126066,0.0219401734940161,0.576792135378519,0.0222233217142031
0.001985,0.128864517617485,0.291998205973225,0.459992467366055,0.0576617132162966,0.587809218757823,0.0153279903882751,0.624501623999868,0.0218118111107462,0.612203123461743,0.0221328556221771,0.578491258383898,0.022335713952992
0.00198651,0.112921439021603,0.29845323533293,0.462731051587897,0.0643029371581749,0.588420951083624,0.0152058036556771,0.624815699349247,0.0218384334302607,0.612438413149155,0.0221685570233489,0.57975785390881,0.022200399019712
0.00198802,0.097451313100141,0.304408726296737,0.464426137861327,0.0713419985572695,0.588927361192581,0.0150586030968261,0.624853886958831,0.0220100688111047,0.612640564942703,0.022406939669163,0.581464741680826,0.0220780503491898
0.00198952,0.0818808080201158,0.309323953590965,0.465498203056724,0.0792408063456737,0.589487319731209,0.0149231295096363,0.623911385259932,0.0219543253998305,0.612655408933796,0.0224123708037469,0.582686639190483,0.0221348694695763
0.00199103,0.0674716891864725,0.314594032100119,0.465097636870404,0.0876516930684204,0.590128740744402,0.0147703495650775,0.62339998695331,0.0219880178476711,0.612920316996038,0.0223764665229007,0.584284591828765,0.0220115638770901
0.00199103,0.0664937017981917,0.315549123604217,0.461487430725969,0.0912629041663171,0.588295853516457,0.0166766544106606,0.62111398372305,0.0243161741139771,0.610654010389419,0.0247131641154252,0.583312220108728,0.0231149328933361
0.00199253,0.0535381022642233,0.320605448469676,0.460672528981665,0.100264554253883,0.588477948256216,0.0165858349366432,0.620368862718937,0.0244101269645841,0.61073331462406,0.0247609728462596,0.584822204009522,0.0228182070774171
0.00199404,0.0416717969795342,0.324289162541,0.458526739041944,0.109298358324621,0.589262446503697,0.0164874106852141,0.619539904309467,0.024516608371003,0.611212701689963,0.0246783904008996,0.585817898939369,0.0226063520186044
0.00199555,0.0318856204117709,0.328032022658658,0.454428972358636,0.11845037050702,0.590432698768279,0.0164505631665479,0.618984076207652,0.0247839365860773,0.611396283319516,0.0246796569449537,0.586925469108198,0.022506924162683
0.00199705,0.02436285736223,0.330953742690611,0.449072984377305,0.127537718381269,0.591793821456715,0.0164020036195924,0.618845845034738,0.0248447128513202,0.611566535551735,0.0246529448320204,0.588511647595434,0.0223134966528607
0.00199856,0.019434461215336,0.33329557941289,0.441820809252769,0.135804344752293,0.593475549608767,0.0162287843033674,0.618519187724079,0.0247232785395221,0.612096403213857,0.0245934371521149,0.589583689322287,0.0221141652004454
0.00200006,0.0171356750999159,0.335490810755125,0.432854698995168,0.144013559196286,0.59450795059235,0.0161400239248434,0.617213972795673,0.0247352643154548,0.611659250812987,0.0245454517404125,0.590534141852323,0.021782594451287
0.00200157,0.017954528590062,0.337335238479725,0.421908293639326,0.151019311972907,0.595034509087376,0.0160343064665044,0.617090342192026,0.024709864762202,0.610937757756938,0.0246366795039649,0.591448496519718,0.0216067235340518
0.00200308,0.021540423890187,0.338625411022895,0.408990139674016,0.156638563399943,0.596081891152626,0.015791038787405,0.616027406288218,0.0245857215386866,0.610526640559451,0.0246081138831389,0.592685661793848,0.0215628855976489
0.00200458,0.0279902778204788,0.338842363860132,0.3948884539988,0.160963359604477,0.596902643258152,0.0154674469778423,0.615311568805575,0.0246471630415089,0.610308095444006,0.0245342896383957,0.593489695775209,0.0214029558770322
0.00200609,0.0371589039027305,0.33894046639548,0.378634076416227,0.16346253526995,0.597193811207899,0.0151713547840223,0.613494727176199,0.0246465096864426,0.610327085745984,0.0244521579450598,0.594489643227482,0.0212709099450029
0.0020076,0.0488026438535106,0.339000192743345,0.359102703604704,0.163719453874974,0.598639417520026,0.0147475295648225,0.612638770812873,0.02458581557436,0.610172214514055,0.0245763344865394,0.595379429208523,0.0212672399048782
0.0020091,0.0623671018941745,0.338224539390778,0.337617906355874,0.162451731002752,0.600452374580937,0.0143135756497218,0.612621301522279,0.0247258417494119,0.610924386172784,0.0244716347398938,0.596863884095069,0.0211156818235162
0.00201061,0.0771395364834765,0.33764576314585,0.315247809526078,0.159913138784984,0.602359147321367,0.0138469189673861,0.611529743064639,0.0247780978386,0.610745348979593,0.024392273836012,0.597693282813747,0.0209027448940842
0.00201211,0.0930373024462934,0.336962931675242,0.290630496431662,0.155603452985119,0.603963907389683,0.0133255843894676,0.609558230144492,0.024884647914948,0.609955136268892,0.0242002899006761,0.597936720738136,0.0206222470682794
0.00201362,0.10881549326623,0.335572818911741,0.264688099138678,0.149772386023102,0.605763169688974,0.0129081530008781,0.607795733928505,0.025018898312863,0.610203087345737,0.024130759402677,0.597628325426023,0.0204054769866684
0.00201513,0.123817762718566,0.334575715781687,0.23708350756749,0.142074441772883,0.607978558259536,0.0123819085349622,0.605332857878365,0.0251222107040473,0.610694242621034,0.0241903336239925,0.598707140918829,0.0202016700528618
0.00201663,0.138342267274535,0.332868948270883,0.209439361402691,0.133581757984236,0.610008802290302,0.0120693686918255,0.603497445694094,0.0249983783033486,0.610500349871634,0.0241241245503475,0.599017369388416,0.0200776595905194
0.00201814,0.151202416290515,0.331060164345773,0.181345120543277,0.123986070294692,0.612681576208481,0.0115829659373113,0.601763088892825,0.0249958413966456,0.610890558196347,0.0238597775887408,0.599926618327271,0.0197962886464385
0.00201964,0.162460643928984,0.32975764505474,0.153149418531348,0.113852313833155,0.614503953361864,0.0111946445097503,0.598713156441006,0.0250188572632189,0.61040309428956,0.023725362114245,0.600460439856534,0.0195396058570306
0.00202115,0.17102678084471,0.327283181408293,0.125578933742715,0.103390443324899,0.616765121552785,0.0109114530797993,0.596149963405074,0.0249205708592326,0.610089462196231,0.0236499557440336,0.601799680738128,0.0194805795939585
0.00202266,0.177440455610632,0.32437969277777,0.099467532532849,0.0929940628119244,0.618837598937061,0.0106828557630532,0.594695262643196,0.0249236184574657,0.609131676351442,0.0237001383608925,0.601958191240634,0.0192089952686759
0.00202416,0.181806283526494,0.321296066727861,0.0750946279559793,0.082800499357438,0.620928539328293,0.0104739322758693,0.591803861798394,0.0247999322047623,0.607946881591645,0.0236544523607763,0.602662409890248,0.0188501334514885
0.00202567,0.183483396302569,0.318157428209781,0.0536856164477947,0.0725474237917528,0.622875100222487,0.0103387759614976,0.589391220418634,0.0248128514076473,0.60787975268969,0.0236949210924273,0.602837684057115,0.0184649054749682
0.00202717,0.18264966497093,0.315692529351936,0.0360412950694121,0.0631625649670229,0.624862299182142,0.0100492146349929,0.586943842056611,0.024795598565206,0.607132651074599,0.0236331350052173,0.602925380169742,0.0181626135903625
0.00202868,0.18069317209746,0.313146180714766,0.0224623736307745,0.0546623127718101,0.626622659275832,0.00997368322640786,0.583766178195218,0.0246908642109666,0.606504635884597,0.023599880633975,0.604036662956213,0.0178893551248023
0.00203019,0.177501542697171,0.309054332183063,0.0137690021699134,0.0471612185074927,0.629052824757627,0.00996554033739253,0.580731031356071,0.0245657261331514,0.607171145208562,0.0235489388561013,0.604115159134754,0.0176184457675401
0.00203169,0.173613491436214,0.305603001006768,0.0107762618115419,0.0408650718495487,0.631858396414874,0.0100200225432051,0.577780962286377,0.0245241999024906,0.606975678159053,0.023346385190661,0.604220679262174,0.0174829577077016
0.0020332,0.16907814905547,0.302061111460553,0.0137228426866231,0.035768682977079,0.634161391328613,0.0101600932117146,0.574497862922991,0.0244757341049512,0.60729632442513,0.023098948728151,0.604125926530593,0.0173006090490538
0.0020347,0.164263259896737,0.298254276486758,0.0228978803728536,0.0319773010510177,0.634887603139928,0.0104107124852073,0.570267748804848,0.0242849995083368,0.607001011982776,0.0230630728433403,0.60401189053792,0.017007929517911
0.00203621,0.159648460010325,0.295277571016822,0.0380568128609371,0.0294096901000965,0.637748748817773,0.010714081097571,0.5663440879823,0.0241808412779726,0.606790075958566,0.0228288177374312,0.603501521297156,0.0169551548478539
0.00203772,0.155269637525015,0.291952013971677,0.05900834160608,0.0286952920341537,0.640592674481161,0.0110413020483458,0.56390528982822,0.0241073363166111,0.607167651536437,0.0227430542203431,0.603581112491697,0.0168010773529683
0.00203922,0.151283792463891,0.288020344126546,0.0848955977728334,0.0293772397447854,0.642808379407458,0.0113489049082253,0.560529098419538,0.0240243700293109,0.60742335087337,0.0226047345640441,0.603608913845182,0.0166944321892163
0.00204073,0.148087864751667,0.285057780732132,0.114428261633299,0.0315437608229118,0.64451870006141,0.0116728593283332,0.557127919469084,0.0239437033896054,0.607096052598796,0.0224611062041028,0.604515390025689,0.0164196610670996
0.00204223,0.146225510030134,0.281850754250811,0.146738863590133,0.0349425197479116,0.646699197207777,0.0120184754030707,0.553798399998562,0.0240754359288417,0.60682729791493,0.0224273003437086,0.605294351289871,0.0162774139810469
0.00204374,0.144902557836031,0.27916115200896,0.179500674919713,0.0396390262411156,0.648650859492441,0.0125092790414356,0.550587136852516,0.0241983703811502,0.606415577017225,0.0220899719461601,0.605959543672121,0.0161592019271282
0.00204525,0.144750751396874,0.276951245335917,0.212138981517414,0.0457415820568761,0.650097535914876,0.0129758408998232,0.546769116909395,0.02413316504977,0.606128309748491,0.0220151022836933,0.606420588532257,0.016023744934638
0.00204675,0.145234143009945,0.274359020800399,0.242379288450626,0.0529814965004639,0.651838319326788,0.0134626716305185,0.543573320986204,0.0240391968852903,0.606299300676653,0.0219929014015987,0.606902392047565,0.0160599833707921
0.00204826,0.146294234318683,0.272655174240654,0.269687080946217,0.0612002977209841,0.653870213294394,0.0139773849528979,0.540026120276782,0.0240949935421577,0.605706580637573,0.0218177980072387,0.607355020834381,0.0159670289358762
0.00204977,0.148253980798994,0.271101766614973,0.292925071741357,0.0700224322376481,0.655017049005513,0.0145665857019847,0.537655775235188,0.0240800793960186,0.604862888589673,0.0216672211931141,0.607712371127833,0.0160334194805091
0.00205127,0.150502059398827,0.269736845251321,0.311396413265743,0.0798209235093848,0.65625108469681,0.0150194958472222,0.5354678070122,0.0240550686561167,0.604926498450553,0.0216153543238925,0.607321680133006,0.0161666548403443
0.00205278,0.154240470542581,0.268269505097644,0.324844354339298,0.0899323839896961,0.657485743654872,0.01546128905299,0.532255613509484,0.0240992792636359,0.604778318192334,0.0215926766835308,0.607706382529064,0.016121189639463
0.00205428,0.158601478913636,0.267421867414226,0.333578205582514,0.100597620272125,0.657935913227343,0.015926085768492,0.529001407621991,0.0240497027775081,0.603799185061744,0.0214867994893897,0.607049083189031,0.016196855753525
0.00205579,0.163027979592087,0.267595236107607,0.338593145228285,0.111732377656723,0.657844147638923,0.016362410769117,0.526838537164219,0.0240158138636908,0.603302117421333,0.0212670201986091,0.607622425096927,0.0161827919360027
0.0020573,0.167860426381391,0.268208210300153,0.339955996285531,0.12332865807995,0.657320142724297,0.0167492037757477,0.524777622561255,0.0238955912769817,0.602315964082373,0.0208903926056593,0.607600142009846,0.0163224001806545
0.0020588,0.173600263985444,0.268797918997879,0.338186880043049,0.135214293299502,0.657427613052307,0.0171065853410312,0.522743092128781,0.0236238823282039,0.602072697639069,0.0207808196538096,0.607837449980933,0.0162303590236209
0.00206031,0.178405918003493,0.269476783467721,0.333921516944552,0.146416483226702,0.656942757788413,0.0175693897220265,0.520855750276307,0.0234591341073101,0.601480801441453,0.020564125787306,0.607688362462996,0.0162477508168346
0.00206181,0.183369583455034,0.270293908391381,0.327980702578802,0.157300355053056,0.656024066188647,0.0180684724494323,0.518106336329684,0.0233233627974518,0.601267076689546,0.0203904073631205,0.608579437069373,0.0164012204056728
0.00206332,0.18871010537897,0.271703315593436,0.320554226093432,0.168002847572859,0.653668981473188,0.0184001196922299,0.515903744001288,0.0232199972917924,0.601505095432488,0.0202108769757003,0.60914448295215,0.0165565484185164
0.00206483,0.193601908885008,0.273218766346261,0.312976775940839,0.177662407418484,0.651272512650647,0.0187452615656948,0.514022608809028,0.0231883948562414,0.601563741693426,0.0200009703844329,0.60940352406042,0.0167791592322237
0.00206633,0.198496864620413,0.275388598028419,0.305162945224891,0.187063571513565,0.64758861184473,0.0190285875259089,0.51349679591612,0.0231185459003164,0.601608093240307,0.0197680270894276,0.610720278637247,0.0168563912091349
0.00206784,0.203485773460124,0.277687796657071,0.297047826716539,0.19575150632274,0.644074357921939,0.0194734137680896,0.513071383068299,0.0230860330754562,0.601370351562849,0.0194875166648235,0.610432455532493,0.0170599579194892
0.00206934,0.208245145742343,0.279923899408445,0.289580439514631,0.203806189166637,0.640140040542478,0.0198824956979521,0.512219469941187,0.0230097365604023,0.601923296037659,0.0192995878259718,0.61029925675082,0.0173145007543116
0.00207085,0.212588398109312,0.282090667962588,0.282494903717975,0.211254219959654,0.635678565147909,0.0201793754393571,0.512221385903809,0.0229018537308626,0.601840618853106,0.0190055225954624,0.610345906787563,0.0175231070820134
0.00207236,0.217034308452473,0.284085332241304,0.277097391102735,0.217711925028095,0.630871506103956,0.020560903624445,0.512360271260426,0.0227782401613137,0.601034341533232,0.0187675587538166,0.610589038471614,0.0177685463711744
0.00207386,0.221702869703683,0.286128060507405,0.271837174012304,0.223003028869822,0.624949360672118,0.0211666494389801,0.511969519956989,0.0225431937997836,0.600754927347747,0.0185031695849694,0.611078649531705,0.0179066875828715
0.00207537,0.225471665400974,0.28877392447358,0.267342011303497,0.227723544059211,0.618998412977264,0.0216021373870779,0.512471728193585,0.0222833121880449,0.600237018754669,0.0181473550966571,0.610874127744077,0.0181482600726063
0.00207687,0.22961308861928,0.291314547930327,0.264092820336147,0.232013172765793,0.612256534636152,0.0220713824633746,0.512772987035965,0.0221516972968698,0.600930004706471,0.017703387781201,0.610865679605347,0.0183737387318875
0.00207838,0.233428260288379,0.293285606409222,0.261581731046857,0.235172430069351,0.606106148428702,0.0226255210433598,0.513063789684025,0.0220043267144437,0.600154055976343,0.0174904969629037,0.610653864520101,0.0185879588510445
0.00207989,0.236911682827398,0.295684147672401,0.260395062220334,0.237713977486251,0.599847295190411,0.0231836687267294,0.514323408855569,0.0217757095848678,0.600445866973007,0.0171856893885733,0.611018217394838,0.0187214893797306
0.00208139,0.240530353472152,0.298779725477688,0.260125553283899,0.239711465497456,0.593460872121922,0.0234566080626943,0.515753175158216,0.0215671710072211,0.600544298951093,0.0167662666554463,0.611370649681534,0.0188817600759076
0.0020829,0.244151405125151,0.300649229494497,0.260231529956032,0.240169745952958,0.587135555546063,0.0238779020234909,0.517942753439848,0.0213806230454456,0.600774891253669,0.0165198500393978,0.610922031418342,0.0191007776358946
0.0020844,0.247520004524824,0.302063017404352,0.26100459491969,0.239571129019774,0.581690864798849,0.0239629167939034,0.519622810295704,0.0211698613588412,0.601232044828605,0.0161412741396478,0.610706185860994,0.0191764247451912
0.00208591,0.25082607822297,0.303133801000979,0.262298344356058,0.238159784461294,0.575054053640259,0.0240986490758283,0.521596198787954,0.0209164896177553,0.60146909703046,0.0159329593629981,0.61010517051264,0.0193676319904068
0.00208742,0.253835510100731,0.303365864807303,0.265127670328119,0.235347928674278,0.569561069347598,0.0242237954147864,0.523810478311589,0.0208776191454601,0.601682794481812,0.0155427103932601,0.609849763458171,0.0196735028988193
0.00208892,0.257051061294591,0.303374257490422,0.268637981256353,0.232807234220231,0.564216541079855,0.0242384776834446,0.526143686952662,0.0208022758245935,0.601328696834743,0.0153691124700256,0.609791780652065,0.0198686120671271
0.00209043,0.260055950123101,0.303477501728659,0.272417191153712,0.229462240736099,0.561097674546896,0.0241762399198398,0.528264693233019,0.0206764468836367,0.601795596861119,0.0149795576638446,0.609442553104711,0.0202710118108797
0.00209194,0.26239413968063,0.303234352974943,0.277677372491429,0.225437666520516,0.557706883175363,0.023985058591737,0.530624364221235,0.0203392227553921,0.602056681629999,0.014686382857555,0.609918213921145,0.0205878245677527
0.00209344,0.263721877201022,0.302804318452318,0.283124649346262,0.220852690518938,0.555277236733813,0.0240867223447438,0.532628532379904,0.0201563906739535,0.601972869743804,0.0143494358314844,0.610530056572886,0.0208455873892709
0.00209495,0.265018534320354,0.301393490748898,0.289492904252873,0.216203518435584,0.552932021621532,0.0238936130519316,0.534178545233694,0.0199766439069079,0.602925283640048,0.0140503714082977,0.610394826019818,0.0210658228049762
0.00209645,0.265300139015185,0.299482056885887,0.296457169864032,0.211853924467054,0.550706211024888,0.0236608819156398,0.536770268704992,0.0197577120578846,0.603486241460374,0.0137434914742756,0.610936213099477,0.0213396335933741
0.00209796,0.265111796943251,0.297527627767155,0.303724300242419,0.206407283582753,0.549529624643823,0.0231520862921976,0.539246619619456,0.0194990488776747,0.602983644212294,0.0135214612065329,0.610761376116775,0.0213671385184883
0.00209947,0.264578226604634,0.295058045901893,0.311888405456374,0.20097962014892,0.549528728232428,0.0228640280543799,0.54120748191947,0.0191564787041825,0.602557479652126,0.0132493183572585,0.610587089645631,0.021505106751952
0.00210097,0.262979594405628,0.292259854449348,0.320371240997052,0.195142388692861,0.550306404591783,0.0223058375868073,0.544334960292014,0.0188862219252426,0.602717042747344,0.0130486737757223,0.611055355141032,0.0214984602973091
0.00210248,0.260904597873536,0.289518131277295,0.328442396870574,0.188632057299987,0.551219137111045,0.0217709672721077,0.546839952426307,0.0184674089880258,0.603323716430047,0.0128059755052226,0.610493389949054,0.021492671619645
0.00210398,0.258544904572586,0.287145842197022,0.336711925889789,0.18262563450263,0.552296562344348,0.0210788134699144,0.549358110383412,0.0180194435868628,0.603307147227395,0.0124508661893508,0.609773487322147,0.0215487830020251
0.00210549,0.255345529070112,0.283748541778224,0.345528647820773,0.176789934230194,0.55411851107136,0.0203354819087554,0.551937425170755,0.0177705446817761,0.603947264315741,0.0122254202873029,0.609322632635142,0.0215633283285751
0.002107,0.251492306291538,0.280162261219681,0.355361687595734,0.170411458167287,0.556820907919468,0.0196505728055942,0.55464350053061,0.0174262871738161,0.604048838488315,0.0117696640468164,0.608983100874165,0.0216608484767512
0.0021085,0.246737288222665,0.277611438082264,0.36492398674291,0.164895022815569,0.558402012462468,0.0190556531607483,0.557262976801281,0.0170379656491116,0.604132921524938,0.0115122144991205,0.609750034585779,0.0217410202787959
0.00211001,0.241445404851564,0.275123483189972,0.375282643873776,0.159236526038274,0.560890953875874,0.0184902229112349,0.558841109669528,0.0166077226246433,0.605559792374819,0.0113984542720688,0.609897718175006,0.0219105832900099
0.00211151,0.235548122826085,0.27232216952327,0.385707245983683,0.153579945531338,0.564052542661866,0.0179334508939002,0.561561742791382,0.0162313281038235,0.606385651778543,0.0112057519997198,0.610802416533703,0.0219352925251646
0.00211302,0.229357810056823,0.269447097177903,0.395530233720552,0.148535794965687,0.567782198085045,0.0173067358506095,0.564654206596776,0.0159755687180375,0.606952700813076,0.011092705994253,0.609664788804628,0.0218609612497703
0.00211453,0.222748911429706,0.267788497986811,0.405390413243836,0.144385728142658,0.570178308710943,0.0167229733466166,0.567452578987879,0.0156206620011551,0.607105145536002,0.0110011021529616,0.60899770050564,0.0219604446266144
0.00211453,0.218764952204487,0.271742262405978,0.401572095599306,0.148283059070703,0.568225794406182,0.018728265838244,0.567565934415342,0.0155503321103146,0.605493974666107,0.0126818417835175,0.606720621226132,0.0243037756422774
0.00211603,0.211324837044885,0.270466639583894,0.410664862965662,0.143819821363493,0.570443607507717,0.0182336191983247,0.569446262977688,0.0151099229235308,0.605495500179163,0.0125349410852068,0.606425705518224,0.0242446189851711
0.00211754,0.203146943064168,0.26962596456831,0.419060084094927,0.140545446833446,0.571711149501154,0.0177376311044056,0.571051503383449,0.0145382443586114,0.60567579448627,0.0124375238846466,0.606881539883315,0.0244048464546624
0.00211904,0.195109426964002,0.268509057968199,0.427503333398654,0.13685284661444,0.573656757050198,0.0174036137927426,0.573083529865717,0.014038495116134,0.606052768827071,0.0123561469506317,0.606611471656577,0.024521204781925
0.00212055,0.18717825924561,0.268271575401013,0.435258325815456,0.134020558878004,0.575403531426249,0.0170079420654881,0.574572982307058,0.0135859055912741,0.606850156098826,0.0123267126530211,0.606283657423183,0.0244255558510984
0.00212206,0.179147906368201,0.267502868553531,0.442970867643276,0.131484471594251,0.57745460280674,0.0167156812461512,0.576346849120097,0.013007447963922,0.606377611976376,0.0122782200359075,0.606433591118148,0.0244021873394606
0.00212356,0.171347133853586,0.267557414743504,0.450299383719361,0.129473738957989,0.579253547396086,0.0164398727094699,0.578668246776421,0.0124951099775793,0.606502110072488,0.0122461831172804,0.606577161457919,0.0244526681846018
0.00212507,0.163602321450789,0.267678042082355,0.457234727047687,0.127631590239559,0.58033443027916,0.0162223186943166,0.581076063421273,0.012004238006548,0.606887589554499,0.0121978627267645,0.607480234092626,0.0246060746393524
0.00212657,0.156548291988514,0.268635875053483,0.464502496845591,0.126442473794495,0.580395801872238,0.0162762352758162,0.582530724001829,0.0116252870238984,0.607778665825713,0.0121073112829733,0.607313177132241,0.0246446702300981
0.00212808,0.14980862635003,0.270078785968966,0.470506959539859,0.125243862012006,0.58108799662141,0.0162717319827563,0.583445974342637,0.0111347490824428,0.608426931591146,0.0120644344169301,0.607014961197721,0.024665539879534
0.00212959,0.144107893985741,0.270674932213565,0.475470561512915,0.124652954837373,0.581501712558404,0.016139527893417,0.584328183372501,0.0107182272657124,0.608599016029052,0.0119588293179278,0.606879934712725,0.0245797423018077
0.00213109,0.139266522386304,0.271069387582337,0.481654655421037,0.124370146956805,0.581818498475725,0.0161825643418742,0.585952545485192,0.0103253769999033,0.609141272742339,0.0120450825429263,0.606769636777023,0.0245120224920817
0.0021326,0.135671646345283,0.272514871541825,0.487259893846304,0.123763918757752,0.582920829658344,0.0162083043937436,0.586829468373953,0.00989011756369975,0.609228200970907,0.01212645392665,0.607020412124588,0.0244765097595137
0.00213411,0.132556023055129,0.273198410270023,0.493082313434583,0.123448356724185,0.582782134404441,0.016313255129545,0.587958343119312,0.00959513193234257,0.609555549111269,0.0122983848482208,0.606791490845893,0.0244931946422271
0.00213561,0.130729995028001,0.2741411368567,0.497957883250111,0.123718102321609,0.582912538718228,0.0164482906672919,0.588976560181678,0.00928541275536629,0.610598044064337,0.0123116762724084,0.6058980596192,0.0243855660966668
0.00213712,0.129910736772066,0.27525727213943,0.502745828391989,0.123960179874058,0.583409369765024,0.0167176628989034,0.589460217617313,0.00905998979099651,0.610843549085745,0.012337399230177,0.605801170200531,0.0244273419553604
0.00213862,0.130868009059923,0.276055567335249,0.506693783086176,0.123552810153945,0.582877629416321,0.0169749088690553,0.591019815998735,0.00879203894798498,0.610808907155322,0.012461684565842,0.60545194731985,0.0244872623025732
0.00214013,0.132932683994552,0.276384551095521,0.509799886765036,0.123245410684869,0.582525369440652,0.0171721146977803,0.59208863943063,0.00863757676398123,0.611091024355367,0.0125475566400469,0.604707720656805,0.0245020456056545
0.00214164,0.136784417695986,0.27669956071822,0.512854741254301,0.122754726731047,0.582439833903893,0.0173948987712451,0.59345018966095,0.00840458848449363,0.610781177872004,0.0126767605251544,0.605034219012226,0.0244288508464655
0.00214314,0.142572723328124,0.277520744125171,0.516265685769605,0.122479000706623,0.581895725339504,0.0178706593967304,0.594879721240152,0.00836558646233958,0.610871686040704,0.0128305487993243,0.604948040186234,0.0244394403510271
0.00214465,0.14975496263068,0.27765023911898,0.518738486396063,0.121444107213943,0.581079078433265,0.0183505475445733,0.59534948285893,0.00826399130550041,0.610508740532282,0.0129160444491534,0.603986060435205,0.0243174157157049
0.00214615,0.158743520102112,0.27749318074499,0.521411638278754,0.120517345565913,0.581086210713631,0.018908128925147,0.596301937242329,0.00817462487906883,0.610280677019148,0.0130721389259444,0.604265934998653,0.0243816384611422
0.00214766,0.168398461329642,0.277270761506811,0.523419045231367,0.119422669698503,0.58089473612949,0.0194548749960481,0.596905104162259,0.00812863464926611,0.610855342154588,0.0132311130982599,0.604176959294763,0.0243848576919391
0.00214917,0.179451279345377,0.277513215131232,0.525643462389578,0.117856359630088,0.580392346388631,0.0200013586366507,0.597438917723127,0.00804198120915058,0.610968853885938,0.0132351418675675,0.604041022058338,0.0243036861864367
0.00215067,0.192119189429136,0.276444831403628,0.527012224130219,0.116177038413859,0.580319213964321,0.0207416968140377,0.598324383257267,0.00796193390444128,0.611686770042575,0.0133122510408179,0.604224212555065,0.0241913579600026
0.00215218,0.205144379978472,0.275239092528482,0.528910161687899,0.114534949773462,0.58080453826283,0.021289013146766,0.598672383630471,0.00800981622180495,0.612554609844728,0.0133630395002125,0.604197082362293,0.0242995692520394
0.00215368,0.219124836362207,0.273993297514855,0.529709542856733,0.112758295328455,0.581195784006852,0.0220653592220433,0.600260224105963,0.00809819021849401,0.612768401450909,0.0135509216366682,0.604172079835733,0.0243025461169723
0.00215519,0.232889708104149,0.272968879457527,0.529814951829017,0.111005014661373,0.580615977432231,0.0228961753873076,0.600964737845643,0.00822068909120905,0.613256872308768,0.0136995417483325,0.603947098556747,0.0242240010640703
0.0021567,0.246858171108485,0.27139497066992,0.53000104233925,0.108992075371434,0.580159191972866,0.0238777534185015,0.602118930243683,0.0083581031804679,0.613908146828721,0.0137609455466771,0.603601855126437,0.0241352417097736
0.0021582,0.260692322643431,0.269461352178584,0.529295670831144,0.106553508514384,0.58009584428438,0.024679285501365,0.603295756992746,0.00850406254459525,0.614284301080818,0.013838387147297,0.6035457970668,0.0241041116392017
0.00215971,0.274606331083801,0.267390591742446,0.527907650876254,0.103749154638291,0.580812278964344,0.0257272019948255,0.60386829501137,0.00869737375231002,0.615175813741124,0.0140391020589353,0.604594977994179,0.0241782424287719
0.00216121,0.287940897461144,0.266302422995346,0.526588297727083,0.10132107815355,0.582033955829376,0.0268778437103348,0.603514236001369,0.00888449507708084,0.614824801444601,0.0142302195684962,0.605237420477103,0.0240133021662675
0.00216272,0.300918848536876,0.265296473812794,0.526513313991694,0.0986489801428874,0.583257367193537,0.0280602458042534,0.603736001869657,0.00904572053666885,0.614880492580076,0.014491518225827,0.605183019372863,0.0239428215378729
0.00216423,0.312932809214192,0.264154801706907,0.524694691207422,0.0962574551720661,0.583270013159133,0.0294497368103051,0.604231056085205,0.00922675183183593,0.614823057291123,0.0146824036040372,0.605236251299019,0.0237551110092994
0.00216573,0.324251768132926,0.262428328981827,0.522797225586324,0.0937692268070389,0.583240799431337,0.03061145430266,0.604286632609605,0.00948921194793768,0.616067629082748,0.0150031983377641,0.60589676616079,0.0236747906373747
0.00216724,0.334027193990406,0.261439776360619,0.521088585752969,0.0913854417946224,0.582534178626584,0.0319990850399954,0.604596705306301,0.00980303176871319,0.615885674337935,0.0153077627224528,0.606715636042294,0.023510482989309
0.00216874,0.342784918916087,0.260269562598749,0.518278661772118,0.0890290965538712,0.58253187093934,0.0332615946856848,0.604643146440976,0.010136744871905,0.615586663298242,0.0156227858470395,0.605737732667167,0.0233648773161995
0.00217025,0.350107652473361,0.259182818565157,0.515333689877632,0.0868955254280104,0.582508226847214,0.0345661918115905,0.605599637802515,0.0105250773389026,0.614988377110671,0.0158701093352685,0.605934945232415,0.0232693655808878
0.00217176,0.356389683523595,0.257660720654483,0.511415206298377,0.0847662292447685,0.582730383113275,0.0357153853387635,0.60627499893865,0.0108473600734095,0.614908936645233,0.0159726317717615,0.605576071408756,0.0234213975878031
0.00217326,0.362073871552582,0.257011761818389,0.507032673816575,0.0827711681177277,0.582497927248096,0.0367813156536438,0.606664237775099,0.0113188280616601,0.615203111597089,0.0161582175079387,0.605723788813412,0.0235921961325913
0.00217477,0.367342356896434,0.256429666750367,0.502298425851737,0.0811145578495719,0.582382307825112,0.0378633723779404,0.606550560278528,0.0116447756520388,0.61557774057728,0.0163402706436612,0.606053441274148,0.0234972655189146
0.00217628,0.371841129218482,0.256798861957193,0.497938225658246,0.0795025641267151,0.580930757959411,0.0388758207337574,0.606750343621334,0.0119827190089119,0.615966496807365,0.016677182516986,0.605974028222402,0.0234140255224831
0.00217778,0.37500027831861,0.257374587734103,0.493683286605643,0.0781233058963284,0.58065425262262,0.0396646571678993,0.607243373787827,0.0123948495561772,0.615971977432043,0.0169929017402238,0.606009186175841,0.0234866295245013
0.00217929,0.377982020932497,0.258046309475249,0.489022651174722,0.0767388249882748,0.580968242041748,0.0404492872160526,0.607834024644458,0.0127973416117248,0.615943323620846,0.0172833179047288,0.605749847570305,0.0234603741210461
0.00218079,0.37985492430668,0.259818741639997,0.484941994386343,0.0752401346689172,0.580028063641636,0.0412151139254179,0.608205369013791,0.0131124336221234,0.615591065501915,0.0175668445066322,0.605820322338617,0.0234943586970587
0.0021823,0.381473736216271,0.261927427208161,0.479832571153471,0.074452150769996,0.579883091972026,0.0418804308558611,0.608121008409358,0.0134719218377591,0.615620330251431,0.0178697423674475,0.606087983955274,0.0236438761072999
0.00218381,0.383065267679801,0.263847055079159,0.47410507741564,0.0736041253366409,0.580611174872987,0.0424453845721594,0.608434359041847,0.0138639271714643,0.615034374810359,0.0181029754644692,0.606621528760422,0.0235403959780217
0.00218531,0.384332887421236,0.26533439399327,0.468760145494774,0.0730644351947218,0.580836098625997,0.0426992202916807,0.6088979294714,0.0141180212739642,0.615213823763528,0.0183387595381893,0.607178646844032,0.0233620630697869
0.00218682,0.38482329699522,0.268481695981764,0.464280307998442,0.0726704082483306,0.581737551842941,0.043055475754388,0.61012645834697,0.0144975847466284,0.614844360230145,0.0187243598945487,0.608590410015286,0.0232915885933444
0.00218832,0.385297062300153,0.270551168619716,0.45897518052403,0.0725941830927252,0.58265431308871,0.0431397958113257,0.611183329273417,0.014838341774513,0.615254159655576,0.0190320745984693,0.609334711325607,0.0232918003413568
0.00218983,0.385158885339937,0.272973529262935,0.453562025952518,0.0727025996965031,0.582786757110489,0.0431370585535386,0.610938135103533,0.0152234919605352,0.615012993337689,0.0192969686628479,0.608994572133449,0.0232380691477596
0.00219134,0.385049546990958,0.275271125036244,0.44828007602474,0.0731706905488555,0.583842069206775,0.0428465960853199,0.611174545629822,0.0155815639333203,0.615440711259357,0.0193822787846056,0.609561764799215,0.0232786398521617
0.00219284,0.385039777617753,0.277576360212967,0.442885421025777,0.0738606379918395,0.585277981804584,0.042360819198906,0.610834248717926,0.0159949892501911,0.615474920116478,0.0194002392691404,0.609171041126287,0.0232141575277977
0.00219435,0.383489008577611,0.280502376597538,0.43831761517458,0.0749333367755807,0.586977133937316,0.041859854206483,0.612134583586726,0.0164049332717661,0.6156308225591,0.0194029342605719,0.609313809700969,0.0230843823575828
0.00219585,0.382269540313821,0.283362047401872,0.433859376554289,0.0762950886342655,0.588758995417072,0.0411936722888858,0.612957737148771,0.0168316137480513,0.614630034909512,0.019439879242453,0.610166092879213,0.0230807610825701
0.00219736,0.381795894895776,0.286027807865205,0.429781726601674,0.0778925094582401,0.591329910011318,0.040451099487817,0.612755990516346,0.0171297696217695,0.615088884482108,0.0195447162890953,0.610710532115911,0.0231339746894611
0.00219887,0.379641878665036,0.288143646418979,0.425595392476417,0.0799422458710926,0.594602727857345,0.0394735044087531,0.612410181900927,0.0173914539495369,0.61518687769924,0.019749352937004,0.610221474306521,0.0230820029921527
0.00220037,0.377168262101725,0.289587621371516,0.421504952395338,0.0822205583719471,0.59714370155504,0.0382618384361184,0.611732745285487,0.017827522024676,0.615435690016106,0.0198658302100857,0.611004020861086,0.0229851529207478
0.00220188,0.375170197873998,0.290239772280918,0.417785627732492,0.0845768767607096,0.599842146875434,0.0370049096019277,0.612075644279507,0.0182197890367945,0.61567150801432,0.0199590021326774,0.611706399470786,0.0227924970301923
0.00220338,0.373401994476902,0.290574470304978,0.414882885451864,0.0867229669842437,0.602961207373777,0.035570100209905,0.612382117148254,0.0184406297397604,0.615108945902204,0.0201441442094076,0.612036454210791,0.0227601418111752
0.00220489,0.37132909085522,0.291078234165467,0.412026207060473,0.089634573499088,0.606979960322074,0.0339384553209106,0.612640371784159,0.0186754302710265,0.61524775245505,0.0203087276663768,0.612020268303096,0.0227372268312553
0.0022064,0.369460714623976,0.291044035130627,0.408896044902031,0.0926055309077944,0.610504793140546,0.0327032381089959,0.61307498968016,0.0189689412892073,0.615528375280905,0.0207314142205806,0.611949826566359,0.0226155771549706
0.0022079,0.367298038065766,0.289072958141502,0.406331259775777,0.09569057735725,0.614063527957688,0.0312466641462236,0.613153507566482,0.0191268017561609,0.616436480762002,0.0209753920850291,0.610886408103316,0.0224645741383442
0.00220941,0.365107127295555,0.285965962731905,0.403488904226944,0.0989793194866844,0.617443636064033,0.0298658668316183,0.613581821753317,0.019340250526894,0.61639095316693,0.0212065084687858,0.610566021832633,0.0223694097447209
0.00221091,0.362283627599385,0.280318701840116,0.400541343112447,0.102221301210574,0.621034636503091,0.0284193400001218,0.613857965373653,0.0196577348231582,0.616407646940804,0.021378015848918,0.610866668671097,0.0222896700688197
0.00221242,0.359672958617809,0.273012085226202,0.397435506300295,0.105517001234501,0.623303568230887,0.0272136886866325,0.613082200030585,0.0198800155073967,0.616860415198122,0.0212743173421433,0.61170270401396,0.0223141924765532
0.00221393,0.357234332727662,0.263270919489237,0.39477110961673,0.108389026879094,0.625392385941599,0.0259300935444234,0.613921760365857,0.0201539435463211,0.616179750907929,0.0213077968631427,0.611936304382599,0.0222543801596299
0.00221543,0.354531599383951,0.251131921292529,0.391830014034825,0.111485440251787,0.626713386259073,0.0249048512298858,0.614188230397724,0.0204212810515052,0.615524277125919,0.0213352045260565,0.611311512224475,0.0222639209805258
0.00221694,0.351604727536296,0.237126585954903,0.389644014150685,0.114546048620841,0.626736525847807,0.0238021128760032,0.613750013969069,0.0205394280281417,0.615501415666559,0.0213027586923174,0.611333135600833,0.0222398357618102
0.00221845,0.348066521567678,0.220719949545597,0.386538300046882,0.117292612150503,0.625417085096604,0.0226445116329699,0.613477213794139,0.0207595509795577,0.615929874828078,0.0211991156184922,0.611370292743188,0.0221246136454237
0.00221995,0.345348888132868,0.202239630096548,0.383318966831467,0.119809444806298,0.622335074981713,0.021638062643106,0.613173595133194,0.0209442775937149,0.616069297392376,0.0213047908110399,0.611389811863061,0.0220578292711656
0.00222146,0.342105301293649,0.181820987067343,0.380570575643903,0.122416293219629,0.617318183788269,0.0206950328112895,0.613106629032424,0.0209362039482312,0.617046163078403,0.021345917078686,0.611849043634586,0.0218577214955657
0.00222296,0.339004604350014,0.160163471917422,0.37811406816311,0.124877769693064,0.610052113692975,0.0196799628297605,0.613310555521964,0.020958722810945,0.617104687728717,0.0213965863748197,0.612674490338855,0.0218393189201756
0.00222447,0.33503893628453,0.137987530688438,0.375145570392808,0.126721387529386,0.600278513092574,0.0189363875353301,0.613174930987631,0.0209785747653535,0.616744757678625,0.0214617905859778,0.611791195305783,0.0218211840765486
0.00222598,0.331492076070176,0.115985254324712,0.373311061525157,0.129120727595868,0.588582733886017,0.0182571351895681,0.612352918453697,0.0212691419085885,0.617317221060851,0.0216708904915507,0.61209289000694,0.0216765920345228
0.00222748,0.328626743055339,0.0944345559294389,0.370577513147643,0.130887378520391,0.573924649676485,0.0174203045316024,0.612305085141721,0.0213811128941998,0.617235280924902,0.0218604191624101,0.613012149386725,0.0215843297031606
0.00222899,0.325517807820426,0.0739381645489309,0.367521910553209,0.132515494980557,0.5556820691365,0.0167753478507973,0.61285732474725,0.021685862235399,0.617408581585895,0.0220359911020388,0.613382004098785,0.0214931928892558
0.00223049,0.321944396735214,0.0553798796134401,0.364765485645592,0.133738850367603,0.535391184272119,0.016327403940962,0.61273825305972,0.0217896766339087,0.616751776761648,0.0219983901067957,0.613211583950289,0.0213498638208832
0.002232,0.318795256228152,0.0389974281435124,0.362051491879071,0.13449751686772,0.511783290265201,0.0158363163935816,0.613468645068514,0.0218504072448614,0.616769562888947,0.0220022538824781,0.61366399795208,0.021324677635769
0.00223351,0.315183270946896,0.0252523656708548,0.359856538142047,0.135187354018461,0.486226161468248,0.0155570569759309,0.614377180567729,0.021895578538566,0.61736958343608,0.0220574144402766,0.613412632906785,0.0211872658774741
0.00223501,0.312165676766376,0.0142966003842098,0.358299664920857,0.135818853941438,0.458331033650666,0.0153175017467229,0.614316558965559,0.0220503029113592,0.617446462371484,0.0220969863468113,0.614019025190678,0.0210605216143928
0.00223652,0.308701081231925,0.00671294790970045,0.356694057863647,0.136512313787131,0.429053086098219,0.0151337771610197,0.61350370502189,0.0220318186983837,0.618147265709409,0.0222237893751591,0.614154577542985,0.0209274634454433
0.00223802,0.305055969879968,0.0021776332880001,0.354362399938305,0.137016307350999,0.397973863452717,0.0149545136775602,0.613386197098035,0.0222358546043361,0.617325157633869,0.0222781225310019,0.613675050498126,0.0208020754258736
0.00223802,0.305402176654992,0.00186190250796636,0.351005058725406,0.140426499340798,0.39890738837606,0.0140811827635302,0.610993513336523,0.024595248159246,0.614970844031272,0.0246738147151055,0.611472767761768,0.0231117950504942
0.00223953,0.301328447126124,0.000429731062641941,0.349928431586915,0.140988461859538,0.368164390699775,0.013877660854882,0.610853470598964,0.0246664541234852,0.614679593721104,0.0245108302548849,0.611087404805054,0.0229071940156941
0.00224104,0.297580557437042,0.00184893501725135,0.350013587052926,0.142132743683658,0.3375116838971,0.0139965482855466,0.610344417649863,0.0247281167806414,0.614523381369925,0.0245977450501209,0.611192757726711,0.0226540863577811
0.00224254,0.294270333516828,0.00580109187978419,0.350946797255563,0.143206468286622,0.308411035935756,0.0141333614204444,0.609998567096406,0.024801274953618,0.614272768936149,0.0244177252732617,0.610505204725346,0.0224778469455226
0.00224405,0.290783634011539,0.0119812645917591,0.352270340015341,0.144070418260754,0.280825143038853,0.0141043520063615,0.610476224546598,0.0248243294336715,0.614627780301404,0.0243896756078678,0.610857699338702,0.02237819995951
0.00224555,0.287939796523449,0.0200165798995903,0.354305011056332,0.145138415156643,0.256799588986814,0.0140880840486125,0.609705409917225,0.0249174949632355,0.614886749539919,0.0243562933515864,0.611874839222374,0.0222434044634323
0.00224706,0.284568647476186,0.0296175792344695,0.358462229725705,0.146520845806512,0.238227700471531,0.0139999109241663,0.608838492791875,0.0249352511007496,0.614188729533445,0.0243010353245196,0.612135941674509,0.0220145446397465
0.00224857,0.282350241274916,0.0400951805451669,0.363009334693826,0.146948171693668,0.225820475161532,0.0139698008232272,0.608685205206438,0.0249019593684506,0.614555553076886,0.0244285502864026,0.612216619398505,0.0217442221358036
0.00225007,0.280509211532046,0.0514853160102632,0.368537387462618,0.14790903087673,0.221696232745061,0.0139155967665727,0.608547697186032,0.0248796402559475,0.613919446408204,0.0242245282927199,0.612560840354273,0.0217678703517256
0.00225158,0.278944948068468,0.0630169493870259,0.374510184410218,0.149115887370569,0.225871835310923,0.0137608196636271,0.608005647140177,0.0249832375420253,0.613400468161571,0.024239512423202,0.612623837444636,0.0215691137218482
0.00225309,0.278446453628256,0.0747833406522366,0.38208677943848,0.149991000730102,0.240180497551727,0.0135080614467382,0.608160515723513,0.0250036764394329,0.613776139945467,0.0242404723542223,0.612224384343942,0.0213591361566147
0.00225459,0.27911798212462,0.0859940424081549,0.391126882375409,0.150552150774589,0.264144369621436,0.0134458247978455,0.607866309991907,0.0250010289183722,0.61336362651082,0.0242032135176215,0.612227807028433,0.0211311311835612
0.0022561,0.280550215559828,0.0971709263585509,0.399734394883586,0.151229925822146,0.297814981213965,0.0132923043467735,0.607520014678107,0.0248939272259712,0.612867604784818,0.0243247495823792,0.612617935912726,0.0210831540811224
0.0022576,0.282913379042278,0.107984551306035,0.409686152510187,0.151708994134246,0.340637288916991,0.0130415314537809,0.60771824368983,0.024782134063897,0.613302181441603,0.024263266388369,0.613112139238445,0.0209687867685198
0.00225911,0.286283444870304,0.117927581255135,0.419840269084596,0.152673056657049,0.390365546071275,0.01266143259249,0.608061187854181,0.0249423836826712,0.613521290002093,0.024199140615334,0.613474995083803,0.0209394256195831
0.00226062,0.290312005736154,0.1275884968408,0.430695518108687,0.153896305991878,0.444907429826409,0.0123738854250962,0.6071477850613,0.0248829720276191,0.613050736134328,0.0240890494552421,0.613437033726681,0.0208385438928998
0.00226212,0.295583191446662,0.136480814039186,0.441726989353319,0.154540638228838,0.501763733183244,0.0119845459823084,0.607663001351184,0.0249859752038385,0.613096018265392,0.0241705459183228,0.613045311365691,0.0206003445907276
0.00226363,0.30141536108759,0.144105089254012,0.452661130960264,0.155568225896885,0.557566686924692,0.0116872775477352,0.607093413353619,0.0250959486348592,0.612903429450207,0.0241523364668196,0.612809516886851,0.0203647295310479
0.00226513,0.307941195416955,0.151379177403433,0.462449176106832,0.157041744149499,0.608442699536888,0.0112298973248941,0.606269526110166,0.0250813608178824,0.612373315446066,0.0239506609149284,0.612812800908024,0.0202991029583106
0.00226664,0.314652868929884,0.158418207554357,0.473352400689933,0.158865649840081,0.652188772393528,0.0108629028056894,0.60617690483098,0.0250327042968863,0.612113747772152,0.0240560366119417,0.613289982283014,0.0201950246838978
0.00226815,0.321765238810501,0.16436896085486,0.482934853090699,0.160767159659448,0.687439369843054,0.0105674900954913,0.605244006286934,0.0249351855392181,0.611840362840357,0.023973823928568,0.612579948979408,0.0198588448248942
0.00226965,0.328022589787864,0.169683445933161,0.490647532071066,0.163273607968412,0.712792828444192,0.0103320762499292,0.604823632408324,0.0249204966189283,0.612450361918208,0.023934989070515,0.61144541323506,0.019571860486547
0.00227116,0.334244317692373,0.174376948894477,0.496687576622924,0.166085943577715,0.728161825956404,0.0100933904449221,0.605375984474657,0.0248887492813171,0.61235702640628,0.0239357012817188,0.611371364248271,0.0192420457925453
0.00227266,0.338526067827667,0.178731049735714,0.501741308138217,0.169184164814162,0.734005793198645,0.00991759252791322,0.605125476709701,0.0247909123611085,0.61158023826712,0.023905706001245,0.611582309413671,0.0190286405762986
0.00227417,0.3426758220273,0.182849983793571,0.504372002737123,0.172959770345831,0.731846169968488,0.0097919524818951,0.604948540548113,0.0248915868249407,0.611804387707563,0.0238450651120356,0.612270823942087,0.0187300552404956
0.00227568,0.34650374661589,0.186941461871113,0.504823358740008,0.17698874143063,0.724156153304821,0.00975963575823907,0.604087017251278,0.0247903599385689,0.610837673611207,0.0237604201639608,0.61337440967421,0.018486485210619
0.00227718,0.349277544755857,0.19053714969275,0.50288818803402,0.181616911581361,0.711028652497658,0.0097183854274985,0.603092924265423,0.0247907849706707,0.609555925115681,0.0236606302473013,0.613954143548432,0.0184041739207309
0.00227869,0.35046986049906,0.194644639588013,0.49891418267416,0.187185250541254,0.694880446946514,0.0097957762350341,0.602758734634661,0.0248660179389074,0.609291538140572,0.023696170687414,0.613623517549763,0.0182284459771886
0.00228019,0.350032724081125,0.198492836448836,0.493331569895326,0.192509529575695,0.677992422562388,0.00981719614102855,0.60245847225472,0.0247742534500352,0.608340492766455,0.0236473693344159,0.613591718118455,0.0179879603468344
0.0022817,0.348375846983716,0.201504593575483,0.485353407332209,0.198163440761601,0.661435511437953,0.00987963241344966,0.601517924780742,0.0247473537891933,0.607466651449695,0.0234759645415533,0.614191343929901,0.0177293428481124
0.00228321,0.345682477176797,0.204648140703635,0.474619382948993,0.204505721978252,0.646355648056588,0.0101408577694323,0.600902819749495,0.0248036931984156,0.607642613020318,0.0231616752490667,0.614238949498109,0.0175306016748785
0.00228471,0.342180275891819,0.207977614718601,0.463477092975322,0.211528760411319,0.633138040602053,0.0104118512493383,0.600581630533018,0.0248336332851347,0.607279864840916,0.0228882817176405,0.613765712464903,0.0174702846040097
0.00228622,0.337100980908857,0.211354220068519,0.450141364361069,0.218717173864234,0.622324313429461,0.010665503204976,0.599912215428703,0.0248383437253397,0.607152584333827,0.0228567241467976,0.613411116928715,0.0172981172456795
0.00228772,0.330144304004665,0.214275950133837,0.435867310069171,0.225603281262497,0.613304654349885,0.0110152189045395,0.59986697013737,0.0245812310882834,0.607122450074626,0.0227312904348051,0.613555965781909,0.0170110986557161
0.00228923,0.322485367099748,0.217033292896683,0.420953707966131,0.232422420173257,0.606627742281961,0.0115367860280133,0.599406175128631,0.0244926082806525,0.607454974875943,0.0225663473926919,0.613712940461598,0.0169707785634393
0.00229074,0.314154050022939,0.219599674562198,0.404811036701148,0.239502773190274,0.602371006183023,0.0121266003631029,0.59851997310873,0.0244117258152991,0.607812178994863,0.0225000369739131,0.613778375819492,0.0168154377581015
0.00229224,0.305554684574273,0.221741637276669,0.38799227167883,0.246895322535936,0.600885569200944,0.0127059412609621,0.598618308253976,0.0242500076128601,0.607349996131409,0.0222600744135687,0.613089381723832,0.0166631946088506
0.00229375,0.296452805720026,0.223196973892734,0.371366967243303,0.253657293694846,0.599766593686078,0.0131138978428909,0.598422854474819,0.024222071154178,0.607210798257789,0.0222447682695335,0.612372583939388,0.0166330012627911
0.00229526,0.286776660850909,0.224142840402896,0.356089987910338,0.259886566513158,0.601437786592875,0.0135570133426381,0.59866378702759,0.02407968289222,0.607474885897733,0.0219553377122735,0.612233926450869,0.0164841761158925
0.00229676,0.276734597366854,0.2244243521291,0.342156376822533,0.26601818668267,0.602876305519966,0.014033273928801,0.598380389072081,0.0239765509043123,0.607236628703338,0.0217330236065643,0.612407464785816,0.0163979419639937
0.00229827,0.265796797997841,0.223743410297147,0.329240620225831,0.271264956229303,0.605407422333289,0.014575601161531,0.59823699146272,0.0240232802911938,0.606587217581502,0.0216171251678304,0.61300792412145,0.0163848614512629
0.00229977,0.255065266814179,0.22240519365051,0.318279641299005,0.275691462327788,0.608540373195528,0.0150410818461853,0.597939256482634,0.0240264496803298,0.605555238578803,0.0215988585496019,0.613567879659728,0.0163357223049276
0.00230128,0.243944177733439,0.219929497352591,0.308833799098429,0.280192010102021,0.611922538111211,0.0155606041336168,0.597543300391928,0.0239512538780485,0.605217902687842,0.0215107821315182,0.613338261049896,0.0162857765367418
0.00230279,0.231988773850825,0.216585209392792,0.301579889137971,0.28394829298845,0.615315539134575,0.0159283118598023,0.597817543959173,0.0240217668149482,0.605248256481277,0.0214433699582543,0.612981838505298,0.0164297659531205
0.00230429,0.220912836830262,0.212018824011544,0.296846361215451,0.286288207325542,0.618775304416181,0.0163084336348157,0.598647043909782,0.0238857747514996,0.605333058793836,0.0213854909448286,0.613106889441847,0.0165274368583386
0.0023058,0.210066038751947,0.207270260569454,0.29579870502224,0.287706799023305,0.622092487633239,0.0166294546259005,0.598550396212596,0.0236829070414868,0.604818665027824,0.0212036111955357,0.613864047963443,0.0167304356330002
0.0023073,0.198777124201297,0.200930196409349,0.296557065318149,0.289167057860248,0.625323239970442,0.0167501231898565,0.598884281914572,0.0234969317804893,0.604222258124345,0.0210853025889212,0.614124226108478,0.0167351485240321
0.00230881,0.187349007869382,0.193035991054648,0.300415564462453,0.289656246930306,0.627176518227408,0.0170987885223006,0.598854762203952,0.0232807619795982,0.603833968190797,0.0207883916334915,0.613796532843104,0.0167027358311395
0.00231032,0.175236163947064,0.184046686157919,0.306086614985585,0.288294515324147,0.628611082407878,0.017480830883164,0.599504700170145,0.0231718501563781,0.603713158950611,0.0205363137867849,0.614544176017523,0.0168267401153584
0.00231182,0.163272186535379,0.17400466173018,0.313404863985095,0.287452976546916,0.628979253526983,0.017749081751612,0.599439490263578,0.0229619001855452,0.602721410650544,0.0203676065052085,0.613722787829494,0.0169420383360531
0.00231333,0.15097108907313,0.163074825049262,0.322919888109126,0.285462973109449,0.628646813992871,0.0179668545469427,0.598804493766047,0.022675837564647,0.601417341284819,0.0201105530618302,0.613661875012488,0.0169851855173015
0.00231483,0.138034408818701,0.151544815600011,0.333504996752348,0.282134739040418,0.628119466819669,0.018149686316352,0.598430458023273,0.0226480087721549,0.601643556461047,0.0198840395018478,0.613135311768039,0.0171547879966044
0.00231634,0.12557792980154,0.13985405689555,0.344496704672683,0.278056941899298,0.627333537864426,0.0182751600322259,0.598363840924645,0.0224582995466077,0.601928510687604,0.0196320734809195,0.612862113400329,0.0173549800746339
0.00231785,0.113278133851072,0.12761238563734,0.355748085644692,0.273750206406431,0.626158714716723,0.0183838179927912,0.598797911517037,0.0223884167315724,0.601391554565058,0.0192956175839506,0.612895132702966,0.0175589529554753
0.00231935,0.10024210183012,0.115714803289302,0.367105416526356,0.268726602885555,0.624766665489016,0.0186162922630764,0.598923064481865,0.0223113469377299,0.60083237885183,0.0191218195173939,0.611862326151152,0.0177330377308594
0.00232086,0.0873254522944689,0.103672616917729,0.377636271156412,0.263098970200307,0.622261622915294,0.0187690863961583,0.599077704795543,0.0221606690371864,0.600853657258397,0.0188216942061874,0.612381531153075,0.0179669553449886
0.00232236,0.074708568967884,0.0925230757651212,0.388215986842204,0.25687009395189,0.619879134815499,0.0190318382668762,0.59948105145532,0.0218603315687554,0.600674988617602,0.0187274405385274,0.612186741952026,0.0182719201554887
0.00232387,0.0624592268084698,0.0821858711767264,0.397775317380853,0.250147222504096,0.617141559643311,0.0191481616609479,0.599963513515003,0.0215066372863022,0.601081076792706,0.0184779803156502,0.611912870844653,0.018533757209688
0.00232538,0.0508746906022269,0.0735187519335519,0.406967053642031,0.242624257686746,0.615373964839766,0.0193229835630878,0.600158110150853,0.0213338194053533,0.601954146378339,0.0183076697738033,0.612535100807475,0.0187050172611898
0.00232688,0.0403141556851595,0.0657046023626428,0.414484512669896,0.234620073379587,0.613028454240196,0.0195659048776379,0.59960097961172,0.0210909951185122,0.601920657769171,0.0178861657247228,0.612997639788232,0.0188523350899893
0.00232839,0.0311068280336581,0.0595174107040521,0.42110895303519,0.226403278810567,0.60958181759504,0.0197103218757794,0.599759124632808,0.0211586981174869,0.601083714184591,0.0174678658184524,0.613094521785754,0.0190405092160605
0.00232989,0.0234461500574178,0.0548449893003501,0.425904807162276,0.218120447947971,0.606166263699833,0.0198258205153961,0.600730492638434,0.0210667335641517,0.601106787225744,0.0171919123672728,0.613073671998719,0.019131054745143
0.0023314,0.0178265346047146,0.0518735351609807,0.429739925172449,0.210114524128071,0.603050848790488,0.0199873940033611,0.601003865424077,0.0208585165425241,0.60151681951334,0.0168478992829774,0.613403964927062,0.0193684793782008
0.00233291,0.0146149526798633,0.0503135950585289,0.43222182677497,0.201353462906832,0.600150076740953,0.0200661314892594,0.602078607724978,0.0210464980898894,0.602178671910305,0.0164998324092342,0.612588750747811,0.0195520510941683
0.00233441,0.014096343231645,0.0497850601148718,0.434463145237077,0.19233292458863,0.596516050119935,0.020177364330272,0.602338400918481,0.0209283090591742,0.602043354300964,0.0162045981583644,0.612465810967926,0.0197834004137887
0.00233592,0.016564662739619,0.0504174579111651,0.435300322471123,0.183581123196,0.592343957835575,0.0203029840874824,0.602755819909987,0.0206286615978998,0.602498854198288,0.0159420372008311,0.612469731404752,0.0199421350964791
0.00233743,0.0219479564462733,0.0521920004393533,0.435776536231772,0.174471873449042,0.587367928115853,0.02028474012963,0.604021291742494,0.0203617485674626,0.603285713794683,0.0157073001380577,0.612126027467369,0.0202126990126382
0.00233893,0.0305815913823917,0.0546322795242982,0.435771877803291,0.165791230900919,0.58367122488794,0.0202098184421374,0.605397723512873,0.020093660272282,0.603561194992503,0.0153288039404065,0.611480225058899,0.0203536151806393
0.00234044,0.0422980357423827,0.0578895665142823,0.435892112087368,0.157039519981764,0.579562008784945,0.0202044629920909,0.606019096538794,0.0198497509869067,0.604020529630178,0.0150123830831435,0.61089533870171,0.0205481271265143
0.00234194,0.0569969234257629,0.0610391284950823,0.436143932640374,0.148125697674142,0.576373964192619,0.0202274869538712,0.606655445304333,0.0195666115578745,0.604241927240931,0.0146419600442187,0.610335000465314,0.0206169047731406
0.00234345,0.074145796974694,0.0651381693741826,0.436055161889509,0.139786761354253,0.57220458510223,0.0200514985336104,0.607987900672405,0.0192705658572133,0.604308547186258,0.0144006152762011,0.610395059550703,0.0207849796435951
0.00234496,0.093271158019976,0.0691635981192036,0.436037108949891,0.131381676353697,0.568203865562629,0.0197067693448334,0.608038964064567,0.0189093464120775,0.60469800025181,0.0141525888779029,0.611071593147425,0.0209095187571265
0.00234646,0.113525810262567,0.0732843504815871,0.436505245979211,0.122902391100391,0.565550427526152,0.0194738477898165,0.608122150462876,0.0185766178073176,0.6054723815872,0.0138682323132412,0.611219539263172,0.020941776762634
0.00234797,0.134840153283616,0.0773170347198478,0.43751272994514,0.114922481801815,0.56264986712279,0.0191971471042797,0.607987380848075,0.0183339736522963,0.605356715054803,0.01367057177195,0.610527178229393,0.0209847531329919
0.00234947,0.15595458736137,0.080802474126932,0.438299558944124,0.107845222863406,0.560349788044072,0.019124398743836,0.607701905163893,0.0181028696840812,0.605361539526844,0.0133701436448179,0.610935370048193,0.0210084467942931
0.00235098,0.176471556007688,0.0845633409001067,0.440581738134503,0.10044795465776,0.557886612035479,0.0189220711401642,0.607802536735636,0.0176714786624934,0.60574604755687,0.0129980835860601,0.610908153332078,0.0210608760142751
0.00235249,0.195085662469707,0.0878595976213639,0.442599593045653,0.0935389915653646,0.555809289397067,0.0186699242047216,0.608964841487214,0.017190531880468,0.605839235502378,0.0127518452690235,0.61150921684779,0.0211180003646598
0.00235399,0.212489373847424,0.0909199865917858,0.445542391905951,0.0872488557724519,0.55470954958391,0.0183984345819693,0.609803319495168,0.0166971855405133,0.605283780158055,0.0125144933751242,0.611190216578837,0.0212396354482213
0.0023555,0.227510337295195,0.094014646442785,0.450049969544149,0.0812648422858285,0.554327279558223,0.0181136539702406,0.610676166747954,0.0164000319758564,0.605513730664098,0.0122271779256503,0.610686254967584,0.0213937980537268
0.002357,0.240549120077374,0.0968974923672339,0.453923758709627,0.0755588438100204,0.554403516257477,0.0178897471635171,0.611710831491906,0.0159808592327952,0.606170487192166,0.0119437824059794,0.610410002130378,0.0215824458727545
0.00235851,0.250785546516466,0.0990585334012778,0.458051518299206,0.0703480550947192,0.554180518545377,0.0177706921663019,0.612373119076717,0.0155464810094542,0.606938737033466,0.0117355098255655,0.611117202001466,0.0216882494261421
0.00236002,0.258458038832913,0.101670225884959,0.463126303577455,0.0655572727812279,0.553794966468938,0.0176296082187496,0.613693570727016,0.0150764394473347,0.606465132385304,0.0115611828686714,0.610750162539055,0.0217256933795055
0.00236152,0.263968964504731,0.103748519627864,0.469100201336461,0.0613088249364279,0.553711412856685,0.0174025331438182,0.614384962851844,0.0145419365646425,0.606288241187021,0.0114062586401559,0.611565269727054,0.021783642188349
0.00236152,0.26593768483911,0.101834594061614,0.466399463511964,0.0640804006950854,0.551794373861038,0.0193765825347056,0.612519069088594,0.016469844880777,0.604695378148837,0.0130965431526823,0.609278863433309,0.0241512600655492
0.00236303,0.269504191484241,0.103878065600864,0.472086101593061,0.0602720981375205,0.552186235154849,0.0191134837535645,0.612734470571179,0.015890513367019,0.60572308681324,0.0130270365478191,0.609191488882887,0.0241990341199585
0.00236453,0.271099224435347,0.105657132820216,0.47823831346906,0.0566291606028034,0.55228062311411,0.019022800035706,0.612056590237584,0.0153698384959502,0.606597202961234,0.0129202525411982,0.608884756114545,0.0241502892940119
0.00236604,0.271239610456938,0.108125733239995,0.484474996526451,0.0533259969583622,0.553780754441172,0.018974755053059,0.612201439331587,0.0148189654110223,0.606483263208921,0.0128506197935732,0.608381546597655,0.0242613773916602
0.00236755,0.269791539598306,0.110391873760528,0.491499356755479,0.0503894448045965,0.555089056553183,0.0190100172919032,0.612863698755002,0.0143556355653033,0.606996756044445,0.0126828999804313,0.60788429271329,0.0242437721924579
0.00236905,0.267623293856623,0.112721330560381,0.497278884596734,0.0480110817984744,0.556335658042964,0.0189000764808815,0.613439766213282,0.0138845222581378,0.606796504599914,0.0126615021148643,0.608516776935346,0.0243064350987914
0.00237056,0.264124838852663,0.115678136777409,0.503511764720224,0.0458490769775175,0.557898345903753,0.0189434497146147,0.613750704615155,0.0133054399847296,0.605985188802799,0.0125413561314063,0.607892486020316,0.0242360513201743
0.00237206,0.260286274711721,0.11845158345652,0.509537438116077,0.0441056450152325,0.558761398371418,0.0189705829531204,0.614427409427431,0.0128880070164933,0.606083683724241,0.0125316214611402,0.607873007018448,0.0243531049044479
0.00237357,0.255861042259434,0.121526641220577,0.514771078638941,0.0426935070697421,0.559541231685521,0.0189904019253288,0.615088188602176,0.012337781917519,0.606130125474828,0.0125505581600477,0.607615932113101,0.0243391262899469
0.00237508,0.250887143201014,0.12468992027449,0.519319606679759,0.0413958649479787,0.560856784528882,0.0191587086467148,0.61559313307241,0.0119272285122011,0.60695211330542,0.012625706245123,0.607614450766569,0.0244912722863
0.00237658,0.246195712070338,0.128268669959429,0.52445605881516,0.0400878086330094,0.562329923412313,0.0193252726693048,0.614702162540603,0.0115518038890355,0.607751376967608,0.0127151735093456,0.607337766614311,0.0245307834169137
0.00237809,0.2407219040539,0.131603689909102,0.528711392585113,0.0391055308641444,0.563194509992666,0.019441614586837,0.614973705920396,0.0111818343615344,0.608553811389172,0.0126454732604866,0.607468279374327,0.024635460821275
0.0023796,0.235760004900394,0.135374991694037,0.531199640841093,0.0381382295046692,0.564891559819471,0.0197954816429079,0.615693756825535,0.010752217877051,0.609437008465209,0.0127236593634691,0.607546935734902,0.0245504988684617
0.0023811,0.230255100016613,0.139700887560123,0.533328193153716,0.0372961233633781,0.566781184396968,0.0201280063803647,0.616316305149368,0.0103578980477659,0.609698353597977,0.0126499750001206,0.60727723391555,0.0244675646123548
0.00238261,0.22470759527437,0.144184984611599,0.53494541601443,0.0364581673304575,0.567966204002221,0.0205585525815293,0.616236678958681,0.0100001445156129,0.610401836927582,0.0127563902150868,0.607240367896135,0.0245183613508442
0.00238411,0.219492739174481,0.148765962893177,0.535100864440157,0.0354399248770708,0.568666656604685,0.0209708710125478,0.615477574512863,0.00971663717617554,0.610430349742998,0.0128283416298525,0.606366642618265,0.0243983140406616
0.00238562,0.214186163313889,0.152789013550593,0.534589625627127,0.0343287304934574,0.569243692286119,0.0212505343317669,0.615658207710782,0.00955591602752212,0.611391586272999,0.012875051107772,0.605743931372798,0.024373852790862
0.00238713,0.209347063630421,0.157029347398737,0.532321553899154,0.0332873474573546,0.569444198140445,0.0216308507344645,0.615292129130813,0.00945767551256473,0.611482349010912,0.0129399295278465,0.605557655289948,0.02420174671174
0.00238863,0.204095965683975,0.161719158157469,0.529206845479344,0.0320010715684837,0.570214342393885,0.0220426778239587,0.614979652112308,0.00926413125229721,0.611752678752549,0.0130540149533937,0.604722683605616,0.0243076396402367
0.00239014,0.199501226400317,0.166429179362141,0.526163985639242,0.0306781344667124,0.570694125006481,0.0223520585774818,0.614706845066819,0.00916665466907908,0.612933124258966,0.0132239434013126,0.603776425311179,0.0244844852588601
0.00239164,0.194990750008885,0.170831640120125,0.520812613729701,0.0289984725045105,0.571040298446456,0.0225693656019654,0.614459279903461,0.00900580504610585,0.613658769461476,0.0132788001112126,0.604496848729515,0.0243689219801742
0.00239315,0.190851916370703,0.175208418103856,0.514320220264889,0.0273830195937541,0.571668350349765,0.0228621548445677,0.614046952909267,0.00901785413047561,0.613041529476457,0.0133795704872413,0.604373065282341,0.024170571173646
0.00239466,0.186817755483979,0.179253185763681,0.506654522424214,0.0254608806740147,0.572044579907837,0.0232047559074859,0.614765734087291,0.00880308307901338,0.613516506478837,0.0135370631866149,0.605024504019165,0.0239801520968115
0.00239616,0.182488951183029,0.183035041112958,0.498388417561078,0.0234369497167883,0.57235985571031,0.023463412975654,0.615284286663881,0.00876580558223049,0.613506158210048,0.0135806740806679,0.605408450208099,0.0238968007903387
0.00239767,0.178801491198287,0.186073556659934,0.488796425003018,0.0214490801932973,0.572643493730356,0.0237051302725918,0.615768175510531,0.00866841601472245,0.61369536523335,0.0135628796129943,0.605416724678658,0.0240447899867507
0.00239917,0.17537786062166,0.188936733942441,0.477019808198406,0.0194791508739531,0.573243117388377,0.0240946593191809,0.615866694988897,0.00867452475600297,0.61346258169806,0.0136148330063394,0.604502668479748,0.0242446661250431
0.00240068,0.172120110723439,0.191158087119271,0.464785064506946,0.0173760199524318,0.573440805799463,0.0246091481279629,0.615890038665834,0.0087329090271883,0.61391559452528,0.0136602220715156,0.605002185266264,0.02429310556324
0.00240219,0.168971420032437,0.193558342268964,0.452518703033773,0.0156101870819069,0.574671066860182,0.0250538800835654,0.617266735662976,0.00878049577181087,0.614354259100332,0.0137449996511356,0.605280854946746,0.0243237981812463
0.00240369,0.165874027889651,0.195914029178745,0.439006707136493,0.0140518116450282,0.575766420114904,0.0253682655824432,0.61655335315547,0.00875831068064203,0.614464181420237,0.0139704785083517,0.605527637865961,0.0243413974430941
0.0024052,0.163132582423302,0.196719359480874,0.42498580541563,0.012790178058465,0.577268521316625,0.0257488795324803,0.616043094888527,0.00887919509889956,0.614375508489521,0.0142982728226384,0.606297913232785,0.0242653579575214
0.0024067,0.160673974996647,0.198021668957062,0.409751839143384,0.0118066196964522,0.579078766149952,0.0262918967717407,0.615341296621269,0.00901125265498207,0.614000331761578,0.0145593957778106,0.606582636003513,0.0241250956232258
0.00240821,0.158554962153223,0.199290390384727,0.393703822884004,0.0112582420666541,0.581301168024724,0.0267691092981035,0.615851293397151,0.00919778182947708,0.614303028763482,0.0146894517809732,0.606271948606505,0.0240052945657801
0.00240972,0.156184635188597,0.199477249678789,0.378876543158118,0.0112507414928688,0.583653217880346,0.0276381056533899,0.616136873727239,0.00938203566941395,0.614229576766623,0.0148432979894286,0.605944525510481,0.0240218173581556
0.00241122,0.154061361823112,0.199367429188796,0.362946096422447,0.0118494247917063,0.586532801004872,0.0283972659853517,0.616214643584788,0.00957495825422089,0.613671615695477,0.0151115223162903,0.605026415221729,0.0241612879468049
0.00241273,0.151874479711351,0.198509813693019,0.346482558866884,0.0129673555906156,0.58972730467042,0.0293950909310207,0.616036920543381,0.00974740176840555,0.613587348465833,0.0153953804510147,0.605061097449183,0.0240805846437166
0.00241423,0.149867197705173,0.197602226021985,0.329829107166166,0.0147671801815816,0.591530805928736,0.0303478673921908,0.616713224485422,0.00997505937430458,0.614404442305873,0.0157350241954085,0.60539622757913,0.0239866139251962
0.00241574,0.147363966394056,0.196316319270599,0.31354586763389,0.0171716656183938,0.594166886433016,0.0312859270901318,0.616250261627717,0.0103382440499768,0.614723891307121,0.0159415980928074,0.605770865906436,0.0241029294887036
0.00241725,0.145325464678606,0.194367819588862,0.297502345597297,0.0201833021730611,0.596958457196713,0.0324061796882487,0.615908301061166,0.0106553332508864,0.614740934979708,0.016149924135996,0.606070746488962,0.0239837052273359
0.00241875,0.143019858391901,0.192784924914199,0.281337007079598,0.0235677360217342,0.600640222472743,0.0333905772869923,0.616402239822762,0.010925428460411,0.615021335424074,0.0163692514394914,0.606435863230168,0.0239461348312264
0.00242026,0.140675436974231,0.191484075593022,0.266652299586054,0.0274463974873167,0.602254539153113,0.0345467038073146,0.616739352429752,0.011270152069624,0.614470287276677,0.016665168340323,0.606138332293731,0.023876162122311
0.00242177,0.138301676726054,0.190072058775656,0.252207713675572,0.0316905249897807,0.604549079987874,0.0356142427523823,0.616876895729356,0.0115879135600629,0.614502103305025,0.0169562566778457,0.606414827457411,0.023761475259945
0.00242327,0.135758795932592,0.188020470807478,0.238983890752572,0.0360099375440689,0.607818121821529,0.0368876032291656,0.616738439436892,0.0119373623826356,0.61480644534634,0.0170779558146858,0.607558001702378,0.0236046711492025
0.00242478,0.133174985226633,0.186068017532036,0.227302321420164,0.0403040547805109,0.610100159705568,0.0379676833207802,0.617182242735631,0.0122073912959898,0.614657714549681,0.0171860949405418,0.606999356334307,0.0236082869695744
0.00242628,0.13019323808527,0.184078117828666,0.216896783514629,0.0446275026754923,0.612298843574305,0.0390633784785373,0.617267132369469,0.0125655161133938,0.613931069121552,0.0174646101604894,0.606977549639439,0.0236430603442471
0.00242779,0.127128894532638,0.182343000623434,0.208832560287605,0.048391635561251,0.615943972309704,0.0399752304753039,0.617790772321016,0.0129018623704226,0.61521197362432,0.0178338463197436,0.607440140735215,0.023604191294508
0.0024293,0.124447530475388,0.180697933862587,0.202271421789592,0.0522981007329538,0.617672339905725,0.0407686727320314,0.617633002866064,0.0132735671493675,0.615480494721295,0.0179777199957111,0.608194986308053,0.0235952262424858
0.0024308,0.121781431312917,0.179086116929413,0.197613325487454,0.0560724781369023,0.619283373422395,0.0415094576299935,0.617784405174488,0.0136733384052322,0.615157336744454,0.0181605371455173,0.608114945804475,0.0235596481690078
0.00243231,0.119755507708935,0.177402228252256,0.195206122109113,0.0594501830793258,0.620601919126687,0.0422410906429294,0.617645289224935,0.0141470111106203,0.614913459037716,0.018314009288892,0.608694691181064,0.023459921068357
0.00243381,0.118177459457162,0.175110231976437,0.19483245715726,0.0624920548845286,0.62208970591526,0.0429572742503025,0.617768059000777,0.0145419061051956,0.614765057740142,0.0184136414916834,0.609472847911167,0.023401180889995
0.00243532,0.116203341046645,0.173227991802426,0.196511543682176,0.064637810286975,0.623418480434734,0.0434604993375732,0.617693990212118,0.0149672341173232,0.615019872764236,0.0186386668011936,0.609535666813004,0.0232032122688738
0.00243683,0.114021296697101,0.171879201047117,0.200070313244777,0.0667137850143017,0.62398184288656,0.0437926503104601,0.617273313159234,0.0154521019244876,0.615119191867638,0.0189493235607615,0.608697928011131,0.0230477640295581
0.00243833,0.112071574348259,0.170127108568699,0.205682027478241,0.068780690586134,0.624774563446219,0.0435943197300182,0.617357499091871,0.0158544516265654,0.61566582172391,0.0191624721943484,0.608467287150561,0.0229464066006496
0.00243984,0.110786838223144,0.169107582726051,0.21296499162783,0.0703569393072454,0.6255207684752,0.0432136538951755,0.617443110573971,0.0162131169169132,0.61567681518951,0.0193633722109807,0.608027064131846,0.0229816193121418
0.00244134,0.109651030840897,0.168096323861413,0.221726198421311,0.0712204304546805,0.625732149490257,0.0428837309744397,0.617586060111822,0.0165202298233777,0.615249790193656,0.0195086114859085,0.60789643310484,0.0229762623905188
0.00244285,0.109005575850964,0.166585982432071,0.231373740274945,0.0717063212511994,0.625781176439694,0.0422649597024622,0.617808165663907,0.0168229581690821,0.615329733311316,0.0195940680419402,0.608053371826107,0.0230830196756433
0.00244436,0.108440444090088,0.165423421198398,0.24175366686561,0.0718081848360491,0.625442089454056,0.0416142706077727,0.617415135797386,0.0171946836471829,0.615819933295749,0.0198418274808632,0.608335746365091,0.0230681557892637
0.00244586,0.107939108766186,0.164473144369189,0.252075775756711,0.0719225447709809,0.625229226792595,0.040989848173264,0.618204879650427,0.017424034867161,0.616045849161269,0.0200852236869912,0.608950007007235,0.0231088080765634
0.00244737,0.108024191723039,0.163631734662362,0.262270008560701,0.0715357625360642,0.62477611379451,0.039885427930995,0.618176835681222,0.0177682532493495,0.616704756691757,0.0201607777619516,0.609484625711387,0.0231560861922012
0.00244887,0.108491525166108,0.162973320402043,0.27236969943647,0.071470822618288,0.624316105087421,0.0387955844108457,0.61802636003353,0.0181396106164097,0.617260816411988,0.0202566139599442,0.609671431487712,0.0231837430701603
0.00245038,0.10934212275264,0.163215761689198,0.281511456257683,0.0706984865482608,0.623450607802832,0.0375502357216831,0.618062930999459,0.0184533490647802,0.618062644373423,0.0205469562693501,0.609828232274848,0.0231247889492056
0.00245189,0.110790378133443,0.163028960530793,0.289191005306892,0.0701115473235968,0.622871626088154,0.0360925655674659,0.618561621884867,0.0188452090170363,0.618437293694617,0.020630639699362,0.61020791330884,0.0229680749349104
0.00245339,0.111941636296256,0.163780939322207,0.295726871192725,0.0696097807374237,0.622955710645524,0.0346931552093188,0.618551180228589,0.0190587197430104,0.619202450314926,0.0206963157949795,0.610955419569692,0.0228744818718825
0.0024549,0.113080227880537,0.164630327722049,0.301653052464523,0.0689465189404584,0.622035236399188,0.0331298258742815,0.617923411387475,0.0192217065347621,0.618812048261282,0.020800736943201,0.611044462099602,0.0227300024933382
0.0024564,0.114975466059981,0.166711343074339,0.305783352449199,0.0684881772645022,0.622211170477722,0.0314738201973471,0.618165323912328,0.0194602715618021,0.618335360933458,0.0208998655957411,0.610810337846147,0.022578392170116
0.00245791,0.116491019557672,0.169233646894584,0.308346349354183,0.0682956490622776,0.622350594650059,0.0299157060057322,0.617616751417828,0.0196168366444685,0.618248578810322,0.0209518335340881,0.611149970964652,0.0223650123260626
0.00245942,0.117828042942956,0.172424873013168,0.309842462294236,0.0681640482109836,0.62218890188994,0.0281972113231552,0.617607490909001,0.0198098976253056,0.617786870841005,0.0209117459043189,0.612065063102232,0.0221815325293758
0.00246092,0.119441098721744,0.176027544088596,0.309560955242252,0.0679865994236741,0.621282864962726,0.0264478143718357,0.617560866286356,0.0199891126194367,0.617383119884155,0.0210093318094663,0.611760174997266,0.0221359035073618
0.00246243,0.12143717228238,0.179747126231857,0.308310808371981,0.068042167430129,0.621938619884916,0.0249241104942712,0.617304554845056,0.0202442220385115,0.617413636549664,0.0210050143353588,0.611687728045693,0.0219225835737545
0.00246394,0.123081843358695,0.184974313694005,0.306335221700257,0.0678023511813703,0.620901194838766,0.0233232171995003,0.617265174407158,0.0205896731152663,0.616717942667033,0.0211937582172944,0.611790323011427,0.0219194506099646
0.00246544,0.124497219420642,0.189962041238438,0.303059062731373,0.0679709089460651,0.619414836281406,0.0218871479116101,0.61739112212421,0.0208203748821237,0.616288789744739,0.021270216173177,0.611534037945289,0.0218696157043167
0.00246695,0.125324579242645,0.195434478884366,0.297860917542796,0.0682800247642446,0.617019289116097,0.020477560205873,0.617035094486732,0.0211148223969808,0.615608287241468,0.0214764443970653,0.611260785977955,0.0218631413430884
0.00246845,0.126102393177867,0.200920778479309,0.292377630112454,0.068938094604142,0.614518553843451,0.0192069089803499,0.617166458220504,0.0210993667339501,0.616838914139873,0.0215180344194138,0.611479286991503,0.0217843218994506
0.00246996,0.126449462011458,0.206662001360598,0.286364423725585,0.0696446040670968,0.61112243053048,0.0179850238113192,0.617751014866916,0.0211843979096948,0.617952956557402,0.0214838797487276,0.610819778574062,0.021808458901898
0.00247147,0.126481221994565,0.211991761,0.279875308256697,0.0702424615454911,0.606304800275899,0.0168666625612776,0.616330368127178,0.0213597662521546,0.618155355102506,0.0215572866019462,0.610842028858514,0.0217818972368129
0.00247297,0.125416035240184,0.216906663565035,0.272842364183394,0.071119133246023,0.600175227765652,0.0159848014181524,0.615763753336037,0.0214725356674523,0.618270252546092,0.0216312904237204,0.611660784417981,0.0218584900740109
0.00247448,0.123787086865549,0.22158826003559,0.265676866515851,0.0722529071720577,0.593149323942439,0.0150137902763326,0.615445354434077,0.0214864733833586,0.618388648987044,0.0215826841564048,0.612169366430376,0.0217760473418816
0.00247598,0.121710823810667,0.226184886703456,0.258933626107821,0.0730680492073236,0.584350954308221,0.0142848971421974,0.615348671457953,0.0215899889947185,0.618373885904161,0.0217233092121577,0.613095637048587,0.021734231610095
0.00247749,0.118990994021318,0.230367068417233,0.25266602732118,0.074138927976427,0.574669126936808,0.0137045627785527,0.614973908808074,0.0215796551187797,0.617292275485703,0.021873992990154,0.612965314146202,0.0217154205831204
0.002479,0.115814482935541,0.233965612185906,0.245932364381791,0.0752510400332471,0.563223454615366,0.0132412713408502,0.614771334547376,0.0217418856100825,0.615786975552819,0.0217971883655531,0.613605047029752,0.0215373476573908
0.0024805,0.112258997714082,0.236012391966119,0.238654424130884,0.0764163462638085,0.551595583468644,0.0127041944335947,0.614678141043922,0.0218864955308394,0.615471273389328,0.0218968274606918,0.613616338123558,0.0214510147996885
0.00248201,0.108191722858585,0.236847383742518,0.231975868857627,0.0778545849118941,0.540017837434032,0.0124030035075537,0.61463328073122,0.0219848368940583,0.615925205597617,0.0219703004648851,0.612795873595452,0.0212992940550347
0.00248351,0.103265602896926,0.236925182392694,0.225115346421061,0.0791644545271403,0.528287383844018,0.0122157812863215,0.614713016678547,0.0222193374085175,0.616110320312403,0.0220897060814617,0.612471528544216,0.0212720778095001
0.00248502,0.0984289406113859,0.23597335863532,0.218939032791473,0.0803826537832382,0.517273643061783,0.0121022222373071,0.614480593340778,0.022369471406372,0.615743471584776,0.0221589310224116,0.613433812994138,0.0211503132974203
0.00248502,0.101527243890251,0.232834057661522,0.220023592722241,0.0792965622192934,0.515780227896096,0.0136539438675751,0.612156065396746,0.0247545301403567,0.613429463942497,0.024560061753424,0.611129396526494,0.0234748475151627
0.00248653,0.0962155806692903,0.230230494736449,0.213417263535278,0.080817088979266,0.505345744371282,0.0136075548695774,0.611659718699568,0.0247423604755608,0.613312407744055,0.0246149678137555,0.611525254109432,0.0234448547921058
0.00248803,0.09088075766374,0.226616807233005,0.207810489978192,0.0825998383678663,0.496281723511267,0.0137588560376767,0.611889003757303,0.0245625320511059,0.612759671153978,0.0246472447191703,0.612081745136957,0.0234868652960707
0.00248954,0.0858601576753697,0.221167853685572,0.202103359056544,0.0844300082571956,0.490597101677801,0.0138509955155147,0.612214244344177,0.0245302079750236,0.613207081707135,0.0246511060832284,0.611199564162984,0.0232578656243483
0.00249104,0.0816895663074613,0.214674088338636,0.197274718544106,0.0859388560371768,0.48589613992011,0.0139792224015374,0.612654205743101,0.0244170843070055,0.613011078601913,0.0245731272818042,0.611467685417224,0.0231374161621535
0.00249255,0.0780533846127845,0.207330882518691,0.193560289279281,0.0879315642918705,0.483557051096659,0.0140975137335857,0.61180977030823,0.0245000574558221,0.613923489594654,0.0245715309086956,0.611140566619861,0.0228254854403566
0.00249406,0.0758344704294597,0.199180468721133,0.190085359537832,0.0898351422671485,0.483534448744038,0.0140097390422845,0.612042367077672,0.0247119919157655,0.614463542652043,0.0247161483462638,0.611024552715979,0.0228092522206656
0.00249556,0.0752108842928282,0.189089716381243,0.187108764788861,0.0916210904277919,0.486787300784159,0.0140214865173713,0.611708574995721,0.0246553128410904,0.614034515021519,0.0246215122254414,0.610493661631247,0.0226748724046077
0.00249707,0.0766383419422525,0.177958839487678,0.184910414982013,0.0932477487329061,0.491664186130381,0.0140160852694673,0.611185251472235,0.0246975085830423,0.614090777048141,0.0246118524011846,0.61018599780717,0.0223843146030561
0.00249857,0.0799732198140908,0.166229635726513,0.183832653883789,0.0951791440413492,0.498843200771073,0.0139085306947532,0.610664868740604,0.0245456076812094,0.61378921780492,0.0243974815329244,0.61040290915651,0.0221857857211317
0.00250008,0.0861080190966621,0.154455030662513,0.183793954419573,0.0972061312461313,0.507271901077386,0.0137873259985635,0.610246112559848,0.0245831399036245,0.613625229878657,0.0242907641161591,0.610569548981604,0.0220172860148669
0.00250159,0.0950167814695811,0.142336424527002,0.183680383431105,0.0990226358105401,0.517546706592588,0.0136772282804856,0.610153093735424,0.0247421852291438,0.612901494503313,0.0242609014714669,0.611518715924104,0.021844766442265
0.00250309,0.106743471005627,0.130472807612063,0.184280549467332,0.100937356853009,0.528714320432675,0.0134993538789866,0.609405093902939,0.02478184898182,0.612909488113768,0.0241419577691233,0.612080167923787,0.02155520845076
0.0025046,0.121279546440913,0.118364452109548,0.186192323021582,0.102828367943661,0.540218643548156,0.0132077749479808,0.609192347855709,0.0247910043244896,0.612833173378134,0.0243861345859026,0.611774020378543,0.0213286735466539
0.00250611,0.137256406946196,0.106551211448123,0.188822965398245,0.104771081189159,0.551391596594335,0.0128041544627681,0.608203014168855,0.0249264146991519,0.612755242671353,0.0244858868716782,0.611891789296247,0.0211190946157968
0.00250761,0.155635403714804,0.0956476724425435,0.192264947779417,0.106352943241348,0.562590018266602,0.0123704968454548,0.607277011721211,0.0249425966734018,0.612336343564882,0.024443878960334,0.612460686849717,0.0209569225524668
0.00250912,0.17570249845131,0.085539908090551,0.19594755125947,0.107857188908854,0.573512342460508,0.011935122981366,0.606555824192924,0.024913717241173,0.612283437267976,0.0243382788941602,0.612740455579482,0.0207209833860998
0.00251062,0.196713080395901,0.0759619455424175,0.199934731150461,0.109277138249139,0.583324007423174,0.0113835219873955,0.607075429671138,0.0249469533317095,0.612432773050072,0.0244574511726755,0.612554126990298,0.0204672433012694
0.00251213,0.216807906771363,0.0675644098202964,0.203871842423486,0.11061074572595,0.591410309181341,0.0110473250817048,0.607124775416789,0.0249285193175139,0.612227077033842,0.0244079286470727,0.61265925567867,0.0202996615213738
0.00251364,0.236039885696265,0.0601532693021627,0.20798131948283,0.112062984987521,0.598331350240298,0.010703667143022,0.60739576731034,0.0249639545579974,0.612357371887663,0.0243288942407261,0.613045255610446,0.0202878603607559
0.00251514,0.254445048960626,0.053543194576887,0.21213352636493,0.113665752809803,0.604134027546516,0.0104251238826859,0.607642263172252,0.025058054904471,0.611381744157316,0.0243121096487293,0.612988259338857,0.0201539870670273
0.00251665,0.271004950392598,0.0474960823111173,0.216272175018059,0.115313664657916,0.608973466780331,0.0101876686624385,0.607074922304227,0.0250251420578358,0.610869528452302,0.0240772946348609,0.612837237846553,0.0198775214146411
0.00251815,0.285437504806126,0.0419382606499314,0.220580970663284,0.116980449842095,0.612055750230675,0.00987294146514423,0.60694613696995,0.0249912018166845,0.610821223457101,0.0238099049099077,0.612811348769373,0.0196407160057073
0.00251966,0.297094362463993,0.0375667006359647,0.224936279911171,0.118758498546711,0.614759834639052,0.00971424343101066,0.60664537739122,0.0249220313588452,0.610558124295686,0.0236493416800676,0.612706521172337,0.0193514663041346
0.00252117,0.306786838304115,0.033269346263307,0.228873314026415,0.120778691068752,0.616530180249118,0.00968785554170938,0.606390816263297,0.0248185040245544,0.609937623047977,0.0234514388536898,0.612385750306079,0.0190878839864757
0.00252267,0.314635503659579,0.0297924264725494,0.23200267576851,0.122333637193859,0.6183702335607,0.00959336581890366,0.606097670305808,0.0248447418198027,0.609731629505733,0.0233462893701512,0.612754220052083,0.0189522955565648
0.00252418,0.319468030831253,0.026725952848349,0.234809927037218,0.123926825613245,0.620279342574722,0.00957106800750118,0.605560071377476,0.0248325403692764,0.609230582314077,0.023227097713339,0.613307626196737,0.0188588124976718
0.00252568,0.321960763137206,0.0242444259281788,0.237162882817873,0.126067484015923,0.622022701764679,0.0096800891804745,0.604618419706966,0.0247808776990439,0.61036192534463,0.0232191873838588,0.613570804139342,0.0187111778742801
0.00252719,0.322518130972367,0.0217486276839005,0.239870541157353,0.128324749815377,0.624247703011872,0.00981331821315324,0.60270478815153,0.0247171028461405,0.610392203725391,0.0232726519363356,0.612966441301458,0.0185827644246335
0.0025287,0.321964387663464,0.0194924223889489,0.242644753228903,0.131096832319578,0.625831509485261,0.0100071941898022,0.602463577905281,0.024664762532423,0.610010087445053,0.0232342457138001,0.612542683987599,0.0183292002403211
0.0025302,0.320269927996406,0.0174450033595326,0.243797456937856,0.134073358083873,0.628192352872224,0.010191139056024,0.601853596595424,0.0248186239088213,0.609114669526375,0.0231426532407548,0.612739451375101,0.0180690888563587
0.00253171,0.317504822662541,0.0155698210746009,0.244811332233159,0.137548146177304,0.631800432129655,0.0104900471699814,0.602080018814078,0.0246667163989742,0.608828225164892,0.0230627231642836,0.612840636150353,0.0179506402226093
0.00253321,0.313393115510408,0.0137917167363643,0.245749133335393,0.14174649985719,0.636913926367142,0.0108867092375505,0.602269490353965,0.0244690297418607,0.608242646832503,0.0228612118132263,0.612855506253436,0.0177030151005805
0.00253472,0.308599851612567,0.0122230040154139,0.245913577293271,0.146408632126579,0.641986922736171,0.0112168768357124,0.601618321040711,0.0243952186898142,0.608113135352783,0.0227130997221962,0.613084732476736,0.017577735160794
0.00253623,0.303342019084924,0.0107094763047951,0.245299427914338,0.151353094909281,0.647197187695743,0.011638998829011,0.60137023692811,0.0242735773187143,0.608122872271422,0.0224340388633268,0.613636147888498,0.0173908922891961
0.00253773,0.296742963288275,0.00939468061725229,0.24473169013617,0.155952639374525,0.652300582100024,0.0121054040066631,0.601005308211402,0.0241852616284192,0.608014761429423,0.0224311726748692,0.614021096929154,0.0171702318129307
0.00253924,0.290461466006455,0.00832167620749429,0.24371792123838,0.161587261751889,0.657948376537451,0.0125857968736293,0.599513733035609,0.0240748025096794,0.606553051899887,0.0222678755788604,0.613423981246607,0.0169839183450126
0.00254074,0.284238778592223,0.00746799261373706,0.242655343670435,0.166810424232066,0.663363774997421,0.0131094557890663,0.599292482875761,0.0241578650478133,0.605860276056552,0.0221139569161459,0.613506275860994,0.016973641445798
0.00254225,0.277050783455695,0.00682294728109199,0.241171498430023,0.172655669731941,0.66864134143919,0.0136754480795837,0.599230509939494,0.0240175613387366,0.60549017263485,0.0221346167695444,0.613997164762885,0.0168845806050508
0.00254376,0.269995471856227,0.00636280909776531,0.238820657145747,0.178383252531086,0.67374380897514,0.0141167985686878,0.600204854980315,0.0239797476574664,0.605709367094837,0.0221492806242241,0.614880438953172,0.0168810285639833
0.00254526,0.262923107289764,0.00630450887667869,0.236254370133606,0.184563672788396,0.677806803364047,0.0145993191832383,0.600603941252609,0.0240068754276649,0.605296413168395,0.0220005193095103,0.615265017721395,0.0168663328036494
0.00254677,0.25482126299862,0.00640300549062205,0.233961510234673,0.190416509608331,0.679982858675938,0.0151068633964995,0.600591595248196,0.023916753486097,0.604416351713011,0.0218155130484564,0.614632528997267,0.0167877344669031
0.00254828,0.24690095578866,0.00687339639051924,0.230971034371234,0.19683477983555,0.681654615887681,0.0154154996996089,0.599716212651868,0.02385785356199,0.604335856766349,0.0217173818116374,0.614064591135678,0.0167931885607014
0.00254978,0.238502000458351,0.00768021980391086,0.226971442025581,0.202804616466056,0.682989040907926,0.0157555425414378,0.59919690917012,0.0238375236897002,0.604936195600639,0.0215645959785884,0.613751194854229,0.0167298959100832
0.00255129,0.230457678582452,0.00868271904776223,0.222652619579191,0.20838263983975,0.68329932826045,0.0160910683293923,0.599142800791689,0.0236835727753973,0.604140044686081,0.0214456141647676,0.613916730593531,0.0167468550769267
0.00255279,0.221914781785849,0.0102330599698529,0.21817110368644,0.214057003734312,0.682024979559535,0.0164575922014528,0.598575020617948,0.0235468480578517,0.603521835187753,0.0212802321004583,0.614026259090603,0.0167136087856718
0.0025543,0.212511800476582,0.0121157678218886,0.21346209280288,0.21930307088145,0.679198895995462,0.0165303156912021,0.598551238493359,0.0235807201838459,0.603236385877836,0.0210581614954887,0.61399814606999,0.0167671941917856
0.00255581,0.202829098703107,0.0143670305438186,0.208374385509263,0.224761871471616,0.676013230117223,0.0166867618541987,0.598648172945475,0.0233887408823611,0.602846064777373,0.02087594523066,0.614080932161576,0.0167219214845167
0.00255731,0.192748988268132,0.0168544237111888,0.202379297433214,0.23020277191352,0.671485387628405,0.016831988811041,0.598282513806364,0.0232666317185462,0.602393762849181,0.0206951440086906,0.613888656339861,0.016781936437169
0.00255882,0.181560669617187,0.0194261781708763,0.195607245259179,0.23535893694569,0.666141467528925,0.0166288287170237,0.598133961373077,0.023324861494164,0.602741408806821,0.0205361916113487,0.613734378188022,0.0168476243131011
0.00256032,0.170594684869015,0.0223932449956012,0.18873574504575,0.239635456083316,0.659033851578051,0.0166050780355477,0.598315122513957,0.023259418198615,0.60333633281355,0.0204513678570013,0.613520617862336,0.0171568744984583
0.00256183,0.158942511451835,0.0254735365734642,0.181441028428714,0.244059664514157,0.651894033225763,0.0164404362001057,0.598606771764802,0.0230002193868947,0.602336432390441,0.0201974738867331,0.613690903221131,0.0174158452987811
0.00256334,0.147492514680656,0.0285800752156076,0.173074551281475,0.248140839430225,0.644642308064279,0.016217686314584,0.598831686213735,0.0228675914622535,0.602623698221163,0.0199174349604392,0.613550754387738,0.0175154833090478
0.00256484,0.134863959542571,0.0318170531042275,0.164153658393756,0.251082674452482,0.636245711235604,0.0161456664589332,0.599923326633313,0.0228696609629281,0.602403176408629,0.0196776292617083,0.613693340957905,0.0176568581957989
0.00256635,0.121829234249823,0.0349978456832527,0.155302423754545,0.252897500688582,0.628834817144748,0.0162265194579999,0.600040766557243,0.0226369390367964,0.601825035050513,0.0194299654765882,0.613767990199005,0.0179410397894616
0.00256785,0.108644009876114,0.038127118874058,0.145632658016005,0.254839592634194,0.620785124576605,0.0162803459433518,0.600025083019134,0.0225085155354312,0.601423118626005,0.0190182973638552,0.613500154731088,0.0180729932017725
0.00256936,0.0956234035776784,0.0411205817216929,0.135284338002519,0.257080982720064,0.613762078603508,0.0162804556151572,0.600195024765292,0.022375828754356,0.602223815963551,0.0187673656780334,0.613498927697448,0.0181417453258786
0.00257087,0.0830160840519784,0.0437284093308475,0.124392260045325,0.258664665976194,0.606513412614493,0.0164653468250784,0.600436788658217,0.0221536559382563,0.601794114916567,0.0185031647271559,0.613646894900344,0.01815272727848
0.00257237,0.0706994475656902,0.0457836486269732,0.113956895044134,0.260025602082591,0.598784437763861,0.0165955672644015,0.600182396783132,0.0219354896805655,0.601905699143286,0.0185102653138349,0.61390068072971,0.0184857315090429
0.00257388,0.0591189040146026,0.0475457633419277,0.10391562567056,0.260705615667301,0.591741940263644,0.0168040661266734,0.600680372797015,0.0217542683836176,0.602322013819228,0.0182860970094743,0.613891623417516,0.0186443689840997
0.00257538,0.0484327564546762,0.0488160840530633,0.0945604493403223,0.260341090585451,0.585752470968653,0.0169722765282874,0.600835897986133,0.0216961744307356,0.60194006179839,0.0181176009414627,0.613902702570378,0.0187804831837611
0.00257689,0.0382385036596123,0.0495453364654865,0.0865228985269325,0.260496245626085,0.580422324153547,0.0171698296263823,0.600661039062037,0.0215768961225059,0.60254033076698,0.0178982531790691,0.613493973503549,0.0189023258172697
0.0025784,0.0288828258452235,0.0496508834558793,0.0802573869882475,0.258953521984506,0.575900301462931,0.0176253276248346,0.601188062392051,0.0214159245384255,0.602896473461511,0.0177510575900074,0.613806577418408,0.0191062995160212
0.0025799,0.0207702460541938,0.0492673174240315,0.0769801106948326,0.256900417193429,0.571454108112772,0.0179771386710577,0.601116118373508,0.021261683211976,0.602994517407464,0.0174839574114513,0.613261657764219,0.0192152297021701
0.00258141,0.0141112401911133,0.0479953180860927,0.0760408519522795,0.253896053942104,0.567805826532304,0.0183296700730277,0.601926254891493,0.0210745690774638,0.60291696886113,0.0171118545578071,0.613176455278164,0.0193442517619587
0.00258291,0.00887706473120416,0.0459551407535454,0.0782239431833147,0.25106318063529,0.565162097459785,0.0185853583311805,0.602090773600831,0.0208896159264569,0.602842504243956,0.0167957517601552,0.613141899501338,0.0196170340120847
0.00258442,0.00513952472091382,0.0434537479199141,0.0837485840658355,0.247034488069404,0.562179671361597,0.0190061561784425,0.603744993375186,0.0207257379739606,0.602796901410788,0.016444951252739,0.613473522079897,0.0197205736202726
0.00258593,0.00297468778786063,0.0400570376088333,0.0929131057253484,0.242900198449195,0.560122892301514,0.0192328853138817,0.604269970749491,0.0203350124493697,0.601612565837589,0.0160702647307763,0.612962547762311,0.0199467388796352
0.00258743,0.00233139519885913,0.0362536243958444,0.105711220959107,0.23809228701061,0.558752353665538,0.0195617351468095,0.605108132629533,0.019958734242196,0.602446293121597,0.0155956490191515,0.612553083809273,0.0201233703413761
0.00258894,0.00330611330102344,0.0321398648571795,0.122718665753724,0.23229622793909,0.556713609378573,0.0197617613483278,0.604990837772433,0.0198608592591359,0.603142350959583,0.0153767059803932,0.612234582239065,0.0202723125813672
0.00259045,0.00567464770617037,0.0278323484690701,0.143281060187927,0.226666810806121,0.55668866605644,0.0199219794005947,0.605737431670117,0.0196071906607125,0.603221426208504,0.015073292476853,0.612531050154388,0.0203609136454313
0.00259195,0.00942361880056235,0.0231161704432097,0.167186449715792,0.220453772866246,0.557163295127769,0.0200135084574489,0.606492993891556,0.0191513682186488,0.602868109108914,0.0147823828318589,0.612270929091289,0.0206121319433606
0.00259346,0.014010093829495,0.0186712392450667,0.192779377973937,0.214297452839303,0.558224372302624,0.0200809483759013,0.607178979790684,0.0189188536395896,0.60279365276171,0.0144665149309931,0.612202040022714,0.0207776351417653
0.00259496,0.0195889140359689,0.0142710532353485,0.220171053266366,0.208295927518326,0.559001131407628,0.0202197025821575,0.608649756667676,0.0186736866122023,0.603164353094678,0.0140894788687523,0.612452844317217,0.0208385450333679
0.00259647,0.0256650755771753,0.0104270650881376,0.248045600074637,0.202017191473026,0.560384275967714,0.0201871645136395,0.609646721931173,0.0183560589420602,0.602445361753934,0.0137368342461992,0.611795617845799,0.020905664122867
0.00259798,0.032019406169081,0.00711365329087334,0.27531938990256,0.195928427237985,0.562392497811562,0.0202096038597547,0.609806993561503,0.0179694611518457,0.602456687917806,0.0134449900906513,0.611479312963689,0.0210876659348318
0.00259948,0.038503472541529,0.00446252185390405,0.302610646926397,0.189175742753458,0.564376446645895,0.0200122041816858,0.610293876940776,0.0174664199492305,0.603189951352028,0.0132565759799557,0.611272112407264,0.0211182533194997
0.00260099,0.0449484784057015,0.00263075163332836,0.327756770059231,0.183115478511989,0.567113105719548,0.0198493049835044,0.611175594366271,0.0170715359779032,0.604015949973765,0.0129553927519607,0.611774993612005,0.0211414135679541
0.00260249,0.0508978536575877,0.00167285095932021,0.350247062310703,0.177107868363121,0.570374388094463,0.0196497718589215,0.612010933639758,0.0165712171651209,0.604563686824995,0.0127531605990397,0.611507169632134,0.0214395015948009
0.002604,0.0564900134713198,0.00162121050128671,0.371128348707529,0.170820665201673,0.573930777560635,0.0195389105374313,0.612542646497679,0.0161759587414881,0.605108996250398,0.0124652761233656,0.611252771618603,0.0215463129856477
0.00260551,0.0612839567281947,0.00254657143459318,0.388559195263081,0.164735520545154,0.577170538218157,0.0193521800138244,0.612924469135712,0.0158491948562847,0.606057009763638,0.0123084553639674,0.61116833084131,0.0217220226101589
0.00260701,0.0651308423620457,0.00441967162010963,0.403399625091247,0.158632361613984,0.579976944341076,0.0192986949494002,0.613795478564572,0.015530583871937,0.605930389675293,0.0120781073938208,0.610465538501125,0.0219296953717026
0.00260852,0.0680128101464028,0.00735222117187367,0.414587673098685,0.153417907073504,0.584012819998739,0.0191133782028734,0.614046417816552,0.0152211037474298,0.606120901055756,0.0119728644357147,0.609791295836716,0.0221537964181195
0.00260852,0.068381051363089,0.00700918622859831,0.409602161378157,0.158422012390666,0.581962178287331,0.0212017598191325,0.612123167177067,0.017173108215566,0.604408507476857,0.0137149196247794,0.607493098955336,0.0245196841113859
0.00261002,0.0702135029712914,0.0106858006616547,0.417881932164421,0.153465263389494,0.584293646604438,0.0209861172875814,0.611857434495278,0.0167137205295068,0.604296900352785,0.0136012062323009,0.607592954835074,0.0245794248486965
0.00261153,0.0714305420112354,0.0152350672600352,0.425035276263538,0.148923780133162,0.587664681183153,0.0209240016423673,0.611823491012472,0.0162295386937003,0.604945334595416,0.0134674149323389,0.607408734697274,0.0244380632556099
0.00261304,0.0719179877463091,0.0204940537336787,0.430651730206798,0.144988274526108,0.590948902820521,0.0207089356578112,0.611654467202974,0.0157486237986603,0.605017697972935,0.0134096573332137,0.607341828857948,0.0244589752992969
0.00261454,0.0720265666047193,0.0264085160033264,0.433659814230405,0.142039405364969,0.593692875846203,0.0204064364249027,0.612618106792744,0.01513849832737,0.605990506882451,0.0133478951183394,0.607846583674154,0.0245256306181262
0.00261605,0.0716518600471896,0.0329149798709762,0.436071824099885,0.1398210169471,0.596352523334368,0.0203472690413268,0.612851581277277,0.0146922506332223,0.606257688486861,0.0132565479396079,0.607577197284594,0.0245955153090675
0.00261755,0.0706830402046067,0.0396120749634974,0.437272713664339,0.137898600026607,0.598405465146598,0.0202771885689409,0.613396811041832,0.0141509995975756,0.607742816235073,0.0131451950909051,0.607813613364462,0.0246163189638041
0.00261906,0.0692108431759502,0.046512805774966,0.437693387945844,0.136864222346135,0.600181710132345,0.0202810888647683,0.613142907519319,0.0137115157950727,0.607731487131255,0.0131033718580735,0.607431803842251,0.0248504721356128
0.00262057,0.0673977685917229,0.0536400454445797,0.437303915964778,0.136145126070191,0.602163172840774,0.02024700245904,0.613568889928824,0.0132043984881187,0.607759201385372,0.0131167414642148,0.607254340771953,0.0248823528000619
0.00262207,0.0655100284594551,0.0612287029029095,0.436014099981015,0.136426387053449,0.603701013032805,0.0203594666380012,0.613701103120434,0.0127498948680852,0.608497711592134,0.0131793024352009,0.606921747238822,0.0250175029071882
0.00262358,0.0631917926209245,0.0688919198624901,0.435589971907859,0.136157933437283,0.603589425773451,0.020379141272759,0.61354083106879,0.0123182750480535,0.609392315368993,0.0130962820142801,0.606601795699389,0.0248687726782142
0.00262509,0.0609219718942228,0.0764333897032469,0.43463215304163,0.13656680979088,0.60361534941703,0.0203684746312212,0.613418648277411,0.0120482035238897,0.60958626526457,0.0131400085186884,0.606468674100021,0.0247010802310896
0.00262659,0.0590282047407223,0.0841640040561616,0.434116034587405,0.137161284325973,0.602247744789269,0.020283828541072,0.613383781517146,0.0117549085124572,0.61050545618324,0.0131028841706599,0.606121673592791,0.02452801695071
0.0026281,0.0569575415405637,0.0919704828839057,0.433925775271775,0.13821383501338,0.599880659510848,0.0203949726334129,0.612953602769789,0.0113666191138203,0.610074086922122,0.0130528092599849,0.606385299209912,0.024386561912815
0.0026296,0.0550120293824224,0.0998660737763915,0.434999456136597,0.139899403268911,0.595648304776663,0.0203164442446233,0.612382069223542,0.0110622447438996,0.609683431327502,0.0130697292486482,0.606170283614578,0.0244847659063274
0.00263111,0.0530900031682191,0.108366946976555,0.436040103835689,0.141236955648565,0.590858345371052,0.0203533799636467,0.612533754272286,0.0106695330946959,0.610536721321609,0.0130774231530406,0.606433146290817,0.0245495325048302
0.00263262,0.0515455924604643,0.11629863463493,0.437430687607136,0.142502979935825,0.584614413178891,0.0204390116843173,0.612664924116756,0.0104090624034086,0.610516931411658,0.013056181084255,0.605946737242773,0.0245705104418418
0.00263412,0.050539600957207,0.12430125639424,0.440236180765268,0.144143335223847,0.575221640138258,0.0204866879114562,0.61244824083454,0.0101338759511294,0.61010064181661,0.0129959692692439,0.606045717033671,0.0244859885814112
0.00263563,0.0499900760807388,0.132597036250848,0.443458965682966,0.145313956120733,0.564834667687922,0.0206348845030329,0.612695783575952,0.00992855705041189,0.610642912083842,0.0130991309983361,0.605703393931687,0.0244952126820183
0.00263713,0.0498360737861013,0.14051802917908,0.447168142184505,0.146057754370981,0.553314759048128,0.0209146209881183,0.613395914910707,0.00975666422592142,0.61145989487551,0.0131538659866626,0.604816114317398,0.0244753360490618
0.00263864,0.0504809121178809,0.14857276342326,0.450995775589761,0.146303597193217,0.539589935070838,0.0211195358465367,0.613314855316673,0.00959837584698813,0.612061717056125,0.0133411804349433,0.604816465855108,0.0244789104390941
0.00264015,0.05124195803793,0.156448738292171,0.45559057861421,0.146509287319888,0.526071912696645,0.021263086944674,0.613198224478669,0.00949347169270327,0.61351450330635,0.0135420556505048,0.604785090406754,0.0244799130526631
0.00264165,0.052793500102592,0.164764892971061,0.460819847839295,0.145884734334614,0.511081181576937,0.02150678294168,0.613314729157692,0.00940747575002197,0.613939645783534,0.0137866209458934,0.604926983299822,0.0245067196669116
0.00264316,0.0549731958704804,0.172600869387822,0.466456263878523,0.144619462032659,0.497020770470156,0.021831564287392,0.613173512836582,0.00943471128838634,0.613805217410105,0.0138424556872569,0.605278686570536,0.0242834530877344
0.00264466,0.0575918396113136,0.180939968263113,0.471916224824797,0.143103761956651,0.48255748734598,0.0222683407740617,0.614406908723191,0.00946611562733324,0.613711829852178,0.0139741668847302,0.605962260039876,0.0241745651711616
0.00264617,0.0609574832961179,0.18850319535726,0.477523453609107,0.141491337955875,0.470312006375139,0.0224864818814816,0.615294410408355,0.00942289767270409,0.613911179559586,0.0140996585399781,0.6061097163194,0.0240679336043103
0.00264768,0.0647133830794281,0.195694211113925,0.482558229552239,0.138743327082658,0.459124981440043,0.0230569889002452,0.61525505468361,0.00940486781858825,0.61381553634598,0.0142080087751381,0.606756368161777,0.0240744871838434
0.00264918,0.0692156918856169,0.203613773204086,0.487584149323719,0.135573040559021,0.449856834313805,0.0235142076477666,0.615596259633862,0.00940271585229859,0.613300261754464,0.0142463187234418,0.605807159300859,0.0240534151421844
0.00265069,0.0745686425874297,0.211664929042435,0.492096205196178,0.132365254366259,0.443496187298192,0.0240496240510732,0.616270424292687,0.00938608611201242,0.613638314381526,0.0144368069670881,0.605881403854423,0.0239898263654861
0.00265219,0.0806731204120839,0.219045586601602,0.496240379982739,0.12828808630936,0.439950617927942,0.0247863857282166,0.617332359224382,0.00942725628568511,0.614142894690816,0.0145488090393126,0.605989230381286,0.024123557622453
0.0026537,0.0880261080551134,0.225978337372147,0.499551091586812,0.12395486498975,0.440742519525566,0.0255698000769002,0.617932166987008,0.00951344947432082,0.615004245499335,0.0147065120341068,0.606169308122274,0.0241080114000694
0.00265521,0.0957366229291705,0.233565199610286,0.502996668588295,0.119135353262253,0.443781550095385,0.0265236223058957,0.617849128300514,0.00963231076843903,0.614286349292877,0.0148180293872099,0.60625663653211,0.0240101211105638
0.00265671,0.103939207960787,0.241052118995119,0.505637128534604,0.114141109196472,0.449720606732672,0.0275529512352628,0.617360108133697,0.00979492369179681,0.614052664813987,0.0149701471252048,0.606189494752728,0.0240170822749806
0.00265822,0.112751813619407,0.248243505289921,0.506503531703602,0.109593493564218,0.459527025326409,0.0286685731860508,0.616925157095708,0.0101235334933378,0.614253621025009,0.0151516600687957,0.605865462719511,0.0242424420155466
0.00265972,0.122109424336481,0.255418920366527,0.506306647383323,0.104699364405536,0.471417346146907,0.0299669106658208,0.616912740601615,0.0103628668381212,0.614534530275051,0.0151946177109061,0.605641954833879,0.0241705328965202
0.00266123,0.131683156742585,0.262639376571996,0.50588381816168,0.100115385247317,0.485424728593598,0.0313200061299381,0.616880455622193,0.0105687987986756,0.614183765032613,0.0153664778200827,0.60589713401336,0.0241735811699244
0.00266274,0.14178751132669,0.269896965696017,0.503376895543088,0.0959455429115178,0.499906685850764,0.0327180339284908,0.616521606330458,0.0108537902920473,0.614149988327103,0.015646104694372,0.605171484913607,0.0241702459929625
0.00266424,0.151832502934387,0.277163626926061,0.498776683858989,0.092096477716382,0.514279454345604,0.0340976911661728,0.616576828830747,0.0110333792910404,0.614123123056436,0.015915700677967,0.606059402755148,0.0240239429265315
0.00266575,0.162123082429744,0.284252180777439,0.494462553720785,0.088608310061165,0.529329118051722,0.0354361852175892,0.616128909205806,0.0112188962024299,0.613929378088374,0.0161428700479694,0.606842438430875,0.0239341330419054
0.00266726,0.173159691771397,0.290443280945065,0.489515589846869,0.0851983488755317,0.543586811346727,0.0366860736740267,0.616513398011216,0.011528861009218,0.614465913665073,0.016441213237303,0.607297591572638,0.0239656969275466
0.00266876,0.183588977324052,0.296319697979974,0.483200201877411,0.0823988123588041,0.556077849967612,0.0379506391971459,0.616917505133862,0.0118541440808628,0.614102825330086,0.0166944518732966,0.606795098452482,0.0238996516089721
0.00267027,0.193877434085344,0.302088704572449,0.475952703758989,0.0800682973332692,0.568039469565745,0.039387286459967,0.616715384335489,0.0122145728115226,0.614749067626887,0.0167834976866824,0.607178445026479,0.0237629304082427
0.00267177,0.203931094513393,0.308525261185105,0.469009905727379,0.0783284665225149,0.577367318427637,0.0410319349833575,0.616871083642983,0.0126392022303362,0.614926832046781,0.0170631496239037,0.608636616677479,0.0237511859442655
0.00267328,0.213537566791262,0.315359494978985,0.461375727298665,0.0771061452928819,0.584823149806031,0.0423652192173646,0.616069379058921,0.0129677506476904,0.61510284210642,0.0172995479071099,0.609384242676121,0.023869586805142
0.00267479,0.222181222982848,0.321939616707106,0.453477358312145,0.0765240880910067,0.589517678246924,0.0435783594126518,0.616735242429839,0.013260542661474,0.615090639212344,0.0176002344605906,0.609526692966077,0.0238259048503464
0.00267629,0.231059549915221,0.328007065956662,0.445078767138387,0.0759720836399671,0.591803021307975,0.0445733014965922,0.617032154843341,0.0135918358739757,0.61490501839928,0.0178029787311076,0.608825074313455,0.0237754408146854
0.0026778,0.239796733935673,0.333182522954593,0.437215623041914,0.076480508215344,0.592879018938296,0.0453693674046991,0.616995926823433,0.013911452103899,0.615196365696539,0.0179091846406879,0.608611561839819,0.0235933647499499
0.0026793,0.246258717299103,0.33805528980022,0.429268375899067,0.0776851776982046,0.592554920477419,0.0459277300582972,0.616536580177057,0.0142704459806524,0.615886968045326,0.0181746689300142,0.608489333649959,0.0234040684503004
0.00268081,0.252615007744026,0.342230378459643,0.421734904986992,0.0792345180396432,0.59122159002806,0.0465506601555323,0.616581354975583,0.0144618596061633,0.615319643222647,0.0185037709789007,0.60884142145867,0.0234426390867322
0.00268232,0.257995913381354,0.346408916083108,0.415173731065176,0.0814403924445929,0.58953230463509,0.0468002291541652,0.616723314191085,0.0149100604002334,0.615864211736321,0.0187864873668065,0.608598418478361,0.0234482475969367
0.00268382,0.262395332012501,0.350031054556959,0.408507952639059,0.0838360589793195,0.588051492750736,0.0466178519726141,0.616265256285885,0.0153077113992039,0.615783864176658,0.0191232953960811,0.608690664638394,0.023460745131946
0.00268533,0.265719506563082,0.352931781117501,0.402551897328199,0.0870230927896513,0.587059131015211,0.0465278761536292,0.615828540291542,0.0155862741543712,0.616040879864952,0.0192976814693262,0.608278670223417,0.0234181713691451
0.00268683,0.267824195070703,0.354884105560298,0.397193569126103,0.0906175512031421,0.585307954677581,0.0462534261564013,0.61632976960112,0.0160885301116524,0.616412991223489,0.0195198631999358,0.608518210049238,0.0232480445041188
0.00268834,0.269227305606418,0.356195673854353,0.39268890619401,0.0945936274231329,0.58461563589696,0.0456546448272794,0.616914529145278,0.0162510579111784,0.616922551459776,0.0197179094133516,0.608634726510242,0.0232513162395653
0.00268985,0.26960551247557,0.356358988753772,0.388896592390133,0.0988872968877421,0.584972208848843,0.0448947391097436,0.617127687189962,0.0164232703374284,0.616806418113646,0.0198480855559725,0.609309453320765,0.023161949370282
0.00269135,0.269757434976284,0.355109255736331,0.386644372090294,0.103723267452063,0.58642059623021,0.0437179082853237,0.617487391378139,0.0168457782770735,0.61632351601531,0.0199853144798045,0.610003396465653,0.0231488506549915
0.00269286,0.269348581613024,0.352278073588439,0.3847411925901,0.109246659929441,0.590475947534952,0.0425457469939676,0.617955486577804,0.0172313304384092,0.616268457804553,0.0201507491851558,0.610213706878959,0.0231008975420835
0.00269436,0.268250176609585,0.348501929217289,0.385110582733773,0.115169632240015,0.594883821153658,0.0413492426461287,0.61835033834473,0.0174850047257117,0.616137453025345,0.0204005376449992,0.610492858483001,0.0230605640664063
0.00269587,0.266137713730211,0.343794255056066,0.385592571544823,0.121508600528335,0.599709232571864,0.039739999822851,0.618444129370098,0.0176445106995091,0.615550385434655,0.0204522869898189,0.61120989688845,0.0230270240930568
0.00269738,0.264204524203657,0.337653889090887,0.387610537744116,0.127852347321931,0.60471894213493,0.0383233293224008,0.618110843122547,0.0180745228831788,0.614815928126999,0.0205772540249467,0.611625087900818,0.0229435289955714
0.00269888,0.262195159632194,0.329566515548164,0.389880840617779,0.134195931570144,0.610619865188052,0.0367524934258022,0.617827213568954,0.0183521232026969,0.615063055763447,0.0207797948533834,0.611715639108437,0.0229098611916007
0.00270039,0.259076911367683,0.31953433953881,0.392091557637041,0.140603415698181,0.615768144218884,0.0350292934655928,0.617187384325241,0.0187913685180581,0.615796495466704,0.0209473112530727,0.611340845692086,0.0230070590524188
0.00270189,0.255864524829906,0.308347129983977,0.395424544598228,0.146427075420532,0.621895658794418,0.0332105291364981,0.616928818798164,0.0191138307207085,0.615661835779795,0.0211622164395006,0.612252564579528,0.0228416667217784
0.0027034,0.251951965216103,0.295545891597708,0.398625919878837,0.152661883576696,0.625649520800226,0.0314119411123037,0.616677750875569,0.0194155258301455,0.616070312731511,0.021280877125249,0.61252017307926,0.0227556648422485
0.00270491,0.2478087813232,0.281917984376842,0.402819924169743,0.158931671769009,0.629960109751947,0.0298050238607585,0.616628995686196,0.0197556917139961,0.616890355581706,0.0214807620494665,0.611504148791342,0.0225154015509521
0.00270641,0.243614543994663,0.266379724979156,0.407031349541449,0.164962988847012,0.632500017751291,0.028241905384908,0.615910597456704,0.0200336256794319,0.617631644013983,0.0214939245465031,0.611456001402901,0.0224624970104014
0.00270792,0.239764804764051,0.250539897500929,0.412272843504927,0.169832515785209,0.634270990309517,0.0267125900221684,0.615822584500792,0.0203717224429806,0.617265505997277,0.02159598363687,0.611340042158597,0.0224650840713493
0.00270943,0.235294112407057,0.233502596790808,0.417191705773572,0.174937912676378,0.634634440592066,0.0253318653738987,0.61572444277328,0.0205515796750862,0.616947377649567,0.0215066509374812,0.611454998263192,0.022399532461585
0.00271093,0.230370368823976,0.21599061744314,0.422851237760884,0.178845824377052,0.633761845187453,0.0238891119259944,0.61570714157756,0.0209335966251388,0.616762775443435,0.0216321767722304,0.611387700001644,0.022390271737498
0.00271244,0.225209088981017,0.19745935309155,0.427706552143657,0.182034270123082,0.632061133252205,0.0223575573382729,0.615803083060246,0.021014263684161,0.615779444756887,0.0216807509906034,0.611776344117005,0.0222246735219716
0.00271394,0.22005368011326,0.179984369338813,0.433010516189409,0.184438927263821,0.630058770150026,0.0209268514537485,0.615893653606276,0.0211686844033975,0.616184056064443,0.0218189385415599,0.611824397466148,0.0221803752565894
0.00271545,0.21508258409714,0.162541590237918,0.437882074303319,0.186376048121485,0.626691718078473,0.0195950345753448,0.616033916932128,0.0212817825842113,0.616262477367841,0.02190108482272,0.611570552328248,0.0221666348398993
0.00271696,0.209687704248393,0.144690766352472,0.443143609771318,0.187372676999865,0.622171575734889,0.0184663613681442,0.616726089086786,0.0214698678630006,0.615963071455884,0.0219742894253428,0.611189763704849,0.0220966130594762
0.00271846,0.20386671430906,0.127982767843775,0.446342196704484,0.187461295274321,0.618028374087028,0.0176947417194507,0.617506606880387,0.0214759558073956,0.616468460373522,0.0219516712876959,0.612125905398125,0.0219541365029843
0.00271997,0.198226438059983,0.112091946156758,0.449565668764574,0.186529434391945,0.61394028305371,0.0167639298956869,0.617353592658777,0.0214946349905568,0.61646705702209,0.0221458262820013,0.612350698512997,0.0218176903145797
0.00272147,0.192568176572061,0.0974656962305938,0.45238264392007,0.184230075739071,0.609988913222656,0.0158389735357893,0.61712338398177,0.0216349405824797,0.61543810638445,0.0222573055578314,0.612733006879078,0.021754738643799
0.00272298,0.186560932580188,0.0838058363189017,0.454976637534454,0.180900409985026,0.60527694164164,0.0149711678965121,0.617247999819652,0.0217241197377448,0.616071204050181,0.0221973661886993,0.613420045036438,0.0216815567240393
0.00272449,0.179888937959587,0.0714452555316745,0.457334977002668,0.176099894956524,0.602084308865997,0.0142220129630394,0.617312303281829,0.0218148820646551,0.615879849173898,0.0221912248875758,0.614365882293032,0.0215515892398193
0.00272599,0.172795102411346,0.060225645034166,0.459041278928416,0.171148173353924,0.598364088439237,0.0137311126867862,0.616709294339235,0.021719670994195,0.615247934348072,0.0221447570580221,0.614147644661928,0.0215223411438546
0.0027275,0.165715531120084,0.0506934317015789,0.459230934726208,0.164740705690436,0.595274446447851,0.0132517550426345,0.616350016787761,0.0218706218624115,0.615451047972603,0.0221563917441029,0.615451532772667,0.0214781300453411
0.002729,0.158205949331834,0.0423221519853305,0.458734782977083,0.157944977492626,0.5932963517374,0.0128610798988924,0.615674798544266,0.0220496615451367,0.616186218449155,0.0220072838627301,0.615818127498361,0.021315682426577
0.00273051,0.150631989393417,0.0354914456397129,0.455192034327627,0.150327615862126,0.590833264758702,0.0125960880754821,0.616089503838693,0.0221588221455326,0.615990006835827,0.0220413693138948,0.615121775047808,0.0212874111383682
0.00273202,0.14269351285414,0.0300178209418498,0.452017808158665,0.142264314900496,0.588802507576662,0.0123579418765734,0.616004883309039,0.0222380110053342,0.616847371809567,0.0220728587697031,0.615244924113747,0.0211635600970149
0.00273202,0.142590710872159,0.0301386109277233,0.447992216066335,0.146242877856626,0.588442854772894,0.0127999595603319,0.613641954022177,0.0246281728969847,0.614520514280074,0.0244577116236456,0.612991796746295,0.0234924143694707
0.00273352,0.134470340636055,0.0260743088155367,0.442879013988627,0.137720073183935,0.586841484135582,0.0125684813851812,0.612800533600547,0.0247449793445733,0.614579911611761,0.024487217564233,0.613412231469561,0.0233231320890962
0.00273503,0.125381777965555,0.0231375815205306,0.435829294658808,0.128419164506592,0.585957889678617,0.0124143094789144,0.611946798810185,0.0247898346006901,0.614148545238771,0.0243927332487434,0.61302303872973,0.02315081640276
0.00273653,0.11573458769957,0.0214842603049312,0.427821996363137,0.118497157936172,0.585155877577977,0.0122455945541579,0.611949562798081,0.0248126991567469,0.614576320360754,0.0243308619604722,0.613079306266673,0.0232211294878479
0.00273804,0.105893135766222,0.0212541730048772,0.417641342319551,0.108342956083774,0.585138901129001,0.0122116869736953,0.611659471280171,0.0249236154475499,0.614701625318197,0.0242720269888784,0.613045005961036,0.0231250560549087
0.00273955,0.0963776952526375,0.0219766293263393,0.406074125320304,0.098366726735196,0.585078297731692,0.0121406923272221,0.611347708027076,0.0249643385901186,0.615700349038489,0.0243173300424217,0.612362511486156,0.0229702737519059
0.00274105,0.0865918386627358,0.0240349747175083,0.392102608768674,0.0879425368232294,0.585511080829987,0.0122398884490408,0.610875689180954,0.0250521643379699,0.615115165665831,0.0243616716104093,0.61247458713311,0.0228865447112392
0.00274256,0.0767308549138087,0.0269589144192034,0.376702446936326,0.0779101798584898,0.586076243848674,0.0123219188557536,0.611414603436857,0.024981309929868,0.614442800633637,0.0242632743168897,0.612536425636348,0.0229163766315773
0.00274406,0.0667953678109026,0.0308465762939059,0.359680005566842,0.0679648211855216,0.58711347673049,0.0122845765710591,0.611368374756002,0.0249690406668935,0.614437942472747,0.0242360160158235,0.613272739943312,0.0227087075833899
0.00274557,0.0573903019068261,0.0351504704161664,0.340412041149029,0.0586218335730196,0.589155675138418,0.0122848585129521,0.611130423805459,0.0251362840136235,0.613567043175557,0.0243545247173661,0.612875409282732,0.0223647905355888
0.00274708,0.0482825195816798,0.0399479679516004,0.319515094291173,0.0496549260922372,0.591332745352223,0.0123859518069219,0.610937514936505,0.0249506910719508,0.613091092003678,0.0244852603205773,0.612509727250344,0.0220470439420839
0.00274858,0.0401608005563487,0.0450888954429792,0.297339283370283,0.0414262970560104,0.593962554968849,0.0124904814564414,0.610703265843082,0.024931455904141,0.612607012514751,0.0243561135297258,0.611806704571634,0.0219046002688741
0.00275009,0.0330318753736775,0.0506740959578306,0.273950716366895,0.0338771487463609,0.596730510724901,0.0125429805566633,0.610266345006461,0.0248802431399883,0.612556148202908,0.0244176620630604,0.611133770916638,0.0217247837411277
0.0027516,0.0271339625424379,0.0563398918594637,0.249428266024301,0.0271756248976304,0.59836403551948,0.0125342247489661,0.610167971369476,0.0249574950981597,0.612304631291369,0.0246254349449415,0.611206014183771,0.0216322985101431
0.0027531,0.0226159393268799,0.0619354677058006,0.224449629216632,0.0210815040457546,0.600603202780039,0.0126638853029156,0.609736195110118,0.0250034443675912,0.612330815057846,0.0245662083810226,0.611286413261288,0.021460440088022
0.00275461,0.0198029383801491,0.0672810666164257,0.198908647934036,0.0158973142864444,0.60366462378882,0.0125928831612097,0.609983345520539,0.0251319337879893,0.611867230317625,0.0244887406126868,0.611551310706601,0.0212905320559029
0.00275611,0.0187775732316217,0.0721303862636922,0.172421811846506,0.0117399051435337,0.606044993680415,0.0125353873224669,0.609254133165947,0.0251896752191579,0.611506897532358,0.0241913578411793,0.611523265546086,0.0209410164500008
0.00275762,0.0198825006834486,0.0762955807201715,0.146471394565409,0.00853634770491432,0.607593378225072,0.0124627481215022,0.608435217553334,0.0251968291509503,0.611341946017918,0.0242672303854377,0.611965399145968,0.0207786016596141
0.00275913,0.0227132387874044,0.0799950493797818,0.120392728978766,0.00649758985886322,0.609348075490549,0.012533131856573,0.608822918568666,0.0251528582914675,0.611304241437798,0.0242937614108011,0.612039310792927,0.0206324466971138
0.00276063,0.0274794238917877,0.0828648129496435,0.095548697039752,0.00531352268814691,0.611309754394491,0.0125132811145676,0.607548643731498,0.0250179620127671,0.612150178766143,0.0241577758375617,0.611965677393979,0.0205170596541741
0.00276214,0.0343218713132876,0.0851748479159015,0.0722995601959305,0.00497752582908474,0.613506660590659,0.0124798202137973,0.607791280526611,0.0249670276938654,0.611807555483288,0.0241151596335143,0.612622194991982,0.0202207280913466
0.00276364,0.0432108509411579,0.0862354763243144,0.0511528197683384,0.00545818686091217,0.616481228435878,0.0124830799365463,0.607661148006479,0.0248308589701997,0.610619582785534,0.0239428345802935,0.612669085184472,0.0199426919468694
0.00276515,0.0535493620815026,0.0859397184690655,0.0329079113704596,0.00686335815795854,0.617389195453261,0.012376541850788,0.606893533632404,0.024749488033081,0.610841168760351,0.0237949447179128,0.61240528481839,0.0197295439283994
0.00276666,0.0649235696536356,0.0847175907783776,0.0182807820261855,0.00908262186435508,0.618803206952545,0.0123476209481062,0.607074563535567,0.0247017590232025,0.610917349506429,0.0235028057698762,0.612506197772155,0.0195349208014456
0.00276816,0.0773348948477949,0.0824461315368714,0.00799730011026932,0.0119722595152565,0.620150604349282,0.012385417216163,0.605846714320995,0.0248539350164926,0.61061552577617,0.0235073439006032,0.612542937814838,0.0194004634402744
0.00276967,0.0902824583886664,0.0792564576196237,0.00282103762888612,0.0157328219771759,0.621957166405429,0.0124199916042515,0.605633215703628,0.0249985526773871,0.609989888478579,0.0235824358626719,0.612485065415449,0.0193173269463933
0.00277117,0.103055706217891,0.0750362601986489,0.00346642383385387,0.020062916086512,0.623620834974303,0.012411803412201,0.605497925068938,0.0248707645648746,0.609378724252606,0.0235915841278865,0.613075328242335,0.0191464110525759
0.00277268,0.11585993722571,0.0699967958341828,0.010375347639581,0.025158751961296,0.625304411851517,0.0124419850472021,0.605141304378905,0.0247693216139403,0.609465804220397,0.0234538039029483,0.612531766338387,0.0190307274617866
0.00277419,0.128192435025175,0.0646300241376898,0.0236672227265085,0.0306475324588011,0.626400835023777,0.0126364953199558,0.605124078751973,0.024653643617496,0.609187011823879,0.0234318305313373,0.612657776607998,0.018800989562474
0.00277569,0.139346365090801,0.0586565210722691,0.0436187797478701,0.0369023802118883,0.627955515950864,0.0127123115829936,0.604920761376464,0.024648267960657,0.608749551698997,0.0233227526503678,0.613046787722436,0.0186218244948202
0.0027772,0.149131201696366,0.0525306674503762,0.070022930746651,0.0438274653882939,0.629200560705155,0.0129051834661459,0.603942706228619,0.0244077812617883,0.608436442373856,0.023247564792009,0.612801928151331,0.0182698856195937
0.0027787,0.157419689106555,0.0457552029716822,0.101719227203133,0.0513531173922195,0.62981400621774,0.0130114049520909,0.603810364177631,0.0243547504697417,0.608171992853407,0.0232240092581105,0.612229727418879,0.0181442604923514
0.00278021,0.16482866763794,0.0391014380062518,0.137817102304214,0.0595374603481287,0.630707515795695,0.0132693331915773,0.603074261675214,0.0243925553653032,0.607270981447713,0.0232063778740203,0.613033339148233,0.0179491085213914
0.00278172,0.170603591763216,0.0329644375254533,0.177744176248911,0.0675821928706632,0.631656856696657,0.0134597198217049,0.602112656386859,0.0243578335963355,0.607088877567795,0.0231549606172073,0.612901702859179,0.0177907569714836
0.00278322,0.174410374454588,0.0273725625802949,0.218491162049397,0.0765329119652926,0.632887630288338,0.0136847651695404,0.602232463043059,0.0243815861620357,0.607064435432103,0.0231350531436307,0.613146769164077,0.0176970228231307
0.00278473,0.17660013712877,0.0225644259701127,0.260007326745133,0.0859108212947264,0.633000878478772,0.0138919060526924,0.60077827892313,0.0242022181768952,0.606947911154515,0.0229164993274632,0.612833970587905,0.0175433214942104
0.00278623,0.177116472829569,0.0183652979556675,0.29945001719034,0.0952539708881425,0.63280329075912,0.0141328996820369,0.599404797511002,0.0242625543925068,0.607202143635907,0.0226845681323649,0.613207636906545,0.0172914026781014
0.00278774,0.176093594238435,0.0149877497970225,0.334780050344029,0.105453809708914,0.632415685944971,0.0142524816292651,0.599076587959556,0.024217875222477,0.607131562597153,0.022589359076128,0.613300875553373,0.0171654992497638
0.00278925,0.174074801870541,0.0124980732642443,0.366626079568989,0.115797446571374,0.632780812727956,0.0143955731705008,0.59878301760597,0.0240984624054238,0.606602634252242,0.0225892156332691,0.612908675992892,0.0170462947224794
0.00279075,0.170102408653623,0.0109168631891851,0.393136650563298,0.125938117158661,0.632560344653325,0.0146304519393379,0.598877749893472,0.0239653655004594,0.605863676885162,0.0224433192276878,0.612016620915791,0.0169682930844812
0.00279226,0.16567399199178,0.0103085308333717,0.412692402331971,0.135954698629919,0.632460600171626,0.0147885703608439,0.598807838739796,0.0239522214808582,0.604785869725723,0.0224049008115302,0.612311160954227,0.0168897103156243
0.00279377,0.159779530198561,0.0104542920140673,0.42683586430436,0.146150113207409,0.631739904753067,0.0148976072314006,0.59847698457236,0.0238789103624261,0.604472461504685,0.0223630318637257,0.612842933595022,0.016949428169477
0.00279527,0.152981486681486,0.0114326877399052,0.433761832296428,0.156151043312077,0.630216803389278,0.0149632250556678,0.598463955923954,0.0238289586781117,0.604227165780627,0.0222149840224118,0.612099687276695,0.0168665759766417
0.00279678,0.145482053304789,0.0129171482600046,0.434998213861862,0.165934862768826,0.628536137925116,0.0150090033411969,0.598717126595959,0.0237328440444118,0.604452757109607,0.0219517209299642,0.611874895905168,0.0169052763623976
0.00279828,0.136902080588284,0.0148757738549455,0.431282649945321,0.175670287889483,0.627651675038728,0.0151939620599151,0.599043326094508,0.023645598756745,0.604814858613879,0.021754069335507,0.61197398687792,0.0168002232157895
0.00279979,0.128171640055711,0.0173808949274746,0.421602927726393,0.184540632462881,0.626799552596648,0.0153218461182781,0.599260970200155,0.0235348324438904,0.604843927779301,0.0217050918802392,0.612204001423263,0.0168752392391733
0.0028013,0.118885386492463,0.0202639016680135,0.4071473403214,0.192421301479063,0.625932498259865,0.0152695561617573,0.599438401399062,0.0234491484302238,0.605385532743082,0.021546782131984,0.61193053200053,0.0169409986032371
0.0028028,0.108796247924481,0.0233118083365374,0.388663551960942,0.199673711645183,0.624677156140207,0.0153580560432349,0.599263944880449,0.0233996574170963,0.605448244005665,0.0212389081980246,0.613058874548951,0.0169667429375308
0.00280431,0.0985410209954418,0.0264033662133252,0.36691021360126,0.206456587252362,0.622125207081402,0.0154701400149719,0.598489628897854,0.0233601652690014,0.605087662291468,0.0209046008293554,0.613470701875128,0.0169574712689775
0.00280581,0.0879067753841345,0.029399129905362,0.342480367034554,0.212008698661822,0.620840482512243,0.0153424947981378,0.598030806868552,0.0232964657369792,0.604940227014007,0.0206082509158459,0.612788698829249,0.0169791913704178
0.00280732,0.0776946434318308,0.0322577087696349,0.315724982403078,0.217053932432096,0.619362567440298,0.0151965051199255,0.597988708831517,0.0232992784528594,0.605410283410864,0.0204115444510032,0.614005500679783,0.0170828982220063
0.00280883,0.0673750220678763,0.03486031302502,0.288457957495948,0.22098812358342,0.617001744054364,0.0149311506398199,0.598108363694607,0.0234112535662182,0.605365756400938,0.0202000400378382,0.613960290532715,0.0172777296738671
0.00281033,0.057169171165218,0.0372502773927766,0.259705513600647,0.224421960675856,0.615264725577166,0.0147634112311505,0.598491675319989,0.0233942550632326,0.604022751805328,0.020063880672384,0.613372754232518,0.0174038993801671
0.00281184,0.0478243229765025,0.0390379166365067,0.231453999453705,0.226382140115953,0.613263511418973,0.0145085597603489,0.598409370248298,0.0233017471153167,0.603550938116874,0.0198449638573791,0.612743807436828,0.0175551290097226
0.00281334,0.0392537563541949,0.0402591611114593,0.205150531139034,0.227310269144297,0.611892303656607,0.0143489999443259,0.598907990980321,0.0232771296084218,0.602878893489316,0.0195738516938628,0.612346748495641,0.0175869326155476
0.00281485,0.0321082392787521,0.0409058922093332,0.181240704608716,0.22748303988677,0.609281087513237,0.0142517002746567,0.599818858171998,0.0230704161860053,0.602742277038387,0.0194600159871024,0.612851090330053,0.017693075392377
0.00281636,0.0262199362958093,0.0411451171277831,0.160303446797592,0.226455887850845,0.606742963784671,0.014180076075411,0.60005059449215,0.0228675242292194,0.602151182935616,0.0191304042930494,0.613092818706301,0.0178479197276273
0.00281786,0.022232044480908,0.0409573295771396,0.143207131738448,0.224805470171231,0.604383879546521,0.0141436705620429,0.600151948034734,0.0225836051276781,0.601729868956309,0.0189318759548545,0.612997242441764,0.0179901825122323
0.00281937,0.0203952964715285,0.0404518851703659,0.130717567985041,0.221744024356657,0.601910393293636,0.0140583423330663,0.600336604905877,0.0224025325450094,0.601119131411279,0.0187737081795674,0.613037074504524,0.0181621044775952
0.00282087,0.0207083996634192,0.0392768383812791,0.123731839444697,0.218028827011642,0.599823162681092,0.0141032764321659,0.601224480614514,0.0220749802910713,0.601779916635988,0.0184419694519566,0.612862287108185,0.0184302346332199
0.00282238,0.0233561185584677,0.0376161701519313,0.122634182686696,0.214589831379672,0.597903889158784,0.0142577853220129,0.601452865480338,0.0219109000942604,0.602121597540275,0.0182992816838356,0.613042849247142,0.0187406675319513
0.00282389,0.0287201095428171,0.0361701422767994,0.12748549457048,0.209643119197461,0.595901620919721,0.0145289168759895,0.602254272753322,0.0216817221339396,0.601348875059437,0.0179690673850915,0.612784667786514,0.0189672944213357
0.00282539,0.0367311827325505,0.0346870506967379,0.138709393662204,0.204244194382877,0.59363027141687,0.0147609934102847,0.602300445336332,0.0214947600511075,0.601886244641466,0.0176522078526078,0.612459611995834,0.0191589226247683
0.0028269,0.0473900470380496,0.0332140218131305,0.155858828940937,0.198521763867197,0.591618641205581,0.015064510419355,0.60244506029455,0.0212134218065975,0.602508374612517,0.0174117691572491,0.612533975062598,0.0194156200258026
0.0028284,0.0603533693406611,0.0315568393763426,0.177605233798317,0.191995882326498,0.58928893512122,0.015396976752154,0.60374976044131,0.0210148000429574,0.60276230930209,0.0171351040195084,0.61250883394056,0.0195445495296636
0.00282991,0.0753742324722047,0.0301439839506129,0.203713122896508,0.184848925768889,0.588098081002487,0.0156045832328951,0.603959705831896,0.0208401900793452,0.602237855633657,0.0168027481077002,0.611957525893449,0.0197547462272566
0.00283142,0.0923217057444219,0.0291292517600306,0.233181907027342,0.177249878066203,0.586523008140803,0.0160529928665152,0.604490459693646,0.0206092964824967,0.602422694918427,0.0164522549219509,0.612051659039591,0.0198405388312906
0.00283292,0.110063160848102,0.0282958115960168,0.263852023117365,0.169627798435198,0.584534723012974,0.0163585717230865,0.605298018869679,0.0203548402356523,0.602542382174111,0.0161642277469346,0.611696830454054,0.0200700208506049
0.00283443,0.128331302492278,0.0277953945254261,0.294579931735317,0.162203034704422,0.583006808224554,0.0165993831883201,0.605163548156055,0.0201797313507929,0.602655730401727,0.0158615878724883,0.612162064774872,0.0201492093342175
0.00283594,0.146372005942838,0.0276579235304645,0.324085555942134,0.154842935526042,0.581370239124312,0.0168924833687544,0.605809825685331,0.0199668465070014,0.60349333254122,0.0155535732844835,0.613104746807004,0.0202493418300579
0.00283744,0.164048880863089,0.0280382648576882,0.35116343280039,0.147447454752197,0.580039346539116,0.0171815080844832,0.606188910212566,0.0199073401743864,0.603255032081663,0.0152883019239646,0.613139096989816,0.0204415692348832
0.00283895,0.180234513229368,0.0291404989038165,0.376190897762349,0.139990598991137,0.578802023354867,0.0173211805828104,0.606672708707432,0.0197348016549245,0.604103653877279,0.014993810876733,0.614026225640558,0.0206564677876133
0.00284045,0.195425298025481,0.0309412817172647,0.397406797916765,0.132826831966346,0.577889434112988,0.0173997495618187,0.606938540843301,0.0192866774567217,0.60436473403793,0.0146150049801359,0.613882431395906,0.0207485164575661
0.00284196,0.208284330611903,0.032990477760611,0.415085135619861,0.126296451314328,0.577239468284342,0.0174271477577455,0.607426345702874,0.019042027620818,0.605865662287417,0.0143722105866863,0.612603043956938,0.0209642854445623
0.00284347,0.21872778313106,0.0358027260530082,0.428781981044692,0.119713680083239,0.577117164938391,0.0174073493018407,0.608444529007206,0.018769564898287,0.605363871013467,0.0141026212585289,0.613174607077419,0.0210584837721417
0.00284497,0.227042621971078,0.0391629395758928,0.438779997278612,0.113951317752546,0.576494964859004,0.0173216269906469,0.609118455284474,0.0184288090207867,0.605656111917191,0.0139111673301226,0.613393389845213,0.0212740996922274
0.00284648,0.233301573508444,0.0430392017954023,0.446342379126791,0.108653731959598,0.576483468495597,0.0171944647511075,0.609811338080662,0.0182011276057223,0.60540933497893,0.0136485358929895,0.613850167748178,0.0214753845547187
0.00284798,0.237196325020837,0.0475117661276309,0.451007443857106,0.103749375001013,0.576269856522728,0.0170146174108949,0.611084390571457,0.0178322654785573,0.605066456132227,0.0133670361615665,0.613342351608099,0.0214554003649637
0.00284949,0.23897396907912,0.0523062618292409,0.454655900577576,0.0996967769947692,0.575120870961905,0.0166743130758216,0.611620683168716,0.0173185350124093,0.605351414230911,0.0131924592023104,0.612504930072696,0.0215304247999085
0.002851,0.238907896760401,0.0577929578137574,0.456889909801403,0.0960289080041145,0.575114505067865,0.0163738598080429,0.612791125084844,0.0169672255027855,0.605266519906727,0.013048632202101,0.612109549964093,0.0216374111278506
0.0028525,0.237472701250805,0.0636920946764793,0.458293815689828,0.0931947854651209,0.575222312978386,0.0161584541740695,0.613859360793068,0.0166045836739743,0.606465154201652,0.0129473163258534,0.612140605155582,0.0216672482617471
0.00285401,0.234083769211861,0.0695374162145977,0.459207391385404,0.0914720490485532,0.574758278555983,0.0159760758695295,0.614315665857464,0.0162024202983131,0.607045938667869,0.0127811429500977,0.612205147030849,0.0217752698381059
0.00285551,0.22991617491415,0.0754929769402983,0.460339465115808,0.0903631981571322,0.575965994218997,0.0156956375406251,0.614836523128263,0.0155643270219506,0.607487577948034,0.0125968099737636,0.612285780910612,0.0218204350037508
0.00285551,0.229977163668107,0.0754947182411664,0.457086788705653,0.0936532548054605,0.574308620400629,0.0173957387508166,0.612936222409052,0.0175532220781903,0.605837727516991,0.0143935137347426,0.609965258220579,0.0241811009793494
0.00285702,0.22495363771845,0.0817380758695535,0.457812444505824,0.0933935764101994,0.573783172675225,0.0170724013208555,0.613174687881955,0.0170511729532749,0.605654897832298,0.0141613685074398,0.610015354087581,0.0242664835549114
0.00285853,0.218612216731369,0.0883741375700229,0.458651437612879,0.0940976355285559,0.574242780204942,0.0167039806141318,0.612882166076121,0.0165487444041632,0.605941520311693,0.0139976668669656,0.610280985479079,0.0242296646517347
0.00286003,0.21180120764442,0.0949580594082966,0.459421515892426,0.0957942907076707,0.574567445855358,0.016471585736022,0.613229897889007,0.0162017709818271,0.605569929316166,0.0138757596531806,0.609816570039477,0.0241783764554747
0.00286154,0.20460352515017,0.102006505572087,0.460735366223403,0.0977428254657099,0.575091539667901,0.0163624708294057,0.613670309767251,0.0156938601156816,0.605351790109007,0.0136168139421539,0.609922617779925,0.0243119834107621
0.00286304,0.196557542701178,0.109185234806157,0.462926285869662,0.100559210809164,0.575802596202423,0.0161856346193013,0.613147946006008,0.0152453858475571,0.606321270425381,0.0136400939147462,0.609104368843157,0.0243943812794591
0.00286455,0.188650022902668,0.116150260833879,0.465501166053189,0.103394738018618,0.576514654490709,0.0163158291345047,0.613835771964887,0.014747689240126,0.60710755661201,0.01363269165325,0.609060867445067,0.0244848707526317
0.00286606,0.180178796087463,0.122881010654412,0.467655611695093,0.106642245973471,0.577004980233977,0.0162182869655863,0.613215193726174,0.0142864877211742,0.607703987092355,0.0136402205046464,0.608329250930157,0.0243582777934512
0.00286756,0.170984129797768,0.130059703182299,0.470751349867807,0.109869836241319,0.577405360815426,0.0161944448376461,0.613245698431444,0.0138110641694043,0.60833237346047,0.0135048114664785,0.607486820694616,0.0244165707549598
0.00286907,0.161710576996177,0.137481363943176,0.474696018034049,0.113669850202545,0.577250883431354,0.0162304334948518,0.612906375124456,0.0133684578297454,0.608889331844425,0.0136038041656171,0.607355218639849,0.0243472425738415
0.00287057,0.152057207286718,0.144961581700913,0.478656893472971,0.1176629702001,0.577813639363334,0.0163083584085235,0.61286616331333,0.0128368116272424,0.609461184695158,0.0135822741893706,0.607059492138638,0.0243122885750505
0.00287208,0.142608236949365,0.152228566473512,0.482296380652615,0.121427888456756,0.577571940001639,0.016412757440593,0.613642934490885,0.0125190529652546,0.609827802078919,0.0135854688103423,0.606484080136243,0.024306816406868
0.00287359,0.133284355014064,0.158869402420019,0.486998762835926,0.125056760591549,0.577778508695782,0.0167276939603608,0.614811579385519,0.0122469188760226,0.610036521633071,0.0135852635059045,0.606557240282289,0.0243496239369281
0.00287509,0.123523589257098,0.165250500047263,0.490609781535054,0.128309551265414,0.577841728154419,0.0169526094710692,0.614562143576732,0.0118755489176361,0.609830473957862,0.0135905646920332,0.607139369493227,0.0243906125146625
0.0028766,0.113369794781624,0.172017620901832,0.494582978945957,0.13082382766746,0.578239322252313,0.0172451713756023,0.614048959988527,0.011543643696412,0.610623206456422,0.0135693036253536,0.607039225643215,0.0242951709103354
0.00287811,0.103062940414239,0.178095504963905,0.497215686760055,0.133508054664624,0.57907133476765,0.0176090713036637,0.614021527967572,0.0111678916146091,0.611887670320586,0.0136422754135753,0.606617345655677,0.0242289104099653
0.00287961,0.0928338838383899,0.184240041424292,0.500509919582274,0.135842033021243,0.579792047676353,0.017970717350504,0.613884969199164,0.0108726966673665,0.611831456912829,0.0135841976243834,0.606742918529791,0.0241681538082108
0.00288112,0.0827302863829339,0.190023337177802,0.503356555270878,0.137773927696292,0.580773116258835,0.0184615851178507,0.613387452032997,0.0105332659189563,0.611584511687518,0.0136107007805691,0.607094307178965,0.0242709234970687
0.00288262,0.0724372942918976,0.19538348440382,0.506691446493234,0.138739168306545,0.581884003825879,0.0189122791810245,0.613818998370939,0.0103617964831717,0.610700284378291,0.0136814430570348,0.6067008687531,0.0240889341053704
0.00288413,0.062460836974902,0.200366309269933,0.509505042822643,0.139698894809216,0.582966601047235,0.0193460875135726,0.614076936824536,0.0102683792217727,0.611025090185233,0.013764130766245,0.606688997269308,0.0241432981187328
0.00288564,0.0529145550933415,0.204247769171353,0.511819234575933,0.139821562354585,0.584155656202039,0.0200361549676711,0.614720367620902,0.0100926871709257,0.611953468391687,0.013894821150144,0.607418842295426,0.0242611704598036
0.00288714,0.0439973793649143,0.208154731944176,0.513641264538952,0.139685437160743,0.585590430379559,0.0206827285739331,0.615182282943102,0.00989638018755063,0.612006548978115,0.0139451261084029,0.6072245526024,0.0244111457739793
0.00288865,0.0354258302170369,0.211296254127858,0.516894702499039,0.138958666192971,0.588089327645599,0.0212660076469872,0.614972819085026,0.00981202862383886,0.611484459859468,0.0139553949151105,0.60736727314476,0.0243177429153282
0.00289015,0.0276925120473552,0.213290888199394,0.519565272110078,0.137811362278098,0.590266548092066,0.0219000672581644,0.615114826833595,0.00975774782265778,0.611299296970331,0.013994732339947,0.607699950875431,0.0241891380690624
0.00289166,0.0206186635105799,0.213929457440856,0.521782384747063,0.136002476988206,0.593088058518549,0.0226299314267684,0.615535265428471,0.00970084332914405,0.611956054701411,0.0139691675938345,0.607491281896444,0.0242686821610228
0.00289317,0.0143011985591495,0.21454355998648,0.523288358203222,0.134078379490411,0.596439202535408,0.0233380022864729,0.615876371850631,0.00970115186614271,0.612243532974478,0.0140979625984049,0.606581386269661,0.024322799444356
0.00289467,0.00895369488792731,0.213230053572125,0.524701275382835,0.131711440724978,0.599668680792844,0.0241777625734783,0.615010641065053,0.0097190612652331,0.611969008313303,0.0140920913974056,0.606740880877296,0.0243978956382968
0.00289618,0.00477142331342051,0.21063159241101,0.525321087836718,0.12885319107332,0.603098899916756,0.0250577904422578,0.615348278929904,0.00970340449840219,0.612899879402786,0.0141856067633018,0.606614586625901,0.0243483615745785
0.00289768,0.00194246514539592,0.206966454354479,0.525942760001673,0.126228620966205,0.606280874923216,0.0258396994337092,0.614722655386206,0.00983020482451271,0.613030344873738,0.0143447504864799,0.607021787250774,0.0242854681296961
0.00289919,0.000633184820544672,0.201875535471049,0.525460776768397,0.123271532896636,0.609840493097033,0.0266229310119075,0.614667393960154,0.00986359815257638,0.612343932970399,0.0145981195865058,0.607296278571376,0.0242882086452362
0.0029007,0.000938037978028374,0.196080292428662,0.524393724625286,0.1202167401034,0.614409093299959,0.0276734773544036,0.614984651302897,0.00995808196208785,0.612456075895395,0.0147219477788679,0.607450907056157,0.0244378734825249
0.0029022,0.00306824889630755,0.189308346780368,0.523642076496123,0.117194495363904,0.618556334755756,0.0286737180238749,0.615353945739804,0.00996314569115274,0.612946647559805,0.0149113121066565,0.607142891118274,0.0243502384429546
0.00290371,0.00698607346958733,0.181225956418987,0.521788189381084,0.114198621506372,0.621802101465169,0.0296973548020121,0.616221751854144,0.0101557664773175,0.613640003788949,0.0149980936795015,0.606865922470465,0.0243036776825175
0.00290521,0.0130188877234667,0.173148466492419,0.519567647466221,0.11164573769406,0.625665965359581,0.0305977010632792,0.616009659405875,0.0103121776262047,0.614270832492745,0.0152178973450567,0.606295412548342,0.0241689654729601
0.00290672,0.0208768616974271,0.16543639986074,0.516287758748877,0.109191313306248,0.629189611925109,0.0317157528553339,0.615308375381874,0.0104179391295973,0.615394396444007,0.0155137129318383,0.605503515043535,0.0241860236134522
0.00290823,0.030220803460064,0.157679372713178,0.512515911542196,0.106969826782972,0.633059211140352,0.0329105977066506,0.615817635684957,0.0107016122904587,0.615064669433319,0.0157020153314225,0.605612640876918,0.0241240003625322
0.00290973,0.0412991306205874,0.150337152443776,0.509209620047219,0.105315226162246,0.63706360520036,0.0339670388218111,0.61562225661937,0.0108245585694789,0.615063942645594,0.0159987008665191,0.605842962519725,0.024015533557584
0.00291124,0.0539638673589809,0.143594906407517,0.505640199016349,0.10426459712856,0.640849551075922,0.035098594544106,0.615341640569453,0.0110536808418502,0.615501449567763,0.0162604653274287,0.606406676569103,0.0238456553848551
0.00291274,0.0680062180301104,0.137564248421354,0.501249729063131,0.10357568493119,0.643125520338883,0.0360528778013012,0.616151148712626,0.0112754724966889,0.616107465943398,0.0164536365446952,0.60613524490389,0.0237116921095527
0.00291425,0.0828971832357251,0.132879601616169,0.496857260808687,0.103682064670086,0.645476190089281,0.0372695103188688,0.615891933345357,0.0115520549318094,0.616404825115176,0.0166807278559465,0.607016355826305,0.0237939444695868
0.00291576,0.0981178500849231,0.129719566137059,0.492548572561368,0.104027472388348,0.646756023955115,0.0384037104341581,0.616102927375558,0.0118519156139978,0.615550398704384,0.016925780998553,0.60736736211033,0.0238895677865933
0.00291726,0.113868310636058,0.127537697945712,0.487248541759059,0.105307388695942,0.648117520704064,0.0392591522866872,0.616406910139006,0.0121107877824827,0.615441802904957,0.017082303483052,0.60772355609142,0.0238568414456897
0.00291877,0.128722511739197,0.126656051301003,0.482445984319059,0.107001633716121,0.648896274781899,0.0399944195085392,0.61662702848816,0.0124405670831582,0.615835524767566,0.0172367274243616,0.608020454680609,0.0238316002022771
0.00292028,0.143626935718676,0.127214376614679,0.477672640426556,0.109501411066018,0.648261991035165,0.0409844960021242,0.616783647932263,0.0127302636170035,0.615477940223167,0.0176109111111854,0.607601813826471,0.0239899836233821
0.00292178,0.157973814297291,0.128494059690481,0.473017438999641,0.11237317865627,0.646991807065095,0.0419600560776564,0.616477037597962,0.0130903300557078,0.615719194155785,0.0178564433042421,0.607685619024938,0.0238832823441076
0.00292329,0.170449739803903,0.130717639984239,0.468836089003514,0.115376018403841,0.644198351613012,0.0425169454326497,0.615775320822913,0.0134700705532818,0.615337222911178,0.018086451495874,0.606586916559318,0.0238994621128898
0.00292479,0.182089350616076,0.133908922796429,0.464022380355577,0.11900235035269,0.6409872524368,0.0431959825708704,0.616193457419709,0.0138571851380761,0.615966714474344,0.0183577276152606,0.606879646465505,0.0239026437224608
0.0029263,0.193104877596557,0.137498422964285,0.459506209957669,0.1230575955656,0.636228599892928,0.0436377590377805,0.616338194870605,0.0143449369673631,0.616153066743621,0.0185443103012844,0.607130537252351,0.0237894339121708
0.00292781,0.202636434861169,0.141293333277715,0.454753574496576,0.127154047053474,0.631305640497398,0.0441800571060483,0.615952500202304,0.014823747202622,0.615668807824633,0.0187763368480657,0.60793652700843,0.023816809772661
0.00292931,0.210135176653896,0.146212228052379,0.450966877879419,0.131481808266344,0.625424067910707,0.0443388447158667,0.616173025236546,0.015050488854648,0.616331301827966,0.0189435778157655,0.608919811230739,0.0237570478449452
0.00293082,0.216275534451875,0.151526958241875,0.446555010801917,0.135776797643442,0.618014263972751,0.0442937366795412,0.61664761514357,0.015474822509843,0.616383567157852,0.0191803603602621,0.608830253026225,0.0238195209708155
0.00293232,0.220865061803264,0.156518386516268,0.443784755893734,0.13989270480339,0.611736101735914,0.0439563894866627,0.615596922794169,0.0157568464325354,0.616937289155336,0.0193055725166385,0.608460833333361,0.0236840515381782
0.00293383,0.224370315447503,0.16177240467076,0.44105810078548,0.143796981484021,0.6048738935321,0.0437829758093583,0.615867122686278,0.0160652520013017,0.616468748243066,0.0193939040684899,0.607992054508968,0.0235706602543291
0.00293534,0.226359757881129,0.167081910606834,0.438797918969592,0.147748904446701,0.598165141797693,0.0435009390023026,0.616706383626554,0.0162906858754271,0.616748082948705,0.0196602072461267,0.608829611298954,0.0232865547540766
0.00293684,0.227505816056228,0.171992792705387,0.4363114451924,0.150336078293064,0.591393876489102,0.0427586477273451,0.617166732290189,0.0165977943809076,0.616491135172608,0.0199167671946979,0.608936887415101,0.0231849458386575
0.00293835,0.228131886891028,0.176695924313545,0.434349938328647,0.152783904022488,0.58547092492719,0.0417635076018804,0.618099752004461,0.0168539396907623,0.616949957826394,0.0200363184785217,0.608751353690608,0.0231153050712254
0.00293985,0.228113594224402,0.181207131850868,0.43287635250499,0.155103131440602,0.579598333326732,0.0409177375777486,0.618150495570007,0.0171459733846381,0.616452542483872,0.020155222573782,0.609894246491029,0.0229279702968842
0.00294136,0.227002143270999,0.185463294173174,0.431841267989539,0.157054409443927,0.573185221318911,0.0398122440523154,0.618086420542842,0.0174609930543662,0.616173457858396,0.0203310454493912,0.609663506386102,0.0229650580634355
0.00294287,0.224647201845751,0.189688370939742,0.430922473385207,0.158292897697897,0.567993854317627,0.0386001222558809,0.617469399777542,0.0177282924920188,0.615977030544351,0.0205845742534389,0.610115030534102,0.0228223781554079
0.00294437,0.221960054630315,0.193600295259887,0.430517842186969,0.159562476345914,0.563383137584977,0.0373187949205446,0.616588416275294,0.0180805978373736,0.615623557209066,0.020713952630633,0.610231171327686,0.022714029544862
0.00294588,0.218343130979495,0.196883923803514,0.430009305438479,0.160312304094496,0.558955049180466,0.0359186337535528,0.615765354261659,0.018525841479405,0.615473162480657,0.0209106412951303,0.610592929296407,0.022727523580061
0.00294738,0.214445975586777,0.200611892195679,0.430549987764823,0.160232608309757,0.556235299303071,0.0344792611326659,0.616039284851741,0.0188613561779464,0.61566676266968,0.0210071392907221,0.610421543363388,0.0226899006601146
0.00294889,0.210432171387216,0.203659472425239,0.430483138178883,0.160188142128803,0.554062133399662,0.0328671846940864,0.615941832560999,0.0191646053702141,0.615779771977691,0.0212407575584338,0.611540740453323,0.0226215436865149
0.0029504,0.206181509531917,0.207037440302661,0.430516657032092,0.159221452205293,0.552588398699029,0.0312831917879869,0.616126824633846,0.0194668894795602,0.615019561820728,0.0213719671027005,0.612205062997216,0.0226361046223013
0.0029519,0.201458119319174,0.209987532881574,0.430391454491575,0.158105147225575,0.552301492346979,0.0298276989831963,0.616745920567948,0.0195807117715096,0.615248072637821,0.0212367923466224,0.612940917022975,0.0226432573478144
0.00295341,0.196429003192877,0.214157476647873,0.430141266177535,0.156420030754565,0.55227896586616,0.0285682174822138,0.617200899193627,0.0199335354662102,0.615028667533055,0.0212640270592655,0.612904861589532,0.0226479207913221
0.00295491,0.191235424415094,0.217712328257032,0.430472498349882,0.154681415291727,0.55379002459172,0.027204388687206,0.617085672392224,0.0202824341682718,0.615222596272922,0.021308097907049,0.612622988317648,0.0226362679798356
0.00295642,0.186013088785292,0.221027160524623,0.429882188513402,0.152983625217809,0.555434400133773,0.0259204915030102,0.618056961718466,0.0204677808783247,0.615681666632907,0.0214573182146354,0.612469035209743,0.0225016334777168
0.00295793,0.180670799225061,0.224607029668868,0.429104394282083,0.151107740581556,0.557466803263636,0.0247628677952809,0.617824582078416,0.020627565086195,0.616638047795165,0.0214719306945512,0.612978404776867,0.0224694934480569
0.00295943,0.175625286845028,0.228382486890755,0.428806087306326,0.150178703491484,0.55898531307665,0.0237135773536204,0.617162255859305,0.0206994086830953,0.616687755252164,0.0216006926687028,0.612409039577241,0.0224294474879706
0.00296094,0.171169355322424,0.23182453142885,0.42809493190881,0.148941047970253,0.560405139361292,0.0226765650225112,0.616841346629886,0.0208433249930645,0.616778515485024,0.0216933201444189,0.611580196947547,0.0223332765409519
0.00296245,0.166063001215314,0.234551952336697,0.428259188496218,0.14679784751682,0.562028116354568,0.0214607912822116,0.616039500566054,0.0209216389798962,0.616884165408078,0.0217876787245907,0.612266387307523,0.0222620787546088
0.00296395,0.160723627352657,0.237053594461574,0.426831749275709,0.144947882626333,0.564626397335371,0.0203573844640579,0.616131818250587,0.021056594532403,0.616992077774875,0.0217892174673736,0.612432575565049,0.0220344745101296
0.00296546,0.156022306826546,0.239286368396528,0.42524375994104,0.143763565388329,0.566540500386156,0.0193369878079695,0.616432619331352,0.0211935761122711,0.617053922027895,0.0219922522187662,0.612355015903917,0.0220392650829009
0.00296696,0.151780174904671,0.240864361695074,0.423855452369847,0.142003553197078,0.568850346736556,0.01833465976196,0.616302628427233,0.0210728305964344,0.617457807360032,0.0220202252353917,0.612070818340417,0.0219772370755492
0.00296847,0.147995642025661,0.242288163320541,0.422895904042172,0.140812796139078,0.570474097697587,0.0174932048968647,0.616047160433222,0.0212093946174526,0.617572758406413,0.0222696424021019,0.612278658161122,0.0218214015720754
0.00296998,0.144413714377005,0.243024629562454,0.421473962094848,0.139607350533871,0.571529485315362,0.0167105145637624,0.615840113095946,0.0214647973127773,0.618267371231053,0.0222034681785274,0.612416716676364,0.0216927983023475
0.00297148,0.141676530976746,0.243343359882093,0.420418398642611,0.13865856961308,0.573559000290504,0.0161510157225214,0.615515431860316,0.021629380695918,0.618042237163864,0.0221663111260861,0.612384027133092,0.0215532929022584
0.00297299,0.138779444803375,0.242932977949638,0.41924122481555,0.13730245876049,0.575188561298724,0.0156072405884033,0.614823544509121,0.0217322449652632,0.61739181483656,0.0222943265384494,0.612749817480717,0.0214567018802877
0.00297449,0.136036852141861,0.242037267012537,0.418312949493272,0.136263971841779,0.576630471497181,0.015056376304237,0.614648051862638,0.0218043643525759,0.616902379438633,0.0222033592986347,0.61312796127679,0.0214464052416142
0.002976,0.134096685399846,0.239953447471308,0.417393178038635,0.134991771315606,0.578373980539914,0.0145952162671231,0.615097786999071,0.0218756627620057,0.616474994721951,0.0221142308048184,0.613286495373556,0.0214762879164851
0.00297751,0.132776122364943,0.237302407292859,0.416645062181335,0.133796277875395,0.578898174213497,0.0142402311985936,0.615443409937642,0.0218785995811576,0.616895826608515,0.0222093594343192,0.613368911615697,0.0213718198007801
0.00297901,0.131682025350724,0.23367459107191,0.415182633752184,0.133127279591421,0.579607971635214,0.013963443616055,0.615100367954251,0.0220093324254069,0.617386436270486,0.0222132623578872,0.612748548923762,0.0213797326571712
0.00297901,0.131599160657201,0.233733122646233,0.410600762923666,0.137717532544526,0.578056543779561,0.0156368420284461,0.61279559744876,0.0243842204150936,0.61503923951799,0.0246057459529094,0.610440038832997,0.0236982376341744
0.00298052,0.131620058555551,0.229722533745945,0.409324236157491,0.137563530893463,0.578519468795062,0.0153830950754428,0.612218253943761,0.0243464843909998,0.615080888086523,0.0244704369383533,0.610921819452065,0.0236858235287628
0.00298202,0.131598805409952,0.225122812427708,0.40881881496892,0.136716861708573,0.578861668374743,0.0151828923976221,0.611643634962667,0.0243661201442406,0.614547002701779,0.0244231802363989,0.611023789119163,0.0235393119643259
0.00298353,0.132479211840804,0.219437970385045,0.40920253990642,0.136492495141014,0.580190575550255,0.0151300746613979,0.611710560028828,0.0244785939313351,0.613635436433847,0.0243108118314532,0.612375849159151,0.0234789839888908
0.00298504,0.133862687519034,0.213156877134478,0.410636254595537,0.136450537418539,0.580640492852767,0.0150857934393853,0.612119596929094,0.0245454503268622,0.613587070189983,0.0243387664845979,0.611899544185745,0.0232986305086296
0.00298654,0.13545483427675,0.206609070140356,0.411180874691412,0.136698523623897,0.581921214493258,0.0149045775063697,0.61228867898667,0.02476555857984,0.61248718013607,0.0244624205601755,0.611861411135527,0.0230956397564201
0.00298805,0.137776461382752,0.200051451478208,0.41145196979741,0.136545903233021,0.58356755169593,0.0149080518387019,0.611683440832193,0.024769837272884,0.611453442470261,0.0244447267453567,0.61129879327902,0.0230758377808964
0.00298955,0.139979702894355,0.192830045176807,0.411801516395732,0.136771272761568,0.585249444725763,0.0150836173033386,0.611643915321436,0.0247944461803459,0.611033307792756,0.024490400659394,0.611321392434232,0.0229782140392509
0.00299106,0.142880639494466,0.185500184754936,0.4124258160203,0.136927832552962,0.587944056964143,0.0150699341864053,0.611287342889903,0.024711661930388,0.610950824146229,0.0244103435998267,0.611117723112913,0.0227041996874247
0.00299257,0.146493993952347,0.178591448553574,0.413182635433076,0.13742183667351,0.590169121854673,0.014988555146163,0.610962300620341,0.0247779662021244,0.611466065757098,0.024464513368268,0.611404457190551,0.0225993651265678
0.00299407,0.150400531853052,0.172180059543643,0.414394625058766,0.137982291703935,0.593192813387066,0.0149710321034646,0.610769917652771,0.0246644180995301,0.611729503383025,0.024237085958753,0.61121430098953,0.022468025783891
0.00299558,0.153994504386232,0.166236277648681,0.415389837316366,0.138668793434302,0.59606412382554,0.014990506140082,0.610893718304777,0.0247713188730695,0.612366441777381,0.024216523718403,0.610977643643165,0.0221034199578757
0.00299709,0.158400042027531,0.160810496926567,0.416202453020478,0.13972767787898,0.599214908298987,0.014745383193044,0.61053266573164,0.0248453501249325,0.612713347055557,0.0240192227402939,0.61174905404409,0.0219877997363644
0.00299859,0.162956918765816,0.155871204266382,0.417884087796291,0.140079376131917,0.602873949387443,0.0145313779291319,0.610323996494344,0.0248199364206711,0.612649255810033,0.0241695949830481,0.612187052814407,0.021941803329014
0.0030001,0.168592986695484,0.152271596254662,0.419270354058804,0.14165083887886,0.605635123197906,0.0141324925361493,0.610078310529704,0.0249080001704001,0.612538904485232,0.0241249647601363,0.611907803812969,0.0216843873289127
0.0030016,0.174747201339693,0.149864061207035,0.420269591173987,0.14290439176852,0.608947278192957,0.0138779170064247,0.61044649887369,0.0250135052070302,0.612871465340714,0.0241415790170561,0.611754753045383,0.0214918405300545
0.00300311,0.180868906079971,0.148457829086315,0.421508875638045,0.143831035840221,0.612336693370098,0.0135286176259075,0.610394425123644,0.0252115653752119,0.612517286230398,0.0240616893714014,0.612271473208081,0.0214305795384383
0.00300462,0.187556169162327,0.147582958528085,0.422319682842329,0.144760198236651,0.616031861452482,0.0132426157926488,0.609151937041365,0.0253306296432785,0.61246278223771,0.0240010604606403,0.612404716651618,0.02142504875991
0.00300612,0.193881158595013,0.147844138668959,0.423253724745232,0.145738069688032,0.620031847434039,0.0129152890686053,0.608345253624012,0.025328964657319,0.611616750237373,0.0241285136763111,0.611866892465733,0.0211050157062291
0.00300763,0.200480223889734,0.149269118723423,0.423102652327861,0.146730554727387,0.623769000728683,0.0125304936135947,0.608691662287323,0.0251955336769506,0.611745503948667,0.0238890923610352,0.611755390839694,0.0209139832012522
0.00300913,0.207910928628624,0.151812880509097,0.42313995610243,0.147324811792487,0.626571717482911,0.0121176199925191,0.6085586390036,0.0250794826180608,0.611310921914279,0.0238789292393307,0.613213562385868,0.0206834017833106
0.00301064,0.214652042127313,0.155122175617038,0.422538226655893,0.148817319440336,0.630171490914468,0.0117596021490955,0.608451265673727,0.0250041485204675,0.610666340937725,0.0236647549814634,0.613469452035517,0.0205918182223874
0.00301215,0.221922831499916,0.159502323209333,0.421985171855758,0.149922445054004,0.633504039522696,0.0113252707360915,0.607560784319828,0.0250146837962738,0.611305697818405,0.0236524718544953,0.613454753515069,0.0204410124914215
0.00301365,0.228400452759709,0.164126731764859,0.421050398500325,0.150919845815943,0.637220884147557,0.0110009841945258,0.607535623017045,0.024993491811732,0.610925911173024,0.0237046234648766,0.614300001272675,0.0201681041398579
0.00301516,0.234436032941365,0.169662900156324,0.419218058678577,0.151919036165197,0.640778878698836,0.0106604071856617,0.607282695881478,0.0249902946179725,0.611365582108185,0.0235557630320439,0.613977891343075,0.0199391172334592
0.00301666,0.240054202715375,0.175470359844863,0.418387056208511,0.153254494028576,0.643788287213559,0.0103137490227631,0.6063848201311,0.0250477023988318,0.611660346311176,0.023469940688563,0.614047888101655,0.0195267268168556
0.00301817,0.246053464609305,0.181412862538017,0.417271154973739,0.154805259341181,0.646225780360819,0.0101057711389647,0.606614303050301,0.0249501590567087,0.611570910106,0.0236050077061446,0.614163327134197,0.0193159246939406
0.00301968,0.250877343757767,0.187682854219749,0.416128354566714,0.156153637361142,0.648961670794117,0.00998351824903961,0.605238177702116,0.0250459577868365,0.611511705431066,0.0236491193344622,0.614155926055664,0.0192376543900727
0.00302118,0.25606016565517,0.194317792827001,0.414204766119467,0.157449987229642,0.651737361293844,0.00986313678801234,0.604692865581323,0.0250399273308804,0.611567869922421,0.0236044151879392,0.613762061181425,0.0190565448599154
0.00302269,0.260406087601198,0.201339955652334,0.412840737606125,0.158950112750258,0.654238756973561,0.00982000748700529,0.603668512179198,0.0249819442397949,0.610865292497125,0.0235454207794094,0.613465993751924,0.0189638358338739
0.00302419,0.263956389053116,0.208396772632406,0.410644997716266,0.160457763905215,0.656225130008229,0.00973620096531868,0.603965618982161,0.0247041075192855,0.609819850348761,0.0235649671078043,0.612463234194239,0.0189147616638298
0.0030257,0.267395191285851,0.215211842694795,0.407948826485451,0.162354246525968,0.65797424744972,0.00973107094502365,0.603433358907668,0.0245147325140982,0.608679330802262,0.023475025107012,0.611395168800132,0.0186235313244163
0.00302721,0.270276763987385,0.221684261705261,0.405571014795879,0.164151284096981,0.659663214457779,0.00991250245409452,0.603308203669392,0.024583092390472,0.608428108827487,0.0233615052016774,0.612081569416592,0.0184612828692952
0.00302871,0.272765460859151,0.228131191702542,0.404280429145302,0.166030273118048,0.659958712970553,0.010123345100926,0.603512443973538,0.0244967384614317,0.608411679970127,0.0232806804316269,0.61208794703944,0.0183677295012332
0.00303022,0.274554502726184,0.234294535768233,0.402173128156866,0.168230462773679,0.66075795640381,0.0104462346340706,0.603313646837799,0.0245417502676744,0.60794270678162,0.0232396160263705,0.6120630615112,0.0181027905476703
0.00303172,0.276013811391157,0.239985672316308,0.399857231956166,0.170415185851588,0.661309206391804,0.0107848370867578,0.603446415345152,0.0245415618070989,0.607360328618936,0.0231967693816941,0.612181280508471,0.0179829380168004
0.00303323,0.276694768122304,0.246155905610528,0.39828592256779,0.172912215437852,0.66120070523445,0.0112332864857746,0.60346569663423,0.0245090062712049,0.60733319060092,0.0230704308152016,0.612097137033082,0.0178560053308519
0.00303474,0.276870481841616,0.251755607958025,0.396800618098194,0.17502559388633,0.659866023589334,0.0116494254014789,0.603298958460558,0.0244030344245545,0.607110879977149,0.0228294543597647,0.612867510361793,0.0176704620077847
0.00303624,0.276468371823277,0.256750424934527,0.3953120452936,0.177172590687485,0.658290774522509,0.0121223531712021,0.602031344005198,0.0242688813322383,0.607494246125336,0.0225829257975722,0.612524968725139,0.0175404604198969
0.00303775,0.276030170272565,0.261586513679431,0.394048378427338,0.179300902107481,0.656360484714933,0.0126564528763378,0.601587933333546,0.0241758530580062,0.607034203968632,0.0225469216944161,0.612822432500659,0.0174024216581644
0.00303926,0.275310912914223,0.266481888984541,0.393110015324266,0.182482827556941,0.654538921239064,0.0131341408096473,0.600554568489574,0.0242339925036504,0.607083422745901,0.0223566238364037,0.612943188693283,0.0172807359602834
0.00304076,0.274346950881952,0.270787618861728,0.392774076655124,0.185474284648055,0.651106963937195,0.0135850579538826,0.600283954235933,0.0241464032394606,0.607069612851983,0.0220936394872683,0.612655439195733,0.0171906485257797
0.00304227,0.272818352291029,0.27486781313242,0.393352670921207,0.188390924388724,0.647289004877695,0.0139559949575751,0.599813828584363,0.0242183389317645,0.606709270251819,0.0219420009020505,0.612230698571138,0.0172897467126012
0.00304377,0.271626162560275,0.278513260908513,0.393896624824641,0.191173658551607,0.642215011087934,0.0145424945863417,0.599365312308304,0.0241962782958596,0.605442371320684,0.0218111392106029,0.613081494456606,0.0172901445839213
0.00304528,0.270155439674297,0.282579197428747,0.39509331760854,0.19383325124086,0.637823451067177,0.0150896571333247,0.598951220693266,0.024046974531735,0.605387392060723,0.0217763498814496,0.612680712979759,0.0172291073885687
0.00304679,0.268615657448659,0.285862696470071,0.396322847349802,0.196842563087407,0.632987078002056,0.0154764209053063,0.598797639318014,0.0239917966986965,0.604717877870225,0.0215016602484045,0.612440988474074,0.0172231897669935
0.00304829,0.267757204172187,0.289026361059607,0.398049435141857,0.199672994254797,0.627597804422903,0.0158166931254727,0.59870838867137,0.0239372044248673,0.604010760820658,0.0212022023496079,0.612375324192433,0.0172495141184409
0.0030498,0.266453168764699,0.291705230904208,0.400198726318473,0.202889475119644,0.621526870143404,0.0160826271274311,0.598180375635226,0.0237920881493145,0.603083993410571,0.021179933699164,0.612492790944523,0.0172328454708011
0.0030513,0.264976429929062,0.294356312099291,0.402399521416379,0.205977448966456,0.615069650424615,0.0164305059352349,0.598476324749655,0.0237260154902743,0.602782455144071,0.0210714719294339,0.613539086705291,0.017305713628442
0.00305281,0.26369022593108,0.296252802615062,0.4045010714737,0.209574803787338,0.608629078582122,0.0167253129831556,0.599259873342204,0.0235612937359622,0.603147331080992,0.0208738556272409,0.613833100618169,0.0173427657952444
0.00305432,0.262113812259544,0.298190603372632,0.407173787197165,0.213249812626565,0.602243866902283,0.0169082114655696,0.599167164067729,0.0233904501545256,0.602591765750351,0.0208147464871547,0.614450122147768,0.0173391025695045
0.00305582,0.260864081779474,0.299823820094415,0.410325051997383,0.216670108085739,0.594878096881879,0.0170351675150027,0.599713585919115,0.0233514731053067,0.602056985107557,0.0205386608237327,0.614021953001243,0.0174204757429265
0.00305733,0.259886837648007,0.301441837536444,0.413381985964588,0.220597595344698,0.588457466248633,0.017171404718247,0.599971950657208,0.0232086851292127,0.601907087028089,0.0203285274416572,0.613575725958363,0.0175475689522826
0.00305883,0.257809126747208,0.302652606703566,0.416183280891094,0.224448937235847,0.581756176788382,0.0172311029795599,0.599720111348949,0.0231046456437161,0.602818729853346,0.0202645718249575,0.612666539054853,0.0177177824037166
0.00306034,0.256038644810422,0.304129994301379,0.419200635323106,0.228912937408457,0.575327132567158,0.0173201846764289,0.599744780016874,0.0230760962322295,0.602117076701598,0.0201341718526634,0.612309179224464,0.017844241521844
0.00306185,0.254244637569101,0.304802920799632,0.422467356638411,0.233194890878374,0.570041974582188,0.0172223539893287,0.600534972272397,0.0229821656304357,0.60187469608571,0.0200142974736355,0.612943347171268,0.0179647155462285
0.00306335,0.252048890202818,0.305022980668061,0.425470654516289,0.236685739736212,0.56419367953891,0.0172436379757951,0.599941392873531,0.0228455033554351,0.602018475860763,0.020001305002884,0.612386560235062,0.0179745095992866
0.00306486,0.250074576668717,0.305965380653866,0.427634990755221,0.240253513441937,0.558722423400259,0.0172583787009937,0.600594741120261,0.022735944241094,0.602355011138022,0.0197254702603244,0.612432825029147,0.0182473676611038
0.00306636,0.247857162589827,0.305917203794345,0.430077268441313,0.244268622506927,0.553151628700462,0.0172837363422573,0.600739031260682,0.0225944329088278,0.602171874799219,0.0194950954681603,0.612484484364744,0.0184439313212607
0.00306787,0.245412713591804,0.305458351341893,0.432133211922475,0.247950432799203,0.548541760018015,0.0172958610289375,0.60167627561239,0.0224328157409367,0.602362932516249,0.0191878313944471,0.613046071637183,0.0185682879192979
0.00306938,0.242631800095213,0.305427523674846,0.435220828097982,0.250491912522983,0.544707018082501,0.0172085452287117,0.602024234312773,0.0223006973600963,0.602777510038202,0.0187907487513872,0.613102343528209,0.0186937913309933
0.00307088,0.240069910885894,0.305015771591784,0.437018413657149,0.251989758819283,0.541579707244822,0.0170332581493117,0.602631905999101,0.0221297787512378,0.603357071436268,0.018519078031564,0.613462745026671,0.0188158251346092
0.00307239,0.237012038335885,0.304624033592277,0.438732784888578,0.253639367851579,0.539353437625862,0.0169762379176686,0.60242921402502,0.0218513888906794,0.603307129031527,0.0182843312677913,0.612867695658084,0.0190645094741726
0.00307389,0.234389722898773,0.304027686307688,0.440478285286145,0.254582486157772,0.538094622967685,0.0169690238338454,0.603573103726717,0.0215102791059374,0.602617673575493,0.0179842441388905,0.612501644748204,0.0192094462107884
0.0030754,0.231305390944708,0.303813694613375,0.44106315682415,0.254362219944607,0.537295820181161,0.0168408581310233,0.603347872565947,0.0212369259029324,0.602481508165699,0.0176343224332584,0.611761473216982,0.0193455422907904
0.00307691,0.228537189081152,0.303758934896604,0.443050088912641,0.253220422570902,0.536631554969713,0.0168385189200333,0.60295123788873,0.0210642553000164,0.602114407354032,0.0174440531032747,0.612400613585636,0.0196439850928278
0.00307841,0.225785072697018,0.303521582199035,0.444630549042275,0.250396690502742,0.536147106798781,0.0166855366112412,0.603875006534122,0.0208054002798375,0.602550935296333,0.0171671638092431,0.611743686453276,0.0196495383073324
0.00307992,0.223523443385697,0.302216476722184,0.445468182264111,0.247072945347517,0.537050975879215,0.0165306177774574,0.604359723549687,0.0206247166909003,0.603121091874517,0.0168901656347423,0.611690333695213,0.0198979584070608
0.00308143,0.221753476272861,0.301078895633634,0.445801139911671,0.242324295825132,0.539204638274596,0.0164783650215722,0.605196194505963,0.0204587195693397,0.603545336695475,0.0165689459358671,0.611404178746069,0.0201513494132362
0.00308293,0.219327335524487,0.299170521744472,0.446682499918764,0.237034968929115,0.540676610961021,0.0163910545508462,0.605897827848247,0.0203218928896481,0.604907954444482,0.0163333118262461,0.611340049901849,0.0205920331429969
0.00308444,0.216736752233181,0.297524758828854,0.447124150076492,0.229987583734772,0.542026694129541,0.016261689391439,0.606448096638413,0.0202379913997196,0.605799058347127,0.0160572531546404,0.610575098199005,0.0208107720520225
0.00308594,0.214494677222624,0.294825808599629,0.448654404883584,0.221767087404101,0.544191058220788,0.0161626315854891,0.606834975015342,0.0199972124463641,0.605744063772017,0.0159246185980817,0.610551715623606,0.0209045810873878
0.00308745,0.212137590047862,0.291837047182925,0.450372857950999,0.213303378554718,0.547810119521492,0.0161764943143026,0.607166209104574,0.0197755357509886,0.605094906829413,0.0156604494201548,0.611459642196492,0.0209923877115282
0.00308896,0.208916649081479,0.287648007159288,0.450962841150471,0.204570688870716,0.551564384302601,0.0162766439112332,0.608327402242145,0.019605136995809,0.605082721868218,0.0154078746702048,0.611254259022468,0.020974965180155
0.00309046,0.206874805301279,0.28249787703085,0.452583092807855,0.195203636379813,0.554329221257659,0.0162485266694988,0.609214830691673,0.0194343448696655,0.60519726496728,0.0151351141606778,0.610866986910551,0.0210179081968438
0.00309197,0.204098621179338,0.276490320203093,0.454796545586339,0.184764361985514,0.557453410605207,0.0160935046857959,0.610372301921199,0.0191855188108928,0.605527231288693,0.0149628393899999,0.611475168841725,0.0211677225428588
0.00309347,0.200404592973165,0.268994460367652,0.457694923995506,0.17388023312511,0.561451511767491,0.0159139032110276,0.610728376192517,0.0188337085610748,0.606118294967815,0.0145243571061285,0.611604152673529,0.0212572728538034
0.00309498,0.19637747965213,0.260713020810126,0.460037844162279,0.162288953887667,0.56539088767796,0.015742157321231,0.611210104485887,0.0184338976167482,0.606403799635902,0.014340199139834,0.611695961830746,0.0214467945409041
0.00309649,0.192638202925051,0.251860167578896,0.461830613414097,0.150763682262292,0.569016412116939,0.0155682183210938,0.611502540054606,0.0181252881938729,0.607585766480401,0.0140135560433879,0.612337681316756,0.0216106544902009
0.00309799,0.188465006335944,0.241722162005334,0.463879552074717,0.139194525151645,0.572027704964741,0.015410064533335,0.61127903390909,0.0178556282280428,0.607864611956494,0.0138131800666862,0.612276173646195,0.0216667136506785
0.0030995,0.184328803474955,0.231097616327808,0.465727006007602,0.127395497532334,0.574583162989623,0.0153076677060462,0.61123034488559,0.0174391462664918,0.607927972208958,0.0135862849511849,0.612753637579268,0.02161276492797
0.003101,0.180237247361897,0.220492339597806,0.468672829856816,0.115345879181083,0.577118740421723,0.0151587321285266,0.610725304891774,0.0169258149804677,0.607779816448122,0.0134882558518513,0.61287856093266,0.0216309797407578
0.00310251,0.175320147588237,0.208993628230994,0.47186624752476,0.102972675288103,0.579793683634338,0.01498711842186,0.610724362047507,0.0165218180799527,0.608300486995905,0.0133871508580785,0.612171625386968,0.0215521156217719
0.00310251,0.176571949044777,0.207714680078495,0.468563368477873,0.106365935842045,0.578828428627154,0.0159555905105628,0.608746321300928,0.018554751500565,0.606457595841122,0.0152214314399494,0.609830037283646,0.0239111929774594
0.00310402,0.172178748430176,0.196245142196024,0.47223606772674,0.0942282088491583,0.581535847878234,0.0158444505957099,0.609997227596387,0.0181939012467146,0.606229281890351,0.0149894660147655,0.609146636041741,0.0240450990964371
0.00310552,0.167960864082605,0.184634576279572,0.474824043561006,0.0825133888641436,0.582938159915758,0.0158523071035256,0.61039370881416,0.0178577404103969,0.605930703061143,0.0147937206442121,0.608698586608631,0.0240730827860379
0.00310703,0.164097425116887,0.173691088025998,0.477120332309539,0.0716832483274121,0.583485993207827,0.015888637889818,0.611239451244541,0.0174213480929811,0.606658827032058,0.0146233777209245,0.608811640132238,0.0241746137772513
0.00310853,0.160115924379346,0.162620058485186,0.480103954218344,0.0615351561442973,0.583653457027451,0.0159055182833134,0.61179404867554,0.0169354240361188,0.606849192230197,0.0144744129544385,0.609664226167176,0.0244328762015403
0.00311004,0.156901949559753,0.152194773135236,0.483514475409972,0.0526022470713857,0.583108545545396,0.0160225029453674,0.612170143144037,0.0163585196635366,0.607504484634917,0.0143657808672972,0.608920950721436,0.0244561890198608
0.00311155,0.154571491732143,0.142496908536521,0.486507018096156,0.044967493223894,0.582640478016437,0.0161439067166173,0.611798827074019,0.0159387614925062,0.607525047290332,0.014351905233592,0.6079934839189,0.0245010429026761
0.00311305,0.153128948344735,0.134331568165593,0.489931215442844,0.0386270419891931,0.58149114334382,0.0162741658922783,0.612650062123535,0.0154499839464078,0.607633374016205,0.0142618999401525,0.608213999115748,0.024538327610101
0.00311456,0.15285159351583,0.126726596000322,0.493799163220721,0.0343260023220415,0.580451688347621,0.0164160217269788,0.612647303041473,0.0149341974362653,0.608210846912338,0.0141701086576071,0.608990217209947,0.0246180007156402
0.00311606,0.154106581016372,0.11996326153337,0.497017793102618,0.0316167243285951,0.57840378237291,0.0165537308421867,0.612407276166727,0.0143418387057356,0.608621320457487,0.014111558717953,0.60940073559854,0.024581290108149
0.00311757,0.156288805362229,0.114389312117762,0.500924442581653,0.0306256906069282,0.576383637194863,0.0168506580857718,0.613061290675062,0.0139710012521718,0.608066084380991,0.0140532076763385,0.609117391548288,0.0245195535532261
0.00311908,0.159640848694238,0.110397593224634,0.504946117890864,0.0318175553699429,0.573733870749195,0.0170106478272767,0.613578540909127,0.0136142656620082,0.608853399928689,0.0140256486196299,0.608217955252321,0.0245580757933802
0.00312058,0.164624201438296,0.107433425728085,0.507498725472319,0.0347066391827986,0.571052556246366,0.0172976034385496,0.6137684854823,0.0131309137056889,0.608876003490522,0.0139139386835851,0.607721114416225,0.0246173899710707
0.00312209,0.171111541677759,0.10542921606023,0.510875050943514,0.0392596256769391,0.567537204322102,0.0177502981245175,0.614123425221624,0.0126764124217097,0.609433581402291,0.0139362594234256,0.607929461946556,0.0245512796743888
0.0031236,0.17813640274072,0.104802676771073,0.514026721284746,0.045352744976625,0.564254725413038,0.0181032569662493,0.614267797861357,0.0123370453764693,0.610038533796988,0.0139959562926628,0.607849143017237,0.0246405070600831
0.0031251,0.185715411408417,0.104914248031727,0.517854971399963,0.052621927579365,0.561058740264902,0.0184882601181927,0.614383845098464,0.012017184450756,0.609857267090126,0.0139237551352237,0.607180582518775,0.0247184524285313
0.00312661,0.194485117047959,0.106274822937691,0.52032485768562,0.0611666627591629,0.557592761487302,0.0189364540454727,0.614651040125363,0.0116869089946283,0.610039879212629,0.0140339117378008,0.606991181540144,0.0246020688739865
0.00312811,0.203116106823784,0.108319028865392,0.523064723954259,0.0706684320802142,0.553798535491212,0.0193359209386214,0.615337045248117,0.0112876577964488,0.61027370519802,0.0139683659074545,0.607078922596749,0.0246863922101073
0.00312962,0.211544765978012,0.111513959647745,0.525773983129856,0.0804772645800556,0.549570967099255,0.019806952123131,0.614943787166585,0.0110022396954559,0.611169452910395,0.0139020545141043,0.606035452049676,0.0247925660082648
0.00313113,0.220009508955489,0.114989023663051,0.527785420042027,0.0904136445141841,0.545775178153451,0.0202063739623658,0.614054859430688,0.0108185591648777,0.612086670889494,0.0141308535115803,0.605912746980911,0.0247442778842989
0.00313263,0.2271570122412,0.118997078907363,0.528423039121259,0.100185934470652,0.54239868987429,0.0207566238991252,0.614209582088862,0.010633651103893,0.61260780349013,0.0142318338120519,0.605310288846691,0.0246526090877237
0.00313414,0.233528307979572,0.124148534345316,0.529545896438494,0.109676652506349,0.537871826069621,0.021245986621525,0.614362792064618,0.010471147969941,0.612356135664402,0.0142188165487844,0.60540444309843,0.0244384584479324
0.00313564,0.238573000595231,0.12997208159539,0.531256002691825,0.118431682153225,0.533481701077317,0.0216351481730018,0.61424613118162,0.0104034864036297,0.613026517098257,0.0141960959511339,0.606225827008163,0.024440711516695
0.00313715,0.241446260567318,0.136151493662297,0.531666693606368,0.125823604868942,0.528988575485952,0.0220854043981666,0.614880755498597,0.010283874562407,0.613492545470458,0.014166609646297,0.605543526518364,0.0243409891050696
0.00313866,0.242419860155954,0.143335443095408,0.532005794522134,0.132053487438425,0.5244498740023,0.0224804727636819,0.615049309075512,0.0101561260364506,0.613597022153305,0.0142845653152728,0.604633762091921,0.0242024831235631
0.00314016,0.242423422868038,0.150645871243894,0.531531477757031,0.136405942333706,0.520414633189113,0.0231165677845652,0.615491019272089,0.0100411300551966,0.613510348865742,0.0143260924886104,0.605103185336843,0.0241960340145952
0.00314167,0.239555143383848,0.158134691056065,0.530549294698198,0.139478858524663,0.516550107866208,0.0237331272711632,0.615252640254577,0.0099926655086775,0.613817000180089,0.0143791069572159,0.605570605355229,0.0241543472164976
0.00314317,0.236381037727993,0.166440263220701,0.530004423804499,0.140839278238816,0.512591640132753,0.0244001274892237,0.615770097628815,0.010077613893654,0.613286880900375,0.014437312994092,0.605927162720123,0.0240648409606548
0.00314468,0.23076686393175,0.175061838646044,0.529558921495777,0.140906769969914,0.509454703855434,0.0250435484212336,0.616122187110979,0.010103972691657,0.614226182658798,0.0146251749097156,0.606307705978698,0.0240723120088003
0.00314619,0.223420392699,0.183377939083874,0.527671912502787,0.139063492718509,0.507016893710423,0.0257742541178442,0.616154129368176,0.010183763575818,0.614782633590272,0.0148066375871183,0.606279989032963,0.0240451972680384
0.00314769,0.2146051111037,0.192225051007783,0.525708672936936,0.135747815996162,0.505858750968416,0.0265299591790087,0.616018281784442,0.0102484135329062,0.614452975040729,0.0148792710552765,0.605598835594218,0.0240311147098134
0.0031492,0.204434068769385,0.201132743926341,0.522666719200501,0.130904486664525,0.504745526601555,0.0272576832545944,0.616256436299466,0.0104075367375775,0.614553783089502,0.0150590816651329,0.605414851272287,0.0239328788948202
0.0031507,0.192934069659769,0.210354208234299,0.519097482284111,0.125142086540157,0.504885121978772,0.0278979601047585,0.616866637593097,0.0106134420657102,0.614992831743233,0.0151731067605177,0.604877121390743,0.0237469230525558
0.00315221,0.181518463907029,0.220076246289794,0.516474674603919,0.118509490576963,0.504329069953877,0.0288410292181676,0.616444280390208,0.0107901731467433,0.615328271610901,0.0153640646178599,0.605736687283701,0.0236612509813827
0.00315372,0.169641667013461,0.229196863213599,0.5139962264312,0.110853898366823,0.504497834910788,0.0296995896615623,0.616535919365404,0.010905684793682,0.615453889095591,0.0154481445108743,0.605802156270383,0.0235506315088712
0.00315522,0.157078984533304,0.238241259431326,0.511019805226575,0.10330237029911,0.505403156363979,0.0306694257765606,0.616252388722516,0.0110371254122567,0.615173802058955,0.0157016843683458,0.605809181918832,0.0236228596025595
0.00315673,0.144901010764826,0.24744286828101,0.507039961952598,0.0954258569987734,0.507235060007333,0.0316575846822251,0.61629964159792,0.0111704163684386,0.615472449241944,0.0160606071974355,0.606799375571717,0.0236477743322837
0.00315823,0.133267162727529,0.256363276572184,0.502602895345073,0.0875480979102014,0.509651181468469,0.0326633143406049,0.615945557753892,0.0114373082585296,0.615780685176836,0.0164247975406645,0.60611043589743,0.0236472106922729
0.00315974,0.122724981672084,0.264398564264507,0.498046073606124,0.0795701919112822,0.512073884589558,0.0338729024807743,0.616047207000726,0.0117735846560817,0.615157546944737,0.0166703870178428,0.605758390377168,0.0237183557966437
0.00316125,0.113155702213953,0.27280797941977,0.494088476837272,0.072141963000057,0.515187405727352,0.035072729128424,0.616884097053417,0.0119089768544538,0.614551644017763,0.0168125220730522,0.605329893075925,0.0236719660627398
0.00316275,0.10491181219981,0.280188376418455,0.48897935783031,0.0653213860414517,0.518492431574784,0.0362648556856084,0.616496236201725,0.0121728411447531,0.614583613514527,0.0169229753923712,0.605313453059895,0.0236604428100401
0.00316426,0.0984030231360894,0.288241593527891,0.485251390649404,0.0588385019463983,0.522785801404128,0.037446024089934,0.615900986692898,0.0125443651284762,0.614425739059918,0.0170810124811848,0.605456151664393,0.0238541553066012
0.00316577,0.0939090248234401,0.29583337196001,0.480877866139017,0.0529238776146535,0.525966590370373,0.0385299815212179,0.615681611836524,0.0127864819220658,0.614531200501101,0.017295480570094,0.605300143202552,0.0238614480329404
0.00316727,0.0914291194312753,0.303437950044208,0.476197557260208,0.0477053315172822,0.530102725930435,0.039444935324551,0.615575135507287,0.0132014242213664,0.614884570690605,0.0175217475018603,0.60553208255339,0.0238135784730787
0.00316878,0.0915618562753676,0.31117913547585,0.471432147279065,0.0431561378987508,0.535050504464978,0.0403940267970318,0.615236448469118,0.0134477786389087,0.614955992582971,0.0176701153930377,0.606185192361554,0.0236757051508164
0.00317028,0.0941537775780885,0.318617293619527,0.466849431291232,0.0396888685014375,0.539533224846499,0.0413060732133731,0.615530632784943,0.0137645941924371,0.61481391019186,0.0179402129848555,0.606139245633132,0.0236043261642937
0.00317179,0.0988253201305561,0.325415494465701,0.462920905708216,0.0365536322750089,0.544552959305924,0.0421160016312671,0.61476864040568,0.0140630286157054,0.615819460522923,0.0181489118194605,0.606682466811273,0.0236356263701126
0.0031733,0.10585199978753,0.331398196090972,0.459768950936699,0.0341604722071385,0.550048916352197,0.0424336360988165,0.615169048041493,0.01437508339364,0.615235112330457,0.0183210564695168,0.607038874696329,0.0235472005944881
0.0031748,0.115075502532704,0.33739390832889,0.456028797559421,0.0322265022122318,0.555487681450155,0.0426573701276091,0.615553138134471,0.0147515068329166,0.615617580099755,0.0185769238573174,0.607900990648796,0.0234919636687672
0.00317631,0.125822434276222,0.342928808672072,0.452238013548318,0.0303612174045472,0.56137255908486,0.0428297808140362,0.615222664280543,0.0150624387611927,0.616022961617501,0.0187882013238921,0.608744454254347,0.0235029195211859
0.00317781,0.138572725371701,0.347882257162566,0.449008346760535,0.0291429710857753,0.566313506280456,0.0426289376029704,0.615946054036968,0.01533293662102,0.616424169928986,0.0190237705627544,0.609285051313199,0.0234362267078072
0.00317932,0.152011593093521,0.352689219010026,0.44627484668195,0.028499626203061,0.572768800395091,0.0423772279691132,0.616001421153184,0.0156703264757899,0.616382069522716,0.0190449242689441,0.609545824774948,0.0233854504766556
0.00318083,0.16681429958436,0.356352031020721,0.443878039838439,0.0282853737870763,0.577936903615037,0.0421211754436778,0.616208291928056,0.0159369099564885,0.616492943586802,0.0191713144958337,0.608996578326169,0.0234038330495166
0.00318233,0.181378367890647,0.359967325487339,0.44213716166945,0.028572279820886,0.58375753667027,0.0415721168636533,0.616415280305926,0.0161238428325055,0.615941796866224,0.0194429865910095,0.608258483481097,0.0233114235038222
0.00318384,0.195739673738032,0.363713235350892,0.44006013320786,0.0292966878182847,0.589390538371352,0.0408133248257914,0.617782904688435,0.0165269793911051,0.61602552156054,0.0196297317763261,0.608286677717566,0.0234132017019489
0.00318534,0.210007230747828,0.366485010521185,0.438539815971537,0.0304061648385831,0.593405185331191,0.0401621201277204,0.618730743289429,0.0168586563273905,0.615857111686951,0.0199049869864033,0.60884982249249,0.0233612450867478
0.00318685,0.223015401458623,0.369073236838682,0.437747908293015,0.0320398786989931,0.597388152966954,0.0392229501787845,0.617677994388207,0.0173023498675778,0.615525931602121,0.0199929925932439,0.609998156287763,0.0233891656199666
0.00318836,0.235490967671117,0.37089741691512,0.437909716439071,0.0340362968822685,0.601249623874256,0.0381614741498334,0.617068601224762,0.0177426131450775,0.61489225825413,0.0201765510431216,0.610708968514068,0.0234735488553193
0.00318986,0.246188034322705,0.370637003149407,0.437824037786639,0.0365378278091886,0.603550645279079,0.0368130521035851,0.617243868191947,0.0180924576035175,0.614995708962305,0.0205200596783695,0.6108910148769,0.0232683646077892
0.00319137,0.256522029639046,0.370405428878428,0.43838299688082,0.0395147255045527,0.604853453304311,0.0354554466247725,0.616785997628156,0.0182115294154549,0.615747886117083,0.0207296502789319,0.611860757514585,0.0232453977322574
0.00319287,0.265245968155791,0.369401223376245,0.438489617486302,0.0429846027784408,0.604539324111279,0.0338719897305925,0.616567165183074,0.0184613807377708,0.615749543798091,0.0207448036995005,0.610641173800228,0.0231440886486041
0.00319438,0.273217292743582,0.367963473179273,0.439588185985918,0.0466606976121106,0.603339898091177,0.0319906958856716,0.616448836043325,0.0186595090323758,0.616488768634833,0.0208842436073719,0.610387868900627,0.0230575211984363
0.00319589,0.279984146980076,0.365491913092093,0.440836865268589,0.0506389386349476,0.600972318940597,0.030231669731988,0.616530512568136,0.0189133329741381,0.616526593343499,0.0210062812026983,0.610470989122709,0.0229683644037246
0.00319739,0.285294673648691,0.362147607116355,0.441419991920793,0.0551314595001767,0.59714515889531,0.0284717910446056,0.616287493793773,0.019178012960548,0.616736429016929,0.021182062165052,0.611189123155397,0.0230510372895699
0.0031989,0.290507890969575,0.358582353613655,0.442145319046583,0.0597781597372828,0.591240792859477,0.0267822753146639,0.616642135811354,0.0194698238275022,0.616654228119997,0.0212612768778242,0.610732372233536,0.0228800254269713
0.0032004,0.294544985383752,0.35408789609495,0.443180719084871,0.0647103329321523,0.583774281502577,0.0251265011574148,0.616644599888849,0.0197898214961766,0.61731942275181,0.0214539307757185,0.610915059900424,0.0228021173921311
0.00320191,0.298172350516292,0.347975159733391,0.444616672604629,0.0696873268017238,0.574102977057127,0.0234219199763314,0.616216736556071,0.0198819261490003,0.61727557213998,0.0216313635191422,0.610576823154683,0.0228171353358079
0.00320342,0.301035522859391,0.341964872047302,0.445463409707475,0.0746903860910744,0.563413871481944,0.0219464432505996,0.616123634830339,0.0200897431770474,0.617068739192055,0.0215936401482044,0.609999485875366,0.0227521469866333
0.00320492,0.303320250189856,0.335393126538853,0.445814215964871,0.0793540143136808,0.551535399324222,0.0205305081222656,0.617106789699743,0.0202212400328747,0.616960361763525,0.0215794169792856,0.60994187368211,0.0227224847636562
0.00320643,0.305784116599018,0.329304446646599,0.446216619726794,0.0837974407403771,0.539112391077221,0.0191563682128784,0.616558683500678,0.0204850566771902,0.617062128009584,0.021562710979673,0.609913992400525,0.022540243997631
0.00320794,0.307265632249887,0.322754776854304,0.445284935418365,0.0883237225545471,0.52628441162089,0.0176641122326925,0.616327616552517,0.0205806663931697,0.617188587830249,0.0216791051401145,0.609510387231641,0.0224425591829793
0.00320944,0.309104703295916,0.315336052692714,0.444582099004449,0.0922741937375573,0.512460625595507,0.0165505116989969,0.61608727599597,0.0206711154209203,0.616516941666743,0.0216490268895351,0.610183855725419,0.022352922101055
0.00321095,0.311254882502977,0.309156584328997,0.444893961339079,0.0956978577090842,0.4986944156478,0.0154142695293249,0.615994827452534,0.0208647506561017,0.616238621636572,0.0216655878255128,0.610177859531112,0.0222617173699778
0.00321245,0.312320293472941,0.302704134958559,0.445103132007443,0.0989401297748924,0.485636134217692,0.0142941516345052,0.61537731140768,0.0210346839593402,0.615600122434025,0.0217676503676486,0.611129774130041,0.0222476623065951
0.00321396,0.313080280362338,0.29678852061639,0.445333536715052,0.101862445242006,0.472835775818044,0.0133594373157775,0.615500989642185,0.0213830692809595,0.616049152630696,0.0219764967357752,0.612020798625293,0.0221054973600128
0.00321547,0.313934582954515,0.291387138415767,0.444660490163676,0.103966110577233,0.461554885776891,0.0124337112723297,0.615123659346584,0.0215316381045269,0.616329026719299,0.0220985368553497,0.611845707524765,0.0221334617860965
0.00321697,0.31505706170716,0.287097727636019,0.44324926276763,0.105883157993815,0.452638578425034,0.0115648572224601,0.615375422010161,0.0216118347209155,0.617027596445975,0.0221823193143798,0.611998275316075,0.0220239054416615
0.00321848,0.315398231461742,0.282931316383164,0.441996341233174,0.10746609743715,0.444847609354627,0.0109998340669266,0.615616501771306,0.0217364336090123,0.616931774799446,0.0222497261570106,0.612151271126897,0.0219496730208193
0.00321998,0.315925635055797,0.279609172971499,0.440611447650275,0.108219241741434,0.439096745899588,0.0105187310051105,0.614743777847383,0.021767623279587,0.616159848023463,0.0223501043482389,0.611687167012552,0.0218514947264217
0.00322149,0.31625970161885,0.276478184121217,0.439579910821401,0.108782736055676,0.437127979946731,0.0100153343320248,0.614476599888355,0.0218226426026406,0.616413806471973,0.0224157429088784,0.611339148193036,0.021804023734929
0.003223,0.316734904349779,0.274481935404173,0.438059578035973,0.109264309775949,0.437988748197394,0.00963393375008666,0.61383173703099,0.0218912892755559,0.616142818159931,0.0223351951474406,0.611394684178355,0.0218224398716816
0.0032245,0.317486780552112,0.274015186789366,0.43659941757274,0.109154605529151,0.442321634992389,0.00928449674869629,0.614536317719259,0.0219367509897416,0.616055687846858,0.0224476485280033,0.61115325894345,0.0216485561200027
0.00322601,0.317959389816617,0.273452036829842,0.434615117556239,0.108736076089532,0.448533311475549,0.00903240379583097,0.614409574133311,0.0220848366410122,0.616037440916651,0.0225359390465429,0.61140467333841,0.0215393946530712
0.00322601,0.312978028944125,0.278495367683366,0.430542441054467,0.112851271185006,0.448465978300599,0.00916136906379516,0.612045795323141,0.0244821629219753,0.613698782903363,0.0249403432015747,0.609137121846499,0.0238775061098015
0.00322751,0.313450303393452,0.277938836244223,0.429265632074246,0.111979474436787,0.459444564489421,0.0088148169345001,0.611402778171445,0.0242872950522377,0.613337913351794,0.0249265132771751,0.610158650864702,0.0237054192055607
0.00322902,0.31335717626083,0.277948579867503,0.42811602816501,0.110671111543039,0.471293509601225,0.00854180797656142,0.611709463278613,0.024394376618469,0.613071109642383,0.0247907212363861,0.610365571899826,0.0236000553655803
0.00323053,0.313031031074402,0.279144709153601,0.42695704106183,0.109649352062571,0.485688069903563,0.00840344985862094,0.611952547424256,0.0246657033889709,0.613228635000649,0.0246956202329073,0.610901817201078,0.0234996322846834
0.00323203,0.312415436658896,0.280188635918483,0.425715110443182,0.108321464832636,0.501799083205494,0.00826004357211799,0.611715646022527,0.0247407841949384,0.612981326221273,0.0246550300075134,0.610737855946143,0.0233541591988836
0.00323354,0.312249276976,0.280760776373447,0.423894398397004,0.106769081588286,0.518645485658926,0.00821131439855177,0.610708703566994,0.0247775171558958,0.612902217904715,0.0245912976799316,0.610917694565258,0.0232510878345169
0.00323504,0.311211216331636,0.281207037143746,0.421909697724772,0.10549348517782,0.536066355260529,0.00811333446532784,0.610243812038482,0.0248884432277988,0.613201343431455,0.0245698136420522,0.611103386064731,0.0231072077411304
0.00323655,0.309871271760823,0.282630601758455,0.420388857736987,0.104032176362524,0.552575379058827,0.00805328117254643,0.60956918409077,0.0248587907697161,0.613685429132833,0.0244067507249861,0.61111291535408,0.022887095880264
0.00323806,0.307474917730058,0.28328145528141,0.419675081956023,0.102557368055837,0.56824498215532,0.00814415921769785,0.608986167489885,0.0249037620491545,0.613803194042028,0.0243163784824084,0.610780583719856,0.0227933709855169
0.00323956,0.305265767764479,0.284006577501949,0.418029216596929,0.101143079071659,0.582271743749978,0.00808215915349557,0.608685696207002,0.02481606384054,0.614075026449863,0.0242513014577019,0.611477511139653,0.0227435447768614
0.00324107,0.302281578640779,0.284505561197474,0.416027279572081,0.100150771816089,0.594370997775639,0.00809309467911718,0.609220133991027,0.0248763048878056,0.614042165107341,0.0242528085018077,0.61098104308925,0.022579244984049
0.00324257,0.298434282392722,0.284477381145579,0.413945548527759,0.0994439817775149,0.605442283782367,0.00808752178747418,0.608625220848859,0.0248398572838199,0.613175785290991,0.0241380251802097,0.612179581656506,0.0223963054950804
0.00324408,0.294605177067621,0.284338477855667,0.412193088116133,0.0986826207752836,0.613947338040382,0.00813982186594311,0.609475304266055,0.0250330179365559,0.61293085530013,0.0241538445579376,0.61250976532668,0.0223794546197449
0.00324559,0.290125071150522,0.283055447520246,0.410593174881403,0.0980825451811485,0.620075691891743,0.008097726456832,0.609782947011186,0.0250344330359131,0.614033493883076,0.0242042457688866,0.613099457409831,0.0223690303304467
0.00324709,0.285516250236037,0.280228489867668,0.40826457754381,0.0979476461778208,0.62491643398976,0.00810832070996649,0.610113316427834,0.0248892112261157,0.613651270097623,0.0243152725115351,0.612907767486657,0.0221827517008672
0.0032486,0.280472036572948,0.278149690055741,0.406253630068306,0.0975713690627702,0.62739915281901,0.00793493894750814,0.609542135470672,0.0248433433288153,0.612610647232177,0.0243653268791793,0.612649497921786,0.0218914126679626
0.00325011,0.274878181445284,0.275761958331931,0.403795090139929,0.0982310816391854,0.628905281851745,0.00787777235004984,0.609515802926703,0.0247426024320841,0.61241252169103,0.0242229969888979,0.612413129251289,0.0217597155872485
0.00325161,0.267877827057644,0.271887968394807,0.401043738759023,0.0988940312869888,0.628436924928771,0.00789443032995345,0.610423337664852,0.0246365796901199,0.612373479276976,0.0240747752557354,0.612668059700682,0.0217704415175679
0.00325312,0.260478779027407,0.267846421930847,0.397782848438459,0.0993172767991763,0.627665949016766,0.00780660700290835,0.610137452104623,0.0245964047212566,0.612737730471119,0.0239907262638561,0.612870503564909,0.0215948400833473
0.00325462,0.25230966153359,0.262931602557354,0.394762588515168,0.100325387402866,0.626436709095843,0.00771848762617358,0.60931449113385,0.0248779358882693,0.611810542149052,0.0239579726397685,0.613405730776761,0.0213578130192576
0.00325613,0.244191701224055,0.257282980407935,0.391424772185167,0.1015354368598,0.624786186423608,0.00748615223347694,0.608669539560585,0.024946193372079,0.611294101702354,0.0238207589835177,0.613596626827413,0.0211860701674536
0.00325764,0.235951724235793,0.251746409244879,0.388387141925436,0.103024139828234,0.623283403154181,0.00733003860400863,0.607782838540733,0.0249611988037066,0.610811024764833,0.0238185704823285,0.613515013269935,0.0210292918692397
0.00325914,0.227567125724254,0.24593425933079,0.384950474816716,0.105077920563711,0.622366647273728,0.00724148164990655,0.607228023069398,0.0249497351238218,0.611452221520393,0.0237950959275424,0.613404690891815,0.0208898726643125
0.00326065,0.218842892537862,0.23974554616246,0.381973836385068,0.107729956225843,0.621453009574573,0.00709840210412278,0.606714491961359,0.0250739410739476,0.610973726782085,0.0236857900954834,0.61290454594073,0.020497556166908
0.00326215,0.209568997930868,0.234223951920704,0.378690211837417,0.110375501746881,0.620253866047537,0.00702118966822464,0.606591650252832,0.0249952084207234,0.610940160205954,0.0237372824192033,0.6127460316073,0.0202184844797609
0.00326366,0.20004277787464,0.229125886731619,0.37551930118226,0.112996896504478,0.61979043701621,0.0070612516553163,0.606095512991392,0.0248067679064226,0.610187942026913,0.0235809215897054,0.612106004943377,0.0199750081593757
0.00326517,0.190471630836005,0.224528668950466,0.372180147011273,0.116303917807164,0.619812318928828,0.00703017287219868,0.605583468950916,0.0249177164806851,0.609771493609124,0.0234490084857213,0.611947908661786,0.019727342116986
0.00326667,0.180776301819905,0.220123575477938,0.368274648791831,0.119667622673591,0.621124414035342,0.00701273890816018,0.605368148343665,0.0248104841676234,0.60967385060363,0.0233774243015373,0.611233768606934,0.0194310402094844
0.00326818,0.171344086915906,0.216249546930047,0.365229950680627,0.123365570171917,0.622749790263185,0.00698827033452537,0.604459942245743,0.0248760741361404,0.609502844192763,0.0232824013032922,0.61190266746377,0.0192324509483752
0.00326968,0.161574609049435,0.213298477091092,0.362363730590018,0.127519555626956,0.624252880961608,0.0070209765864017,0.604786881766862,0.0249839703736107,0.609126375852786,0.0234177743898819,0.612203472017749,0.0191040037850491
0.00327119,0.152169100012066,0.211437896980449,0.359520868621461,0.131800134029044,0.626295943349954,0.00713669148264953,0.603997950194016,0.0248415188469069,0.60863067097038,0.0233465280688905,0.611964895949596,0.0188174250800566
0.0032727,0.143032789951503,0.210562939369624,0.358158190981684,0.136387571918969,0.629035018218842,0.00722701407278962,0.603574396094585,0.0247232743398951,0.609165405925851,0.0231204905939635,0.612178220241228,0.0185912591964783
0.0032742,0.134296636200406,0.21079143064223,0.356700848582092,0.140741509252847,0.631665501852686,0.00736622734083528,0.602770615456024,0.0243843859174498,0.609660033271667,0.023118172802341,0.612275471269664,0.0183831220209612
0.00327571,0.126137139748928,0.212172421179415,0.355810935983379,0.145148268035982,0.634606844980671,0.00759896525764118,0.602110500757851,0.0243042729753131,0.608788387018075,0.0231336148906485,0.612477135693095,0.0182853291161864
0.00327721,0.118979408878126,0.214387547157755,0.355234833617107,0.150481226357833,0.637480278959613,0.00782515276116974,0.602192243510996,0.0240677961613428,0.608588122594647,0.0230151531631212,0.612980196841838,0.0182183034257447
0.00327872,0.113290963144396,0.217060191528198,0.354999997358357,0.15617043707957,0.639553279324212,0.00812525145806192,0.602180760077301,0.0240163963432587,0.608603902976404,0.0229717168411082,0.613098445766114,0.0181818842898466
0.00328023,0.10831829556648,0.220688539281976,0.355594859508192,0.161347780715071,0.64120045336178,0.00839949900630741,0.602845512788219,0.0239259136588969,0.60814320560606,0.0227140591451603,0.613716453964413,0.0179811579679844
0.00328173,0.105135582810278,0.225056195296798,0.356639412780254,0.167238522059645,0.642991811459307,0.00865137577151972,0.602498346939494,0.023865988397597,0.607554674467527,0.0226525963429202,0.613122916759478,0.0177818088065629
0.00328324,0.103018982884967,0.230354777483817,0.359167590878727,0.17274850995011,0.643707171613977,0.00908252899872289,0.602793182175996,0.0239513106956377,0.607358823149688,0.0224937527223165,0.612656852437642,0.017655844180399
0.00328474,0.102779824345861,0.235305813193638,0.36155892273575,0.178277048646684,0.644107682301202,0.00946025658635515,0.602537335158054,0.0240347651124379,0.607390502991651,0.0223422706200794,0.612441377142469,0.0176878183665005
0.00328625,0.103566972545032,0.240093424424728,0.364271870649688,0.184690549515755,0.644756161346775,0.00977821870402039,0.602594682674823,0.024049321578939,0.60699115365725,0.0222855328268223,0.612305369906943,0.0175858625442787
0.00328776,0.106286793242868,0.244616049842619,0.367291622112335,0.190472811058384,0.644693961709959,0.0100498407050249,0.60288861239628,0.0240859851480447,0.60661085051655,0.0221336171184143,0.612238271784529,0.0175495260187216
0.00328926,0.110595148007617,0.248831281277853,0.370863994069292,0.196686142010956,0.643951427511853,0.0101980896467744,0.602298901071321,0.0240076118771538,0.606484181099779,0.0219636344146115,0.612055876690169,0.0176142901440404
0.00329077,0.116292258830303,0.25294733475105,0.374595373431985,0.202126171694165,0.643514016017762,0.0104417247186729,0.601095231858403,0.024022113707879,0.605474845492719,0.0219787746699347,0.612443981162371,0.0177147607653166
0.00329228,0.123387214487886,0.255708384316303,0.379066145168969,0.207820940315245,0.642639794879897,0.0106625746321543,0.60082234013361,0.0240359164588206,0.606102117794614,0.0218786297454687,0.612287938644289,0.017697452559361
0.00329378,0.131346897626066,0.256876343564365,0.38363348587111,0.213297586084239,0.640751248728796,0.010789340813833,0.599977654175266,0.0238897809723449,0.605936364180743,0.021783915688128,0.612043495795299,0.0176650850896543
0.00329529,0.140637608214509,0.257088432230756,0.388882767050841,0.218279664120149,0.638643460834402,0.010792409028632,0.599038077023434,0.0236380679090963,0.605438136374023,0.0217197289603704,0.612713520541654,0.0177297704626019
0.00329679,0.15045509940429,0.255702577473748,0.3941453960301,0.222720654846694,0.636403722661171,0.0108875037330681,0.598538233335943,0.0236808938292466,0.605498438915968,0.0215389370708516,0.612103063787942,0.017687942435312
0.0032983,0.16034494053029,0.252857993837451,0.398876839938912,0.227621995640162,0.634672114760703,0.0111608021367811,0.599233820007071,0.0235631997234681,0.604344319613439,0.0213510579541301,0.611817226848292,0.0177680009114619
0.00329981,0.170066388768126,0.247427948923694,0.40376123164904,0.232249722316177,0.631942203956773,0.0112705824519712,0.598796214261935,0.0234160762131877,0.604851747001318,0.0212224319747132,0.612346897225021,0.0177913891905519
0.00330131,0.178901966286304,0.239286630157053,0.409324500218194,0.23625697854551,0.629025398286878,0.0112738878071247,0.598736997707415,0.0234600926055872,0.604990702937659,0.0211681096640939,0.613044780677102,0.0178768266535359
0.00330282,0.187446264823546,0.228864857409541,0.414878773509991,0.240068030666812,0.626398106173042,0.0112545406562059,0.599949778034024,0.0233827237389159,0.605082547283736,0.0209896075667424,0.613564529454327,0.017970184692318
0.00330432,0.194937693049413,0.216024702854466,0.419867821036641,0.243209735804499,0.623737622225846,0.0112476765490644,0.600173715436653,0.0233379185958014,0.604706303255947,0.0208985025869435,0.613645972354632,0.0178626257232009
0.00330583,0.20152431002672,0.20082508725423,0.425411412973216,0.24593030639473,0.620730715171304,0.0113026670013448,0.599724914628919,0.0232529892081134,0.604769920618229,0.0205728497795044,0.61409875563661,0.0178756733612596
0.00330734,0.207171753730095,0.184359451190441,0.430314282555214,0.248255034735872,0.618185840471503,0.011348174699336,0.59927956847751,0.0233150043443441,0.604453474300168,0.0202573806138659,0.614938336376952,0.0180622959338243
0.00330884,0.212141846645539,0.165930794697603,0.433583848710773,0.250097255911107,0.615238767307942,0.0114074996002743,0.599282950816051,0.0231908310363381,0.604216954450704,0.0201124169619689,0.615324250556577,0.0182505983413347
0.00331035,0.215988702718938,0.14691414491201,0.437182629789435,0.251280916378428,0.611960563914437,0.0114350343599761,0.59939171322347,0.0231108563431507,0.604429602692933,0.0197836720776836,0.61541895892648,0.0183688881238236
0.00331185,0.218561926117635,0.127899043564655,0.439944405605263,0.251853004845933,0.608449962484416,0.0114612547759735,0.599912840459329,0.0230134527277153,0.604043140419724,0.0195473651727599,0.614989592902473,0.0184756499625939
0.00331336,0.220112220882426,0.109924705460784,0.442173258157461,0.252058115656331,0.604746569331327,0.0115938799773515,0.600123246111606,0.0228828707839273,0.603730857156652,0.0194883093974421,0.614231500458316,0.0185389249010737
0.00331487,0.220681990568096,0.0925720893073907,0.444258124352329,0.251419150058445,0.601732365189641,0.0117587688993326,0.600122922156156,0.0227947853071982,0.603737339539428,0.01931713486231,0.613053981811526,0.0185341651903433
0.00331637,0.219337510065141,0.0769039791271116,0.446645118195085,0.250498405720917,0.599417722187738,0.0119436945015637,0.60059522684997,0.0225446501856082,0.603958965591418,0.0190985804370525,0.612179313953969,0.0188404123613023
0.00331788,0.218777583241581,0.0635277061700086,0.44864357866275,0.249025941024606,0.596068734051918,0.0120176774195361,0.601212553133014,0.0223081266527709,0.604190964314376,0.0187607893700951,0.612954227204173,0.0189872612324531
0.00331938,0.216762611495088,0.0528913277805407,0.449591035202529,0.246897516371894,0.592493248098149,0.0122400174589026,0.601388227029686,0.0220158945790011,0.603920611823593,0.018567647515768,0.612547490226105,0.0191387439823505
0.00332089,0.214444105672369,0.045139946295077,0.450007532681709,0.244213035405788,0.589595238883493,0.0125042779682667,0.602029517586344,0.0216591988149606,0.603507757583833,0.0184125479629865,0.612251074838501,0.0193015798899447
0.0033224,0.212157925482996,0.0407769129223644,0.450852944623113,0.241043745163789,0.587256595326835,0.0128777069812264,0.602403940713501,0.0214284975314127,0.603209278627506,0.0182374660938459,0.612822712394347,0.0193735270351557
0.0033239,0.209053804892172,0.0396267873788369,0.450978219634971,0.236820189523428,0.584759430878599,0.0131234043035914,0.602758862499852,0.0212447838345709,0.603118690389664,0.0180616088050079,0.61241433193409,0.0195893807442704
0.00332541,0.205948799271172,0.041666199303117,0.451998644572389,0.232108850435376,0.582720839780024,0.0134496257467228,0.603405750785365,0.0210907697787091,0.603798844149702,0.017865760855752,0.612241965934459,0.0198617340598976
0.00332691,0.202031965524099,0.0463558596132056,0.45176416652132,0.227630726390094,0.581131566434948,0.0137899720826838,0.604207245954266,0.0207842915265951,0.604310358063155,0.0175865535198807,0.61285297655089,0.0199880716005497
0.00332842,0.19875025129942,0.0534972405460246,0.452363608819133,0.221905441040108,0.580720436409897,0.0140101902902671,0.605975705177734,0.0206566389328523,0.603942353202375,0.0172786107114468,0.613162793086306,0.0201337453243348
0.00332993,0.195404107688086,0.0627578966552727,0.452899831786566,0.215944807289882,0.579476525881766,0.0144874541353048,0.607052048795011,0.0205334166210198,0.603683299229365,0.0168628187032668,0.612861624969025,0.0202495525527294
0.00333143,0.192593966123868,0.0737397226790494,0.453922777812994,0.209737723791834,0.579117137104582,0.014762813156347,0.607809430937216,0.0203129074400047,0.604569286594881,0.0165285949078777,0.613041140903061,0.0204025201285911
0.00333294,0.189696790742061,0.0859488061987507,0.455352203885267,0.203055138909089,0.579193144185376,0.0149359783910441,0.608788206644326,0.0201588991366826,0.60493066537267,0.0163029324068144,0.613561318426463,0.0205731720809941
0.00333445,0.187756787324392,0.0998294142559372,0.456005440629189,0.196586812329671,0.579052468300521,0.0152485588940421,0.609211813776168,0.0199729644696241,0.604356388722916,0.0160044236796381,0.614159218817348,0.0207823815363476
0.00333595,0.186411564193453,0.114482832265908,0.456437686343528,0.189830902773278,0.578609211400376,0.0154974969383379,0.609665453257519,0.0198941333476023,0.60548586881727,0.0157134052093404,0.61425542049666,0.0209288007360355
0.00333746,0.184928487978017,0.129519783043438,0.457213903748926,0.18251794489414,0.578968175772608,0.0156847808757429,0.610397550449681,0.0195637638171043,0.605356049880029,0.0153605473906454,0.614293370080513,0.0209938710410228
0.00333896,0.183722894748219,0.14470145660004,0.457147278971783,0.175698752035832,0.580526237274529,0.0156096106896764,0.610564183133115,0.0193776392067286,0.60635012122761,0.0150853601578929,0.614417114056613,0.0208491233820029
0.00334047,0.182866039487746,0.16034600449161,0.457594057851819,0.169145739545875,0.581158748439365,0.0156886423175841,0.611698324536334,0.0191729884046371,0.606387799864124,0.0149729439295841,0.613540008626777,0.0210800289626277
0.00334198,0.182192016622447,0.175592277577697,0.458765748992439,0.162192868716026,0.582517938504506,0.0156837020739944,0.611858077402916,0.0188838458410126,0.606831418163846,0.0147314711211833,0.614057421361759,0.0211931340092031
0.00334348,0.181551539650326,0.191269764208815,0.459909278254952,0.15512765513976,0.583030722649729,0.0155934103897175,0.612052321449202,0.0184828614371096,0.606865697289233,0.0143769792498199,0.613237353385486,0.0213138934662634
0.00334499,0.181298244191429,0.206140498643945,0.461637667602747,0.148483594286709,0.584141847608239,0.0155059709804596,0.611594593035934,0.0181148357378847,0.60755868329868,0.0142151398188145,0.612776562151724,0.0213130389680396
0.00334649,0.181263230385104,0.220679986545071,0.463796892338187,0.142150341217072,0.584886130165164,0.0153213954863823,0.612223422951944,0.0177739115655358,0.608080864007665,0.0139757690869847,0.611883939996977,0.0213715336783972
0.003348,0.18124710999075,0.234921494398671,0.465616332923448,0.136273770689831,0.586359705983734,0.0150763842022067,0.612456778037535,0.0173229757575192,0.607847932368177,0.0138177596870669,0.61215057596787,0.0216086019165316
0.00334951,0.180977110418928,0.247503672499762,0.468038399717733,0.13035831312274,0.588239100642318,0.0148121646639002,0.612000362970819,0.0170496292827069,0.607396835464224,0.013641264580905,0.612276884709732,0.0216776071223163
0.00334951,0.183015368073068,0.245488339386202,0.463369415349689,0.135059255020377,0.58654165913834,0.0165953053220792,0.610030032279972,0.0191198957061758,0.605613907098941,0.015479046149252,0.609976352924426,0.0240275067369931
0.00335101,0.182981814433538,0.257929126904656,0.465877334787542,0.129700481724218,0.588403090152489,0.0162082470003571,0.609681625127398,0.0187668189190174,0.604998045481404,0.0153945104764466,0.609906301913022,0.0241620917758779
0.00335252,0.182854760443695,0.269774912320695,0.468451606525306,0.124708317576833,0.590676403265137,0.0160648421261565,0.609649436427276,0.0184086485128358,0.605100697487396,0.015279532917211,0.609902976202068,0.0242232585795588
0.00335402,0.182954648761307,0.281292087390721,0.471208223386868,0.120251849454815,0.592289758119953,0.0158228951753941,0.61016548245279,0.018001095622632,0.605435568013934,0.0151883759308712,0.609043173914982,0.0241668634042818
0.00335553,0.183305810728946,0.29161311577935,0.474080719934174,0.116474276978829,0.594994748010012,0.0155379344794342,0.610927555270757,0.0174654259537603,0.605246020548384,0.0151025847989284,0.60829012935067,0.0241453270893216
0.00335704,0.183224282001949,0.301222039981607,0.476941760391677,0.113249652895156,0.596464553728898,0.0155229182656901,0.611012902104007,0.0168942749534489,0.605899783842345,0.0150323725876208,0.607973340767523,0.024243374333063
0.00335854,0.183190263520147,0.310518618222565,0.480815291145919,0.110636877156266,0.598453335826528,0.0153837945799577,0.611680804921416,0.0165102984510984,0.606318551555387,0.0148698941543472,0.607625403539802,0.0243169683933456
0.00336005,0.183318040191853,0.318396536469487,0.484614651017403,0.108636080998767,0.600471896989616,0.0152405648318356,0.611726345044158,0.0160365440033342,0.606523917518471,0.0148234496449544,0.607268929768597,0.02433949434129
0.00336155,0.183731460369878,0.325533352308373,0.488690206934126,0.106910010746674,0.601952604158032,0.0151544449096118,0.612339934090969,0.0155196195834605,0.606707563781145,0.0147696461272486,0.607572604156944,0.0242784386294924
0.00336306,0.183824457678565,0.331580871438989,0.493566092737186,0.105769787741286,0.604170958709545,0.0151400963713107,0.61254045385497,0.0150605664088839,0.607654200053741,0.0146433063044269,0.607670761320806,0.0242807318660371
0.00336457,0.18377242405292,0.336505129919364,0.498089502890033,0.104826308476663,0.60611730886236,0.0150729792953256,0.612053849478679,0.0146866551691848,0.608524102437333,0.014522368343661,0.607128247817251,0.0243013905059905
0.00336607,0.183965076864637,0.340292533998436,0.502710872338105,0.104481303565624,0.607424740173171,0.0150360428030007,0.612071469772796,0.0142523931081628,0.609029403765658,0.0145653256562756,0.607223713931951,0.0242868346551047
0.00336758,0.183688880134174,0.342828740290648,0.506790654610894,0.10432928038344,0.608392085641643,0.0150448953564669,0.613258099497835,0.013831025688447,0.609760732222945,0.0145230106878686,0.606665750808586,0.0242327616048464
0.00336909,0.183669854537356,0.343991500725828,0.511016950698145,0.103740271789161,0.608747925165445,0.015234949661928,0.613474694207225,0.0133530793401894,0.610001600580856,0.0144231669474143,0.605595479688868,0.024272388177676
0.00337059,0.184040601266901,0.345040536095636,0.515869831288821,0.103555208417077,0.609484155252777,0.0155529670236186,0.612607867059978,0.013086152677,0.610694636689244,0.0143242098463903,0.605662891274896,0.0242161200376448
0.0033721,0.184564554093026,0.343871497396569,0.520451175140093,0.103869219534238,0.608796456849775,0.0157846159730998,0.612311172699584,0.0127073181324521,0.610985952958907,0.0144315200297426,0.606169112204883,0.0242617991667348
0.0033736,0.184738106803052,0.341151532289354,0.524816523284887,0.103998257402475,0.607982379319738,0.0159296353946495,0.611924989757184,0.0123431285850841,0.61074791700048,0.0143513077106741,0.606823116010995,0.0242581787947126
0.00337511,0.185088014445449,0.337081535282513,0.528852989710008,0.104540757918393,0.606478420894818,0.0161013532453236,0.611979415659129,0.011978176312099,0.611114446886507,0.0143588610047256,0.606334439218835,0.0241001769947281
0.00337662,0.185434971591572,0.331323407908273,0.53300443857551,0.105064432879045,0.603209955620752,0.0163113285151864,0.612376805959724,0.0117792996686575,0.611050476899795,0.0142603536273917,0.606053485543758,0.0241202130981624
0.00337812,0.185628234804981,0.324891156739745,0.5374915119967,0.105271222978136,0.599089414850855,0.0165246053384157,0.612839843435867,0.0116133610948857,0.611204791310635,0.0142041815540449,0.605931991344471,0.0242778160192963
0.00337963,0.185649632319069,0.316910765909273,0.541525958937114,0.10498221848663,0.591555278412866,0.01677034313515,0.613159573395832,0.0113932446314347,0.611496865625005,0.0142932865234154,0.606170413395415,0.0243005276825958
0.00338113,0.185311047333112,0.309119340173069,0.544916881687538,0.10449663221079,0.582790415768426,0.0170242496684916,0.613329110110137,0.0110573485568877,0.612353114824501,0.0143338675180831,0.605689045281442,0.0243148562463195
0.00338264,0.184803271799114,0.301039706983009,0.548255500073855,0.103939610176956,0.570618478668424,0.0172792365072475,0.614267067994465,0.0108348736378247,0.612936210758104,0.0143566141451045,0.60552835075364,0.0242509513599743
0.00338415,0.184698004524294,0.292062256877105,0.551608519401146,0.103369011242937,0.55601285192612,0.0175457903720657,0.614334058171231,0.0107411047784545,0.612519369442944,0.0144900555094618,0.605401665490747,0.0243317322644212
0.00338565,0.184206700452875,0.282984102136264,0.553950029433512,0.102605880658184,0.538062151723677,0.0179715266857074,0.61433626819844,0.0105950187918943,0.612312459312261,0.0145212066779873,0.605755696860186,0.0243721915847605
0.00338716,0.183843139297447,0.273942163599638,0.555300849004752,0.101206657852281,0.51707566678164,0.0182365411429577,0.614335284600665,0.0105775110326358,0.612497489365012,0.0147179584683754,0.605600281902218,0.0243241315627277
0.00338866,0.183293639659778,0.265461427357531,0.556451172051186,0.0995985869164025,0.493015508449089,0.0186277949091186,0.615128306340357,0.0105943562154105,0.612290407232757,0.0147987825878961,0.605968557722999,0.0243430307597956
0.00339017,0.182446245974125,0.257265948327031,0.557383719060277,0.0976163826710401,0.466208229143697,0.0191321103705657,0.614943359184088,0.010547811805351,0.61212249311638,0.0147672876570501,0.606028958912683,0.0243438747196157
0.00339168,0.181424338790693,0.249266047762496,0.557586666520274,0.0952085205850643,0.436380479350518,0.0198227451294589,0.615510087496453,0.0104266231364734,0.611794992926188,0.0147948139739583,0.605882144549665,0.0243124068633136
0.00339318,0.180444066732195,0.242043563545701,0.557501531493217,0.0925966759709057,0.405714216827872,0.020547408909229,0.616078113917898,0.0104820748823907,0.611716383747748,0.0149574801055255,0.605270838658137,0.0242466490553173
0.00339469,0.179238952845041,0.236953228209488,0.556980738859556,0.0893133971721609,0.373933170068599,0.0213113286820745,0.617064449584652,0.0104487838267775,0.612153975658261,0.0151035164174406,0.60518982051355,0.0241968770819505
0.00339619,0.178141299874806,0.232251421357013,0.555520463763185,0.0852177681787728,0.342004086653113,0.0220159039357934,0.616871737515881,0.0106584901381711,0.612171521821851,0.015205299094529,0.606307228151633,0.0240888679655747
0.0033977,0.176559470542841,0.229041195016453,0.553097270096193,0.0809988016125959,0.310380607242092,0.0229929515457613,0.616577158387519,0.0107988354889633,0.612855705532547,0.0153291916199096,0.607264650124082,0.0240192499020528
0.00339921,0.174959511442026,0.22703118488619,0.550825706834117,0.0763302633521463,0.279921225728745,0.0240224003698962,0.616459921337302,0.0109663499021612,0.613115180113213,0.0155612513382642,0.607586902019427,0.0239506930343491
0.00340071,0.172818357145055,0.225650255326313,0.547823843043323,0.0708169847333049,0.253101995427516,0.0251938452073769,0.61658834925117,0.0110795635049094,0.613945469668543,0.0157157177643525,0.607496848232491,0.0239805349902647
0.00340222,0.170879238959801,0.225738110836051,0.544776253998855,0.0655303076157901,0.231209856321326,0.0265155598205966,0.616515756008628,0.0112281763150469,0.613742407827911,0.0159239184737803,0.606821404064737,0.0240142390784847
0.00340372,0.169150217360924,0.227355294510073,0.539301392998164,0.0598015445518449,0.216080721493531,0.0278753072413475,0.616402982054032,0.0114297062110929,0.613416258296401,0.0160389798756707,0.606763523878988,0.023956146233454
0.00340523,0.167075405291663,0.229188561034855,0.534086079392414,0.0541304055515916,0.20863173489487,0.0294301925158993,0.616715181473712,0.0116471620038359,0.612824807150434,0.0163025790472252,0.606830557393184,0.0240232539432333
0.00340674,0.164796227557698,0.232164734885187,0.528263055526296,0.0481813943542455,0.210642562496312,0.0309285090993128,0.616182983770897,0.0118689535128375,0.614032264123126,0.0165592031067,0.607005734571029,0.0240046592747566
0.00340824,0.162364650939099,0.235938424022122,0.522018573840231,0.0420187607253123,0.222705933705457,0.0325719134466438,0.616338546069387,0.0121212777697492,0.615075511576668,0.0169678671732748,0.60674342737929,0.0239429373378785
0.00340975,0.159252907149962,0.240446974784889,0.515522059310615,0.0361791962462164,0.244075474017728,0.0340509120886996,0.61640951646939,0.0123598712509409,0.61537611173187,0.0171730615043051,0.606860866465411,0.0237665756141325
0.00341126,0.156692282517925,0.244685765481603,0.508778188555234,0.0304104954845966,0.274891482673967,0.0355161030400323,0.616663437464207,0.0125170004208024,0.614757803752472,0.0173378281048537,0.60746411812784,0.0237297825216664
0.00341276,0.153654920020838,0.24930996764665,0.502424776834789,0.0250361000112237,0.314244765231153,0.0371642566826307,0.616749027742879,0.0128337600581943,0.614759714667565,0.017456037529841,0.607141464124348,0.0238034005691375
0.00341427,0.150751936580271,0.25433912897697,0.495159677558399,0.020154706298281,0.361182554768256,0.0388387607566487,0.616942190559189,0.0129929240178005,0.61554717579514,0.0176107573152885,0.608026129060971,0.0238432837304671
0.00341577,0.14738716845734,0.259383812297958,0.487398764649806,0.0156676921294426,0.411568128609194,0.0402587543665523,0.616678312612556,0.0132248908250825,0.615458597228331,0.01773833589565,0.607756035250738,0.023739624389319
0.00341728,0.143969909817293,0.263579382706889,0.479566579009097,0.0116483333153345,0.464073010630952,0.041569126732364,0.617067952341707,0.0135660714946874,0.615880735066996,0.0180109351385605,0.608018373405514,0.0237588567940388
0.00341879,0.140158383862571,0.268128801685931,0.472451271161472,0.00825938249757351,0.514785422277906,0.0427847535671568,0.617230764508314,0.0139536835137198,0.615380984217575,0.0181038928945552,0.608322941729874,0.0236459413827913
0.00342029,0.136291812277655,0.272831587709609,0.464685402845376,0.00552146450709193,0.563433429158232,0.0437556488215704,0.617494273864307,0.0142942686014985,0.614647242945534,0.0182923420729597,0.608246551916774,0.0235553478843917
0.0034218,0.132161090206967,0.276792142225442,0.457362335604289,0.00343303561996639,0.60674568246052,0.0447564556662039,0.617731295009511,0.0146766457088757,0.614153519707333,0.018499892014843,0.609028083648464,0.0234816105479926
0.0034233,0.127800734949256,0.280370632194542,0.449968689799589,0.00191533989468271,0.642776233448106,0.0456218910632886,0.617079946067465,0.0149753407453122,0.61387573298382,0.0188258825545396,0.609612388480047,0.0232829009456565
0.00342481,0.123275030374525,0.283290089778714,0.443991145913174,0.000887872968788923,0.6716729262443,0.045997436589921,0.616425910874384,0.0153467138515811,0.613927087153829,0.0191210872995319,0.609377144885634,0.0233714731610753
0.00342632,0.118778636916881,0.286068993736708,0.437927759615944,0.00031998391982652,0.694723147439494,0.0462612352722145,0.61659895398661,0.0157126737407598,0.613902304858286,0.0193178741595134,0.609746578733114,0.0234494510465778
0.00342782,0.114067756415501,0.289058988210665,0.432598489866354,0.000111983250039006,0.713453872192334,0.0463948746319101,0.616543128205927,0.0158783641140354,0.61400653719008,0.0195019970159215,0.609749488680161,0.0235773540887738
0.00342933,0.109151886413378,0.291191581632357,0.427934155449578,0.000192261017574734,0.727461703011797,0.0462244807653541,0.616221274912656,0.0161278647219844,0.615368924728219,0.0197223373854742,0.609928252337933,0.023595584161641
0.00343083,0.104452864485601,0.292089927216311,0.423990626302051,0.00047710310618907,0.736888622419833,0.0458135803542811,0.616396360726903,0.0164775937271051,0.616152521401933,0.0199221934054687,0.610021290753966,0.0233505118002046
0.00343234,0.0992970566451661,0.292340129533941,0.420118816968359,0.000863709312969761,0.743680939959165,0.0453112619207384,0.616419454661106,0.0167600951936787,0.615502281358036,0.0199583738560419,0.609120248776234,0.023238585053014
0.00343385,0.0940305924877937,0.292015086901465,0.417529109693135,0.00131776193479362,0.748079714281317,0.0445832937488024,0.617139046204534,0.0170986372297421,0.615731132141374,0.0200112623314418,0.608152840441514,0.0231690806050982
0.00343535,0.0886374030692717,0.290874778211174,0.415227079316643,0.00177667243033208,0.751307801910518,0.0436750211405157,0.616876313278088,0.0175139072785222,0.615103736041489,0.0202292757445876,0.608007377671332,0.0230175055456755
0.00343686,0.0835905070297848,0.287835393857375,0.413516830243434,0.0022450590089514,0.751588673292095,0.0426600701032524,0.616379468121824,0.0178504957771822,0.615079166392636,0.0203792909950295,0.608560020760691,0.0229860658098588
0.00343836,0.0784694196309219,0.284027664281803,0.412650512616529,0.00253868063964614,0.748412421385412,0.0415238535716422,0.616767870574768,0.0181402099321864,0.615460827885039,0.0204333515428249,0.609302439311311,0.0229722981865395
0.00343987,0.073870218955061,0.280445211545288,0.411237274333931,0.00274920564534142,0.742196922769976,0.0402233178567597,0.616367688898352,0.0183211429247405,0.615930197954125,0.0205124590966733,0.609893276481742,0.0228924323575875
0.00344138,0.0689375165278317,0.275574913242631,0.411564264532581,0.00296721096102294,0.732169091700082,0.038528264655139,0.617047856841224,0.0184900029357365,0.616533712760704,0.0206787867441305,0.610825111091287,0.0228280464490571
0.00344288,0.0643410210741001,0.269514890941551,0.41170778726475,0.0030178138229054,0.717641980327924,0.0371649067147568,0.617238042552605,0.0186935604017168,0.615606401030012,0.0208416633957599,0.610626775474854,0.0228580304701779
0.00344439,0.0599191542655181,0.262484162583377,0.412244994910066,0.00304192400960369,0.699055533636289,0.0355559316594793,0.61731496189761,0.0189357942026446,0.6156491276617,0.020888487806026,0.611120779414076,0.0228800634544079
0.00344589,0.0557600359164432,0.254736598072572,0.413061150875299,0.00304483203883105,0.677695976762024,0.0340334870109936,0.617868803195053,0.0192125501503998,0.615090455368799,0.0211188422202924,0.612025262249576,0.0228247844068337
0.0034474,0.0527958435226328,0.246513423756095,0.413693405516115,0.0030191595830509,0.653653901253337,0.0326702260557725,0.617549603969716,0.0195042616851302,0.615216175960927,0.0212959767306084,0.612633386763363,0.022801194560247
0.00344891,0.0499673695441555,0.237661812209333,0.414924259501452,0.00294289463759024,0.627231033762599,0.031186089699338,0.617230191414178,0.0198863869793225,0.614619494944309,0.021451687958876,0.613525898886652,0.0228782797793474
0.00345041,0.0478421460388009,0.228465533393713,0.415694190973599,0.00286011823592889,0.601177169160116,0.0297632146981511,0.617526230947533,0.0202358888719231,0.615133631963032,0.0216998634154412,0.613787454983579,0.0226618875012554
0.00345192,0.0463305855728451,0.218699591450337,0.414792014345406,0.0028735679749279,0.575555449107035,0.02860912324719,0.617157149955301,0.0201938869804796,0.615598597397265,0.0217752443456695,0.613572551476467,0.0226084590690145
0.00345343,0.0451446140013972,0.208596946017076,0.414903749849405,0.00289332471867724,0.551578161433298,0.0272059846703478,0.616277232006615,0.0203432864351408,0.615964528504227,0.0219635164637976,0.612659091263018,0.0225298575322123
0.00345493,0.0447472076426843,0.197966918057314,0.415776727302487,0.00294082034275799,0.529887736555976,0.0258769389198307,0.615732372433318,0.0205133187756936,0.615854147425396,0.0220180648272158,0.612326420325707,0.0225225807048436
0.00345644,0.044845688522972,0.187266943316626,0.415419904948701,0.00312040968555342,0.5113494181576,0.024712458212772,0.616079434620075,0.0206564824079882,0.614909356322129,0.0220550814459699,0.613032613064086,0.0224747682134823
0.00345794,0.0454754098389454,0.176123919084894,0.414443802511821,0.0034225602574428,0.496239414094663,0.0234515164457618,0.61621214952849,0.0207425173920864,0.614323041477617,0.0220541967889514,0.613131863821707,0.0222775933169844
0.00345945,0.0472136139867645,0.16498781289661,0.412758211303954,0.00385678387340566,0.485175920305375,0.02218434354318,0.615938335558772,0.0208294364486023,0.614325831722661,0.0220374097419765,0.612992458442779,0.0220319605174022
0.00346096,0.0490124643098654,0.153639026934791,0.411544865295067,0.0044774039133687,0.476742112628886,0.0211253612845947,0.616108610492676,0.0208213295692052,0.614809418100485,0.0220621219978693,0.612837300366287,0.0221051129585045
0.00346246,0.0516109830095264,0.142281835830864,0.409207083165162,0.00525028762593612,0.473057099925651,0.0202619476229103,0.616511040450041,0.0210466327874053,0.615491638517858,0.0221387752860604,0.612775774470371,0.0220126648995058
0.00346397,0.0544939448096132,0.130831698360513,0.407211916626794,0.00628495853728828,0.471844233748485,0.0196821785778859,0.616536695237109,0.0211828396264033,0.615289694698048,0.0221270785499119,0.611791146520701,0.0220271688877312
0.00346547,0.057645909602874,0.120119850076384,0.404692808483828,0.00748735066252611,0.472651915796755,0.0189335578505052,0.616134507079533,0.0212631911440315,0.615826078277777,0.0221937991555126,0.611713313068637,0.0219443405802915
0.00346698,0.0606926844166209,0.109900872499653,0.402070377881896,0.00893256168922856,0.47617282565922,0.0181422168435105,0.615724764153125,0.0213874928486651,0.615539491049617,0.0222092148654771,0.613239613692686,0.0218522371202151
0.00346849,0.0643280231307591,0.10034629362288,0.400085063394305,0.0106379367253874,0.482625841380862,0.0173759318905497,0.615515186262859,0.0215748025312256,0.616002859092004,0.0221299821031543,0.612264641245467,0.0217080887836707
0.00346999,0.0681896764623276,0.0912795569294095,0.397492857105945,0.0126992984547235,0.491911106584589,0.0166142062834781,0.615747082597388,0.021778585245424,0.61637230921117,0.0220694136653621,0.612483502725149,0.0215348897845445
0.0034715,0.0715288705971209,0.0834275264483147,0.394459005314706,0.0149950624641248,0.503552175905154,0.0157854582118871,0.616127783618164,0.0219167453727639,0.616345387693188,0.0219512549778902,0.612523914039305,0.021585143591355
0.003473,0.0745167291769859,0.0765701134923992,0.390735232187655,0.017476357323741,0.515817037763299,0.0152691737451049,0.616097640096071,0.0218553354720336,0.616537629521997,0.0219338014668369,0.612741262892028,0.0214648907322796
0.003473,0.0735757111107112,0.0775057858461107,0.389347293396642,0.0189002506312376,0.514301459755639,0.0167598994747794,0.613707428676629,0.024211326552714,0.614250439745644,0.0243059568324766,0.610414924600977,0.0238107234723095
0.00347451,0.0758565931540176,0.0717294607137185,0.38714021895945,0.0218310515771434,0.527263885222872,0.0160474014995396,0.613628486117803,0.0242431981120975,0.613701490013075,0.0244381788510962,0.610679693612106,0.0237453853089301
0.00347602,0.0779310300780985,0.0668403923930925,0.384928727629892,0.0249935318200818,0.540513976574617,0.015318433445726,0.613350420454718,0.024383065669669,0.613246816739392,0.0244754437203937,0.611307038705071,0.023631946223668
0.00347752,0.0795338724926726,0.0629893155418761,0.382379064864117,0.0283973616566512,0.553632780204699,0.0146947087877496,0.612155534214181,0.0244461536868651,0.613461954495731,0.024545599880161,0.611394968027093,0.0235081968707643
0.00347903,0.0808106063154014,0.0603153509926101,0.380891049251695,0.0319677661484277,0.566117551363567,0.0140713119355607,0.611709919843292,0.0245644681732885,0.613548918660578,0.0245541888618234,0.611384441767783,0.0233815793772109
0.00348053,0.081693401848059,0.058700628108277,0.380553225122314,0.0356891512138371,0.578423505536514,0.013354444911827,0.611846998461548,0.0247114286393124,0.613016881442366,0.0245657923499887,0.610399880727704,0.0231315019713451
0.00348204,0.0819085002742473,0.0581959987652063,0.380151773154427,0.0396802238784612,0.589732589319857,0.0128391974539337,0.611803000502294,0.0247263574199438,0.613635913287342,0.024447799730084,0.610973090520917,0.023036876431966
0.00348355,0.0816180787634353,0.0589114949007497,0.379582924956258,0.0436194170514546,0.599532690826548,0.0122719381325643,0.612043771872263,0.0245720150993134,0.613131499086193,0.0243248706572609,0.61198770281236,0.0229506477020355
0.00348505,0.081094122119936,0.0600279035986449,0.379758948638163,0.0477290865283692,0.607102566551346,0.0117696699972969,0.611506850845806,0.0245889316514718,0.612842221865661,0.0243358433657151,0.612361841478867,0.022852696646354
0.00348656,0.0799160276843176,0.0624773841186236,0.380412773487673,0.0517163973850158,0.613061616691707,0.0111705337457094,0.611860170858333,0.0246209438926584,0.613128555304517,0.0243704776589786,0.612421716075523,0.0227970682095733
0.00348806,0.078247805872715,0.0653355514791665,0.381912544401776,0.055730087563217,0.617598773344737,0.0107953389117884,0.61173293945568,0.0248021898675174,0.612686864822482,0.0243735028233932,0.612074474529914,0.0224715649717035
0.00348957,0.0761646566819235,0.0690366140201341,0.383896870432962,0.0596495926868368,0.619909903375601,0.0103059459707247,0.611509557917173,0.0248116303212861,0.611967485616879,0.0241727358875186,0.612025814334064,0.0223740175197561
0.00349108,0.0733201322977655,0.0732675792284327,0.386931468212041,0.0637218902206851,0.62238869003494,0.00992323873520063,0.610941144801753,0.0248155294167818,0.612709980203047,0.0240579809906358,0.611307602281364,0.022311521055948
0.00349258,0.0701226081195713,0.0779879296382883,0.390069156048649,0.0678410849760988,0.623518832744202,0.00951823940769928,0.611480467598203,0.0250045596116084,0.612077736912905,0.0241825090209294,0.611300852798482,0.0221782032436494
0.00349409,0.0672930065474303,0.0831527595512457,0.393700101013231,0.0717176541454815,0.62330861395853,0.00909741895031509,0.610768625858941,0.025163280885465,0.612775992145905,0.0242561465085039,0.611738984165724,0.0219477467942452
0.0034956,0.0642460411700585,0.0884741475028269,0.397264090917834,0.075814986102085,0.623105884442805,0.00866854103277614,0.610090169198694,0.025112481857437,0.611901319347938,0.0242635595780672,0.611429594779841,0.0217812170461822
0.0034971,0.0610503690490842,0.0936141352373263,0.401426764473608,0.0802710606680482,0.621815960734219,0.00820846170175847,0.609234934900013,0.0251387579052494,0.61158455542043,0.0243072395325424,0.611658103518668,0.0215976693741465
0.00349861,0.0576377787657934,0.0990525575837957,0.406360072273785,0.0848568074686947,0.620762569345918,0.00777657620211174,0.609369213952447,0.0250183500111483,0.610779172179773,0.0243266486501373,0.611617162489859,0.0215640249563629
0.00350011,0.0540524828025418,0.10462172674865,0.411471327907412,0.0889503521861149,0.619323584921565,0.0074477283804372,0.609421757265983,0.0249909182251314,0.610615693023498,0.0240394537920515,0.610986427950329,0.0213658945955404
0.00350162,0.0504722104178491,0.11006996242096,0.416160617681155,0.093166361201385,0.617879507709612,0.00715595741977435,0.608815340557869,0.0250287992889463,0.610350286897122,0.0240595534421315,0.611145027802636,0.0212446806521561
0.00350313,0.0469404984382562,0.115025078901315,0.421239288361102,0.0973987055538759,0.617819154400246,0.00682478094341591,0.608023708078184,0.0250423721888222,0.61093112939471,0.0239399989248567,0.611311355346124,0.0211632638081212
0.00350463,0.0434623780544802,0.120198210181093,0.42623565239981,0.101370928868542,0.618754288552423,0.00660126894338768,0.606954432569298,0.0250540822339084,0.610536934175352,0.0239759688775381,0.612084497302726,0.0210153702508789
0.00350614,0.0403425454192029,0.124744547509223,0.43100626512197,0.105301261518921,0.619192776292269,0.00635240240840623,0.607238419042273,0.0250134777140392,0.609901884413453,0.0239115013702256,0.611725397035148,0.0208576279108237
0.00350764,0.0372917140671791,0.129085669861168,0.435738666061348,0.109668828176811,0.620305416006544,0.00627603671051293,0.607735441337019,0.0247486192474069,0.609908650952217,0.0239402978056848,0.611973051928128,0.0207533798107181
0.00350915,0.0342502179206114,0.133740617142568,0.440936425639818,0.114162053433776,0.62150031308369,0.0062272542131926,0.607008120903945,0.0246404035779622,0.610374892451279,0.0240005775692465,0.612124475452569,0.0205100114162891
0.00351066,0.0316229134235419,0.137795848629248,0.445580769192092,0.118913253588947,0.622379390599883,0.00629204495915899,0.60671644937869,0.0246276502821437,0.610373431989825,0.0240835164364723,0.611836629565429,0.0202926823414892
0.00351216,0.0291875950880792,0.141446521763959,0.449781695347093,0.123476082445956,0.623850245861525,0.00647916887006169,0.606340143794826,0.0247512158461139,0.610470595159933,0.0240894181493702,0.612245500741055,0.020142539829022
0.00351367,0.0270237169395831,0.144563235993733,0.453561438900217,0.128526518167097,0.626056633395251,0.00670223112178688,0.605944607106644,0.024640228538299,0.610280814053254,0.0240773232381272,0.611729651240307,0.0198283712710815
0.00351517,0.0248979732646187,0.147655865473445,0.457445339867551,0.133534143660799,0.627774212727493,0.00682211723110619,0.606118892598082,0.0246020077492144,0.609936406930512,0.0240428880242796,0.611748141605891,0.0196211823979457
0.00351668,0.0230778739133083,0.150902637076326,0.460423784491815,0.138458436835668,0.63006486311401,0.00702067343361545,0.60525071204577,0.0244133003276366,0.610665057319181,0.024003275014501,0.612673974805739,0.0194568544759359
0.00351819,0.0216488991451741,0.154776421319125,0.462566483306651,0.143895126773775,0.631635784606069,0.00731421863133638,0.604728737050772,0.0244510511226949,0.609296036272972,0.0239991183523839,0.613343249429208,0.0192971839786855
0.00351969,0.0205195540449507,0.158555602135688,0.46366416396072,0.149108540344798,0.633134205978864,0.00773653822578114,0.604085327311628,0.0244850072136293,0.609975001520854,0.0238557000841049,0.613579334848272,0.0191326564279345
0.0035212,0.0197006347918786,0.162378013139404,0.463841248507586,0.154398216362945,0.635795973762494,0.00816190089069453,0.604087212864594,0.0245051816222554,0.609544709956476,0.0237008591036624,0.613759551041547,0.0188668609581848
0.0035227,0.0192194574729535,0.166273425527905,0.463909651923214,0.160030029940916,0.637631754949875,0.00861199300465755,0.604078716796284,0.0245610183712362,0.609213911474425,0.023503121029393,0.613302751211395,0.0188830412617406
0.00352421,0.0189238048703635,0.170352344552773,0.462970534680214,0.165886720855115,0.639281321102711,0.00909461333446589,0.603340164718175,0.0245893584627296,0.608899117439253,0.0233575361103808,0.613180031272478,0.0188460432915745
0.00352572,0.0188381910170117,0.17484690525992,0.460923598474793,0.171055986089525,0.639949261308223,0.00961700429120372,0.602645393692962,0.0244846692080797,0.608657691703524,0.0233352096504726,0.613078983881067,0.0187098486358381
0.00352722,0.0189257809046457,0.179948948688223,0.457999214555062,0.176261552086331,0.640980414729803,0.0101655592689885,0.601964400339504,0.024517693887773,0.60807825498736,0.0232642337853357,0.613060700223882,0.0185975341522198
0.00352873,0.0190525496218874,0.184872038122407,0.453744784582516,0.181591547860593,0.641607437999381,0.0107471963053355,0.601415566210765,0.0246284599154819,0.608118014089499,0.0232479502072005,0.613303142255677,0.0184845143334479
0.00353023,0.0193785277959353,0.189898913614941,0.448500401452644,0.187058987559703,0.642409698135834,0.0112428090211569,0.601864055512046,0.0245445240032894,0.607453315102625,0.0231682095923734,0.612881010760787,0.018406459602337
0.00353174,0.0196658095750952,0.194682836598228,0.442823313410383,0.192359177518544,0.641905638036243,0.0117317908634866,0.601626394541879,0.0243768532404396,0.608419129621931,0.023002025006519,0.612938681819304,0.018219455566301
0.00353325,0.0199435263064184,0.199966693631485,0.436792861372801,0.197924194931292,0.641406197116563,0.012304508744287,0.601286733743621,0.0240598106574376,0.608348905679105,0.0227871026229807,0.612869287744088,0.0179858861577484
0.00353475,0.0205403204960573,0.204852060371345,0.429625068129338,0.202735142310634,0.640553478900651,0.012864551742956,0.600954821598404,0.0239362230454873,0.607642000487692,0.0226182425848025,0.612518972445531,0.0178493605278692
0.00353626,0.0210812125950884,0.210276288011731,0.421567370596489,0.20773528532085,0.639738333364196,0.013373154363007,0.600396062241879,0.0238814226136148,0.606343013164695,0.0225816218696648,0.612639359533165,0.0177590653534768
0.00353777,0.0217469737677031,0.215461716687876,0.414196604854133,0.212439118468278,0.639135855244889,0.0139130011640051,0.60033336356406,0.0239348673838362,0.605483671850413,0.0225277814358446,0.61311022605422,0.0177402820575671
0.00353927,0.0225412437186475,0.220498607203839,0.406664808535388,0.216960176805856,0.638356516346183,0.0143006909958122,0.600092722052534,0.0239394191750572,0.605611903677761,0.02237188263816,0.613840004880471,0.0178157111998576
0.00354078,0.0232757251100904,0.225234602483936,0.398141928273078,0.220691767932361,0.636841443564418,0.0147237152221976,0.600402417788345,0.0238550832976937,0.604663017583994,0.022366517316977,0.614444956871838,0.0177512274302882
0.00354228,0.024176637301587,0.229708247852843,0.390146161521002,0.224341129317346,0.635410807980773,0.0149486715200125,0.600909442990987,0.0237612104670367,0.604183641161325,0.0221908916993184,0.613782102192478,0.017667278680938
0.00354379,0.0251377506802733,0.234091961495399,0.382870369407869,0.227930904319754,0.633361355585058,0.0152819867544358,0.600309977123585,0.0237536677289248,0.604212493154981,0.0220164374581579,0.613674946863484,0.0176911134753916
0.0035453,0.0263050746228185,0.238079973484789,0.375924613476918,0.230564404790826,0.632253409586138,0.0154905341287059,0.599794352302805,0.0236451443566719,0.604391945561928,0.0218047969329569,0.612821194971516,0.0177925281511042
0.0035468,0.0281237665694087,0.241906633957378,0.369826624838919,0.233299666960401,0.630993598931413,0.0157594028664228,0.599799449537189,0.0234662645394975,0.604852447191546,0.0217771573863851,0.612187377006362,0.0178159047910632
0.00354831,0.0303237620114542,0.245435829690154,0.364289435581105,0.235461909347448,0.628686538396787,0.0158759205041145,0.599676968447549,0.0234394988120862,0.604864445576388,0.0216265686267566,0.611466219708639,0.0179524919364088
0.00354981,0.0327705303202051,0.248260294157117,0.359137438345564,0.237402363949908,0.625735413559694,0.0159284662598232,0.599528717855137,0.0233560169913059,0.604518720264346,0.0213998334301631,0.61163290141167,0.018118428850688
0.00355132,0.035998533503901,0.250155224208614,0.35626192061852,0.238431372668757,0.623566144057406,0.0158418427388986,0.599863542794698,0.0232392164952895,0.604842816762494,0.0212669993767061,0.611718385181811,0.018000508818174
0.00355283,0.0400739784980777,0.25174401973164,0.353776653543034,0.239689084541928,0.620428041994336,0.0157791957973831,0.599868534602657,0.0232026450273227,0.604437029897505,0.0211573315199662,0.612092385187593,0.0179989568310167
0.00355433,0.0452379853473415,0.253282945926715,0.352793879034407,0.240021981315038,0.61800697835485,0.0157519371163983,0.60012467263217,0.0231180417202092,0.60458288341375,0.0208791929997024,0.612873321292791,0.0179883982374807
0.00355584,0.0509903634183574,0.254375151430849,0.352572855474225,0.240174661661635,0.615592942709123,0.015803698100854,0.599973802493214,0.0230199243275545,0.604305941580464,0.0207325580113653,0.613002536308941,0.0181666262948997
0.00355734,0.0576972666377205,0.254996383515896,0.353758122824199,0.240385326780706,0.612885009148025,0.01584532774765,0.600247992565515,0.0228884068962591,0.603808003147795,0.0203352114213943,0.613192959808349,0.018351592852021
0.00355885,0.0655863219106522,0.254755944952599,0.355908030473912,0.240938380856146,0.610449160244419,0.0159263786972642,0.600733289110571,0.022728101657697,0.604341306869849,0.0202357787877905,0.613925628689019,0.018479330470231
0.00356036,0.0745547616224917,0.25411797056302,0.358183651744355,0.241315286308888,0.607965877685375,0.0160616365347867,0.600927923642875,0.0227535135514606,0.604193319659061,0.0199674578045841,0.613751456244296,0.018563377876402
0.00356186,0.0844067373620458,0.253336622306398,0.361041432832287,0.241039617176247,0.605655926582531,0.0161004928527917,0.601506820834447,0.0225908054135228,0.604896193871611,0.0196583002522753,0.613411512065265,0.0187291394007696
0.00356337,0.0949710971159863,0.252487001916172,0.364240429990372,0.240858369119148,0.603787137926655,0.0162588756361044,0.60241235229504,0.0223010358395955,0.604651537291636,0.01939317683976,0.613446299542866,0.0188254600674612
0.00356487,0.106264120469468,0.25157946703683,0.368407593219792,0.240635047784089,0.601216688895767,0.0165393912206956,0.60378197288154,0.0221801166102585,0.604898375170148,0.0192949670724146,0.613262411164955,0.0188574755174355
0.00356638,0.117952478473788,0.251248611957854,0.373129669778857,0.240081081406198,0.599072763341556,0.0168233108573337,0.604235521716715,0.02219912346863,0.605390356622925,0.01905351021599,0.612735466704471,0.0189162415195868
0.00356789,0.129687030917293,0.25117824358176,0.37836159091099,0.238841003320939,0.596758188286568,0.0170130086227817,0.603730308060374,0.0221372087657053,0.605489697146343,0.0187690349942824,0.612590939256388,0.0190387365190656
0.00356939,0.141689154993542,0.251421920705331,0.382861129528942,0.237497222404436,0.594552595011931,0.0171848039445539,0.603465740219,0.021957134429674,0.605463489780046,0.0185737774158078,0.61249672497762,0.0192546698224247
0.0035709,0.153316263501696,0.25221432774482,0.38687855270759,0.235848886140726,0.592287677580077,0.0175550197833611,0.604318584810364,0.0218075932127605,0.606010903163564,0.0183182134566436,0.612041572958723,0.0194275873794774
0.0035724,0.164363487784443,0.253275506935223,0.390673976734911,0.233856621060806,0.590671823076864,0.0179007878477207,0.604009416411677,0.0217114448007688,0.606014374944803,0.0180409141298482,0.612113136180945,0.0195185157898147
0.00357391,0.174332834968183,0.254750339337738,0.394741749938888,0.232222019928552,0.590219137127729,0.0182777800216459,0.604999617723252,0.0214254072447461,0.605536325618073,0.017792113522083,0.612142425486694,0.0196995621943201
0.00357542,0.183333639616778,0.256752827092476,0.398024044882822,0.23017028080602,0.589432216541178,0.0185191070103753,0.606363089996345,0.0212044931712228,0.605304835364106,0.0176004310903588,0.611751281358056,0.0198931196679711
0.00357692,0.19170148367063,0.260234874369644,0.401176788589712,0.22724436251536,0.587924384753193,0.0187904117305897,0.606469261225282,0.0210774030586746,0.60499267099444,0.0172902099266014,0.611705529506726,0.0200846285448396
0.00357843,0.198290504668724,0.263655701044845,0.403217910489414,0.224426962381244,0.586624099234654,0.0191206483466332,0.60710158258251,0.0207058828656905,0.605054400939093,0.0170830588005079,0.612125328230303,0.0201845510047762
0.00357994,0.203892829166406,0.268144556325849,0.40560117931283,0.222034956788839,0.585486263359103,0.0194273739552533,0.607417836523705,0.020607439496006,0.605434721490595,0.0167692500576333,0.611825458695275,0.0203486943881131
0.00358144,0.207780788094464,0.27229096560031,0.407834889197435,0.218902539061048,0.58485310785836,0.0197158127767858,0.608083247408499,0.0205143734478357,0.605214328115,0.0164582875996191,0.612348938494446,0.0205204893296946
0.00358295,0.211343785522541,0.277761235451226,0.410476394170831,0.215240871022,0.584266147306559,0.019898995615019,0.608306588167311,0.0202738577404294,0.605349470698081,0.016189820069335,0.612768778017507,0.0207159458315169
0.00358445,0.213046429766732,0.283335880713546,0.412924137021142,0.211884361633008,0.583931060611243,0.0199366448903007,0.609087272036697,0.0200482381892372,0.605668302884377,0.0158849111751433,0.612570204200275,0.0208154474021572
0.00358596,0.213947369728902,0.289057890102629,0.41484350322324,0.20752850475656,0.583120017932693,0.020022875998294,0.608656506451619,0.0199040210179522,0.605519189107805,0.0156865750284995,0.612250406319002,0.0209763416234665
0.00358747,0.213853445409551,0.295156448588251,0.416914503454241,0.202858446941595,0.583216267958917,0.0198584575204871,0.609113212889922,0.0195808700999883,0.605436056975079,0.0154415062690235,0.612402104521114,0.0210697488622274
0.00358897,0.213182596167325,0.301837116458929,0.419140321975419,0.197679436490363,0.583219231256168,0.0198880223266818,0.610418998304974,0.0193167990229927,0.605983582460573,0.01519004898887,0.612086422754944,0.0211965006497891
0.00359048,0.211272440090005,0.308250328056732,0.421210533256388,0.192158392999891,0.58297586697365,0.019737620958806,0.611168416414997,0.0191401421211454,0.606551658341716,0.0151316916996406,0.612168910061106,0.0213931299840764
0.00359198,0.209198578003827,0.314345828320422,0.423504854384852,0.186048112806065,0.583856197305295,0.0193877729875724,0.611075827399704,0.0188053471485096,0.607782402283251,0.0150140271120811,0.612099003099491,0.0214943673285375
0.00359349,0.205590350619605,0.320904002077172,0.426841024356543,0.179537392777022,0.584229217731901,0.0193130386041573,0.611480832961965,0.0182411095871895,0.607450398522127,0.0147730511934935,0.611972994099527,0.021537155833361
0.003595,0.201686967559665,0.327171111056248,0.428897571708208,0.172917246247767,0.584721291630416,0.0190150014436719,0.612139430501597,0.0177905275585169,0.608316734395919,0.0146039453937234,0.611902955517881,0.0214575573630794
0.0035965,0.197075569669507,0.332572864243428,0.432697107852621,0.165763850880001,0.585472834438606,0.0186274163393668,0.612804133968482,0.01740099613718,0.608833141366603,0.0145133568383952,0.611951232968613,0.0216297255259553
0.0035965,0.194317098734181,0.335381037162917,0.427587277698798,0.170922252063243,0.583523628758466,0.0206146944132292,0.610771532304483,0.0195025690215405,0.606932026585443,0.0164254220753698,0.609616518919547,0.0239715944341768
0.00359801,0.189713046736182,0.340454831714671,0.432244393319788,0.163762681255312,0.5846594907052,0.0202320756142818,0.610857226191477,0.0191993538993302,0.60710146430392,0.0162011983489234,0.608392541488161,0.0238424388829832
0.00359951,0.184297619159869,0.345719838804091,0.436634710305338,0.155935002707765,0.585354094411847,0.019961799445054,0.611653509023299,0.0187524117146495,0.606836381588951,0.0160006035356236,0.608208234981085,0.0239090098081645
0.00360102,0.178348912982536,0.350638296434592,0.440810050558467,0.14798811333888,0.585974622499325,0.0196713001174068,0.611384525042801,0.0183877940731192,0.606358367192668,0.0157184258500434,0.608079111078003,0.0240546269269147
0.00360253,0.172476180459791,0.355534573501255,0.445705267631913,0.140094036060927,0.586363385314565,0.0193079363960352,0.611544756948414,0.0180172884273509,0.60640104756415,0.0157135673929727,0.608337907383881,0.0238383956690769
0.00360403,0.166177727708918,0.359700279556744,0.451333167225555,0.132588375782755,0.587426884909804,0.0188468878622442,0.612120686836377,0.0177628643888534,0.606247537230642,0.0155725229461085,0.608332381128179,0.023792204201284
0.00360554,0.159514385352442,0.363734668222813,0.457459612220166,0.124998195342339,0.587995670357734,0.0186710934610148,0.612001096776472,0.0173584970961085,0.606886292569728,0.0154380114481185,0.608168263982118,0.0238456977352829
0.00360704,0.152260648674439,0.36652806997994,0.463386565939598,0.117505133900375,0.58754943613406,0.0183694416365607,0.612117660572164,0.0168119828290765,0.607267264075043,0.0153734424561276,0.607939379971064,0.0239727352374798
0.00360855,0.144517690475648,0.369287015509204,0.468794714591732,0.110288663851419,0.587774696641531,0.0181047072691312,0.612672980816827,0.0162747120877233,0.607480762290977,0.0152701057379425,0.607787503183135,0.0240245921853531
0.00361006,0.136405321029499,0.371692093284531,0.474032229070299,0.103604714210217,0.587882485409963,0.0179607135164346,0.613022939266405,0.0158346696313608,0.607968023423272,0.0151038533570491,0.607627182115557,0.0241584875496467
0.00361156,0.12761544508745,0.373464615097906,0.479372319097254,0.0971990000577445,0.589062700601004,0.0178850525871394,0.612846253523864,0.015598906445282,0.608886043593699,0.015090098770859,0.607713728015784,0.0241175498157542
0.00361307,0.118628136480909,0.373671672658069,0.484141372160931,0.0916047166828598,0.589702454611707,0.0179162645116149,0.613329793494193,0.0150441758641992,0.609778992619824,0.0149481815644307,0.6076049041971,0.0240476728718368
0.00361457,0.108975659468413,0.374357483895962,0.489347571739081,0.0866656909531934,0.59014659721838,0.0180324744163863,0.613904615341885,0.0146220870175981,0.610106664802306,0.0148103321485643,0.607190968080656,0.0240331519709325
0.00361608,0.0990839482246554,0.37437314168414,0.493250682782359,0.0826765556865787,0.590269988722772,0.0181757202069495,0.614640976604383,0.0142137492459592,0.610753841008877,0.0146167897491632,0.606553162743998,0.0241310057079632
0.00361759,0.0885331961075727,0.374145189675235,0.497523371717701,0.0790914493507807,0.590199108847121,0.0183539589725802,0.614521162362979,0.0137977944129672,0.610152281298356,0.0146759374195325,0.605815837716522,0.0242063527083464
0.00361909,0.0775759370027019,0.372953982128461,0.50182802905197,0.0767349969766592,0.589874128976037,0.0185546375079376,0.613509738837074,0.0135352609166514,0.610412570874705,0.0146188257211165,0.606481391410729,0.0242175797607718
0.0036206,0.0665554263847406,0.371685783323156,0.505156371959734,0.0750662304452651,0.590211772869043,0.0188429645885458,0.613103250848466,0.0131765284418959,0.611216387149334,0.0146098766439351,0.607521258907083,0.0241367558046221
0.00362211,0.0554039835246713,0.370107364295593,0.508260173476593,0.0742117348216093,0.590390045029376,0.0190134023744309,0.613178458043988,0.0127883654241748,0.611547659660274,0.0144043268067032,0.606707278364597,0.0241052042548543
0.00362361,0.044088039230298,0.367644337897878,0.510625620186484,0.0741361840667927,0.590430287811232,0.0191855388166544,0.61334548222451,0.0125084442818844,0.61177563903525,0.0142599525958954,0.606478903703836,0.0241536762476229
0.00362512,0.0329243260783261,0.365413785641965,0.512934726494314,0.074896424504387,0.590902694095856,0.0194481586630398,0.61320519239772,0.012248237887088,0.611691051920929,0.0144574527330356,0.605674365592751,0.0241619793607627
0.00362662,0.0224304595260486,0.361978202946308,0.514275621337347,0.0761611975455452,0.591974403619589,0.019586587069989,0.613346958766314,0.0120770654375861,0.612076626688185,0.0145428797821933,0.605119657128881,0.0241836317114645
0.00362813,0.0131656244066597,0.359074090847378,0.515826229006278,0.0777687216118972,0.591868189383163,0.0198621502486683,0.613241967362465,0.0117897147203969,0.611168287107629,0.0144908117828703,0.605138748637061,0.0243109570935661
0.00362964,0.00609232647315223,0.354525163984876,0.516292113736279,0.0793968044658812,0.591847009014643,0.0202443192877398,0.613485113531186,0.0115656536900611,0.611729589766032,0.0145016682601934,0.604792726792054,0.0242368358098037
0.00363114,0.00162231709545059,0.35037010993671,0.515530577421877,0.0811589189208591,0.592851603241434,0.0206483893108099,0.613855914152935,0.0114836536454982,0.612908924750345,0.0144618450189644,0.604144382537788,0.0241782029606036
0.00363265,0.000191528013868851,0.346152061016168,0.513878807137935,0.0827772135365188,0.593891785686428,0.0210531767382036,0.614014478602474,0.0113149986535216,0.613450329276857,0.0146128760771568,0.604449726031448,0.0242901489825062
0.00363415,0.0024436793187516,0.341918109238183,0.5125093585913,0.0841531292417096,0.595095573222483,0.0213871850690652,0.614341032070429,0.0112078061538651,0.6135040017558,0.0146573185692725,0.604691571492014,0.0244270017681876
0.00363566,0.00861981425518262,0.337010051457552,0.511381973170231,0.0846890741925747,0.59611629698667,0.0217472381257843,0.616026425734492,0.0110800583077141,0.612973416291774,0.0149063495377492,0.604696417988375,0.0243924147123134
0.00363717,0.0190140335178446,0.332027707436221,0.509331734781846,0.0851597914267699,0.59662072948818,0.0220960482254539,0.616285585464345,0.0110326050860269,0.612953015631904,0.0149757154171738,0.604512561705195,0.0244878429610792
0.00363867,0.0336699334539073,0.326700581892645,0.507786094471474,0.0850458200942852,0.598067375783105,0.0223970101168113,0.616402096828225,0.0110050473050577,0.613193509145996,0.0149378236658076,0.605243090659841,0.0244881848342817
0.00364018,0.0523737671059751,0.320887839804943,0.505109732597403,0.0841421552682784,0.599290680831839,0.0228802318812033,0.616393200544753,0.0109545733336223,0.613407992643718,0.0150130343150064,0.60606371389332,0.0243838302647383
0.00364168,0.0744979988518243,0.31450664793873,0.502592359242308,0.0827242329337902,0.601386515090936,0.0234191805681669,0.61652755421011,0.0109330109598294,0.613440541133891,0.0151271585751961,0.606628270441127,0.0244272187878199
0.00364319,0.0992463691854668,0.3081932003056,0.499775706815173,0.0806470559838009,0.60406503561815,0.0241234317070651,0.616191574734659,0.0110336102297691,0.613545895730018,0.0152852795544762,0.607667539779076,0.0244714424825516
0.0036447,0.125791395528879,0.301770576465479,0.497435821377829,0.0774462245188351,0.605549584192606,0.0247754575330128,0.616338809703873,0.0111111404561049,0.613332659790523,0.0155874902155786,0.60776872084717,0.0242719765188027
0.0036462,0.15308266620505,0.294709800435228,0.494333783903076,0.0736314471976395,0.606674392071178,0.0255132610323611,0.61646570299429,0.0112034703486772,0.613236093153511,0.0156593576076254,0.608066726755346,0.0241924165486524
0.00364771,0.180404555544468,0.287801912328728,0.491480402195999,0.0695124787567722,0.608178612339859,0.0264430800524539,0.616104224163958,0.0113903448004616,0.614209990995532,0.0157469364373056,0.607721902991129,0.0241167306936216
0.00364921,0.206860607848633,0.280398317804325,0.487848091432714,0.0647331903599154,0.608956447619314,0.0272500240789783,0.614676152615833,0.0115929949722736,0.614320544692283,0.0160168757339338,0.606917134008228,0.0240423845921286
0.00365072,0.231136246485237,0.273080978855115,0.484733104546727,0.060051882498465,0.610946238289798,0.0282008013154012,0.614650608416843,0.011761691397556,0.613704264067758,0.0162752878096893,0.606370071637748,0.0238792919971425
0.00365223,0.252127145738824,0.26595589600255,0.481317024567697,0.0548989724950311,0.611633108568622,0.0293578896197544,0.614709736208279,0.0118564145562309,0.614601753840655,0.0164999960406797,0.60611638109418,0.0238424118766362
0.00365373,0.270542136207862,0.258578945657294,0.478182118806077,0.0498471969548304,0.613319063559397,0.030538368780216,0.614553135770278,0.0120230435646526,0.614971308791086,0.0166448793946975,0.606164731036938,0.023953894508503
0.00365524,0.285209817113164,0.251119825827303,0.474633111685603,0.044809351677049,0.613729934978525,0.0316878852092231,0.613899265249845,0.0121674574321194,0.615364090958713,0.0169069110999797,0.606167328076505,0.0238973498259736
0.00365674,0.295418988567251,0.24399702669822,0.471092415322347,0.0401359686584874,0.614412192602857,0.0329538554168945,0.614147112481452,0.0125060585944884,0.615333712969057,0.0170308469695392,0.606572145200266,0.023785419174616
0.00365825,0.302993811624267,0.237060327337928,0.468421224705145,0.0360838402594994,0.61480396561127,0.0342235492278102,0.614856332405557,0.0126819146961918,0.615130674872592,0.0173120526697993,0.606185324566989,0.0237300099123341
0.00365976,0.307761170864048,0.230040241254458,0.46543535342592,0.0323825313048587,0.615021680184462,0.0357379312786186,0.614748440046388,0.0129283505722284,0.61486431015073,0.0174222225162344,0.606369313498173,0.0236339735828493
0.00366126,0.308928223591126,0.22378700133064,0.4630747219699,0.0295622974196615,0.615660500280105,0.0371601125564629,0.614788754121421,0.013151662902218,0.614548847045636,0.0177698286893044,0.606551399187156,0.023572953300965
0.00366277,0.307778765876031,0.217762984628121,0.461194498421079,0.0274312435307989,0.616883665683421,0.0384377397050674,0.614268724964538,0.0133986484925885,0.614657613379409,0.0179575772709532,0.606461514221379,0.0234959272755542
0.00366428,0.3041032894874,0.21146250154176,0.459880554561147,0.0258270324707369,0.616881904413514,0.0398009424944742,0.615076177515591,0.0137004428311179,0.614085302483586,0.0182874009536245,0.607128283787271,0.0234837034812536
0.00366578,0.298448326422749,0.206492217346203,0.459095661881062,0.0253559093615796,0.615866088549141,0.0409248738639885,0.615638786869005,0.0138219094790957,0.613894895033582,0.0185717885448957,0.607072252210633,0.0236290631496934
0.00366729,0.291721813108592,0.201794296283727,0.457983705280937,0.0255398689068002,0.615739166124125,0.0421936766771722,0.61581081439936,0.0141836604980616,0.6143426408793,0.0187983303332873,0.608071979069326,0.0235711398300807
0.00366879,0.28390916569735,0.196946633770299,0.457367724329491,0.0265897290897585,0.615401394140611,0.0430829351312041,0.615811658208433,0.0144001473396818,0.614972040579065,0.0189525167482045,0.608424737950943,0.023485823307839
0.0036703,0.275102807040505,0.192749299812321,0.456780040132731,0.0282107569067729,0.613507528366983,0.0440805378882829,0.616342613316561,0.0147432847925996,0.614623831932334,0.0190681867842503,0.609320121136076,0.02341045545792
0.00367181,0.264538541256449,0.188651162228555,0.456724724117945,0.0306005472450467,0.611353729627182,0.044992297577632,0.615860069152995,0.0151305356415693,0.614928514486049,0.0191192890352646,0.609537680471556,0.0234398626901945
0.00367331,0.252541537167075,0.18529372344562,0.456558509529908,0.0332599765281313,0.608655637440548,0.0456539862326479,0.616191255760502,0.0153536285338078,0.614774121802004,0.0192492117696594,0.609389911465233,0.0234883957664536
0.00367482,0.240115071181529,0.181948125729343,0.456313807437357,0.0359433599629865,0.607236358183306,0.0460806139420281,0.615950877808717,0.0157668760259188,0.615643101898834,0.0194022877073466,0.609655235714173,0.0235136866238834
0.00367632,0.228179289853162,0.179466556707344,0.455790547867052,0.0389230633225099,0.605358880140233,0.04654402660471,0.616065589568608,0.0160827437959195,0.616209084108187,0.0196034369197101,0.609397811992729,0.0233154483769534
0.00367783,0.216176814185592,0.177412208116718,0.455252594698028,0.0417867975119553,0.602959902246118,0.046603996287184,0.616464972397907,0.0164062410563374,0.61627213456313,0.0197556126731047,0.608794982476703,0.0231712689010883
0.00367934,0.204006980707512,0.17600057599353,0.455349689155026,0.0443388239631887,0.60010055432139,0.04649884171348,0.61617174500353,0.0166225331012499,0.615892908367399,0.0200675012778884,0.609362299054849,0.023097616089882
0.00368084,0.19125900882998,0.175159537400526,0.453811804410157,0.0463986255330112,0.597596915422687,0.0461171399665381,0.61610515547771,0.0168905151007362,0.615695110393454,0.0203332240583055,0.609220661674895,0.0230675047652338
0.00368235,0.17907397711407,0.174207701764269,0.452293029352613,0.0483221629357116,0.595348105737265,0.0456839261313102,0.616247330852515,0.0171101369228548,0.615777132542845,0.020470477922537,0.610221096336951,0.0230083530358664
0.00368385,0.167939111070649,0.17401494457467,0.450300924727055,0.0495414375056488,0.593199246805497,0.0450478113986901,0.615997146355923,0.0174402338657989,0.615639793690949,0.0206117187766097,0.610389098193341,0.0230772947614631
0.00368536,0.158112754856031,0.17397423569935,0.448088377742222,0.0502784331604698,0.590357054094034,0.044027992353389,0.616233864902095,0.0176275890038293,0.615516478372794,0.0206249900314335,0.610060618446522,0.0231536318456089
0.00368687,0.149368147740808,0.174270749013637,0.445417969953843,0.0500587659325283,0.587488759412026,0.0430364500776258,0.615033515002442,0.0179394442511396,0.615087775309224,0.0207934756446481,0.609699892703312,0.0231286840832925
0.00368837,0.141515538973444,0.175421226527703,0.442279924802311,0.0494933090834103,0.586139539963192,0.0418714023728937,0.615748318918584,0.0181765514191402,0.614764685393175,0.0208738074534741,0.609168646467059,0.0232149322670047
0.00368988,0.135423097178413,0.176604513192386,0.438904512873535,0.0482342695677839,0.585270095788183,0.0404111401350375,0.615666042432997,0.0185992580531163,0.614344982896224,0.0208790083328447,0.60915255522805,0.0231321122587939
0.00369138,0.131337890304628,0.17838110982577,0.434701221157059,0.0463857747706691,0.584320007381461,0.0390149388594463,0.616485142494898,0.0188005431910468,0.614852118364953,0.0209624879819611,0.609227419284913,0.0229014495479254
0.00369289,0.129823001674156,0.180168436218579,0.430111347126107,0.0441116724495968,0.583884306692376,0.0373254522657647,0.616215456764339,0.0190070738216914,0.616151289992949,0.0210536042155675,0.609251550762972,0.0227982174296748
0.0036944,0.130413935895969,0.182356613392905,0.426025239612789,0.0415133261976174,0.582749113262285,0.0355545087226934,0.616259888910888,0.0192987566189914,0.615993431534648,0.0211424575694077,0.61016489470791,0.0226584975998947
0.0036959,0.133271699497316,0.184692517633064,0.42166037375648,0.0384743905563851,0.582265091411696,0.0337615858091204,0.61577343148526,0.0195562822719054,0.616222022121866,0.0212025683464473,0.610153392772326,0.0225659054668694
0.00369741,0.139029917095993,0.187431276138433,0.416128671024838,0.0354983836789822,0.581766253071192,0.0320951392711274,0.615677223101238,0.0198757471104603,0.615866521859241,0.0212682742466421,0.609998622265723,0.0226273393704478
0.00369891,0.147126180209087,0.189924727168165,0.40997907482094,0.0322672152479987,0.581076936214877,0.0303422688111884,0.616471500910254,0.0200862372978614,0.615252240489331,0.0213922986213356,0.610467268225417,0.0225823664632378
0.00370042,0.156849291824088,0.192676304923423,0.403685946315645,0.0291526690475574,0.581381291487605,0.0286148013065006,0.616514143722867,0.0203893373736424,0.61480943163182,0.0215249773196175,0.610576705846896,0.0226199300760993
0.00370193,0.168242218780931,0.195628425112247,0.397375292997729,0.0261694722822106,0.581888260179161,0.0273016711958657,0.61615891199137,0.0205521820634942,0.615413337333123,0.0214050431785243,0.610725274767823,0.0223613776294448
0.00370343,0.180523155311685,0.198721478486916,0.391530428690495,0.0234338119278941,0.582355407431741,0.0259049594297293,0.616579905383045,0.0206154321428655,0.615173608366867,0.0215057760696605,0.610586098653397,0.0223618707484543
0.00370494,0.193979994687145,0.202946012175919,0.38524220635059,0.0208586119770755,0.582664184310812,0.0246871236396369,0.616033333220442,0.020841345773472,0.615837237108181,0.0217037291077756,0.611667154030489,0.0223260593253869
0.00370645,0.207845217122719,0.207326808384188,0.378712092962541,0.0190388911893414,0.583004414667805,0.0233547988335732,0.615791889153696,0.0208418003470832,0.616383724877151,0.021839395904669,0.612393931535965,0.0222470779392302
0.00370795,0.221537240546894,0.211433036541847,0.371974007670141,0.0175332412168342,0.58439491768481,0.022163664578747,0.615675126197058,0.0211021177823415,0.616651389268263,0.0220722115879364,0.612776393634499,0.0224495265287749
0.00370946,0.234844151125459,0.215636530053015,0.365655086378621,0.0165237890410874,0.585442610678707,0.0210876252456483,0.615828603486504,0.0212045553475981,0.616261229877583,0.0221551631673462,0.613194091361312,0.0223826437491779
0.00371096,0.246546844375534,0.219473724336614,0.35912879915693,0.0160725374663256,0.585480985097747,0.0200278166279356,0.61583128752757,0.0212073436335808,0.616111048701733,0.0221097779461383,0.613222716127472,0.0224848300691411
0.00371247,0.257452769950995,0.224257360768167,0.352519134968405,0.0161008127902273,0.586654027744702,0.0190177919790534,0.616740428137055,0.0213330821222269,0.616325459966389,0.0220887241698622,0.613458001352869,0.0222169344500633
0.00371398,0.267673456213027,0.229031154521926,0.346860405659273,0.0166705652179192,0.588060865876752,0.0180329708480414,0.616158416694342,0.0215249370482475,0.615473826781217,0.0220594145246935,0.613958828863078,0.0221298505440808
0.00371548,0.276956368758564,0.233878742227139,0.340562674180421,0.017642232077383,0.588445700406799,0.0170414401183214,0.616385763770973,0.0217238731437611,0.616141866794873,0.0219595169836683,0.612970258582123,0.0219911408151391
0.00371699,0.285008368176986,0.238998057608674,0.334535109126885,0.0191110082717111,0.58914314543357,0.0161431479440522,0.616223350455079,0.0218306499396244,0.616479770264163,0.0218902177435447,0.612461498265264,0.0216564948515269
0.00371849,0.291410596144065,0.244209893288616,0.328497781850364,0.0210753025246094,0.590131820945292,0.0153375807036603,0.615524013118116,0.0219745940577021,0.616025001316702,0.021943303566785,0.612230988046382,0.0215730740306894
0.00372,0.296987745924411,0.249674696829169,0.323813047801691,0.023414500554699,0.591300426493779,0.0145193079817228,0.615062307335002,0.0219391842811396,0.616180184551403,0.0220032084780637,0.612118106022956,0.0215338744260052


==> exp_LI.csv <==
I_ccw,L_ccw,L_ccw_intra,I_cw,L_cw,L_cw_intra,I_ccw_norm
0.001966,-6.8937662337662e-05,-0.0379157142857141,0.005891,0.000340453896103897,0.187249642857143,0.00253291435889309
0.015437,-0.0014840774025974,-0.816242571428572,0.015914,0.0018830051948052,1.03565285714286,0.0198884023185314
0.025142,-0.000859742597402598,-0.472858428571429,0.025956,0.00151645454545455,0.834050000000001,0.0323919292020804
0.035498,-0.000316985064935066,-0.174341785714286,0.035977,0.000223690259740261,0.123029642857143,0.0457341779816821
0.045719,-0.000674013766233767,-0.370707571428572,0.045977,-0.00105798766233766,-0.581893214285714,0.0589024982574941
0.055448,0.000821209480519481,0.451665214285714,0.055993,0.00047865909090909,0.2632625,0.0714369457639391
0.065706,0.000468343376623375,0.257588857142856,0.066006,0.00475333246753247,2.61433285714286,0.0846529353333823
0.075346,0.000109817402597402,0.0603995714285713,0.076004,0.00348243896103896,1.91534142857143,0.0970727188632548
0.085636,0.00254591922077922,1.40025557142857,0.086019,0.00124932792207792,0.687130357142857,0.110329935929893
0.095831,0.00406173220779221,2.23395271428571,0.096039,0.000908805844155845,0.499843214285714,0.123464758864234
0.105544,0.00276194649350649,1.51907057142857,0.106016,0.000524898701298702,0.288694285714286,0.135978592622082
0.115766,0.000560312727272728,0.308172000000001,0.116042,-0.000740276623376621,-0.407152142857142,0.149148201257181
0.125399,0.000211532207792207,0.116342714285714,0.126061,-0.00197035649350649,-1.08369607142857,0.161558966272042
0.135653,0.000800276363636365,0.440152000000001,0.136038,-0.000485063636363638,-0.266785000000001,0.174769802404336
0.145871,0.000424182857142858,0.233300571428572,0.146067,-0.000807265584415583,-0.443996071428571,0.187934257602286
0.155585,-0.00268872792207792,-1.47880035714286,0.156085,-0.000255703246753246,-0.140636785714285,0.200449379719421
0.165789,-0.00488153051948052,-2.68484178571429,0.166085,-0.00148958116883117,-0.819269642857144,0.213595797887348
0.175434,-0.00430428181818182,-2.367355,0.176093,-0.00179249675324675,-0.985873214285714,0.226022023213658
0.18572,-0.00376043974025974,-2.06824185714286,0.186109,-0.00123955,-0.681752499999998,0.239274086843146
0.19589,-0.00320160012987013,-1.76088007142857,0.196105,-0.00067555909090909,-0.3715575,0.252376700795304
0.205629,-0.00445307753246753,-2.44919264285714,0.206113,-6.84746753246753e-05,-0.0376610714285714,0.264924031894623
0.215893,-0.00294243402597403,-1.61833871428571,0.216135,0.000482018831168831,0.265110357142857,0.27814775161979
0.225574,-0.00143049766233766,-0.786773714285714,0.226126,-0.000786479220779223,-0.432563571428572,0.290620357880443
0.235816,-0.00268733272727273,-1.478033,0.236149,-0.00300962792207792,-1.65529535714286,0.303815733701289
0.24599,-0.00215868337662338,-1.18727585714286,0.246163,-0.00149909675324676,-0.824503214285715,0.316923501090596
0.255715,0.000308110129870128,0.16946057142857,0.256151,-0.000928668181818179,-0.510767499999998,0.329452795159892
0.265931,-6.37132467532454e-05,-0.035042285714285,0.266161,0.000594031818181818,0.3267175,0.342614673639267
0.27563,-0.000414808051948052,-0.228144428571428,0.276184,-0.000679516883116887,-0.373734285714288,0.355110470367092
0.285839,0.000156314025974025,0.0859727142857139,0.286178,-0.000110141558441561,-0.0605778571428588,0.368263330331456
0.296015,0.000754593246753247,0.415026285714286,0.296184,-0.00141197272727273,-0.776584999999999,0.381373674439338
0.305763,-0.000566919740259741,-0.311805857142857,0.306214,0.000113183116883117,0.0622507142857144,0.393932600772243
0.315958,-0.00550030675324675,-3.02516871428571,0.316194,0.000674949350649351,0.371222142857143,0.407067423706584
0.325648,-0.00494368597402597,-2.71902728571429,0.326219,0.00127341623376623,0.700378928571429,0.419551625200823
0.335892,-0.00251969116883117,-1.38583014285714,0.336234,0.00183720519480519,1.01046285714286,0.432749577740244
0.34608,-0.00196833272727273,-1.082583,0.34626,0.000577529870129868,0.317641428571427,0.445875382159574
0.355814,-0.0041350548051948,-2.27428014285714,0.356247,0.00207560064935065,1.14158035714286,0.458416271462455
0.366011,-0.00541221194805195,-2.97671657142857,0.366262,0.00264478961038961,1.45463428571428,0.471553671115371
0.375718,-0.00482618727272727,-2.654403,0.376291,0.00229668766233766,1.26317821428571,0.484059774717495
0.385935,-0.00520084571428571,-2.86046514285714,0.386273,0.00287626948051948,1.58194821428571,0.497222941556158
0.396104,-0.00556152103896104,-3.05883657142857,0.396297,0.00438877857142857,2.41382821428572,0.510324267149028
0.405867,-0.00594896,-3.271928,0.40632,0.00497762987012987,2.73769642857143,0.522902518871243
0.416046,-0.00625938597402597,-3.44266228571429,0.416291,0.00366557597402597,2.01606678571428,0.536016728056987
0.425723,-0.00751960935064935,-4.13578514285714,0.426323,0.0051853474025974,2.85194107142857,0.548484180880491
0.436009,-0.00972898727272727,-5.350943,0.436343,0.00577542532467532,3.17648392857143,0.561736244509979
0.445575,-0.0109990184415584,-6.04946014285714,0.446331,0.00633895389610389,3.48642464285714,0.574060689452589
0.455956,-0.00949242753246753,-5.22083514285714,0.456348,0.00231455844155844,1.27300714285714,0.587435147214374
0.466163,-0.00708483532467532,-3.89665942857143,0.46637,0.00289515194805195,1.59233357142857,0.600585430460163
0.475848,-0.00557173922077922,-3.06445657142857,0.47636,0.0016114961038961,0.886322857142857,0.613063190157966
0.48608,-0.00501502363636364,-2.758263,0.486378,0.00498745844155844,2.74310214285714,0.626245682385938
0.495746,-0.0053485612987013,-2.94170871428571,0.496396,0.00187722077922078,1.03247142857143,0.638698963257281
0.505985,-0.00291199116883117,-1.60159514285714,0.50639,0.000604796103896101,0.332637857142856,0.651890474000265
0.516194,-0.00421956909090909,-2.320763,0.516414,0.00120050519480519,0.660277857142857,0.665043333964629
0.525904,-0.00364194961038961,-2.00307228571429,0.526426,0.000829420779220776,0.456181428571427,0.677553302644615
0.536121,-0.00213780805194805,-1.17579442857143,0.536404,-0.00227892857142857,-1.25341071428572,0.690716469483278
0.545778,-0.000720730129870129,-0.396401571428571,0.546441,-0.00170156818181819,-0.935862500000002,0.703158155121035
0.556032,-0.00284558597402597,-1.56507228571428,0.556454,-0.0011283948051948,-0.620617142857143,0.716368991253329
0.566216,-0.00321498727272728,-1.768243,0.566456,0.000385542857142859,0.212048571428573,0.72948964223551
0.575946,-0.00179496909090909,-0.987233,0.57647,3.10740259740275e-05,0.0170907142857151,0.742025378101242
0.586198,-0.00123075480519481,-0.676915142857143,0.586489,0.000611494155844154,0.336321785714285,0.755233637514961
0.595806,-0.0006358587012987,-0.349722285714285,0.596481,0.0012121538961039,0.666684642857145,0.767612193547639
0.606098,-0.00191624701298701,-1.05393585714286,0.6065,0.00176247402597403,0.969360714285715,0.780871987332851
0.616301,-0.00320181454545454,-1.760998,0.616514,0.0023672051948052,1.30196285714286,0.794017117141491
0.626,-0.00261000935064935,-1.43550514285714,0.626509,0.00202393831168831,1.11316607142857,0.806512913869317
0.636224,-0.00477351324675324,-2.62543228571428,0.636528,0.000767958441558442,0.422377142857143,0.81968509922299
0.645875,-0.00600412493506493,-3.30226871428571,0.646551,0.000400309740259737,0.220170357142855,0.832119054705024
0.656135,-0.00728619116883117,-4.00740514285714,0.656538,0.00281108051948052,1.54609428571428,0.845337620993042
0.666333,-0.00764238337662337,-4.20331085714286,0.666561,0.00337533181818182,1.8564325,0.858476309005245
0.676071,-0.00799204571428571,-4.39562514285714,0.676576,0.00582872077922077,3.20579642857143,0.871022351745276
0.686285,-0.00737049896103896,-4.05377442857143,0.686566,0.00734066493506494,4.03736571428572,0.884181653506077
0.695939,-0.00684691584415584,-3.76580371428571,0.696595,0.00883706298701298,4.86038464285714,0.896619474065972
0.706189,-0.00632503142857143,-3.47876728571429,0.706608,0.00941983636363636,5.18091,0.909825156761116
0.716375,-0.00577900285714286,-3.17845157142857,0.716608,0.0100004584415584,5.50025214285714,0.922948384461872
0.726108,-0.00518568987012987,-2.85212942857143,0.726623,0.0078028474025974,4.29156607142857,0.935487985405466
0.736347,-0.00646431974025974,-3.55537585714286,0.736644,0.00932478311688312,5.12863071428571,0.94867949614845
0.745988,-0.00588828077922078,-3.23855442857143,0.746668,0.00987539220779221,5.43146571428572,0.96110056803761
0.756248,-0.00532714701298701,-2.92993085714286,0.756647,0.0104412006493507,5.74266035714286,0.974319134325628
0.766447,-0.00569427428571428,-3.13185085714286,0.766665,0.011946562987013,6.57060964285714,0.987459110697118
0.776181,-0.00599879636363636,-3.299338,0.776698,0.0134622922077922,7.40426071428571,1
0.786384,0.00381863610389611,2.10024985714286,0.786688,0.0362183363636364,19.920085,1.01314512980864
0.796029,0.0302909348051948,16.6600141428571,0.796707,0.0552690964935065,30.3980030714286,1.02557135513495
0.806309,0.0511497672727273,28.132372,0.806729,0.06786268,37.324474,1.03881568860871
0.816474,0.0720768322077922,39.6422577142857,0.816715,0.084991862987013,46.7455246428571,1.05191186076444
0.826204,0.0929766503896104,51.1371577142857,0.82674,0.10035522987013,55.1953764285714,1.06444759663017
0.836444,0.111611585454545,61.386372,0.836755,0.113868018831169,62.6274103571428,1.07764039573244
0.846069,0.125801085454545,69.190597,0.846755,0.125584540909091,69.0714975,1.090040853873
0.856355,0.141329407532468,77.7311741428571,0.856768,0.137234814285714,75.4791478571429,1.10329291750249
0.86656,0.15576056987013,85.6683134285715,0.866795,0.148865496753247,81.8760232142857,1.1164406240297
0.876255,0.169211615324675,93.0663884285714,0.876778,0.156857636363636,86.2717,1.12893126732038
0.886491,0.251984690649351,138.591579857143,0.886805,0.0568032988311688,31.2418143571429,1.1421189129855
0.896143,0.392585243896104,215.921884142857,0.896817,0.0527827344155844,29.0305039285714,1.15455415682682
0.906399,0.431222617922078,237.172439857143,0.906817,0.0561220964935065,30.8671530714286,1.16776756967769
0.916593,0.459469165974026,252.708041285714,0.916837,0.0557788344155844,30.6783589285714,1.18090110425275
0.926341,0.486867352987013,267.777044142857,0.926859,0.0572584979220779,31.4921738571429,1.19346003058565
0.936569,0.514405708831169,282.923139857143,0.936845,0.0578383509090909,31.811093,1.20663736937647
0.946278,0.541622263376623,297.892244857143,0.946865,0.0611747288311688,33.6461008571429,1.21914604969717
0.956527,0.569937882857143,313.465835571428,0.956897,0.0636059102597403,34.9832506428571,1.23235044403303
0.966677,0.594937973766234,327.215885571429,0.966881,0.0641842776623377,35.3013527142857,1.24542729079944
0.976462,0.620497863376623,341.273824857143,0.976898,0.0684591722077922,37.6525447142857,1.25803388642598
0.98668,0.64414656987013,354.280613428571,0.986922,0.0708721282987013,38.9796705642857,1.27119834162393
0.996391,0.665998054285714,366.298929857143,0.996912,0.0714412734545455,39.2927004,1.2837095986632
1.00662,0.687853375064935,378.319356285714,1.00694,0.0748273157142857,41.1550236428571,1.29688822581331
1.01629,0.709619297142857,390.290613428571,1.01695,0.0790936257142857,43.5014941428571,1.3093466601218
1.02652,0.732096582857143,402.653120571429,1.02695,0.0805897377922078,44.3243557857143,1.3225265756312
1.03672,0.75141992051948,413.280956285714,1.03697,0.0829997357142857,45.6498546428571,1.33566784036198
1.04651,0.768085634805195,422.447099142857,1.04699,0.0844928636363636,46.471075,1.34828087778495
1.05671,0.789009972467532,433.955484857143,1.05699,0.0850625857142857,46.7844221428571,1.36142214251573
1.0664,0.807552193246753,444.153706285714,1.06701,0.0865940636363636,47.626735,1.37390634400997
1.07667,0.825726076363636,454.149342,1.07703,0.0880831415584416,48.4457278571429,1.38713779389086
1.0868,0.843871868571429,464.129527714286,1.08702,0.0905064857142857,49.7785671428571,1.40018887347152
1.09654,0.860169336103896,473.093134857143,1.09704,0.0910991636363636,50.10454,1.41273749293013
1.10677,0.878318621818182,483.075242,1.10706,0.0934996415584416,51.4248028571429,1.42591740843953
1.11645,0.894704193246753,492.087306285714,1.11705,0.0959543857142857,52.7749121428571,1.43838872634089
1.12669,0.911149128311688,501.132020571429,1.12708,0.0992981415584416,54.6139778571429,1.45158152544316
1.13688,0.926120816623377,509.366449142857,1.1371,0.100796819480519,55.4382507142857,1.46470990658107
1.14661,0.938807634805195,516.344199142857,1.14712,0.103214997402597,56.7682485714286,1.4772456424468
1.15682,0.952285621818182,523.757092,1.15711,0.103784141558442,57.0812778571429,1.49039979077045
1.16651,0.965842842597403,531.213563428571,1.16713,0.106160019480519,58.3880107142857,1.50288399226469
1.1768,0.980272024415584,539.149613428571,1.17716,0.107676975324675,59.2223364285714,1.51614120933133
1.18692,0.993787167272727,546.582942,1.18715,0.10463201948052,57.5476107142857,1.52917940531912
1.19667,1.00696528415584,553.830906285714,1.19717,0.106962797402597,58.8295385714286,1.5417409083706
1.2069,1.01805656987013,559.931113428572,1.20719,0.111255675324675,61.1906214285714,1.55492082388
1.21658,1.0287871412987,565.832927714286,1.21718,0.112752619480519,62.0139407142857,1.56739214178136
1.22682,1.03982807636364,571.905442,1.2272,0.115174897402597,63.3461935714286,1.58058494088363
1.237,1.05426111532468,579.843613428571,1.23722,0.116678975324675,64.1734364285714,1.59370043842867
1.24672,1.06597028415584,586.283656285714,1.24722,0.118191497402597,65.0053235714286,1.60622329070152
1.25695,1.07336156987013,590.348863428571,1.25724,0.117853775324675,64.8195764285714,1.61940320621092
1.26665,1.08285144,595.568292,1.26726,0.119364653246753,65.6505592857143,1.63190029129803
1.27688,1.09454272571429,601.998499142857,1.27725,0.122733497402597,67.5034235714286,1.64508020680743
1.28705,1.10244611532467,606.345363428571,1.28728,0.122431853246753,67.3375192857143,1.65818282075959
1.29682,1.10579353090909,608.186442,1.29729,0.122944753246753,67.6196142857143,1.67077009099682
1.30701,1.10638621922078,608.512420571428,1.3073,0.123534153246753,67.9437842857143,1.68389847213472
1.3167,1.11075644,610.916042,1.31732,0.123192331168831,67.7557821428572,1.69638267362896
1.32698,1.11399597246753,612.697784857143,1.32735,0.124669687012987,68.5683278571428,1.70962700710272
1.33664,1.1154672451948,613.506984857143,1.33734,0.127300631168831,70.0153471428572,1.72207255781834
1.34692,1.12040677766234,616.223727714286,1.34735,0.129510631168831,71.2308471428572,1.73531689129211
1.35712,1.12310911532468,617.710013428571,1.35738,0.129181687012987,71.0499278571428,1.74845815602289
1.36682,1.12555898545455,619.057442,1.36737,0.126979831168831,69.8389071428572,1.76095524111
1.37705,1.12799027116883,620.394649142857,1.3774,0.128477687012987,70.6627278571429,1.7741351566194
1.38674,1.13043049194805,621.736770571429,1.38742,0.128118064935065,70.4649357142857,1.78661935811364
1.39697,1.13468177766234,624.074977714286,1.39741,0.128707709090909,70.78924,1.79979927362303


==> exp_spectrum.csv <==
freqs,freqs_norm,wavenumber,intens
38100569618364.7,-1043167492007.37,1270.01898727882,2.13899172225034e-06
38103065234374.3,-1040671875997.77,1270.10217447914,1.43036502123528e-06
38105560850383.9,-1038176259988.19,1270.18536167946,6.31850110543472e-07
38108056466393.5,-1035680643978.6,1270.26854887978,1.32100205615746e-06
38110552082403.1,-1033185027969.02,1270.3517360801,1.74661091976534e-06
38113047698412.6,-1030689411959.43,1270.43492328042,3.23167662056162e-06
38115543314422.2,-1028193795949.84,1270.51811048074,4.4115998783867e-06
38118038930431.8,-1025698179940.26,1270.60129768106,3.64478797474679e-06
38120534546441.4,-1023202563930.67,1270.68448488138,1.36556879381944e-06
38123030162451,-1020706947921.09,1270.7676720817,8.8881456892963e-07
38125525778460.6,-1018211331911.5,1270.85085928202,2.86472330266515e-06
38128021394470.2,-1015715715901.91,1270.93404648234,4.33426278211669e-06
38130517010479.8,-1013220099892.32,1271.01723368266,4.03424606609723e-06
38133012626489.3,-1010724483882.74,1271.10042088298,3.30998896198763e-06
38135508242498.9,-1008228867873.16,1271.1836080833,2.76481982831339e-06
38138003858508.5,-1005733251863.55,1271.26679528362,3.81205106043474e-06
38140499474518.1,-1003237635853.98,1271.34998248394,3.91853223492059e-06
38142995090527.7,-1000742019844.38,1271.43316968426,2.16022090812861e-06
38145490706537.3,-998246403834.797,1271.51635688458,1.84686838152747e-06
38147986322546.9,-995750787825.211,1271.5995440849,3.06273263027358e-06
38150481938556.5,-993255171815.625,1271.68273128522,5.51771122482306e-06
38152977554566,-990759555806.039,1271.76591848553,7.00585935338478e-06
38155473170575.6,-988263939796.453,1271.84910568585,5.19784831944076e-06
38157968786585.2,-985768323786.859,1271.93229288617,1.55087835641868e-06
38160464402594.8,-983272707777.281,1272.01548008649,1.18864161180467e-06
38162960018604.4,-980777091767.695,1272.09866728681,2.13735115188468e-06
38165455634614,-978281475758.102,1272.18185448713,3.96146966955323e-06
38167951250623.6,-975785859748.516,1272.26504168745,2.1227135426025e-06
38170446866633.1,-973290243738.938,1272.34822888777,1.62490138129982e-06
38172942482642.7,-970794627729.344,1272.43141608809,5.16041536228669e-06
38175438098652.3,-968299011719.758,1272.51460328841,5.48030180305944e-06
38177933714661.9,-965803395710.172,1272.59779048873,4.90438853869688e-06
38180429330671.5,-963307779700.578,1272.68097768905,3.27612661186525e-06
38182924946681.1,-960812163691,1272.76416488937,2.46996393340441e-06
38185420562690.7,-958316547681.414,1272.84735208969,2.15929126968873e-06
38187916178700.3,-955820931671.813,1272.93053929001,1.85637099030563e-06
38190411794709.8,-953325315662.242,1273.01372649033,2.27413439863459e-06
38192907410719.4,-950829699652.648,1273.09691369065,2.38475635660231e-06
38195403026729,-948334083643.063,1273.18010089097,2.89694075322798e-06
38197898642738.6,-945838467633.477,1273.26328809129,3.31308211675426e-06
38200394258748.2,-943342851623.875,1273.34647529161,2.89478667652824e-06
38202889874757.8,-940847235614.297,1273.42966249193,3.55535303940612e-06
38205385490767.4,-938351619604.711,1273.51284969225,4.4960036359756e-06
38207881106777,-935856003595.117,1273.59603689257,2.95540733088846e-06
38210376722786.5,-933360387585.539,1273.67922409288,3.86615351512678e-06
38212872338796.1,-930864771575.953,1273.7624112932,7.21993206007265e-06
38215367954805.7,-928369155566.367,1273.84559849352,7.44249587297344e-06
38217863570815.3,-925873539556.773,1273.92878569384,4.27869395168656e-06
38220359186824.9,-923377923547.188,1274.01197289416,2.15870860649433e-06
38222854802834.5,-920882307537.609,1274.09516009448,2.39603526228304e-06
38225350418844.1,-918386691528.023,1274.1783472948,1.73202375724895e-06
38227846034853.6,-915891075518.43,1274.26153449512,1.16849078949534e-06
38230341650863.2,-913395459508.836,1274.34472169544,1.73565460254059e-06
38232837266872.8,-910899843499.266,1274.42790889576,1.57687176934391e-06
38235332882882.4,-908404227489.672,1274.51109609608,2.72946716854121e-06
38237828498892,-905908611480.078,1274.5942832964,2.58271086115578e-06
38240324114901.6,-903412995470.5,1274.67747049672,1.11023251017839e-06
38242819730911.2,-900917379460.906,1274.76065769704,1.56426955129489e-06
38245315346920.8,-898421763451.32,1274.84384489736,1.85230899307893e-06
38247810962930.3,-895926147441.734,1274.92703209768,2.11880101648269e-06
38250306578939.9,-893430531432.141,1275.010219298,2.24921815236997e-06
38252802194949.5,-890934915422.563,1275.09340649832,2.45387062348883e-06
38255297810959.1,-888439299412.969,1275.17659369864,3.17504000080739e-06
38257793426968.7,-885943683403.383,1275.25978089896,4.11110717018095e-06
38260289042978.3,-883448067393.797,1275.34296809928,3.80986444307007e-06
38262784658987.9,-880952451384.211,1275.4261552996,3.59417471649595e-06
38265280274997.5,-878456835374.625,1275.50934249992,3.24411358635947e-06
38267775891007,-875961219365.039,1275.59252970023,3.69140868045694e-06
38270271507016.6,-873465603355.445,1275.67571690055,2.80962606302071e-06
38272767123026.2,-870969987345.867,1275.75890410087,1.96359678729687e-06
38275262739035.8,-868474371336.281,1275.84209130119,1.2603402554526e-06
38277758355045.4,-865978755326.688,1275.92527850151,2.40829987165085e-06
38280253971055,-863483139317.094,1276.00846570183,2.97157821263776e-06
38282749587064.6,-860987523307.523,1276.09165290215,2.74605092643936e-06
38285245203074.1,-858491907297.93,1276.17484010247,1.83321003218597e-06
38287740819083.7,-855996291288.336,1276.25802730279,1.96457524496102e-06
38290236435093.3,-853500675278.758,1276.34121450311,3.32824992450858e-06
38292732051102.9,-851005059269.172,1276.42440170343,6.18024289923042e-06
38295227667112.5,-848509443259.578,1276.50758890375,7.52867090736251e-06
38297723283122.1,-846013827249.992,1276.59077610407,6.53616953389456e-06
38300218899131.7,-843518211240.406,1276.67396330439,4.89662324317928e-06
38302714515141.3,-841022595230.828,1276.75715050471,4.76570761306393e-06
38305210131150.8,-838526979221.234,1276.84033770503,3.00493596055956e-06
38307705747160.4,-836031363211.641,1276.92352490535,4.6021142489161e-06
38310201363170,-833535747202.063,1277.00671210567,4.13600523296148e-06
38312696979179.6,-831040131192.477,1277.08989930599,1.79177658139573e-06
38315192595189.2,-828544515182.883,1277.17308650631,2.11526854152801e-06
38317688211198.8,-826048899173.297,1277.25627370663,2.7254947726479e-06
38320183827208.4,-823553283163.711,1277.33946090695,4.40663817606094e-06
38322679443218,-821057667154.117,1277.42264810727,3.99955109212747e-06
38325175059227.5,-818562051144.539,1277.50583530758,1.61881896897529e-06
38327670675237.1,-816066435134.953,1277.5890225079,1.82641356804225e-06
38330166291246.7,-813570819125.359,1277.67220970822,1.14905908533004e-06
38332661907256.3,-811075203115.781,1277.75539690854,3.72822809263849e-06
38335157523265.9,-808579587106.188,1277.83858410886,5.12881393366754e-06
38337653139275.5,-806083971096.594,1277.92177130918,2.39441078616198e-06
38340148755285.1,-803588355087.016,1278.0049585095,1.42301517300562e-06
38342644371294.6,-801092739077.43,1278.08814570982,3.0904428938666e-06
38345139987304.2,-798597123067.852,1278.17133291014,2.21616006640852e-06
38347635603313.8,-796101507058.25,1278.25452011046,3.36985794275108e-06
38350131219323.4,-793605891048.664,1278.33770731078,2.50032571979923e-06
38352626835333,-791110275039.078,1278.4208945111,8.99861381097852e-07
38355122451342.6,-788614659029.492,1278.50408171142,1.71944806123362e-06
38357618067352.2,-786119043019.906,1278.58726891174,1.99074168664169e-06
38360113683361.8,-783623427010.32,1278.67045611206,3.87037794409384e-06
38362609299371.4,-781127811000.727,1278.75364331238,4.63178760701777e-06
38365104915380.9,-778632194991.148,1278.8368305127,3.74410116993418e-06
38367600531390.5,-776136578981.555,1278.92001771302,1.51446169915188e-06
38370096147400.1,-773640962971.969,1279.00320491334,1.66533903578837e-06
38372591763409.7,-771145346962.383,1279.08639211366,1.67656307817057e-06
38375087379419.3,-768649730952.797,1279.16957931398,4.80528915874696e-06
38377582995428.9,-766154114943.211,1279.2527665143,5.45200735527597e-06
38380078611438.5,-763658498933.617,1279.33595371462,2.96265320758894e-06
38382574227448,-761162882924.047,1279.41914091493,1.67085040132793e-06
38385069843457.6,-758667266914.445,1279.50232811525,3.82934171672771e-06
38387565459467.2,-756171650904.859,1279.58551531557,4.45911043330873e-06
38390061075476.8,-753676034895.281,1279.66870251589,2.74575429546638e-06
38392556691486.4,-751180418885.68,1279.75188971621,6.86366387926292e-07
38395052307496,-748684802876.109,1279.83507691653,3.18927930171024e-06
38397547923505.6,-746189186866.516,1279.91826411685,5.1135983912423e-06
38400043539515.2,-743693570856.922,1280.00145131717,4.98705921265341e-06
38402539155524.7,-741197954847.344,1280.08463851749,4.03139246034213e-06
38405034771534.3,-738702338837.758,1280.16782571781,1.19951323386292e-06
38407530387543.9,-736206722828.164,1280.25101291813,1.1181625044543e-06
38410026003553.5,-733711106818.578,1280.33420011845,9.65913676538751e-07
38412521619563.1,-731215490808.984,1280.41738731877,1.54570622439213e-06
38415017235572.7,-728719874799.406,1280.50057451909,2.45753133225667e-06
38417512851582.3,-726224258789.82,1280.58376171941,2.29536958404741e-06
38420008467591.9,-723728642780.227,1280.66694891973,2.59182511242399e-06
38422504083601.4,-721233026770.641,1280.75013612005,4.13670405537776e-06
38424999699611,-718737410761.063,1280.83332332037,4.11609205947404e-06
38427495315620.6,-716241794751.469,1280.91651052069,2.96507579228983e-06
38429990931630.2,-713746178741.875,1280.99969772101,8.46747826413838e-07
38432486547639.8,-711250562732.297,1281.08288492133,1.68264637498285e-06
38434982163649.4,-708754946722.703,1281.16607212165,2.02837133917063e-06
38437477779659,-706259330713.125,1281.24925932197,1.88584320643281e-06
38439973395668.5,-703763714703.539,1281.33244652228,1.65463511295603e-06
38442469011678.1,-701268098693.945,1281.4156337226,2.758883537469e-06
38444964627687.7,-698772482684.367,1281.49882092292,3.78394927265669e-06
38447460243697.3,-696276866674.773,1281.58200812324,3.08140451708859e-06
38449955859706.9,-693781250665.188,1281.66519532356,2.390139027724e-06
38452451475716.5,-691285634655.602,1281.74838252388,2.79309587039865e-06
38454947091726.1,-688790018646.016,1281.8315697242,3.04651740804552e-06
38457442707735.6,-686294402636.43,1281.91475692452,1.99587980471034e-06
38459938323745.2,-683798786626.836,1281.99794412484,2.38188034563137e-06
38462433939754.8,-681303170617.25,1282.08113132516,2.07789547026431e-06
38464929555764.4,-678807554607.664,1282.16431852548,2.32193756758354e-06
38467425171774,-676311938598.078,1282.2475057258,2.23236613995751e-06
38469920787783.6,-673816322588.492,1282.33069292612,4.61659708032457e-06
38472416403793.2,-671320706578.898,1282.41388012644,5.11903165203299e-06
38474912019802.8,-668825090569.32,1282.49706732676,4.84684083837594e-06
38477407635812.3,-666329474559.734,1282.58025452708,3.68317612702308e-06
38479903251821.9,-663833858550.148,1282.6634417274,3.10376541366384e-06
38482398867831.5,-661338242540.555,1282.74662892772,1.61518978710657e-06
38484894483841.1,-658842626530.969,1282.82981612804,1.92307587742845e-06
38487390099850.7,-656347010521.391,1282.91300332836,2.19827108066615e-06
38489885715860.3,-653851394511.797,1282.99619052868,2.91528121021012e-06
38492381331869.9,-651355778502.203,1283.079377729,2.57255834658572e-06
38494876947879.5,-648860162492.625,1283.16256492932,1.94130115842247e-06
38497372563889,-646364546483.031,1283.24575212963,1.67135751210535e-06
38499868179898.6,-643868930473.445,1283.32893932995,2.56696652101639e-06
38502363795908.2,-641373314463.859,1283.41212653027,3.39931174174171e-06
38504859411917.8,-638877698454.266,1283.49531373059,1.99234149658835e-06
38507355027927.4,-636382082444.688,1283.57850093091,6.25154849515546e-07
38509850643937,-633886466435.102,1283.66168813123,2.0377781381502e-06
38512346259946.6,-631390850425.516,1283.74487533155,2.15143553779348e-06
38514841875956.2,-628895234415.922,1283.82806253187,2.80075908311347e-06
38517337491965.7,-626399618406.336,1283.91124973219,2.19208431524395e-06
38519833107975.3,-623904002396.75,1283.99443693251,2.43424618199088e-06
38522328723984.9,-621408386387.156,1284.07762413283,3.6384035378125e-06
38524824339994.5,-618912770377.57,1284.16081133315,2.72085814439982e-06
38527319956004.1,-616417154367.992,1284.24399853347,9.16461992580308e-07
38529815572013.7,-613921538358.406,1284.32718573379,2.18720822739556e-06
38532311188023.3,-611425922348.82,1284.41037293411,2.43028129504999e-06
38534806804032.9,-608930306339.227,1284.49356013443,1.9336165098008e-06
38537302420042.4,-606434690329.648,1284.57674733475,2.41032616459345e-06
38539798036052,-603939074320.055,1284.65993453507,1.92059137413475e-06
38542293652061.6,-601443458310.461,1284.74312173539,2.89297627137056e-06
38544789268071.2,-598947842300.883,1284.82630893571,3.17371525707165e-06
38547284884080.8,-596452226291.297,1284.90949613603,1.83369806642033e-06
38549780500090.4,-593956610281.703,1284.99268333635,2.59639407369626e-06
38552276116100,-591460994272.117,1285.07587053667,1.73975496799209e-06
38554771732109.5,-588965378262.531,1285.15905773698,3.3754207200526e-06
38557267348119.1,-586469762252.945,1285.2422449373,7.02870284904787e-06
38559762964128.7,-583974146243.359,1285.32543213762,5.47984243011517e-06
38562258580138.3,-581478530233.773,1285.40861933794,1.6161694360174e-06
38564754196147.9,-578982914224.18,1285.49180653826,2.54015027747784e-06
38567249812157.5,-576487298214.602,1285.57499373858,1.11311326217803e-06
38569745428167.1,-573991682205.016,1285.6581809389,7.74854601510624e-07
38572241044176.7,-571496066195.422,1285.74136813922,1.09698330041936e-06
38574736660186.2,-569000450185.836,1285.82455533954,2.28045234785173e-06
38577232276195.8,-566504834176.242,1285.90774253986,2.00376435717587e-06
38579727892205.4,-564009218166.664,1285.99092974018,1.27838507494975e-06
38582223508215,-561513602157.078,1286.0741169405,2.47857272943004e-06
38584719124224.6,-559017986147.484,1286.15730414082,2.92664817864848e-06
38587214740234.2,-556522370137.906,1286.24049134114,2.93182364049492e-06
38589710356243.8,-554026754128.313,1286.32367854146,4.74893139342837e-07
38592205972253.4,-551531138118.727,1286.40686574178,1.58829195206208e-06
38594701588262.9,-549035522109.141,1286.4900529421,1.51237027335751e-06
38597197204272.5,-546539906099.555,1286.57324014242,1.2927953820575e-06
38599692820282.1,-544044290089.969,1286.65642734274,1.90387623350651e-06
38602188436291.7,-541548674080.375,1286.73961454306,1.77285081931247e-06
38604684052301.3,-539053058070.789,1286.82280174338,5.26083674385267e-06
38607179668310.9,-536557442061.211,1286.9059889437,8.71374668752451e-06
38609675284320.5,-534061826051.625,1286.98917614402,7.44376008017897e-06
38612170900330,-531566210042.031,1287.07236334433,4.37156037631293e-06
38614666516339.6,-529070594032.445,1287.15555054465,2.70550476034227e-06
38617162132349.2,-526574978022.867,1287.23873774497,3.0555173589692e-06
38619657748358.8,-524079362013.273,1287.32192494529,3.74855869399546e-06
38622153364368.4,-521583746003.68,1287.40511214561,4.98740965105825e-06
38624648980378,-519088129994.094,1287.48829934593,3.74639624492917e-06
38627144596387.6,-516592513984.508,1287.57148654625,3.20741404438454e-06
38629640212397.1,-514096897974.93,1287.65467374657,2.27571920430532e-06
38632135828406.7,-511601281965.336,1287.73786094689,4.14734668450348e-06
38634631444416.3,-509105665955.742,1287.82104814721,6.0453490670921e-06
38637127060425.9,-506610049946.172,1287.90423534753,5.15160679790013e-06
38639622676435.5,-504114433936.57,1287.98742254785,2.67122206062668e-06
38642118292445.1,-501618817926.984,1288.07060974817,2.13937768869827e-06
38644613908454.7,-499123201917.406,1288.15379694849,3.97139843799529e-06
38647109524464.3,-496627585907.805,1288.23698414881,3.11316508956752e-06
38649605140473.9,-494131969898.227,1288.32017134913,1.1373457611826e-06
38652100756483.4,-491636353888.641,1288.40335854945,1.69740794912728e-06
38654596372493,-489140737879.047,1288.48654574977,1.9121685458471e-06
38657091988502.6,-486645121869.461,1288.56973295009,3.30918556409944e-06
38659587604512.2,-484149505859.883,1288.65292015041,3.43279289091739e-06
38662083220521.8,-481653889850.289,1288.73610735073,3.20206163410995e-06
38664578836531.4,-479158273840.703,1288.81929455105,2.7010752303493e-06
38667074452541,-476662657831.117,1288.90248175137,1.73855761880094e-06
38669570068550.5,-474167041821.531,1288.98566895168,2.97277764408974e-06
38672065684560.1,-471671425811.945,1289.068856152,3.33558036954249e-06
38674561300569.7,-469175809802.359,1289.15204335232,1.93703237731077e-06
38677056916579.3,-466680193792.766,1289.23523055264,2.96569106169693e-06
38679552532588.9,-464184577783.188,1289.31841775296,4.49186161785077e-06
38682048148598.5,-461688961773.594,1289.40160495328,5.74254370638962e-06
38684543764608.1,-459193345764,1289.4847921536,4.34881079660932e-06
38687039380617.7,-456697729754.422,1289.56797935392,2.9493379610217e-06
38689534996627.2,-454202113744.836,1289.65116655424,1.62389728939815e-06
38692030612636.8,-451706497735.242,1289.73435375456,9.00586081591505e-07
38694526228646.4,-449210881725.664,1289.81754095488,1.62290517861451e-07
38697021844656,-446715265716.07,1289.9007281552,5.19006249384841e-07
38699517460665.6,-444219649706.484,1289.98391535552,2.00907047543826e-06
38702013076675.2,-441724033696.898,1290.06710255584,2.7684101819599e-06
38704508692684.8,-439228417687.313,1290.15028975616,4.3616796368782e-06
38707004308694.4,-436732801677.727,1290.23347695648,5.07669150750194e-06
38709499924703.9,-434237185668.141,1290.3166641568,3.52826684072752e-06
38711995540713.5,-431741569658.555,1290.39985135712,2.63727842388964e-06
38714491156723.1,-429245953648.969,1290.48303855744,2.80325615854087e-06
38716986772732.7,-426750337639.375,1290.56622575776,3.3017119462762e-06
38719482388742.3,-424254721629.797,1290.64941295808,2.81805056482192e-06
38721978004751.9,-421759105620.211,1290.7326001584,6.13052950368411e-06
38724473620761.5,-419263489610.617,1290.81578735872,1.01291076219368e-05
38726969236771.1,-416767873601.023,1290.89897455903,7.27177480274643e-06
38729464852780.6,-414272257591.445,1290.98216175935,4.0762741766231e-06
38731960468790.2,-411776641581.859,1291.06534895967,2.87358510473143e-06
38734456084799.8,-409281025572.266,1291.14853615999,1.44288459122481e-07
38736951700809.4,-406785409562.68,1291.23172336031,2.07886676550432e-06
38739447316819,-404289793553.094,1291.31491056063,3.29682784697413e-06
38741942932828.6,-401794177543.5,1291.39809776095,2.54864732850238e-06
38744438548838.2,-399298561533.922,1291.48128496127,3.28277119336802e-06
38746934164847.8,-396802945524.328,1291.56447216159,1.87504660279715e-06
38749429780857.3,-394307329514.75,1291.64765936191,4.77243436863419e-06
38751925396866.9,-391811713505.156,1291.73084656223,4.25135840192523e-06
38754421012876.5,-389316097495.57,1291.81403376255,3.78244629083751e-06
38756916628886.1,-386820481485.984,1291.89722096287,4.79740689863168e-06
38759412244895.7,-384324865476.406,1291.98040816319,5.83166927099083e-06
38761907860905.3,-381829249466.813,1292.06359536351,6.84956725716904e-06
38764403476914.9,-379333633457.227,1292.14678256383,5.06434713017236e-06
38766899092924.4,-376838017447.641,1292.22996976415,4.34721293069117e-06
38769394708934,-374342401438.047,1292.31315696447,3.16024716731976e-06
38771890324943.6,-371846785428.469,1292.39634416479,4.27708094419751e-06
38774385940953.2,-369351169418.883,1292.47953136511,3.72114789871145e-06
38776881556962.8,-366855553409.281,1292.56271856543,1.73882756914579e-06
38779377172972.4,-364359937399.711,1292.64590576575,1.79230128431914e-06
38781872788982,-361864321390.117,1292.72909296607,1.94523934205122e-06
38784368404991.6,-359368705380.523,1292.81228016639,3.41788487657558e-06
38786864021001.1,-356873089370.945,1292.8954673667,3.44967959887812e-06
38789359637010.7,-354377473361.352,1292.97865456702,3.0339617924033e-06
38791855253020.3,-351881857351.766,1293.06184176734,1.5562817068019e-07
38794350869029.9,-349386241342.18,1293.14502896766,1.2133135773999e-06
38796846485039.5,-346890625332.586,1293.22821616798,1.22389215895815e-06
38799342101049.1,-344395009323.008,1293.3114033683,3.04538822330076e-06
38801837717058.7,-341899393313.422,1293.39459056862,4.84434401187507e-06
38804333333068.3,-339403777303.828,1293.47777776894,5.66183751575794e-06
38806828949077.8,-336908161294.25,1293.56096496926,2.57680440663387e-06
38809324565087.4,-334412545284.656,1293.64415216958,2.22902118800939e-06
38811820181097,-331916929275.07,1293.7273393699,4.42602575512797e-06
38814315797106.6,-329421313265.484,1293.81052657022,3.25308273566344e-06
38816811413116.2,-326925697255.898,1293.89371377054,2.57587040628835e-06
38819307029125.8,-324430081246.313,1293.97690097086,2.13217689346558e-06
38821802645135.4,-321934465236.727,1294.06008817118,3.33571894236159e-06
38824298261144.9,-319438849227.141,1294.1432753715,4.60133558236803e-06
38826793877154.5,-316943233217.547,1294.22646257182,4.03716370272775e-06
38829289493164.1,-314447617207.961,1294.30964977214,2.56831048687083e-06
38831785109173.7,-311952001198.375,1294.39283697246,2.95339405182671e-06
38834280725183.3,-309456385188.789,1294.47602417278,2.70137383762142e-06
38836776341192.9,-306960769179.203,1294.5592113731,2.78777493773985e-06
38839271957202.5,-304465153169.609,1294.64239857342,6.75160300996033e-06
38841767573212,-301969537160.031,1294.72558577374,7.9307897738957e-06
38844263189221.6,-299473921150.438,1294.80877297405,6.64340441645729e-06
38846758805231.2,-296978305140.852,1294.89196017437,3.59055958599571e-06
38849254421240.8,-294482689131.266,1294.97514737469,3.06252666893167e-06
38851750037250.4,-291987073121.68,1295.05833457501,3.05933980838067e-06
38854245653260,-289491457112.094,1295.14152177533,2.63377907576213e-06
38856741269269.6,-286995841102.508,1295.22470897565,3.62344395753734e-06
38859236885279.2,-284500225092.914,1295.30789617597,3.27335072535754e-06
38861732501288.7,-282004609083.336,1295.39108337629,1.93423022980467e-06
38864228117298.3,-279508993073.75,1295.47427057661,3.73412924476643e-06
38866723733307.9,-277013377064.156,1295.55745777693,5.53551587805143e-06
38869219349317.5,-274517761054.57,1295.64064497725,4.68138360159204e-06
38871714965327.1,-272022145044.992,1295.72383217757,3.13286255593954e-06
38874210581336.7,-269526529035.398,1295.80701937789,5.15008424924961e-06
38876706197346.3,-267030913025.805,1295.89020657821,2.59466338681982e-06
38879201813355.9,-264535297016.227,1295.97339377853,3.52293691971658e-06
38881697429365.4,-262039681006.633,1296.05658097885,5.98156335798656e-06
38884193045375,-259544064997.047,1296.13976817917,5.90574350740367e-06
38886688661384.6,-257048448987.469,1296.22295537949,3.15758759970991e-06
38889184277394.2,-254552832977.867,1296.30614257981,2.03774271429392e-06
38891679893403.8,-252057216968.297,1296.38932978013,4.62155749643065e-06
38894175509413.4,-249561600958.703,1296.47251698045,2.03402714166979e-06
38896671125423,-247065984949.109,1296.55570418077,1.59084686110319e-06
38899166741432.5,-244570368939.531,1296.63889138108,2.66199435262978e-06
38901662357442.1,-242074752929.93,1296.7220785814,8.09131825126055e-06
38904157973451.7,-239579136920.352,1296.80526578172,1.43906388284741e-05
38906653589461.3,-237083520910.766,1296.88845298204,1.99382572289819e-05
38909149205470.9,-234587904901.172,1296.97164018236,1.90064023407769e-05
38911644821480.5,-232092288891.586,1297.05482738268,1.64382334773978e-05
38914140437490.1,-229596672882.008,1297.138014583,1.14647789249177e-05
38916636053499.7,-227101056872.422,1297.22120178332,5.19870319754306e-06
38919131669509.3,-224605440862.828,1297.30438898364,5.14876844133814e-06
38921627285518.8,-222109824853.25,1297.38757618396,1.30107797989847e-05
38924122901528.4,-219614208843.656,1297.47076338428,1.60040759784886e-05
38926618517538,-217118592834.063,1297.5539505846,9.52323019277459e-06
38929114133547.6,-214622976824.484,1297.63713778492,1.41166267838193e-05
38931609749557.2,-212127360814.898,1297.72032498524,1.54270058402795e-05
38934105365566.8,-209631744805.32,1297.80351218556,8.71450874207128e-06
38936600981576.4,-207136128795.727,1297.88669938588,4.17444718410561e-06
38939096597585.9,-204640512786.133,1297.9698865862,4.84117638382249e-06
38941592213595.5,-202144896776.547,1298.05307378652,1.17793714353541e-06
38944087829605.1,-199649280766.961,1298.13626098684,4.27112921105552e-06
38946583445614.7,-197153664757.375,1298.21944818716,7.77163593401562e-06
38949079061624.3,-194658048747.789,1298.30263538748,6.01643876168782e-06
38951574677633.9,-192162432738.195,1298.3858225878,3.16627196370589e-06
38954070293643.5,-189666816728.609,1298.46900978812,1.03295561536333e-05
38956565909653.1,-187171200719.023,1298.55219698844,9.28274736472824e-06
38959061525662.6,-184675584709.438,1298.63538418875,9.21072425160048e-06
38961557141672.2,-182179968699.844,1298.71857138907,2.27131125461179e-06
38964052757681.8,-179684352690.266,1298.80175858939,9.11987330995702e-06
38966548373691.4,-177188736680.68,1298.88494578971,1.4675204966852e-05
38969043989701,-174693120671.086,1298.96813299003,1.86017089703429e-05
38971539605710.6,-172197504661.5,1299.05132019035,1.60674088935011e-05
38974035221720.2,-169701888651.922,1299.13450739067,3.92107474154212e-06
38976530837729.7,-167206272642.336,1299.21769459099,3.09145258754701e-05
38979026453739.3,-164710656632.742,1299.30088179131,3.63768382759589e-05
38981522069748.9,-162215040623.156,1299.38406899163,2.29938170922615e-05
38984017685758.5,-159719424613.578,1299.46725619195,1.40345261901462e-05
38986513301768.1,-157223808603.984,1299.55044339227,1.41629546319254e-05
38989008917777.7,-154728192594.391,1299.63363059259,1.47703683525469e-05
38991504533787.3,-152232576584.813,1299.71681779291,1.68415408551012e-05
38994000149796.9,-149736960575.227,1299.80000499323,2.61812681817367e-05
38996495765806.4,-147241344565.633,1299.88319219355,3.66660857836754e-05
38998991381816,-144745728556.047,1299.96637939387,0.000111698037407372
39001486997825.6,-142250112546.453,1300.04956659419,0.000181463153638408
39003982613835.2,-139754496536.875,1300.13275379451,0.000135138811234901
39006478229844.8,-137258880527.289,1300.21594099483,5.07021868472989e-05
39008973845854.4,-134763264517.695,1300.29912819515,8.70873856581608e-06
39011469461864,-132267648508.109,1300.38231539547,6.30765391645442e-06
39013965077873.5,-129772032498.531,1300.46550259578,1.21184784624575e-05
39016460693883.1,-127276416488.938,1300.5486897961,1.75156880679078e-05
39018956309892.7,-124780800479.344,1300.63187699642,6.21856620776146e-06
39021451925902.3,-122285184469.766,1300.71506419674,7.04448923953314e-05
39023947541911.9,-119789568460.18,1300.79825139706,0.000181242758919142
39026443157921.5,-117293952450.594,1300.88143859738,0.000181366187688558
39028938773931.1,-114798336441.008,1300.9646257977,7.50483956705773e-05
39031434389940.7,-112302720431.414,1301.04781299802,1.49055424623692e-05
39033930005950.2,-109807104421.836,1301.13100019834,2.39839633389191e-05
39036425621959.8,-107311488412.242,1301.21418739866,2.34332042148578e-05
39038921237969.4,-104815872402.648,1301.29737459898,2.25262104252631e-05
39041416853979,-102320256393.07,1301.3805617993,2.84172865483185e-05
39043912469988.6,-99824640383.4844,1301.46374899962,5.23502829785202e-05
39046408085998.2,-97329024373.8984,1301.54693619994,0.000253005759974505
39048903702007.8,-94833408364.3047,1301.63012340026,0.000394987680932943
39051399318017.4,-92337792354.7188,1301.71331060058,0.000263970955681627
39053894934026.9,-89842176345.1406,1301.7964978009,6.16867059182652e-05
39056390550036.5,-87346560335.5469,1301.87968500122,3.43263774921155e-05
39058886166046.1,-84850944325.9531,1301.96287220154,3.05115825259628e-05
39061381782055.7,-82355328316.3672,1302.04605940186,2.89285143204727e-05
39063877398065.3,-79859712306.7891,1302.12924660218,1.10195047041392e-05
39066373014074.9,-77364096297.2031,1302.2124338025,5.34253839995196e-05
39068868630084.5,-74868480287.6094,1302.29562100282,0.000593202681159937
39071364246094.1,-72372864278.0234,1302.37880820314,0.00162402685085065
39073859862103.6,-69877248268.4375,1302.46199540345,0.00187875749573048
39076355478113.2,-67381632258.8516,1302.54518260377,0.000971300169218589
39078851094122.8,-64886016249.2656,1302.62836980409,0.000179212919159808
39081346710132.4,-62390400239.6719,1302.71155700441,1.5022931370321e-05
39083842326142,-59894784230.1016,1302.79474420473,1.67547822128616e-05
39086337942151.6,-57399168220.5,1302.87793140505,2.56197808489876e-05
39088833558161.2,-54903552210.9141,1302.96111860537,1.36994815471773e-05
39091329174170.7,-52407936201.3359,1303.04430580569,0.00115379676650006
39093824790180.3,-49912320191.7344,1303.12749300601,0.00547664517989205
39096320406189.9,-47416704182.1563,1303.21068020633,0.00996956530774318
39098816022199.5,-44921088172.5703,1303.29386740665,0.00829582682751255
39101311638209.1,-42425472162.9766,1303.37705460697,0.00304895787236461
39103807254218.7,-39929856153.3906,1303.46024180729,0.000408521941643105
39106302870228.3,-37434240143.8047,1303.54342900761,8.76328001843376e-05
39108798486237.9,-34938624134.2188,1303.62661620793,0.000108482959157423
39111294102247.4,-32443008124.6328,1303.70980340825,6.16437256283178e-05
39113789718257,-29947392115.0391,1303.79299060857,0.00910502738077306
39116285334266.6,-27451776105.4609,1303.87617780889,0.0830705668757864
39118780950276.2,-24956160095.875,1303.95936500921,0.243236077912043
39121276566285.8,-22460544086.2813,1304.04255220953,0.312006735633613
39123772182295.4,-19964928076.6953,1304.12573940985,0.185056350927722
39126267798305,-17469312067.1172,1304.20892661017,0.045086850517704
39128763414314.6,-14973696057.5234,1304.29211381049,0.00288096039151241
39131259030324.1,-12478080047.9297,1304.3753010108,0.000262899749968077
39133754646333.7,-9982464038.35156,1304.45848821112,0.00020092125206422
39136250262343.3,-7486848028.75781,1304.54167541144,0.00338231791370756
39138745878352.9,-4991232019.17188,1304.62486261176,0.0946751769359125
39141241494362.5,-2495616009.59375,1304.70804981208,0.495172032942367
39143737110372.1,0,1304.7912370124,1
39146232726381.7,2495616009.58594,1304.87442421272,0.924760278674911
39148728342391.3,4991232019.17188,1304.95761141304,0.385201527049435
39151223958400.8,7486848028.75781,1305.04079861336,0.057541930871743
39153719574410.4,9982464038.35156,1305.12398581368,0.00112009759842385
39156215190420,12478080047.9375,1305.207173014,0.000213236657671441
39158710806429.6,14973696057.5156,1305.29036021432,0.000249104933953921
39161206422439.2,17469312067.1094,1305.37354741464,0.00093867942332178
39163702038448.8,19964928076.6953,1305.45673461496,0.012298363369205
39166197654458.4,22460544086.2891,1305.53992181528,0.0411933770036967
39168693270467.9,24956160095.8672,1305.6231090156,0.0590300478339087
39171188886477.5,27451776105.4531,1305.70629621592,0.0392622758459973
39173684502487.1,29947392115.0469,1305.78948341624,0.0110942164926394
39176180118496.7,32443008124.625,1305.87267061656,0.000905183833006176
39178675734506.3,34938624134.2109,1305.95585781688,5.66121402682322e-05
39181171350515.9,37434240143.8125,1306.0390450172,5.27271578144967e-05
39183666966525.5,39929856153.3906,1306.12223221752,3.16927474799672e-05
39186162582535.1,42425472162.9766,1306.20541941784,0.000183566642571663
39188658198544.6,44921088172.5703,1306.28860661815,0.00116900281225594
39191153814554.2,47416704182.1484,1306.37179381847,0.00269134078675908
39193649430563.8,49912320191.7422,1306.45498101879,0.00281766801556501
39196145046573.4,52407936201.3359,1306.53816821911,0.00138317857257647
39198640662583,54903552210.9141,1306.62135541943,0.000303698227647217
39201136278592.6,57399168220.5,1306.70454261975,4.24651729891682e-05
39203631894602.2,59894784230.0859,1306.78772982007,1.80497485373777e-05
39206127510611.8,62390400239.6719,1306.87091702039,7.16162952584973e-06
39208623126621.3,64886016249.2578,1306.95410422071,0.000195441162937154
39211118742630.9,67381632258.8516,1307.03729142103,0.00249214726643026
39213614358640.5,69877248268.4375,1307.12047862135,0.00946109739191042
39216109974650.1,72372864278.0313,1307.20366582167,0.0151415305279532
39218605590659.7,74868480287.6094,1307.28685302199,0.0112664420693777
39221101206669.3,77364096297.1953,1307.37004022231,0.00366543333178887
39223596822678.9,79859712306.7891,1307.45322742263,0.000388911874532081
39226092438688.5,82355328316.375,1307.53641462295,1.86539307876558e-05
39228588054698,84850944325.9531,1307.61960182327,3.62038156897614e-05
39231083670707.6,87346560335.5469,1307.70278902359,3.16927138020362e-05
39233579286717.2,89842176345.125,1307.78597622391,0.00126863116211035
39236074902726.8,92337792354.7188,1307.86916342423,0.00937295371343495
39238570518736.4,94833408364.3047,1307.95235062455,0.0241451748778212
39241066134746,97329024373.8906,1308.03553782487,0.0278018244633252
39243561750755.6,99824640383.4844,1308.11872502519,0.0147327062690534
39246057366765.1,102320256393.063,1308.2019122255,0.00310770969733741
39248552982774.7,104815872402.648,1308.28509942582,0.000157681784930512
39251048598784.3,107311488412.242,1308.36828662614,2.11913822757028e-05
39253544214793.9,109807104421.828,1308.45147382646,1.89626124752993e-05
39256039830803.5,112302720431.414,1308.53466102678,0.000234225087592182
39258535446813.1,114798336441,1308.6178482271,0.00446675161887769
39261031062822.7,117293952450.586,1308.70103542742,0.0200185094295966
39263526678832.3,119789568460.172,1308.78422262774,0.0360857465644892
39266022294841.8,122285184469.766,1308.86740982806,0.0300094650225966
39268517910851.4,124780800479.344,1308.95059702838,0.0110716040713624
39271013526861,127276416488.938,1309.0337842287,0.00138621252872825
39273509142870.6,129772032498.531,1309.11697142902,3.21834908320252e-05
39276004758880.2,132267648508.109,1309.20015862934,2.4680935664503e-05
39278500374889.8,134763264517.695,1309.28334582966,1.7192278351604e-05
39280995990899.4,137258880527.289,1309.36653302998,0.0010352574875836
39283491606908.9,139754496536.867,1309.4497202303,0.00968567366140961
39285987222918.5,142250112546.461,1309.53290743062,0.0285936859633161
39288482838928.1,144745728556.047,1309.61609463094,0.0369108342394176
39290978454937.7,147241344565.633,1309.69928183126,0.022038096849604
39293474070947.3,149736960575.219,1309.78246903158,0.0054115519280899
39295969686956.9,152232576584.805,1309.8656562319,0.000334353658287125
39298465302966.5,154728192594.391,1309.94884343222,1.75108244610797e-05
39300960918976.1,157223808603.977,1310.03203063254,2.57839447793375e-05
39303456534985.6,159719424613.563,1310.11521783285,8.46497765469671e-05
39305952150995.2,162215040623.156,1310.19840503317,0.00283689227570893
39308447767004.8,164710656632.734,1310.28159223349,0.0150666901196106
39310943383014.4,167206272642.32,1310.36477943381,0.0306631110228317
39313438999024,169701888651.914,1310.44796663413,0.0285548325945872
39315934615033.6,172197504661.5,1310.53115383445,0.011989986963662
39318430231043.2,174693120671.086,1310.61434103477,0.00182038576205466
39320925847052.8,177188736680.672,1310.69752823509,4.63898015617019e-05
39323421463062.3,179684352690.266,1310.78071543541,1.49513173016051e-05
39325917079071.9,182179968699.852,1310.86390263573,8.08274500704127e-06
39328412695081.5,184675584709.438,1310.94708983605,0.000453749671929561
39330908311091.1,187171200719.031,1311.03027703637,0.00526647596331541
39333403927100.7,189666816728.609,1311.11346423669,0.0178193141855951
39335899543110.3,192162432738.203,1311.19665143701,0.0257781720463592
39338395159119.9,194658048747.773,1311.27983863733,0.0172934989247461
39340890775129.5,197153664757.375,1311.36302583765,0.00493154878107574
39343386391139,199649280766.961,1311.44621303797,0.000408911114283749
39345882007148.6,202144896776.539,1311.52940023829,1.33361797844677e-05
39348377623158.2,204640512786.141,1311.61258743861,1.34998343513098e-05
39350873239167.8,207136128795.719,1311.69577463893,1.91460838676176e-05
39353368855177.4,209631744805.305,1311.77896183925,0.00123031542042216
39355864471187,212127360814.898,1311.86214903957,0.00781259556410446
39358360087196.6,214622976824.484,1311.94533623989,0.0180003006698402
39360855703206.1,217118592834.063,1312.0285234402,0.0187579714734773
39363351319215.7,219614208843.656,1312.11171064052,0.00892143550186603
39365846935225.3,222109824853.242,1312.19489784084,0.001615872303507
39368342551234.9,224605440862.82,1312.27808504116,5.26134028564811e-05
39370838167244.5,227101056872.414,1312.36127224148,4.08163102428237e-06
39373333783254.1,229596672882.008,1312.4444594418,7.59239252358761e-06
39375829399263.7,232092288891.586,1312.52764664212,0.000143230430429503
39378325015273.3,234587904901.172,1312.61083384244,0.00227558502962428
39380820631282.8,237083520910.75,1312.69402104276,0.0089289177724716
39383316247292.4,239579136920.344,1312.77720824308,0.0145098769576352
39385811863302,242074752929.938,1312.8603954434,0.0109154784973108
39388307479311.6,244570368939.516,1312.94358264372,0.00357594053442299
39390803095321.2,247065984949.109,1313.02676984404,0.000370192039057892
39393298711330.8,249561600958.695,1313.10995704436,8.20034587455414e-06
39395794327340.4,252057216968.289,1313.19314424468,9.67461279395067e-06
39398289943350,254552832977.883,1313.276331445,6.61821656737322e-06
39400785559359.5,257048448987.453,1313.35951864532,0.000423465965826465
39403281175369.1,259544064997.047,1313.44270584564,0.00326028504721416
39405776791378.7,262039681006.641,1313.52589304596,0.00852329664143484
39408272407388.3,264535297016.227,1313.60908024628,0.00993216861367232
39410768023397.9,267030913025.805,1313.6922674466,0.00533016493690376
39413263639407.5,269526529035.398,1313.77545464692,0.00114174138768466
39415759255417.1,272022145044.984,1313.85864184724,5.61063700728028e-05
39418254871426.6,274517761054.57,1313.94182904755,5.24746497481689e-06
39420750487436.2,277013377064.156,1314.02501624787,4.48145252595249e-06
39423246103445.8,279508993073.75,1314.10820344819,3.89542437546151e-05
39425741719455.4,282004609083.328,1314.19139064851,0.000862911746510316
39428237335465,284500225092.922,1314.27457784883,0.00393427625139137
39430732951474.6,286995841102.5,1314.35776504915,0.00717195617887196
39433228567484.2,289491457112.086,1314.44095224947,0.0060278492322679
39435724183493.8,291987073121.688,1314.52413944979,0.00225353388624768
39438219799503.3,294482689131.266,1314.60732665011,0.000291500458484029
39440715415512.9,296978305140.852,1314.69051385043,1.14049077605463e-05
39443211031522.5,299473921150.445,1314.77370105075,6.64082724213457e-06
39445706647532.1,301969537160.023,1314.85688825107,3.51901175981179e-06
39448202263541.7,304465153169.617,1314.94007545139,0.000129239310181695
39450697879551.3,306960769179.195,1315.02326265171,0.00125250783714983
39453193495560.9,309456385188.789,1315.10644985203,0.00373553136822791
39455689111570.5,311952001198.375,1315.18963705235,0.00486397721091954
39458184727580,314447617207.961,1315.27282425267,0.00292934071385062
39460680343589.6,316943233217.539,1315.35601145299,0.000728980081006335
39463175959599.2,319438849227.133,1315.43919865331,4.64449248235334e-05
39465671575608.8,321934465236.727,1315.52238585363,3.91963632271502e-06
39468167191618.4,324430081246.305,1315.60557305395,3.70809536522584e-06
39470662807628,326925697255.891,1315.68876025427,8.49637404358102e-06
39473158423637.6,329421313265.477,1315.77194745459,0.000276723441706563
39475654039647.1,331916929275.063,1315.8551346549,0.00148274565131637
39478149655656.7,334412545284.656,1315.93832185522,0.00304001725976219
39480645271666.3,336908161294.234,1316.02150905554,0.00285081751389779
39483140887675.9,339403777303.828,1316.10469625586,0.00120263702786625
39485636503685.5,341899393313.422,1316.18788345618,0.000177486557250445
39488132119695.1,344395009323,1316.2710706565,2.93044694169699e-06
39490627735704.7,346890625332.586,1316.35425785682,7.19059849478638e-07
39493123351714.3,349386241342.18,1316.43744505714,2.37695558453566e-06
39495618967723.8,351881857351.766,1316.52063225746,3.55018290984513e-05
39498114583733.4,354377473361.352,1316.60381945778,0.000425302028848408
39500610199743,356873089370.93,1316.6870066581,0.00144688497259264
39503105815752.6,359368705380.531,1316.77019385842,0.00210407095594478
39505601431762.2,361864321390.109,1316.85338105874,0.00141793360552797
39508097047771.8,364359937399.703,1316.93656825906,0.000407006933424132
39510592663781.4,366855553409.297,1317.01975545938,3.38157394140485e-05
39513088279791,369351169418.875,1317.1029426597,4.23092208657642e-06
39515583895800.5,371846785428.461,1317.18612986002,5.45515005591796e-06
39518079511810.1,374342401438.055,1317.26931706034,2.93474346933452e-06
39520575127819.7,376838017447.641,1317.35250426066,8.09280461647869e-05
39523070743829.3,379333633457.219,1317.43569146098,0.000525296093274434
39525566359838.9,381829249466.813,1317.5188786613,0.00121318090386886
39528061975848.5,384324865476.398,1317.60206586162,0.00127041893655734
39530557591858.1,386820481485.984,1317.68525306194,0.000610758138105796
39533053207867.6,389316097495.57,1317.76844026226,0.000116767500537411
39535548823877.2,391811713505.164,1317.85162746257,5.31753711888695e-06
39538044439886.8,394307329514.742,1317.93481466289,5.34313735121133e-06
39540540055896.4,396802945524.336,1318.01800186321,8.83268296873802e-06
39543035671906,399298561533.922,1318.10118906353,4.12539939216214e-06
39545531287915.6,401794177543.508,1318.18437626385,0.00013466072902122
39548026903925.2,404289793553.094,1318.26756346417,0.000528724645740434
39550522519934.8,406785409562.688,1318.35075066449,0.00086027218400331
39553018135944.3,409281025572.266,1318.43393786481,0.000647914819711208
39555513751953.9,411776641581.852,1318.51712506513,0.000213046587459666
39558009367963.5,414272257591.445,1318.60031226545,2.17847035732312e-05
39560504983973.1,416767873601.031,1318.68349946577,2.666760095606e-06
39563000599982.7,419263489610.609,1318.76668666609,5.01123541784251e-06
39565496215992.3,421759105620.195,1318.84987386641,2.62237158789224e-06
39567991832001.9,424254721629.789,1318.93306106673,2.49275744895299e-05
39570487448011.5,426750337639.375,1319.01624826705,0.000176512955619626
39572983064021,429245953648.953,1319.09943546737,0.000451578014343243
39575478680030.6,431741569658.547,1319.18262266769,0.000525365066193559
39577974296040.2,434237185668.141,1319.26580986801,0.000282634328949157
39580469912049.8,436732801677.719,1319.34899706833,6.26481805882917e-05
39582965528059.4,439228417687.313,1319.43218426865,5.57999938430846e-06
39585461144069,441724033696.898,1319.51537146897,5.08176081719166e-06
39587956760078.6,444219649706.477,1319.59855866929,3.58136683572364e-06
39590452376088.2,446715265716.078,1319.68174586961,2.59149769281738e-06
39592947992097.7,449210881725.656,1319.76493306992,4.18064094263625e-05
39595443608107.3,451706497735.242,1319.84812027024,0.00018079946901112
39597939224116.9,454202113744.828,1319.93130747056,0.000326374050269991
39600434840126.5,456697729754.422,1320.01449467088,0.000272211155545974
39602930456136.1,459193345764,1320.0976818712,0.000100035783131959
39605426072145.7,461688961773.586,1320.18086907152,1.15265727141614e-05
39607921688155.3,464184577783.18,1320.26405627184,1.56149853008422e-06
39610417304164.8,466680193792.766,1320.34724347216,2.22329126039501e-06
39612912920174.4,469175809802.352,1320.43043067248,1.52178664128424e-06
39615408536184,471671425811.945,1320.5136178728,4.27457568536614e-06
39617904152193.6,474167041821.531,1320.59680507312,5.52219597432704e-05
39620399768203.2,476662657831.117,1320.67999227344,0.00016338780126051
39622895384212.8,479158273840.711,1320.76317947376,0.000213127040812363
39625391000222.4,481653889850.289,1320.84636667408,0.000129171333300686
39627886616232,484149505859.883,1320.9295538744,3.56953153256737e-05
39630382232241.5,486645121869.469,1321.01274107472,6.33184927010494e-06
39632877848251.1,489140737879.055,1321.09592827504,3.98922986812337e-06
39635373464260.7,491636353888.641,1321.17911547536,3.031167035921e-06
39637869080270.3,494131969898.219,1321.26230267568,2.13298983090875e-06
39640364696279.9,496627585907.82,1321.345489876,1.11505925912517e-05
39642860312289.5,499123201917.406,1321.42867707632,6.01068494876957e-05
39645355928299.1,501618817926.984,1321.51186427664,0.000123272685069131
39647851544308.7,504114433936.578,1321.59505147696,0.000116685122480977
39650347160318.2,506610049946.156,1321.67823867727,5.21769657640105e-05
39652842776327.8,509105665955.742,1321.76142587759,1.310556727252e-05
39655338392337.4,511601281965.336,1321.84461307791,5.75230749975493e-06
39657834008347,514096897974.922,1321.92780027823,4.6121227210229e-06
39660329624356.6,516592513984.508,1322.01098747855,4.18086368027464e-06
39662825240366.2,519088129994.102,1322.09417467887,2.53852398934042e-06
39665320856375.8,521583746003.68,1322.17736187919,1.61893714907465e-05
39667816472385.3,524079362013.266,1322.26054907951,5.28493769637358e-05
39670312088394.9,526574978022.859,1322.34373627983,7.67307746798708e-05
39672807704404.5,529070594032.445,1322.42692348015,5.06067828822799e-05
39675303320414.1,531566210042.023,1322.51011068047,1.48062339958948e-05
39677798936423.7,534061826051.617,1322.59329788079,4.02315493034636e-06
39680294552433.3,536557442061.203,1322.67648508111,7.16513261746535e-06
39682790168442.9,539053058070.797,1322.75967228143,7.41297941449593e-06
39685285784452.5,541548674080.375,1322.84285948175,4.75531535075433e-06
39687781400462,544044290089.961,1322.92604668207,5.0840512517797e-06
39690277016471.6,546539906099.555,1323.00923388239,2.13273651223958e-05
39692772632481.2,549035522109.141,1323.09242108271,4.56328271576621e-05
39695268248490.8,551531138118.719,1323.17560828303,4.73317826562482e-05
39697763864500.4,554026754128.313,1323.25879548335,2.20492072052402e-05
39700259480510,556522370137.898,1323.34198268367,3.85140435021452e-06
39702755096519.6,559017986147.484,1323.42516988399,1.28219407901499e-06
39705250712529.1,561513602157.07,1323.50835708431,3.1085874038419e-06
39707746328538.7,564009218166.656,1323.59154428462,3.28191547337865e-06
39710241944548.3,566504834176.242,1323.67473148494,2.7380068738261e-06
39712737560557.9,569000450185.836,1323.75791868526,4.18934646391024e-06
39715233176567.5,571496066195.414,1323.84110588558,1.63699371686711e-05
39717728792577.1,573991682205,1323.9242930859,2.77621899222076e-05
39720224408586.7,576487298214.602,1324.00748028622,2.115219700916e-05
39722720024596.3,578982914224.188,1324.09066748654,8.15384414389366e-06
39725215640605.8,581478530233.766,1324.17385468686,2.64749842444955e-06
39727711256615.4,583974146243.367,1324.25704188718,3.42785507523398e-06
39730206872625,586469762252.945,1324.3402290875,6.68593740094923e-06
39732702488634.6,588965378262.531,1324.42341628782,6.23206515228181e-06
39735198104644.2,591460994272.133,1324.50660348814,8.45349543160947e-07
39737693720653.8,593956610281.703,1324.58979068846,6.00460310245354e-06
39740189336663.4,596452226291.297,1324.67297788878,1.29301605259461e-05
39742684952673,598947842300.875,1324.7561650891,1.48190007797882e-05
39745180568682.5,601443458310.469,1324.83935228942,7.85216447351645e-06
39747676184692.1,603939074320.055,1324.92253948974,2.36181760685726e-06
39750171800701.7,606434690329.641,1325.00572669006,1.91018113226041e-06
39752667416711.3,608930306339.234,1325.08891389038,1.37518823803381e-06
39755163032720.9,611425922348.82,1325.1721010907,1.50287293069304e-06
39757658648730.5,613921538358.398,1325.25528829102,1.99724051232804e-06
39760154264740.1,616417154367.992,1325.33847549134,4.67959372949709e-06
39762649880749.7,618912770377.578,1325.42166269166,8.05881320657543e-06
39765145496759.2,621408386387.156,1325.50484989197,1.17402423716056e-05
39767641112768.8,623904002396.742,1325.58803709229,8.92028242014483e-06
39770136728778.4,626399618406.344,1325.67122429261,3.43586182260606e-06
39772632344788,628895234415.922,1325.75441149293,6.13015540008987e-07
39775127960797.6,631390850425.508,1325.83759869325,9.77179351247963e-07
39777623576807.2,633886466435.102,1325.92078589357,1.55309078549477e-06
39780119192816.8,636382082444.68,1326.00397309389,4.6463986090099e-07
39782614808826.4,638877698454.273,1326.08716029421,1.17150923170744e-06
39785110424835.9,641373314463.844,1326.17034749453,3.00945745946947e-06
39787606040845.5,643868930473.445,1326.25353469485,5.40203187133356e-06
39790101656855.1,646364546483.031,1326.33672189517,8.39515841301586e-06
39792597272864.7,648860162492.609,1326.41990909549,6.51788546151292e-06
39795092888874.3,651355778502.203,1326.50309629581,3.16025025417526e-06
39797588504883.9,653851394511.789,1326.58628349613,2.71452097504509e-06
39800084120893.5,656347010521.375,1326.66947069645,2.06457122300004e-06
39802579736903,658842626530.969,1326.75265789677,1.81818972735299e-06
39805075352912.6,661338242540.555,1326.83584509709,1.30516015188595e-06
39807570968922.2,663833858550.133,1326.91903229741,2.86908671620767e-06
39810066584931.8,666329474559.727,1327.00221949773,4.15046622957212e-06
39812562200941.4,668825090569.313,1327.08540669805,6.22603487979056e-06
39815057816951,671320706578.891,1327.16859389837,5.94533471963829e-06
39817553432960.6,673816322588.484,1327.25178109869,6.26508536477466e-06
39820049048970.2,676311938598.078,1327.33496829901,5.59786898575141e-06
39822544664979.7,678807554607.656,1327.41815549932,4.12187665675219e-06
39825040280989.3,681303170617.242,1327.50134269964,2.91939729995762e-06
39827535896998.9,683798786626.836,1327.58452989996,2.93463237422273e-06
39830031513008.5,686294402636.422,1327.66771710028,1.63216477139146e-06
39832527129018.1,688790018646.016,1327.7509043006,1.59426953902403e-06
39835022745027.7,691285634655.602,1327.83409150092,2.59237748435312e-06
39837518361037.3,693781250665.188,1327.91727870124,3.70849415151792e-06
39840013977046.9,696276866674.781,1328.00046590156,2.89150791728011e-06
39842509593056.4,698772482684.359,1328.08365310188,3.28218724123207e-06
39845005209066,701268098693.953,1328.1668403022,3.28968729880528e-06
39847500825075.6,703763714703.531,1328.25002750252,1.72826535344538e-06
39849996441085.2,706259330713.117,1328.33321470284,1.37506162690584e-06
39852492057094.8,708754946722.711,1328.41640190316,1.03413641445391e-06
39854987673104.4,711250562732.297,1328.49958910348,1.75832658734476e-06
39857483289114,713746178741.883,1328.5827763038,6.83833969766439e-07
39859978905123.5,716241794751.469,1328.66596350412,1.05313665320422e-06
39862474521133.1,718737410761.055,1328.74915070444,2.2338822790395e-06
39864970137142.7,721233026770.641,1328.83233790476,3.93695343455795e-06
39867465753152.3,723728642780.227,1328.91552510508,4.42696163799963e-06
39869961369161.9,726224258789.82,1328.9987123054,2.95941290916962e-06
39872456985171.5,728719874799.398,1329.08189950572,2.5844172263711e-06
39874952601181.1,731215490808.992,1329.16508670604,2.88675736793093e-06
39877448217190.6,733711106818.57,1329.24827390636,2.57469665183822e-06
39879943833200.2,736206722828.156,1329.33146110667,2.41921852476335e-06
39882439449209.8,738702338837.758,1329.41464830699,1.58751574606305e-06
39884935065219.4,741197954847.336,1329.49783550731,2.58325829829318e-06
39887430681229,743693570856.922,1329.58102270763,1.94036610101558e-06
39889926297238.6,746189186866.516,1329.66420990795,3.10997275805919e-06
39892421913248.2,748684802876.094,1329.74739710827,3.25807466215654e-06
39894917529257.8,751180418885.688,1329.83058430859,1.90417420964903e-06
39897413145267.4,753676034895.281,1329.91377150891,2.90952231734835e-06
39899908761276.9,756171650904.859,1329.99695870923,2.72960838307462e-06
39902404377286.5,758667266914.445,1330.08014590955,3.16720851349576e-06
39904899993296.1,761162882924.031,1330.16333310987,2.59592427431205e-06
39907395609305.7,763658498933.617,1330.24652031019,3.68848516170112e-06
39909891225315.3,766154114943.203,1330.32970751051,4.96430374929417e-06
39912386841324.9,768649730952.797,1330.41289471083,4.69292688264936e-06
39914882457334.5,771145346962.375,1330.49608191115,1.27090797655331e-06
39917378073344,773640962971.969,1330.57926911147,2.35621081037083e-06
39919873689353.6,776136578981.555,1330.66245631179,1.53924864705038e-06
39922369305363.2,778632194991.133,1330.74564351211,1.66345482760763e-06
39924864921372.8,781127811000.734,1330.82883071243,3.15485798397856e-06
39927360537382.4,783623427010.305,1330.91201791275,3.17599825037224e-06
39929856153392,786119043019.898,1330.99520511307,3.66793234672699e-06
39932351769401.6,788614659029.492,1331.07839231339,4.94323493654028e-06
39934847385411.2,791110275039.078,1331.16157951371,4.7202849783001e-06
39937343001420.8,793605891048.672,1331.24476671402,2.73975174798925e-06
39939838617430.3,796101507058.258,1331.32795391434,4.73930865985808e-07
39942334233439.9,798597123067.836,1331.41114111466,7.37394895557796e-07
39944829849449.5,801092739077.43,1331.49432831498,2.44712438555515e-06
39947325465459.1,803588355087.023,1331.5775155153,2.61364964715112e-06
39949821081468.7,806083971096.602,1331.66070271562,2.50675126929214e-06
39952316697478.3,808579587106.188,1331.74388991594,3.39089646371834e-06
39954812313487.9,811075203115.781,1331.82707711626,3.09899867371609e-06
39957307929497.4,813570819125.367,1331.91026431658,1.80773275036467e-06
39959803545507,816066435134.945,1331.9934515169,9.7126549132608e-07
39962299161516.6,818562051144.539,1332.07663871722,2.03667799550929e-06
39964794777526.2,821057667154.125,1332.15982591754,2.61011163809737e-06
39967290393535.8,823553283163.711,1332.24301311786,3.82001507125437e-06
39969786009545.4,826048899173.289,1332.32620031818,5.27445225355407e-06
39972281625555,828544515182.883,1332.4093875185,3.29392637304464e-06
39974777241564.5,831040131192.469,1332.49257471882,2.86936684998919e-06
39977272857574.1,833535747202.055,1332.57576191914,3.72016382973612e-06
39979768473583.7,836031363211.641,1332.65894911946,5.08199881081233e-06
39982264089593.3,838526979221.234,1332.74213631978,4.82360933391447e-06
39984759705602.9,841022595230.813,1332.8253235201,4.05319967833236e-06
39987255321612.5,843518211240.406,1332.90851072042,1.92578662266053e-06
39989750937622.1,846013827249.992,1332.99169792074,1.71251404875269e-06
39992246553631.7,848509443259.578,1333.07488512106,4.30946803572059e-06
39994742169641.2,851005059269.164,1333.15807232137,6.72241455369485e-06
39997237785650.8,853500675278.758,1333.24125952169,4.37595095046827e-06
39999733401660.4,855996291288.336,1333.32444672201,2.55210766288295e-06
40002229017670,858491907297.922,1333.40763392233,3.00866619608962e-06
40004724633679.6,860987523307.516,1333.49082112265,3.52864913963255e-06
40007220249689.2,863483139317.102,1333.57400832297,3.15223856286811e-06
40009715865698.8,865978755326.68,1333.65719552329,2.18468586183033e-06
40012211481708.3,868474371336.266,1333.74038272361,1.21616604292245e-06
40014707097717.9,870969987345.859,1333.82356992393,5.52231140051384e-07
40017202713727.5,873465603355.445,1333.90675712425,4.61352326035568e-07
40019698329737.1,875961219365.023,1333.98994432457,2.96154869777782e-06
40022193945746.7,878456835374.617,1334.07313152489,3.74654181065906e-06
40024689561756.3,880952451384.211,1334.15631872521,3.71869637773063e-06
40027185177765.9,883448067393.789,1334.23950592553,3.24691344576331e-06
40029680793775.5,885943683403.383,1334.32269312585,2.63896425775753e-06
40032176409785,888439299412.969,1334.40588032617,1.90412416623488e-06
40034672025794.6,890934915422.547,1334.48906752649,1.26005860627314e-06
40037167641804.2,893430531432.148,1334.57225472681,1.31196903916562e-06
40039663257813.8,895926147441.727,1334.65544192713,1.93759045716737e-06
40042158873823.4,898421763451.32,1334.73862912745,1.75436100694712e-06
40044654489833,900917379460.914,1334.82181632777,1.02105235052335e-06
40047150105842.6,903412995470.5,1334.90500352809,1.80691899595334e-06
40049645721852.2,905908611480.078,1334.98819072841,4.90198571767804e-06
40052141337861.8,908404227489.672,1335.07137792873,6.40602631355055e-06
40054636953871.3,910899843499.258,1335.15456512904,3.73032727645776e-06
40057132569880.9,913395459508.844,1335.23775232936,2.28787362571042e-06
40059628185890.5,915891075518.438,1335.32093952968,1.95868455378549e-06
40062123801900.1,918386691528.016,1335.40412673,1.39670980845065e-06
40064619417909.7,920882307537.602,1335.48731393032,2.3486300926227e-06
40067115033919.3,923377923547.195,1335.57050113064,3.03231474035344e-06
40069610649928.9,925873539556.781,1335.65368833096,8.48841798409112e-07
40072106265938.4,928369155566.359,1335.73687553128,4.35785089642236e-06
40074601881948,930864771575.953,1335.8200627316,7.34008202723745e-06
40077097497957.6,933360387585.539,1335.90324993192,5.97312098989632e-06
40079593113967.2,935856003595.125,1335.98643713224,2.19903175556168e-06
40082088729976.8,938351619604.711,1336.06962433256,1.0758058623826e-06
40084584345986.4,940847235614.297,1336.15281153288,9.28464162055148e-07
40087079961996,943342851623.891,1336.2359987332,1.22819035284568e-06
40089575578005.6,945838467633.477,1336.31918593352,8.26651419724652e-07
40092071194015.1,948334083643.055,1336.40237313384,1.14552460627746e-06
40094566810024.7,950829699652.648,1336.48556033416,1.8991184589079e-06
40097062426034.3,953325315662.234,1336.56874753448,1.4964775722461e-06
40099558042043.9,955820931671.813,1336.6519347348,1.15815248734112e-06
40102053658053.5,958316547681.406,1336.73512193512,2.78776472563413e-06
40104549274063.1,960812163690.992,1336.81830913544,2.9470094800325e-06
40107044890072.7,963307779700.578,1336.90149633576,1.72004296682295e-06
40109540506082.3,965803395710.172,1336.98468353607,1.61724233122045e-06
40112036122091.8,968299011719.75,1337.06787073639,3.06827610999471e-06
40114531738101.4,970794627729.336,1337.15105793671,3.56728980078934e-06
40117027354111,973290243738.93,1337.23424513703,2.75843490906287e-06
40119522970120.6,975785859748.516,1337.31743233735,2.34009610441861e-06
40122018586130.2,978281475758.094,1337.40061953767,2.45509274856851e-06
40124514202139.8,980777091767.695,1337.48380673799,4.44513904251238e-06
40127009818149.4,983272707777.273,1337.56699393831,3.92830788277338e-06
40129505434158.9,985768323786.867,1337.65018113863,2.72283685973427e-06
40132001050168.5,988263939796.445,1337.73336833895,2.56538162084162e-06
40134496666178.1,990759555806.031,1337.81655553927,4.72153866666274e-06
40136992282187.7,993255171815.625,1337.89974273959,6.07365255251881e-06
40139487898197.3,995750787825.211,1337.98292993991,6.52671717679501e-06
40141983514206.9,998246403834.789,1338.06611714023,7.0481493975938e-06
40144479130216.5,1000742019844.38,1338.14930434055,4.64026581943282e-06
40146974746226,1003237635853.97,1338.23249154087,1.87348032007731e-06
40149470362235.6,1005733251863.56,1338.31567874119,2.96839079028919e-06
40151965978245.2,1008228867873.15,1338.39886594151,1.03436707207045e-06
40154461594254.8,1010724483882.73,1338.48205314183,1.08275718377026e-06
40156957210264.4,1013220099892.33,1338.56524034215,8.37214061349173e-07
40159452826274,1015715715901.91,1338.64842754247,8.12059188732161e-07
40161948442283.6,1018211331911.49,1338.73161474279,1.83151797602903e-06
40164444058293.2,1020706947921.09,1338.81480194311,3.81670323638347e-06
40166939674302.8,1023202563930.67,1338.89798914343,5.2618651716278e-06
40169435290312.3,1025698179940.26,1338.98117634374,3.38492925144003e-06
40171930906321.9,1028193795949.84,1339.06436354406,1.35764445975957e-06
40174426522331.5,1030689411959.44,1339.14755074438,3.41702242565845e-06
40176922138341.1,1033185027969.02,1339.2307379447,3.96426632133502e-06
40179417754350.7,1035680643978.61,1339.31392514502,2.64981293011529e-06
40181913370360.3,1038176259988.2,1339.39711234534,7.16275359064762e-07
40184408986369.9,1040671875997.77,1339.48029954566,2.82199126876556e-06
40186904602379.4,1043167492007.37,1339.56348674598,2.9963936114743e-06
40189400218389,1045663108016.96,1339.6466739463,3.4366119640596e-06
40191895834398.6,1048158724026.54,1339.72986114662,2.60977550138144e-06
40194391450408.2,1050654340036.13,1339.81304834694,3.68144516313874e-06
40196887066417.8,1053149956045.71,1339.89623554726,3.62331260769526e-06
40199382682427.4,1055645572055.3,1339.97942274758,2.31584776312574e-06
40201878298437,1058141188064.88,1340.0626099479,3.16478957222047e-06
40204373914446.5,1060636804074.47,1340.14579714822,3.35844559618732e-06
40206869530456.1,1063132420084.06,1340.22898434854,1.79489589375456e-06
40209365146465.7,1065628036093.65,1340.31217154886,1.68204395970232e-06
40211860762475.3,1068123652103.23,1340.39535874918,2.80717611873201e-06
40214356378484.9,1070619268112.82,1340.4785459495,3.04055721952026e-06
40216851994494.5,1073114884122.41,1340.56173314982,3.74713553746021e-06
40219347610504.1,1075610500131.99,1340.64492035014,4.77903441477791e-06
40221843226513.7,1078106116141.58,1340.72810755046,6.82335113220802e-06
40224338842523.3,1080601732151.17,1340.81129475078,7.3922575950873e-06
40226834458532.8,1083097348160.75,1340.89448195109,5.41450208039206e-06
40229330074542.4,1085592964170.34,1340.97766915141,3.31187998405364e-06
40231825690552,1088088580179.94,1341.06085635173,5.74748696594238e-06
40234321306561.6,1090584196189.52,1341.14404355205,6.24567283816542e-06
40236816922571.2,1093079812199.1,1341.22723075237,5.75534175865026e-06
40239312538580.8,1095575428208.69,1341.31041795269,5.35914724577301e-06
40241808154590.4,1098071044218.27,1341.39360515301,3.60611927023388e-06
40244303770599.9,1100566660227.86,1341.47679235333,1.36882447408912e-06
40246799386609.5,1103062276237.45,1341.55997955365,2.16529303940328e-06
40249295002619.1,1105557892247.04,1341.64316675397,4.71693566405497e-06
40251790618628.7,1108053508256.63,1341.72635395429,5.60074663075804e-06
40254286234638.3,1110549124266.22,1341.80954115461,4.64813485361491e-06
40256781850647.9,1113044740275.8,1341.89272835493,3.26975757955869e-06
40259277466657.5,1115540356285.39,1341.97591555525,2.58207388483049e-06
40261773082667.1,1118035972294.98,1342.05910275557,1.07188839926567e-06
40264268698676.6,1120531588304.56,1342.14228995589,1.12055104804391e-06
40266764314686.2,1123027204314.16,1342.22547715621,1.52483508950241e-06
40269259930695.8,1125522820323.73,1342.30866435653,1.61712038899842e-06
40271755546705.4,1128018436333.33,1342.39185155685,7.34470421666954e-07
40274251162715,1130514052342.91,1342.47503875717,9.09302991732397e-07
40276746778724.6,1133009668352.49,1342.55822595749,1.57342082452931e-06
40279242394734.2,1135505284362.09,1342.64141315781,3.45240590450838e-06
40281738010743.8,1138000900371.67,1342.72460035812,3.69706112155591e-06
40284233626753.3,1140496516381.26,1342.80778755844,4.33878492695035e-06
40286729242762.9,1142992132390.85,1342.89097475876,4.34021325345188e-06
40289224858772.5,1145487748400.43,1342.97416195908,3.99181723791063e-06
40291720474782.1,1147983364410.02,1343.0573491594,4.10042656440817e-06
40294216090791.7,1150478980419.61,1343.14053635972,3.62192263358561e-06
40296711706801.3,1152974596429.19,1343.22372356004,2.63968885399114e-06
40299207322810.9,1155470212438.78,1343.30691076036,2.41955659299916e-06
40301702938820.4,1157965828448.37,1343.39009796068,3.26505122880786e-06
40304198554830,1160461444457.95,1343.473285161,2.83727251484407e-06
40306694170839.6,1162957060467.54,1343.55647236132,1.13605093542204e-06
40309189786849.2,1165452676477.13,1343.63965956164,1.32834928950451e-06
40311685402858.8,1167948292486.72,1343.72284676196,1.91702329914726e-06
40314181018868.4,1170443908496.3,1343.80603396228,1.14497120257409e-06
40316676634878,1172939524505.89,1343.8892211626,1.19506945842731e-06
40319172250887.5,1175435140515.47,1343.97240836292,2.58817847102425e-06
40321667866897.1,1177930756525.06,1344.05559556324,3.20457126613001e-06
40324163482906.7,1180426372534.65,1344.13878276356,2.3185659825928e-06
40326659098916.3,1182921988544.23,1344.22196996388,2.73727732606997e-06
40329154714925.9,1185417604553.83,1344.3051571642,4.02044070009627e-06
40331650330935.5,1187913220563.41,1344.38834436452,3.14441557461953e-06
40334145946945.1,1190408836572.99,1344.47153156484,4.05906757207326e-06
40336641562954.7,1192904452582.59,1344.55471876516,3.8308311269897e-06
40339137178964.2,1195400068592.16,1344.63790596547,2.92627569543316e-06
40341632794973.8,1197895684601.76,1344.72109316579,1.71900368801907e-06
40344128410983.4,1200391300611.35,1344.80428036611,3.55092809992067e-06
40346624026993,1202886916620.93,1344.88746756643,3.92526266193007e-06
40349119643002.6,1205382532630.52,1344.97065476675,3.80089936694283e-06
40351615259012.2,1207878148640.11,1345.05384196707,4.46823573232904e-06
40354110875021.8,1210373764649.69,1345.13702916739,4.16376264822799e-06
40356606491031.4,1212869380659.27,1345.22021636771,3.65400323823415e-06
40359102107040.9,1215364996668.87,1345.30340356803,4.35204397226242e-06
40361597723050.5,1217860612678.46,1345.38659076835,6.3311374058467e-06
40364093339060.1,1220356228688.05,1345.46977796867,6.77742510337363e-06
40366588955069.7,1222851844697.63,1345.55296516899,5.19744289016496e-06
40369084571079.3,1225347460707.22,1345.63615236931,1.97056678409316e-06
40371580187088.9,1227843076716.8,1345.71933956963,5.15319071612888e-07
40374075803098.5,1230338692726.38,1345.80252676995,3.8479719449967e-07
40376571419108.1,1232834308735.98,1345.88571397027,8.84054666715908e-07
40379067035117.6,1235329924745.57,1345.96890117059,9.983936220913e-07
40381562651127.2,1237825540755.15,1346.05208837091,1.31648523963718e-06
40384058267136.8,1240321156764.74,1346.13527557123,2.07526122232013e-06
40386553883146.4,1242816772774.33,1346.21846277155,4.13035378536311e-06
40389049499156,1245312388783.91,1346.30164997187,3.91011969229592e-06
40391545115165.6,1247808004793.51,1346.38483717219,2.71479239829297e-06
40394040731175.2,1250303620803.09,1346.46802437251,3.3262221497829e-06
40396536347184.8,1252799236812.67,1346.55121157282,2.91105143141357e-06
40399031963194.3,1255294852822.26,1346.63439877314,2.24848161659287e-06
40401527579203.9,1257790468831.85,1346.71758597346,1.92428599392606e-06
40404023195213.5,1260286084841.44,1346.80077317378,1.27574371432616e-06
40406518811223.1,1262781700851.02,1346.8839603741,3.61574382041677e-06
40409014427232.7,1265277316860.61,1346.96714757442,7.78511379328933e-06
40411510043242.3,1267772932870.2,1347.05033477474,8.50373028885754e-06
40414005659251.9,1270268548879.78,1347.13352197506,5.53679648092892e-06
40416501275261.4,1272764164889.36,1347.21670917538,4.43054421970882e-06
40418996891271,1275259780898.95,1347.2998963757,4.69056016039859e-06
40421492507280.6,1277755396908.55,1347.38308357602,4.87267293896123e-06
40423988123290.2,1280251012918.12,1347.46627077634,2.75758606409214e-06
40426483739299.8,1282746628927.71,1347.54945797666,1.15973165060927e-06
40428979355309.4,1285242244937.3,1347.63264517698,8.02395201461149e-07
40431474971319,1287737860946.88,1347.7158323773,1.75553837180164e-06
40433970587328.6,1290233476956.48,1347.79901957762,1.8175145589251e-06
40436466203338.1,1292729092966.06,1347.88220677794,3.6260750420583e-06
40438961819347.7,1295224708975.65,1347.96539397826,5.28044859515204e-06
40441457435357.3,1297720324985.24,1348.04858117858,4.85068555613148e-06
40443953051366.9,1300215940994.83,1348.1317683789,2.77649974938526e-06
40446448667376.5,1302711557004.41,1348.21495557922,2.17700248289093e-06
40448944283386.1,1305207173013.99,1348.29814277954,2.39595342341658e-06
40451439899395.7,1307702789023.59,1348.38132997986,3.34271534766032e-06
40453935515405.3,1310198405033.17,1348.46451718017,3.74403068924844e-06
40456431131414.8,1312694021042.75,1348.54770438049,2.98105585511055e-06
40458926747424.4,1315189637052.35,1348.63089158081,1.90929385172755e-06
40461422363434,1317685253061.93,1348.71407878113,3.07048197657354e-06
40463917979443.6,1320180869071.52,1348.79726598145,2.38834593471378e-06
40466413595453.2,1322676485081.11,1348.88045318177,5.5551382063738e-07
40468909211462.8,1325172101090.7,1348.96364038209,1.28267420977107e-06
40471404827472.4,1327667717100.29,1349.04682758241,2.52664052724107e-06
40473900443482,1330163333109.88,1349.13001478273,4.19865106784022e-06
40476396059491.5,1332658949119.45,1349.21320198305,4.52285556973646e-06
40478891675501.1,1335154565129.05,1349.29638918337,2.50439739495518e-06
40481387291510.7,1337650181138.63,1349.37957638369,9.12360433370267e-07
40483882907520.3,1340145797148.22,1349.46276358401,4.15489132503228e-07
40486378523529.9,1342641413157.81,1349.54595078433,1.67057399378824e-06
40488874139539.5,1345137029167.39,1349.62913798465,3.10037981063242e-06
40491369755549.1,1347632645176.98,1349.71232518497,2.8030403281988e-06
40493865371558.6,1350128261186.57,1349.79551238529,3.14191451198793e-06
40496360987568.2,1352623877196.15,1349.87869958561,3.96282822874063e-06
40498856603577.8,1355119493205.74,1349.96188678593,4.10630288160464e-06


==> gain_seven_level.csv <==
freq,gain_full,gain_overlap
36040000000000,-8.77271218328039,-5.26362730996823
36080000000000,-8.6730939209109,-5.20385635254654
36120000000000,-8.57122703603688,-5.14273622162213
36160000000000,-8.46702642364858,-5.08021585418915
36200000000000,-8.36040733174747,-5.01624439904848
36240000000000,-8.25128557327721,-4.95077134396633
36280000000000,-8.13957774560812,-4.88374664736487
36320000000000,-8.02520145692819,-4.81512087415691
36360000000000,-7.90807555881588,-4.74484533528953
36400000000000,-7.78812038419831,-4.67287223051898
36440000000000,-7.6652579898382,-4.59915479390292
36480000000000,-7.53941240244176,-4.52364744146506
36520000000000,-7.41050986743679,-4.44630592046208
36560000000000,-7.27847909943977,-4.36708745966386
36600000000000,-7.14325153340829,-4.28595092004498
36640000000000,-7.00476157546305,-4.20285694527783
36680000000000,-6.86294685236332,-4.11776811141799
36720000000000,-6.71774845862683,-4.0306490751761
36760000000000,-6.56911120030572,-3.94146672018343
36800000000000,-6.41698383445955,-3.85019030067573
36840000000000,-6.26131930340624,-3.75679158204375
36880000000000,-6.10207496288369,-3.66124497773021
36920000000000,-5.93921280331309,-3.56352768198786
36960000000000,-5.77269966342821,-3.46361979805693
37000000000000,-5.60250743560977,-3.36150446136586
37040000000000,-5.42861326235228,-3.25716795741137
37080000000000,-5.25099972338154,-3.15059983402893
37120000000000,-5.06965501303868,-3.04179300782321
37160000000000,-4.88457310764573,-2.93074386458744
37200000000000,-4.69575392267112,-2.81745235360267
37240000000000,-4.50320345961481,-2.70192207576888
37280000000000,-4.30693394263344,-2.58416036558006
37320000000000,-4.10696394502332,-2.46417836701399
37360000000000,-3.90331850577063,-2.34199110346238
37400000000000,-3.69602923646244,-2.21761754187746
37440000000000,-3.48513441892592,-2.09108065135555
37480000000000,-3.27067909402623,-1.96240745641574
37520000000000,-3.05271514209956,-1.83162908525974
37560000000000,-2.83130135552958,-1.69878081331775
37600000000000,-2.60650350398646,-1.56390210239188
37640000000000,-2.3783943928364,-1.42703663570184
37680000000000,-2.14705391519947,-1.28823234911968
37720000000000,-1.91256909807628,-1.14754145884577
37760000000000,-1.67503414288643,-1.00502048573186
37800000000000,-1.43455046065872,-0.860730276395234
37840000000000,-1.19122670199373,-0.714736021196238
37880000000000,-0.945178781777059,-0.567107269066236
37920000000000,-0.696529898468198,-0.417917939080919
37960000000000,-0.445410547625347,-0.267246328575208
38000000000000,-0.191958529154826,-0.115175117492896
38040000000000,0.0636810523948003,0.0382086314368802
38080000000000,0.321355795342353,0.192813477205412
38120000000000,0.580906017188241,0.348543610312945
38160000000000,0.842164780879735,0.505298868527841
38200000000000,1.10495793229327,0.662974759375963
38240000000000,1.36910415030566,0.821462490183399
38280000000000,1.63441501090558,0.980649006543348
38320000000000,1.90069506685513,1.14041704011308
38360000000000,2.16774194444854,1.30064516666912
38400000000000,2.43534645893176,1.46120787535906
38440000000000,2.70329275014362,1.62197565008617
38480000000000,2.97135843992342,1.78281506395405
38520000000000,3.23931481279512,1.94358888767707
38560000000000,3.50692702139463,2.10415621283678
38600000000000,3.77395431804967,2.2643725908298
38640000000000,4.0401503138511,2.42409018831066
38680000000000,4.30526326647488,2.58315795988493
38720000000000,4.5690363979183,2.74142183875098
38760000000000,4.83120824320414,2.89872494592249
38800000000000,5.09151303098094,3.05490781858856
38840000000000,5.3496810968018,3.20980865808108
38880000000000,5.60543932970296,3.36326359782178
38920000000000,5.8585116525148,3.51510699150888
38960000000000,6.10861953613538,3.66517172168122
39000000000000,6.35548254776702,3.81328952866021
39040000000000,6.59881893286781,3.95929135972069
39080000000000,6.83834623029974,4.10300773817984
39120000000000,7.07378191986354,4.24426915191812
39160000000000,7.30484410110314,4.38290646066188
39200000000000,7.53125220193184,4.5187513211591
39240000000000,7.75272771528797,4.65163662917278
39280000000000,7.96899496166815,4.78139697700089
39320000000000,8.17978187500699,4.9078691250042
39360000000000,8.38482080898674,5.03089248539204
39400000000000,8.58384936045723,5.15030961627434
39440000000000,8.77661120624183,5.26596672374509
39480000000000,8.96285694919491,5.37771416951695
39520000000000,9.14234496896778,5.48540698138067
39560000000000,9.31484227254838,5.58890536352903
39600000000000,9.48012533926428,5.68807520355857
39640000000000,9.63798095460024,5.78278857276015
39680000000000,9.78820702688811,5.87292421613287
39720000000000,9.93061338069575,5.95836802841745
39760000000000,10.0650225205848,6.0390135123509
39800000000000,10.1912703588388,6.11476221530326
39840000000000,10.3092069007939,6.18552414047631
39880000000000,10.4186968815431,6.25121812892586
39920000000000,10.5196203480313,6.31177220881879
39960000000000,10.6118731809183,6.36712390855099
40000000000000,10.6953675510491,6.41722053062946
40040000000000,10.7700323059301,6.46201938355804
40080000000000,10.8358132822493,6.5014879693496
40120000000000,10.8926735411879,6.53560412471277
40160000000000,10.9405935240265,6.5643561144159
40200000000000,10.9795711263405,6.5877426758043
40240000000000,11.0096216898826,6.60577301392954
40280000000000,11.0307779120517,6.61846674723103
40320000000000,11.0430896736386,6.62585380418314
40360000000000,11.0466237862884,6.62797427177307
40400000000000,11.0414636618486,6.62487819710915
40440000000000,11.0277089064267,6.616625343856
40480000000000,11.0054748426076,6.60328490556457
40520000000000,10.9748919638247,6.58493517829481
40560000000000,10.9361053253695,6.56166319522172
40600000000000,10.8892738769514,6.53356432617082
40640000000000,10.8345697420736,6.50074184524414
40680000000000,10.7721774497911,6.46330646987466
40720000000000,10.7022931246484,6.42137587478905
40760000000000,10.6251236407721,6.37507418446329
40800000000000,10.5408857462146,6.32453144772876
40840000000000,10.4498051637111,6.26988309822666
40880000000000,10.3521156740273,6.21126940441639
40920000000000,10.2480581880409,6.14883491282455
40960000000000,10.1378798136113,6.0827278881668
41000000000000,10.0218329231572,6.01309975389432
41040000000000,9.90017422767524,5.94010453660514
41080000000000,9.77316386269559,5.86389831761736
41120000000000,9.64106449138717,5.7846386948323
41160000000000,9.50414042969644,5.70248425781786
41200000000000,9.36265679803199,5.61759407881919
41240000000000,9.21687870359882,5.53012722215929
41280000000000,9.06707045704897,5.44024227422938
41320000000000,8.91349482664948,5.34809689598969
41360000000000,8.75641233269027,5.25384739961416
41400000000000,8.59608058436361,5.15764835061816
41440000000000,8.43275366085719,5.05965219651431
41480000000000,8.26668153791691,4.96000892275014
41520000000000,8.09810956066744,4.85886573640047
41560000000000,7.92727796302847,4.75636677781708
41600000000000,7.75442143364653,4.65265286018792
41640000000000,7.57976872787544,4.54786123672527
41680000000000,7.40354232499293,4.44212539499576
41720000000000,7.22595812953597,4.33557487772158
41760000000000,7.047225215378,4.2283351292268
41800000000000,6.86754561095485,4.12052736657291
41840000000000,6.68711412387307,4.01226847432384
41880000000000,6.50611820300129,3.90367092180078
41920000000000,6.32473783604918,3.79484270162951
41960000000000,6.14314548057276,3.68588728834365
42000000000000,5.96150602630981,3.57690361578589
42040000000000,5.77997678673623,3.46798607204174
42080000000000,5.59870751774304,3.35922451064583
42120000000000,5.41784046136113,3.25070427681668
42160000000000,5.23751041250645,3.14250624750387
42200000000000,5.05784480677676,3.03470688406606
42240000000000,4.87896382740967,2.9273782964458
42280000000000,4.70098052959873,2.82058831775924
42320000000000,4.5240009804695,2.7144005882817
42360000000000,4.34812441312836,2.60887464787702
42400000000000,4.17344339331974,2.50406603599185
42440000000000,4.00004399735017,2.4000263984101
42480000000000,3.82800600006068,2.29680360003641
42520000000000,3.65740307174811,2.19444184304887
42560000000000,3.48830298303843,2.09298178982306
42600000000000,3.32076781680498,1.99246069008299
42640000000000,3.15485418629226,1.89291251177536
42680000000000,2.99061345864462,1.79436807518677
42720000000000,2.82809198305526,1.69685518983316
42760000000000,2.66733132273224,1.60039879363934
42800000000000,2.50836848983642,1.50502109390185
42840000000000,2.35123618247395,1.41074170948437
42880000000000,2.19596302273698,1.31757781364219
42920000000000,2.04257379468131,1.22554427680879
42960000000000,1.89108968102111,1.13465380861267
43000000000000,1.74152849721717,1.0449170983303
43040000000000,1.59390492154934,0.956342952929604
43080000000000,1.44823071970525,0.868938431823151
43120000000000,1.30451496239757,0.782708977438543
43160000000000,1.16276423455041,0.697658540730245
43200000000000,1.02298283467489,0.613789700804932
43240000000000,0.885172963190653,0.531103777914392
43280000000000,0.749334898639363,0.449600939183618
43320000000000,0.615467160972021,0.369280296583212
43360000000000,0.483566661368931,0.290139996821358
43400000000000,0.353628838349126,0.212177303009476
43440000000000,0.2256477802375,0.1353886681425
43480000000000,0.0996163343615149,0.0597698006169089
43520000000000,-0.0244737963673322,-0.0146842778203993
43560000000000,-0.146631968585216,-0.0879791811511299
43600000000000,-0.266868524216321,-0.160121114529793
43640000000000,-0.385194725572341,-0.231116835343405
43680000000000,-0.50162269847073,-0.300973619082438
43720000000000,-0.616165382003321,-0.369699229201993
43760000000000,-0.728836483609333,-0.4373018901656
43800000000000,-0.839650438182283,-0.50379026290937
43840000000000,-0.948622370050344,-0.569173422030207
43880000000000,-1.05576805681452,-0.633460834088711
43920000000000,-1.16110389418796,-0.696662336512777
43960000000000,-1.26464686114936,-0.758788116689614
44000000000000,-1.36641448489011,-0.819848690934066


==> gain_two_level.csv <==
freq,gain_full,gain_overlap
36040000000000,6.2653907495631,3.75923444973786
36080000000000,6.33999220398337,3.80399532239002
36120000000000,6.41689783623763,3.85013870174258
36160000000000,6.49619294170627,3.89771576502376
36200000000000,6.57796245626738,3.94677747376043
36240000000000,6.66229074078931,3.99737444447359
36280000000000,6.74926135894762,4.04955681536857
36320000000000,6.83895684892625,4.10337410935575
36360000000000,6.93145848962951,4.15887509377771
36400000000000,7.02684606209456,4.21610763725674
36440000000000,7.125197606853,4.2751185641118
36480000000000,7.22658917804242,4.33595350682545
36520000000000,7.33109459511685,4.39865675707011
36560000000000,7.43878519304447,4.46327111582668
36600000000000,7.54972957191487,4.52983774314892
36640000000000,7.66399334690312,4.59839600814187
36680000000000,7.78163889955387,4.66898333973232
36720000000000,7.90272513135594,4.74163507881356
36760000000000,8.02730722057326,4.81638433234395
36800000000000,8.15543638328119,4.89326182996871
36840000000000,8.28715963953002,4.97229578371801
36880000000000,8.42251958551383,5.0535117513083
36920000000000,8.56155417256868,5.13693250354121
36960000000000,8.70429649375431,5.22257789625259
37000000000000,8.8507745786933,5.31046474721598
37040000000000,9.00101119724852,5.40060671834911
37080000000000,9.15502367251926,5.49301420351155
37120000000000,9.31282370352742,5.58769422211645
37160000000000,9.47441719785531,5.68465031871319
37200000000000,9.63980411438288,5.78388246862973
37240000000000,9.80897831616478,5.88538698969886
37280000000000,9.98192743338411,5.98915646003046
37320000000000,10.1586327362271,6.09517964173626
37360000000000,10.33906901744,6.20344141046398
37400000000000,10.5232044842639,6.31392269055831
37440000000000,10.7110006593898,6.42660039563387
37480000000000,10.9024122905412,6.54144737432472
37520000000000,11.0973872682739,6.65843236096431
37560000000000,11.2958665515791,6.77751993094743
37600000000000,11.4977841008924,6.89867046053541
37640000000000,11.7030668181396,7.02184009088375
37680000000000,11.9116344934945,7.14698069609668
37720000000000,12.1233997585809,7.27403985514853
37760000000000,12.3382680459199,7.40296082755196
37800000000000,12.5561375545038,7.53368253270226
37840000000000,12.776899221465,7.66613953287897
37880000000000,13.0004366999099,7.80026201994592
37920000000000,13.2266263430902,7.93597580585409
37960000000000,13.4553371951975,8.07320231711847
38000000000000,13.6864309891865,8.21185859351187
38040000000000,13.9197621521514,8.35185729129085
38080000000000,14.1551778189091,8.49310669134544
38120000000000,14.3925178545641,8.63551071273845
38160000000000,14.631614886962,8.77896893217717
38200000000000,14.8722943500544,8.92337661003261
38240000000000,15.1143745393213,9.06862472359279
38280000000000,15.3576666805026,9.21460000830154
38320000000000,15.6019750129918,9.36118500779506
38360000000000,15.8470968893315,9.50825813359891
38400000000000,16.0928228923215,9.65569373539287
38440000000000,16.3389369713025,9.80336218278148
38480000000000,16.5852165992172,9.95112995953034
38520000000000,16.8314329520583,10.098859771235
38560000000000,17.0773511123065,10.2464106673839
38600000000000,17.3227302979294,10.3936381787577
38640000000000,17.5673241184496,10.5403944710698
38680000000000,17.8108808595125,10.6865285157075
38720000000000,18.0531437972729,10.8318862783637
38760000000000,18.2938515437878,10.9763109262727
38800000000000,18.5327384244449,11.119643054667
38840000000000,18.7695348882742,11.2617209329645
38880000000000,19.0039679517859,11.4023807710715
38920000000000,19.2357616767516,11.5414570060509
38960000000000,19.4646376820956,11.6787826092574
39000000000000,19.6903156897988,11.8141894138793
39040000000000,19.9125141044309,11.9475084626586
39080000000000,20.1309506256253,12.0785703753752
39120000000000,20.3453428924955,12.2072057354973
39160000000000,20.5554091586664,12.3332454951998
39200000000000,20.7608689962531,12.4565213977518
39240000000000,20.9614440267785,12.5768664160671
39280000000000,21.1568586766728,12.6941152060037
39320000000000,21.3468409546457,12.8081045727874
39360000000000,21.5311232478788,12.9186739487273
39400000000000,21.7094431336405,13.0256658801843
39440000000000,21.8815442025958,13.1289265215575
39480000000000,22.0471768897637,13.2283061338582
39520000000000,22.2060993087721,13.3236595852632
39560000000000,22.3580780847842,13.4148468508705
39600000000000,22.5028891812127,13.5017335087276
39640000000000,22.64031871512,13.584191229072
39680000000000,22.7701637560154,13.6620982536092
39720000000000,22.8922331026152,13.7353398615691
39760000000000,23.0063480320354,13.8038088192212
39800000000000,23.1123430158355,13.8674058095013
39840000000000,23.2100663973444,13.9260398384067
39880000000000,23.2993810247621,13.9796286148573
39920000000000,23.3801648346671,14.0280989008002
39960000000000,23.4523113807531,14.0713868284519
40000000000000,23.5157303028864,14.1094381817318
40040000000000,23.5703477319097,14.1422086391458
40080000000000,23.6161066260242,14.1696639756145
40120000000000,23.6529670350489,14.1917802210294
40160000000000,23.6809062893971,14.2085437736383
40200000000000,23.6999191111979,14.2199514667187
40240000000000,23.7100176456419,14.2260105873851
40280000000000,23.7112314113188,14.2267388467913
40320000000000,23.7036071690407,14.2221643014244
40360000000000,23.6872087093952,14.2123252256371
40400000000000,23.6621165600373,14.1972699360224
40440000000000,23.6284276144879,14.1770565686927
40480000000000,23.586254684963,14.1517528109778
40520000000000,23.5357259824792,14.1214355894875
40560000000000,23.4769845281701,14.086190716902
40600000000000,23.4101875003874,14.0461125002324
40640000000000,23.3355055227374,14.0013033136424
40680000000000,23.2531218987118,13.9518731392271
40720000000000,23.1632317990031,13.8979390794019
40760000000000,23.0660414079393,13.8396248447636
40800000000000,22.9617670357338,13.7770602214403
40840000000000,22.8506342034106,13.7103805220464
40880000000000,22.7328767073447,13.6397260244068
40920000000000,22.6087356703438,13.5652414022063
40960000000000,22.478458586099,13.4870751516594
41000000000000,22.3422983636524,13.4053790181914
41040000000000,22.200512378279,13.3203074269674
41080000000000,22.0533615348534,13.232016920912
41120000000000,21.9011093493986,13.1406656096392
41160000000000,21.7440210540825,13.0464126324495
41200000000000,21.5823627304599,12.9494176382759
41240000000000,21.4164004752588,12.8498402851553
41280000000000,21.2463996024928,12.7478397614957
41320000000000,21.0726238851479,12.6435743310888
41360000000000,20.895334839161,12.5372009034966
41400000000000,20.7147910518771,12.4288746311263
41440000000000,20.5312475566606,12.3187485339963
41480000000000,20.3449552548338,12.2069731529003
41520000000000,20.156160385649,12.0936962313894
41560000000000,19.9651040445522,11.9790624267313
41600000000000,19.7720217495899,11.8632130497539
41640000000000,19.5771430554297,11.7462858332578
41680000000000,19.3806912141296,11.6284147284778
41720000000000,19.1828828814891,11.5097297288934
41760000000000,18.9839278675484,11.3903567205291
41800000000000,18.7840289295825,11.2704173577495
41840000000000,18.5833816057415,11.1500289634449
41880000000000,18.3821740873398,11.0293044524039
41920000000000,18.1805871276764,10.9083522766058
41960000000000,17.9787939851764,10.7872763911059
42000000000000,17.7769603985908,10.6661762391545
42040000000000,17.5752445919531,10.5451467551719
42080000000000,17.3737973069895,10.4242783841937
42120000000000,17.1727618606855,10.3036571164113
42160000000000,16.9722742257525,10.1833645354515
42200000000000,16.7724631317786,10.0634778790672
42240000000000,16.5734501849192,9.94407011095149
42280000000000,16.3753500040492,9.82521000242951
42320000000000,16.1782703713927,9.70696222283564
42360000000000,15.9823123957294,9.58938743743761
42400000000000,15.7875706863802,9.47254241182815
42440000000000,15.5941335362772,9.35648012176635
42480000000000,15.4020831125218,9.24124986751307
42520000000000,15.2114956529494,9.12689739176963
42560000000000,15.0224416673179,9.01346500039074
42600000000000,14.8349861418458,8.90099168510747
42640000000000,14.6491887459285,8.78951324755709
42680000000000,14.4651040399619,8.67906242397713
42720000000000,14.2827816832997,8.56966900997982
42760000000000,14.1022666414653,8.46135998487919
42800000000000,13.9235993918284,8.35415963509706
42840000000000,13.7468161270425,8.24808967622547
42880000000000,13.5719489556195,8.14316937337169
42920000000000,13.399026099096,8.03941565945758
42960000000000,13.2280720853135,7.93684325118809
43000000000000,13.0591079374063,7.83546476244375
43040000000000,12.8921513581486,7.73529081488917
43080000000000,12.7272169093732,7.6363301456239
43120000000000,12.5643161862233,7.538589711734
43160000000000,12.4034579860526,7.44207479163157
43200000000000,12.2446484718267,7.34678908309599
43240000000000,12.0878913299249,7.25273479795495
43280000000000,11.9331879222755,7.15991275336532
43320000000000,11.7805374327881,7.06832245967289
43360000000000,11.6299370080813,6.97796220484877
43400000000000,11.4813818925244,6.88882913551465
43440000000000,11.33486555764,6.80091933458397
43480000000000,11.1903798259296,6.71422789555778
43520000000000,11.0479149892078,6.62874899352466
43560000000000,10.9074599215391,6.54447595292349
43600000000000,10.7690021868928,6.46140131213568
43640000000000,10.6325281416329,6.37951688497973
43680000000000,10.4980230319786,6.29881381918717
43720000000000,10.3654710865711,6.21928265194267
43760000000000,10.2348556042927,6.14091336257563
43800000000000,10.1061590374868,6.0636954224921
43840000000000,9.97936307073206,5.98761784243923
43880000000000,9.85444869532448,5.91266921719469
43920000000000,9.73139627962458,5.83883776777475
43960000000000,9.61018563542523,5.76611138125514
44000000000000,9.4907960804962,5.69447764829772


==> peaks.csv <==
freq,power
-75321164657.959,0.00123719491549832
-50214109771.9727,0.00368339611776603
-25107054885.9863,0.00963467065293157
0,1
25107054885.9863,0.0383738826981526
50214109771.9727,0.0465788393873888
75321164657.959,0.0479185160857727
100428219543.945,0.0437788691727323
125535274429.932,0.0367605113768239
150642329315.918,0.0289487410532259
175749384201.904,0.0216458555998413
200856439087.891,0.0154946836363376
225963493973.877,0.0106807549097551
251070548859.863,0.00712111846436375
276177603745.85,0.00460796808189969
301284658631.836,0.00290178919055729
326391713517.823,0.00178224046186467
351498768403.809,0.00106949943584304


==> phase_difference.csv <==
idx,phase_diff
1.5,-0.214801753410843
2.5,-0.10515020716183
3.5,-2.7802351968934
4.5,2.83411280160207
5.5,0.0192860902566542
6.5,-0.0179744787781021
7.5,-0.0579535503049893
8.5,-0.0907138392364377
9.5,-0.115797685091634
10.5,-0.134796058763215
11.5,-0.149277403014369
12.5,-0.160434969070437
13.5,-0.169126275011282
14.5,-0.175962355688781
15.5,-0.18138108365577
16.5,-0.185699496783927
17.5,-0.189149995928758


==> potential.csv <==
z_pot,pot
-0,2.0164559
0.1,2.0159251
0.2,2.0153942
0.3,2.014863
0.4,2.0143318
0.5,2.0138004
0.6,2.0132689
0.7,2.0127373
0.8,2.0122057
0.9,2.011674
1,2.0111422
1.1,2.0106103
1.2,2.0100783
1.3,2.0095463
1.4,2.0090141
1.5,2.0084819
1.6,2.0079495
1.7,2.0074169
1.8,2.0068842
1.9,2.0063513
1.9,1.2202207
2,1.219687
2.1,1.219153
2.2,1.2186187
2.3,1.218084
2.4,1.2175489
2.5,1.2170134
2.6,1.2164773
2.7,1.2159408
2.8,1.2154037
2.9,1.214866
3,1.2143277
3.1,1.2137887
3.2,1.2132492
3.3,1.212709
3.4,1.2121681
3.5,1.2116265
3.6,1.2110843
3.7,1.2105414
3.8,1.2099978
3.9,1.2094537
4,1.2089089
4.1,1.2083635
4.2,1.2078175
4.3,1.207271
4.4,1.206724
4.5,1.2061765
4.6,1.2056286
4.7,1.2050803
4.8,1.2045317
4.9,1.2039827
4.9,1.9901133
5,1.9895641
5.1,1.9890147
5.2,1.9884651
5.3,1.9879153
5.4,1.9873654
5.5,1.9868154
5.6,1.9862653
5.7,1.9857151
5.8,1.9851649
5.9,1.9846146
6,1.9840642
6.1,1.9835139
6.2,1.9829635
6.3,1.982413
6.4,1.9818626
6.5,1.9813121
6.6,1.9807616
6.7,1.980211
6.8,1.9796605
6.9,1.9791099
7,1.9785593
7.1,1.9780086
7.2,1.9774579
7.3,1.9769072
7.4,1.9763564
7.5,1.9758055
7.6,1.9752545
7.7,1.9747035
7.8,1.9741524
7.9,1.9736011
8,1.9730496
8,1.186919
8.1,1.1863674
8.2,1.1858155
8.3,1.1852633
8.4,1.1847109
8.5,1.1841582
8.6,1.1836051
8.7,1.1830517
8.8,1.1824978
8.9,1.1819436
9,1.1813889
9.1,1.1808337
9.2,1.1802781
9.3,1.179722
9.4,1.1791655
9.5,1.1786084
9.6,1.1780509
9.7,1.1774929
9.8,1.1769344
9.9,1.1763755
10,1.1758162
10.1,1.1752564
10.2,1.1746963
10.3,1.1741357
10.4,1.1735748
10.5,1.1730137
10.5,1.9591443
10.6,1.9585828
10.7,1.958021
10.8,1.9574591
10.9,1.9568969
11,1.9563346
11.1,1.955772
11.2,1.9552093
11.3,1.9546464
11.4,1.9540834
11.5,1.9535201
11.6,1.9529567
11.7,1.9523931
11.7,1.1662625
11.8,1.1656986
11.9,1.1651346
12,1.1645702
12.1,1.1640057
12.2,1.1634408
12.3,1.1628756
12.4,1.1623102
12.5,1.1617444
12.6,1.1611783
12.7,1.1606119
12.8,1.1600451
12.9,1.159478
13,1.1589105
13.1,1.1583427
13.2,1.1577744
13.3,1.1572058
13.4,1.1566369
13.5,1.1560675
13.6,1.1554977
13.7,1.1549276
13.8,1.154357
13.9,1.153786
14,1.1532146
14.1,1.1526428
14.2,1.1520706
14.3,1.151498
14.4,1.150925
14.5,1.1503515
14.6,1.1497776
14.7,1.1492032
14.8,1.1486284
14.9,1.1480532
15,1.1474775
15.1,1.1469014
15.2,1.1463248
15.3,1.1457478
15.4,1.1451703
15.5,1.1445924
15.6,1.144014
15.7,1.1434351
15.8,1.1428558
15.9,1.1422761
16,1.1416959
16.1,1.1411152
16.2,1.1405341
16.3,1.1399526
16.4,1.1393707
16.5,1.1387883
16.6,1.1382056
16.7,1.1376224
16.8,1.1370389
16.9,1.1364551
17,1.1358709
17.1,1.1352864
17.2,1.1347015
17.3,1.1341164
17.4,1.133531
17.5,1.1329454
17.5,1.919076
17.6,1.9184902
17.7,1.9179041
17.8,1.9173178
17.9,1.9167314
18,1.9161448
18.1,1.915558
18.2,1.914971
18.2,1.1288404
18.3,1.1282532
18.4,1.1276658
18.5,1.1270781
18.6,1.1264902
18.7,1.1259021
18.8,1.1253137
18.9,1.1247251
19,1.1241361
19.1,1.1235468
19.2,1.1229573
19.3,1.1223674
19.4,1.1217771
19.5,1.1211866
19.6,1.1205956
19.7,1.1200043
19.8,1.1194126
19.9,1.1188205
20,1.118228
20.1,1.1176351
20.2,1.1170417
20.3,1.1164479
20.4,1.1158537
20.5,1.115259
20.6,1.1146639
20.7,1.1140683
20.8,1.1134722
20.9,1.1128757
21,1.1122787
21.1,1.1116812
21.2,1.1110832
21.3,1.1104848
21.4,1.1098859
21.5,1.1092866
21.6,1.1086868
21.7,1.1080865
21.8,1.1074858
21.9,1.1068847
22,1.1062831
22.1,1.1056812
22.2,1.1050788
22.3,1.1044761
22.4,1.1038731
22.5,1.1032696
22.6,1.1026659
22.7,1.1020619
22.8,1.1014576
22.9,1.100853
23,1.1002481
23.1,1.0996431
23.2,1.0990379
23.2,1.8851685
23.3,1.884563
23.4,1.8839574
23.5,1.8833517
23.6,1.8827459
23.7,1.8821399
23.8,1.8815338
23.9,1.8809276
24,1.8803212
24.1,1.8797147
24.2,1.8791081
24.2,1.0929775
24.3,1.0923707
24.4,1.0917638
24.5,1.0911566
24.6,1.0905492
24.7,1.0899416
24.8,1.0893337
24.9,1.0887256
25,1.0881172
25.1,1.0875084
25.2,1.0868994
25.3,1.08629
25.4,1.0856802
25.5,1.0850701
25.6,1.0844596
25.7,1.0838487
25.8,1.0832373
25.9,1.0826255
26,1.0820133
26.1,1.0814006
26.2,1.0807875
26.3,1.0801738
26.4,1.0795597
26.5,1.0789451
26.6,1.0783301
26.7,1.0777145
26.8,1.0770985
26.9,1.0764819
27,1.0758649
27.1,1.0752475
27.2,1.0746295
27.3,1.0740111
27.4,1.0733923
27.5,1.072773
27.6,1.0721534
27.7,1.0715333
27.8,1.0709128
27.9,1.070292
28,1.0696709
28.1,1.0690494
28.2,1.0684276
28.3,1.0678056
28.4,1.0671833
28.5,1.0665608
28.6,1.065938
28.7,1.0653151
28.7,1.8514457
28.8,1.8508226
28.9,1.8501993
29,1.8495759
29.1,1.8489524
29.2,1.8483288
29.3,1.8477051
29.4,1.8470813
29.5,1.8464574
29.6,1.8458334
29.7,1.8452094
29.8,1.8445852
29.9,1.8439609
30,1.8433364
30,1.0572058
30.1,1.056582
30.2,1.0559598
30.3,1.0553391
30.4,1.0547199
30.5,1.0541021
30.6,1.0534858
30.7,1.0528709
30.8,1.0522574
30.9,1.0516453
31,1.0510346
31.1,1.0504252
31.2,1.0498172
31.3,1.0492105
31.4,1.048605
31.5,1.0480009
31.6,1.047398
31.7,1.0467964
31.8,1.0461961
31.9,1.045597
32,1.0449992
32.1,1.0444026
32.2,1.0438073
32.3,1.0432132
32.4,1.0426204
32.5,1.0420289
32.6,1.0414386
32.7,1.0408496
32.8,1.0402619
32.9,1.0396755
33,1.0390904
33.1,1.0385067
33.2,1.0379244
33.3,1.0373434
33.4,1.0367638
33.5,1.0361857
33.6,1.035609
33.7,1.0350338
33.8,1.0344601
33.8,1.8205907
33.9,1.8200182
34,1.8194465
34.1,1.8188758
34.2,1.818306
34.3,1.8177372
34.4,1.8171693
34.5,1.8166023
34.6,1.8160363
34.7,1.8154713
34.8,1.8149072
34.9,1.814344
35,1.8137818
35.1,1.8132205
35.1,1.0270899
35.2,1.0265298
35.3,1.0259712
35.4,1.025414
35.5,1.0248584
35.6,1.0243042
35.7,1.0237514
35.8,1.0232001
35.9,1.0226502
36,1.0221016
36.1,1.0215544
36.2,1.0210086
36.3,1.0204641
36.4,1.0199209
36.5,1.0193791
36.6,1.0188386
36.7,1.0182994
36.8,1.0177615
36.9,1.017225
37,1.0166897
37.1,1.0161558
37.2,1.0156232
37.3,1.015092
37.4,1.0145621
37.5,1.0140336
37.6,1.0135065
37.7,1.0129807
37.8,1.0124564
37.9,1.0119335
38,1.011412
38.1,1.010892
38.2,1.0103735
38.3,1.0098565
38.3,1.7959871
38.4,1.7954708
38.5,1.7949543
38.6,1.7944377
38.7,1.7939209
38.8,1.7934041
38.9,1.7928871
39,1.79237
39.1,1.7918528
39.2,1.7913355
39.3,1.7908181
39.4,1.7903006
39.5,1.789783
39.6,1.7892652
39.7,1.7887472
39.8,1.7882291
39.9,1.7877108
39.9,1.0015802
40,1.0010616
40.1,1.0005427
40.2,1.0000236
40.3,0.99950407
40.4,0.9989842
40.5,0.99846394
40.6,0.99794326
40.7,0.99742213
40.8,0.99690053
40.9,0.99637845
41,0.99585587
41.1,0.99533277
41.2,0.99480914
41.3,0.99428498
41.4,0.99376029
41.5,0.99323507
41.6,0.99270931
41.7,0.99218304
41.8,0.99165626
41.9,0.99112899
42,0.99060125
42.1,0.99007306
42.2,0.98954444
42.3,0.98901542
42.4,0.98848602
42.5,0.98795629
42.6,0.98742624
42.7,0.98689591
42.8,0.98636534
42.8,1.7724959
42.9,1.7719651
43,1.7714342
43.1,1.770903
43.2,1.7703718
43.3,1.7698404
43.4,1.7693089
43.5,1.7687773
43.6,1.7682457
43.7,1.767714
43.8,1.7671822
43.9,1.7666503
44,1.7661183
44.1,1.7655863
44.2,1.7650541
44.3,1.7645219
44.4,1.7639895
44.5,1.7634569
44.6,1.7629242
44.7,1.7623913
44.7,0.97626067
44.8,0.97572699
44.9,0.97519302
45,0.9746587
45.1,0.97412402
45.2,0.97358891
45.3,0.97305336
45.4,0.97251733
45.5,0.97198077
45.6,0.97144366
45.7,0.97090597
45.8,0.97036767
45.9,0.96982875
46,0.96928918
46.1,0.96874895
46.2,0.96820806
46.3,0.9676665
46.4,0.96712427
46.5,0.96658138
46.6,0.96603784
46.7,0.96549365
46.8,0.96494885
46.9,0.96440345
47,0.96385749
47.1,0.96331099
47.2,0.96276398
47.3,0.96221651
47.4,0.96166861
47.5,0.96112032
47.6,0.96057168
47.7,0.96002273
47.7,1.7461533
47.8,1.7456041
47.9,1.7450547
48,1.7445051
48.1,1.7439553
48.2,1.7434054
48.3,1.7428554
48.4,1.7423053
48.5,1.7417551
48.6,1.7412049
48.7,1.7406546
48.8,1.7401042
48.9,1.7395539
49,1.7390035
49.1,1.738453
49.2,1.7379026
49.3,1.7373521
49.4,1.7368016
49.5,1.736251
49.6,1.7357005
49.7,1.7351499
49.8,1.7345993
49.9,1.7340486
50,1.7334979
50.1,1.7329472
50.2,1.7323964
50.3,1.7318455
50.4,1.7312945
50.5,1.7307435
50.6,1.7301924
50.7,1.7296411
50.8,1.7290896
50.8,0.94295901
50.9,0.94240736
51,0.94185548
51.1,0.94130335
51.2,0.94075093
51.3,0.94019819
51.4,0.93964511
51.5,0.93909166
51.6,0.93853782
51.7,0.93798356
51.8,0.93742886
51.9,0.93687372
52,0.93631811
52.1,0.93576203
52.2,0.93520546
52.3,0.93464842
52.4,0.9340909
52.5,0.9335329
52.6,0.93297444
52.7,0.93241553
52.8,0.93185618
52.9,0.93129641
53,0.93073625
53.1,0.93017572
53.2,0.92961485
53.3,0.92905365
53.3,1.7151843
53.4,1.7146228
53.5,1.714061
53.6,1.7134991
53.7,1.7129369
53.8,1.7123746
53.9,1.711812
54,1.7112493
54.1,1.7106864
54.2,1.7101234
54.3,1.7095601
54.4,1.7089967
54.5,1.7084331
54.5,0.92230247
54.6,0.92173863
54.7,0.92117456
54.8,0.92061024
54.9,0.92004566
55,0.9194808
55.1,0.91891564
55.2,0.91835019
55.3,0.91778442
55.4,0.91721833
55.5,0.9166519
55.6,0.91608513
55.7,0.915518
55.8,0.91495052
55.9,0.91438267
56,0.91381445
56.1,0.91324585
56.2,0.91267686
56.3,0.91210749
56.4,0.91153772
56.5,0.91096755
56.6,0.91039699
56.7,0.90982602
56.8,0.90925464
56.9,0.90868285
57,0.90811064
57.1,0.90753801
57.2,0.90696496
57.3,0.90639148
57.4,0.90581757
57.5,0.90524322
57.6,0.90466844
57.7,0.90409321
57.8,0.90351754
57.9,0.90294142
58,0.90236484
58.1,0.90178782
58.2,0.90121033
58.3,0.90063239
58.4,0.900054
58.5,0.89947514
58.6,0.89889583
58.7,0.89831607
58.8,0.89773586
58.9,0.89715521
59,0.89657412
59.1,0.89599261
59.2,0.89541067
59.3,0.89482832
59.4,0.89424557
59.5,0.89366244
59.6,0.89307894
59.7,0.89249508
59.8,0.89191088
59.9,0.89132636
60,0.89074153
60.1,0.89015642
60.2,0.88957105
60.3,0.88898542
60.3,1.675116
60.4,1.6745302
60.5,1.6739441
60.6,1.6733578
60.7,1.6727714
60.8,1.6721848
60.9,1.671598
61,1.671011
61,0.88488037
61.1,0.88429318
61.2,0.88370576
61.3,0.88311813
61.4,0.88253025
61.5,0.88194212
61.6,0.88135373
61.7,0.88076506
61.8,0.8801761
61.9,0.87958685
62,0.87899728
62.1,0.87840738
62.2,0.87781714
62.3,0.87722656
62.4,0.87663561
62.5,0.87604429
62.6,0.87545258
62.7,0.87486048
62.8,0.87426797
62.9,0.87367505
63,0.8730817
63.1,0.87248791
63.2,0.87189369
63.3,0.87129901
63.4,0.87070387
63.5,0.87010828
63.6,0.86951221
63.7,0.86891568
63.8,0.86831868
63.9,0.8677212
64,0.86712325
64.1,0.86652483
64.2,0.86592594
64.3,0.86532659
64.4,0.86472678
64.5,0.86412652
64.6,0.86352582
64.7,0.86292469
64.8,0.86232314
64.9,0.86172119
65,0.86111885
65.1,0.86051613
65.2,0.85991306
65.3,0.85930964
65.4,0.85870591
65.5,0.85810187
65.6,0.85749755
65.7,0.85689297
65.8,0.85628815
65.9,0.85568311
66,0.85507786
66,1.6412085
66.1,1.640603
66.2,1.6399974
66.3,1.6393917
66.4,1.6387859
66.5,1.6381799
66.6,1.6375738
66.7,1.6369676
66.8,1.6363612
66.9,1.6357547
67,1.6351481
67,0.84901752
67.1,0.84841074
67.2,0.84780377
67.3,0.8471966
67.4,0.84658922
67.5,0.84598161
67.6,0.84537374
67.7,0.8447656
67.8,0.84415718
67.9,0.84354845
68,0.8429394
68.1,0.84233
68.2,0.84172024
68.3,0.84111011
68.4,0.84049959
68.5,0.83988866
68.6,0.83927731
68.7,0.83866553
68.8,0.8380533
68.9,0.83744061
69,0.83682746
69.1,0.83621383
69.2,0.83559973
69.3,0.83498514
69.4,0.83437007
69.5,0.83375451
69.6,0.83313846
69.7,0.83252194
69.8,0.83190493
69.9,0.83128746
70,0.83066952
70.1,0.83005113
70.2,0.82943229
70.3,0.82881303
70.4,0.82819336
70.5,0.82757329
70.6,0.82695284
70.7,0.82633203
70.8,0.82571088
70.9,0.82508941
71,0.82446764
71.1,0.8238456
71.2,0.82322329
71.3,0.82260076
71.4,0.82197801
71.5,0.82135506
71.5,1.6074857
71.6,1.6068626
71.7,1.6062393
71.8,1.6056159
71.9,1.6049924
72,1.6043688
72.1,1.6037451
72.2,1.6031213
72.3,1.6024974
72.4,1.6018734
72.5,1.6012494
72.6,1.6006252
72.7,1.6000009
72.8,1.5993764
72.8,0.81324581
72.9,0.81262205
73,0.81199982
73.1,0.8113791
73.2,0.81075987
73.3,0.8101421
73.4,0.80952579
73.5,0.8089109
73.6,0.80829742
73.7,0.80768533
73.8,0.80707461
73.9,0.80646523
74,0.80585719
74.1,0.80525046
74.2,0.80464503
74.3,0.8040409
74.4,0.80343804
74.5,0.80283645
74.6,0.80223611
74.7,0.80163704
74.8,0.80103921
74.9,0.80044263
75,0.7998473
75.1,0.79925323
75.2,0.79866041
75.3,0.79806886
75.4,0.79747858
75.5,0.79688958
75.6,0.79630188
75.7,0.7957155
75.8,0.79513044
75.9,0.79454672
76,0.79396437
76.1,0.79338341
76.2,0.79280385
76.3,0.79222571
76.4,0.79164902
76.5,0.79107381
76.6,0.79050008
76.6,1.5766307
76.7,1.5760582
76.8,1.5754865
76.9,1.5749158
77,1.574346
77.1,1.5737772
77.2,1.5732093
77.3,1.5726423
77.4,1.5720763
77.5,1.5715113
77.6,1.5709472
77.7,1.570384
77.8,1.5698218
77.9,1.5692605
77.9,0.78312988
78,0.78256976
78.1,0.78201116
78.2,0.78145404
78.3,0.7808984
78.4,0.78034421
78.5,0.77979145
78.6,0.7792401
78.7,0.77869016
78.8,0.7781416
78.9,0.77759441
79,0.77704857
79.1,0.77650408
79.2,0.77596093
79.3,0.7754191
79.4,0.77487859
79.5,0.7743394
79.6,0.77380153
79.7,0.77326497
79.8,0.77272974
79.9,0.77219583
80,0.77166325
80.1,0.77113201
80.2,0.77060212
80.3,0.7700736
80.4,0.76954646
80.5,0.76902071
80.6,0.76849637
80.7,0.76797346
80.8,0.767452
80.9,0.76693201
81,0.76641351
81.1,0.76589652
81.1,1.5520271
81.2,1.5515108
81.3,1.5509943
81.4,1.5504777
81.5,1.5499609
81.6,1.5494441
81.7,1.5489271
81.8,1.54841
81.9,1.5478928
82,1.5473755
82.1,1.5468581
82.2,1.5463406
82.3,1.545823
82.4,1.5453052
82.5,1.5447872
82.6,1.5442691
82.7,1.5437508
82.7,0.75762018
82.8,0.75710159
82.9,0.75658274
83,0.75606357
83.1,0.75554407
83.2,0.7550242
83.3,0.75450394
83.4,0.75398326
83.5,0.75346213
83.6,0.75294053
83.7,0.75241845
83.8,0.75189587
83.9,0.75137277
84,0.75084914
84.1,0.75032498
84.2,0.74980029
84.3,0.74927507
84.4,0.74874931
84.5,0.74822304
84.6,0.74769626
84.7,0.74716899
84.8,0.74664125
84.9,0.74611306
85,0.74558444
85.1,0.74505542
85.2,0.74452602
85.3,0.74399629
85.4,0.74346624
85.5,0.74293591
85.6,0.74240534
85.6,1.5285359
85.7,1.5280051
85.8,1.5274742
85.9,1.526943
86,1.5264118
86.1,1.5258804
86.2,1.5253489
86.3,1.5248173
86.4,1.5242857
86.5,1.523754
86.6,1.5232222
86.7,1.5226903
86.8,1.5221583
86.9,1.5216263
87,1.5210941
87.1,1.5205619
87.2,1.5200295
87.3,1.5194969
87.4,1.5189642
87.5,1.5184313
87.5,0.73230067
87.6,0.73176699
87.7,0.73123302
87.8,0.7306987
87.9,0.73016402
88,0.72962891
88.1,0.72909336
88.2,0.72855733
88.3,0.72802077
88.4,0.72748366
88.5,0.72694597
88.6,0.72640767
88.7,0.72586875
88.8,0.72532918
88.9,0.72478895
89,0.72424806
89.1,0.7237065
89.2,0.72316427
89.3,0.72262138
89.4,0.72207784
89.5,0.72153365
89.6,0.72098885
89.7,0.72044345
89.8,0.71989749
89.9,0.71935099
90,0.71880398
90.1,0.71825651
90.2,0.71770861
90.3,0.71716032
90.4,0.71661168
90.5,0.71606273
90.5,1.5021933
90.6,1.5016441
90.7,1.5010947
90.8,1.5005451
90.9,1.4999953
91,1.4994454
91.1,1.4988954
91.2,1.4983453
91.3,1.4977951
91.4,1.4972449
91.5,1.4966946
91.6,1.4961442
91.7,1.4955939
91.8,1.4950435
91.9,1.494493
92,1.4939426
92.1,1.4933921
92.2,1.4928416
92.3,1.492291
92.4,1.4917405
92.5,1.4911899
92.6,1.4906393
92.7,1.4900886
92.8,1.4895379
92.9,1.4889872
93,1.4884364
93.1,1.4878855
93.2,1.4873345
93.3,1.4867835
93.4,1.4862324
93.5,1.4856811
93.6,1.4851296
93.6,0.69899901
93.7,0.69844736
93.8,0.69789548
93.9,0.69734335
94,0.69679093
94.1,0.69623819
94.2,0.69568511
94.3,0.69513166
94.4,0.69457782
94.5,0.69402356
94.6,0.69346886
94.7,0.69291372
94.8,0.69235811
94.9,0.69180203
95,0.69124546
95.1,0.69068842
95.2,0.6901309
95.3,0.6895729
95.4,0.68901444
95.5,0.68845553
95.6,0.68789618
95.7,0.68733641
95.8,0.68677625
95.9,0.68621572
96,0.68565485
96.1,0.68509365
96.1,1.4712243
96.2,1.4706628
96.3,1.470101
96.4,1.4695391
96.5,1.4689769
96.6,1.4684146
96.7,1.467852
96.8,1.4672893
96.9,1.4667264
97,1.4661634
97.1,1.4656001
97.2,1.4650367
97.3,1.4644731
97.3,0.67834247
97.4,0.67777863
97.5,0.67721456
97.6,0.67665024
97.7,0.67608566
97.8,0.6755208
97.9,0.67495564
98,0.67439019
98.1,0.67382442
98.2,0.67325833
98.3,0.6726919
98.4,0.67212513
98.5,0.671558
98.6,0.67099052
98.7,0.67042267
98.8,0.66985445
98.9,0.66928585
99,0.66871686
99.1,0.66814749
99.2,0.66757772
99.3,0.66700755
99.4,0.66643699
99.5,0.66586602
99.6,0.66529464
99.7,0.66472285
99.8,0.66415064
99.9,0.66357801
100,0.66300496
100.1,0.66243148
100.2,0.66185757
100.3,0.66128322
100.4,0.66070844
100.5,0.66013321
100.6,0.65955754
100.7,0.65898142
100.8,0.65840484
100.9,0.65782782
101,0.65725033
101.1,0.65667239
101.2,0.656094
101.3,0.65551514
101.4,0.65493583
101.5,0.65435607
101.6,0.65377586
101.7,0.65319521
101.8,0.65261412
101.9,0.65203261
102,0.65145067
102.1,0.65086832
102.2,0.65028557
102.3,0.64970244
102.4,0.64911894
102.5,0.64853508
102.6,0.64795088
102.7,0.64736636
102.8,0.64678153
102.9,0.64619642
103,0.64561105
103.1,0.64502542
103.1,1.431156
103.2,1.4305702
103.3,1.4299841
103.4,1.4293978
103.5,1.4288114
103.6,1.4282248
103.7,1.427638
103.8,1.427051
103.8,0.64092037
103.9,0.64033318
104,0.63974576
104.1,0.63915813
104.2,0.63857025
104.3,0.63798212
104.4,0.63739373
104.5,0.63680506
104.6,0.6362161
104.7,0.63562685
104.8,0.63503728
104.9,0.63444738
105,0.63385714
105.1,0.63326656
105.2,0.63267561
105.3,0.63208429
105.4,0.63149258
105.5,0.63090048
105.6,0.63030797
105.7,0.62971505
105.8,0.6291217
105.9,0.62852791
106,0.62793369
106.1,0.62733901
106.2,0.62674387
106.3,0.62614828
106.4,0.62555221
106.5,0.62495568
106.6,0.62435868
106.7,0.6237612
106.8,0.62316325
106.9,0.62256483
107,0.62196594
107.1,0.62136659
107.2,0.62076678
107.3,0.62016652
107.4,0.61956582
107.5,0.61896469
107.6,0.61836314
107.7,0.61776119
107.8,0.61715885
107.9,0.61655613
108,0.61595306
108.1,0.61534964
108.2,0.61474591
108.3,0.61414187
108.4,0.61353755
108.5,0.61293297
108.6,0.61232815
108.7,0.61172311
108.8,0.61111786
108.8,1.3972485
108.9,1.396643
109,1.3960374
109.1,1.3954317
109.2,1.3948259
109.3,1.3942199
109.4,1.3936138
109.5,1.3930076
109.6,1.3924012
109.7,1.3917947
109.8,1.3911881
109.8,0.60505752
109.9,0.60445074
110,0.60384377
110.1,0.6032366
110.2,0.60262922
110.3,0.60202161
110.4,0.60141374
110.5,0.6008056
110.6,0.60019718
110.7,0.59958845
110.8,0.5989794
110.9,0.59837
111,0.59776024
111.1,0.59715011
111.2,0.59653959
111.3,0.59592866
111.4,0.59531731
111.5,0.59470553
111.6,0.5940933
111.7,0.59348061
111.8,0.59286746
111.9,0.59225383
112,0.59163973
112.1,0.59102514
112.2,0.59041007
112.3,0.58979451
112.4,0.58917846
112.5,0.58856194
112.6,0.58794493
112.7,0.58732746
112.8,0.58670952
112.9,0.58609113
113,0.58547229
113.1,0.58485303
113.2,0.58423336
113.3,0.58361329
113.4,0.58299284
113.5,0.58237203
113.6,0.58175088
113.7,0.58112941
113.8,0.58050764
113.9,0.5798856
114,0.57926329
114.1,0.57864076
114.2,0.57801801
114.3,0.57739506
114.3,1.3635257
114.4,1.3629026
114.5,1.3622793
114.6,1.3616559
114.7,1.3610324
114.8,1.3604088
114.9,1.3597851
115,1.3591613
115.1,1.3585374
115.2,1.3579134
115.3,1.3572894
115.4,1.3566652
115.5,1.3560409
115.6,1.3554164
115.6,0.56928581
115.7,0.56866205
115.8,0.56803982
115.9,0.5674191
116,0.56679987
116.1,0.5661821
116.2,0.56556579
116.3,0.5649509
116.4,0.56433742
116.5,0.56372533
116.6,0.56311461
116.7,0.56250523
116.8,0.56189719
116.9,0.56129046
117,0.56068503
117.1,0.5600809
117.2,0.55947804
117.3,0.55887645
117.4,0.55827611
117.5,0.55767704
117.6,0.55707921
117.7,0.55648263
117.8,0.5558873
117.9,0.55529323
118,0.55470041
118.1,0.55410886
118.2,0.55351858
118.3,0.55292958
118.4,0.55234188
118.5,0.5517555
118.6,0.55117044
118.7,0.55058672
118.8,0.55000437
118.9,0.54942341
119,0.54884385
119.1,0.54826571
119.2,0.54768902
119.3,0.54711381
119.4,0.54654008
119.4,1.3326707
119.5,1.3320982
119.6,1.3315265
119.7,1.3309558
119.8,1.330386
119.9,1.3298172
120,1.3292493
120.1,1.3286823
120.2,1.3281163
120.3,1.3275513
120.4,1.3269872
120.5,1.326424
120.6,1.3258618
120.7,1.3253005
120.7,0.53916988
120.8,0.53860976
120.9,0.53805116
121,0.53749404
121.1,0.5369384
121.2,0.53638421
121.3,0.53583145
121.4,0.5352801
121.5,0.53473016
121.6,0.5341816
121.7,0.53363441
121.8,0.53308857
121.9,0.53254408
122,0.53200093
122.1,0.5314591
122.2,0.53091859
122.3,0.5303794
122.4,0.52984153
122.5,0.52930497
122.6,0.52876974
122.7,0.52823583
122.8,0.52770325
122.9,0.52717201
123,0.52664212
123.1,0.5261136
123.2,0.52558646
123.3,0.52506071
123.4,0.52453637
123.5,0.52401346
123.6,0.523492
123.7,0.52297201
123.8,0.52245351
123.9,0.52193652
123.9,1.3080671
124,1.3075508
124.1,1.3070343
124.2,1.3065177
124.3,1.3060009
124.4,1.3054841
124.5,1.3049671
124.6,1.30445
124.7,1.3039328
124.8,1.3034155
124.9,1.3028981
125,1.3023806
125.1,1.301863
125.2,1.3013452
125.3,1.3008272
125.4,1.3003091
125.5,1.2997908
125.5,0.51366018
125.6,0.51314159
125.7,0.51262274
125.8,0.51210357
125.9,0.51158407
126,0.5110642
126.1,0.51054394
126.2,0.51002326
126.3,0.50950213
126.4,0.50898053
126.5,0.50845845
126.6,0.50793587
126.7,0.50741277
126.8,0.50688914
126.9,0.50636498
127,0.50584029
127.1,0.50531507
127.2,0.50478931
127.3,0.50426304
127.4,0.50373626
127.5,0.50320899
127.6,0.50268125
127.7,0.50215306
127.8,0.50162444
127.9,0.50109542
128,0.50056602
128.1,0.50003629
128.2,0.49950624
128.3,0.49897591
128.4,0.49844534
128.4,1.2845759
128.5,1.2840451
128.6,1.2835142
128.7,1.282983
128.8,1.2824518
128.9,1.2819204
129,1.2813889
129.1,1.2808573
129.2,1.2803257
129.3,1.279794
129.4,1.2792622
129.5,1.2787303
129.6,1.2781983
129.7,1.2776663
129.8,1.2771341
129.9,1.2766019
130,1.2760695
130.1,1.2755369
130.2,1.2750042
130.3,1.2744713
130.3,0.48834067
130.4,0.48780699
130.5,0.48727302
130.6,0.4867387
130.7,0.48620402
130.8,0.48566891
130.9,0.48513336
131,0.48459733
131.1,0.48406077
131.2,0.48352366
131.3,0.48298597
131.4,0.48244767
131.5,0.48190875
131.6,0.48136918
131.7,0.48082895
131.8,0.48028806
131.9,0.4797465
132,0.47920427
132.1,0.47866138
132.2,0.47811784
132.3,0.47757365
132.4,0.47702885
132.5,0.47648345
132.6,0.47593749
132.7,0.47539099
132.8,0.47484398
132.9,0.47429651
133,0.47374861
133.1,0.47320032
133.2,0.47265168
133.3,0.47210273
133.3,1.2582333
133.4,1.2576841
133.5,1.2571347
133.6,1.2565851
133.7,1.2560353
133.8,1.2554854
133.9,1.2549354
134,1.2543853
134.1,1.2538351
134.2,1.2532849
134.3,1.2527346
134.4,1.2521842
134.5,1.2516339
134.6,1.2510835
134.7,1.250533
134.8,1.2499826
134.9,1.2494321
135,1.2488816
135.1,1.248331
135.2,1.2477805
135.3,1.2472299
135.4,1.2466793
135.5,1.2461286
135.6,1.2455779
135.7,1.2450272
135.8,1.2444764
135.9,1.2439255
136,1.2433745
136.1,1.2428235
136.2,1.2422724
136.3,1.2417211
136.4,1.2411696
136.4,0.45503901
136.5,0.45448736
136.6,0.45393548
136.7,0.45338335
136.8,0.45283093
136.9,0.45227819
137,0.45172511
137.1,0.45117166
137.2,0.45061782
137.3,0.45006356
137.4,0.44950886
137.5,0.44895372
137.6,0.44839811
137.7,0.44784203
137.8,0.44728546
137.9,0.44672842
138,0.4461709
138.1,0.4456129
138.2,0.44505444
138.3,0.44449553
138.4,0.44393618
138.5,0.44337641
138.6,0.44281625
138.7,0.44225572
138.8,0.44169485
138.9,0.44113365
138.9,1.2272643
139,1.2267028
139.1,1.226141
139.2,1.2255791
139.3,1.2250169
139.4,1.2244546
139.5,1.223892
139.6,1.2233293
139.7,1.2227664
139.8,1.2222034
139.9,1.2216401
140,1.2210767
140.1,1.2205131
140.1,0.43438247
140.2,0.43381863
140.3,0.43325456
140.4,0.43269024
140.5,0.43212566
140.6,0.4315608
140.7,0.43099564
140.8,0.43043019
140.9,0.42986442
141,0.42929833
141.1,0.4287319
141.2,0.42816513
141.3,0.427598
141.4,0.42703052
141.5,0.42646267
141.6,0.42589445
141.7,0.42532585
141.8,0.42475686
141.9,0.42418749
142,0.42361772
142.1,0.42304755
142.2,0.42247699
142.3,0.42190602
142.4,0.42133464
142.5,0.42076285
142.6,0.42019064
142.7,0.41961801
142.8,0.41904496
142.9,0.41847148
143,0.41789757
143.1,0.41732322
143.2,0.41674844
143.3,0.41617321
143.4,0.41559754
143.5,0.41502142
143.6,0.41444484
143.7,0.41386782
143.8,0.41329033
143.9,0.41271239
144,0.412134
144.1,0.41155514
144.2,0.41097583
144.3,0.41039607
144.4,0.40981586
144.5,0.40923521
144.6,0.40865412
144.7,0.40807261
144.8,0.40749067
144.9,0.40690832
145,0.40632557
145.1,0.40574244
145.2,0.40515894
145.3,0.40457508
145.4,0.40399088
145.5,0.40340636
145.6,0.40282153
145.7,0.40223642
145.8,0.40165105
145.9,0.40106542
145.9,1.187196
146,1.1866102
146.1,1.1860241
146.2,1.1854378
146.3,1.1848514
146.4,1.1842648
146.5,1.183678
146.6,1.183091
146.6,0.39696037
146.7,0.39637318
146.8,0.39578576
146.9,0.39519813
147,0.39461025
147.1,0.39402212
147.2,0.39343373
147.3,0.39284506
147.4,0.3922561
147.5,0.39166685
147.6,0.39107728
147.7,0.39048738
147.8,0.38989714
147.9,0.38930656
148,0.38871561
148.1,0.38812429
148.2,0.38753258
148.3,0.38694048
148.4,0.38634797
148.5,0.38575505
148.6,0.3851617
148.7,0.38456791
148.8,0.38397369
148.9,0.38337901
149,0.38278387
149.1,0.38218828
149.2,0.38159221
149.3,0.38099568
149.4,0.38039868
149.5,0.3798012
149.6,0.37920325
149.7,0.37860483
149.8,0.37800594
149.9,0.37740659
150,0.37680678
150.1,0.37620652
150.2,0.37560582
150.3,0.37500469
150.4,0.37440314
150.5,0.37380119
150.6,0.37319885
150.7,0.37259613
150.8,0.37199306
150.9,0.37138964
151,0.37078591
151.1,0.37018187
151.2,0.36957755
151.3,0.36897297
151.4,0.36836815
151.5,0.36776311
151.6,0.36715786
151.6,1.1532885
151.7,1.152683
151.8,1.1520774
151.9,1.1514717
152,1.1508659
152.1,1.1502599
152.2,1.1496538
152.3,1.1490476
152.4,1.1484412
152.5,1.1478347
152.6,1.1472281
152.6,0.36109752
152.7,0.36049074
152.8,0.35988377
152.9,0.3592766
153,0.35866922
153.1,0.35806161
153.2,0.35745374
153.3,0.3568456
153.4,0.35623718
153.5,0.35562845
153.6,0.3550194
153.7,0.35441
153.8,0.35380024
153.9,0.35319011
154,0.35257959
154.1,0.35196866
154.2,0.35135731
154.3,0.35074553
154.4,0.3501333
154.5,0.34952061
154.6,0.34890746
154.7,0.34829383
154.8,0.34767973
154.9,0.34706514
155,0.34645007
155.1,0.34583451
155.2,0.34521846
155.3,0.34460194
155.4,0.34398493
155.5,0.34336746
155.6,0.34274952
155.7,0.34213113
155.8,0.34151229
155.9,0.34089303
156,0.34027336
156.1,0.33965329
156.2,0.33903284
156.3,0.33841203
156.4,0.33779088
156.5,0.33716941
156.6,0.33654764
156.7,0.3359256
156.8,0.33530329
156.9,0.33468076
157,0.33405801
157.1,0.33343506
157.1,1.1195657
157.2,1.1189426
157.3,1.1183193
157.4,1.1176959
157.5,1.1170724
157.6,1.1164488
157.7,1.1158251
157.8,1.1152013
157.9,1.1145774
158,1.1139534
158.1,1.1133294
158.2,1.1127052
158.3,1.1120809
158.4,1.1114564
158.4,0.32532581
158.5,0.32470205
158.6,0.32407982
158.7,0.3234591
158.8,0.32283987
158.9,0.3222221
159,0.32160579
159.1,0.3209909
159.2,0.32037742
159.3,0.31976533
159.4,0.31915461
159.5,0.31854523
159.6,0.31793719
159.7,0.31733046
159.8,0.31672503
159.9,0.3161209
160,0.31551804
160.1,0.31491645
160.2,0.31431611
160.3,0.31371704
160.4,0.31311921
160.5,0.31252263
160.6,0.3119273
160.7,0.31133323
160.8,0.31074041
160.9,0.31014886
161,0.30955858
161.1,0.30896958
161.2,0.30838188
161.3,0.3077955
161.4,0.30721044
161.5,0.30662672
161.6,0.30604437
161.7,0.30546341
161.8,0.30488385
161.9,0.30430571
162,0.30372902
162.1,0.30315381
162.2,0.30258008
162.2,1.0887107
162.3,1.0881382
162.4,1.0875665
162.5,1.0869958
162.6,1.086426
162.7,1.0858572
162.8,1.0852893
162.9,1.0847223
163,1.0841563
163.1,1.0835913
163.2,1.0830272
163.3,1.082464
163.4,1.0819018
163.5,1.0813405
163.5,0.29520988
163.6,0.29464976
163.7,0.29409116
163.8,0.29353404
163.9,0.2929784
164,0.29242421
164.1,0.29187145
164.2,0.2913201
164.3,0.29077016
164.4,0.2902216
164.5,0.28967441
164.6,0.28912857
164.7,0.28858408
164.8,0.28804093
164.9,0.2874991
165,0.28695859
165.1,0.2864194
165.2,0.28588153
165.3,0.28534497
165.4,0.28480974
165.5,0.28427583
165.6,0.28374325
165.7,0.28321201
165.8,0.28268212
165.9,0.2821536
166,0.28162646
166.1,0.28110071
166.2,0.28057637
166.3,0.28005346
166.4,0.279532
166.5,0.27901201
166.6,0.27849351
166.7,0.27797652
166.7,1.0641071
166.8,1.0635908
166.9,1.0630743
167,1.0625577
167.1,1.0620409
167.2,1.0615241
167.3,1.0610071
167.4,1.06049
167.5,1.0599728
167.6,1.0594555
167.7,1.0589381
167.8,1.0584206
167.9,1.057903
168,1.0573852
168.1,1.0568672
168.2,1.0563491
168.3,1.0558308
168.3,0.26970018
168.4,0.26918159
168.5,0.26866274
168.6,0.26814357
168.7,0.26762407
168.8,0.2671042
168.9,0.26658394
169,0.26606326
169.1,0.26554213
169.2,0.26502053
169.3,0.26449845
169.4,0.26397587
169.5,0.26345277
169.6,0.26292914
169.7,0.26240498
169.8,0.26188029
169.9,0.26135507
170,0.26082931
170.1,0.26030304
170.2,0.25977626
170.3,0.25924899
170.4,0.25872125
170.5,0.25819306
170.6,0.25766444
170.7,0.25713542
170.8,0.25660602
170.9,0.25607629
171,0.25554624
171.1,0.25501591
171.2,0.25448534
171.2,1.0406159
171.3,1.0400851
171.4,1.0395542
171.5,1.039023
171.6,1.0384918
171.7,1.0379604
171.8,1.0374289
171.9,1.0368973
172,1.0363657
172.1,1.035834
172.2,1.0353022
172.3,1.0347703
172.4,1.0342383
172.5,1.0337063
172.6,1.0331741
172.7,1.0326419
172.8,1.0321095
172.9,1.0315769
173,1.0310442
173.1,1.0305113
173.1,0.24438067
173.2,0.24384699
173.3,0.24331302
173.4,0.2427787
173.5,0.24224402
173.6,0.24170891
173.7,0.24117336
173.8,0.24063733
173.9,0.24010077
174,0.23956366
174.1,0.23902597
174.2,0.23848767
174.3,0.23794875
174.4,0.23740918
174.5,0.23686895
174.6,0.23632806
174.7,0.2357865
174.8,0.23524427
174.9,0.23470138
175,0.23415784
175.1,0.23361365
175.2,0.23306885
175.3,0.23252345
175.4,0.23197749
175.5,0.23143099
175.6,0.23088398
175.7,0.23033651
175.8,0.22978861
175.9,0.22924032
176,0.22869168
176.1,0.22814273
176.1,1.0142733
176.2,1.0137241
176.3,1.0131747
176.4,1.0126251
176.5,1.0120753
176.6,1.0115254
176.7,1.0109754
176.8,1.0104253
176.9,1.0098751
177,1.0093249
177.1,1.0087746
177.2,1.0082242
177.3,1.0076739
177.4,1.0071235
177.5,1.006573
177.6,1.0060226
177.7,1.0054721
177.8,1.0049216
177.9,1.004371
178,1.0038205
178.1,1.0032699
178.2,1.0027193
178.3,1.0021686
178.4,1.0016179
178.5,1.0010672
178.6,1.0005164
178.7,0.99996549
178.8,0.99941454
178.9,0.9988635
179,0.99831235
179.1,0.99776106
179.2,0.99720961
179.2,0.21107901
179.3,0.21052736
179.4,0.20997548
179.5,0.20942335
179.6,0.20887093
179.7,0.20831819
179.8,0.20776511
179.9,0.20721166
180,0.20665782
180.1,0.20610356
180.2,0.20554886
180.3,0.20499372
180.4,0.20443811
180.5,0.20388203
180.6,0.20332546
180.7,0.20276842
180.8,0.2022109
180.9,0.2016529
181,0.20109444
181.1,0.20053553
181.2,0.19997618
181.3,0.19941641
181.4,0.19885625
181.5,0.19829572
181.6,0.19773485
181.7,0.19717365
181.7,0.98330426
181.8,0.98274278
181.9,0.98218104
182,0.98161908
182.1,0.98105692
182.2,0.98049455
182.3,0.97993201
182.4,0.9793693
182.5,0.97880641
182.6,0.97824335
182.7,0.97768012
182.8,0.97711669
182.9,0.97655307
182.9,0.19042247
183,0.18985863
183.1,0.18929456
183.2,0.18873024
183.3,0.18816566
183.4,0.1876008
183.5,0.18703564
183.6,0.18647019
183.7,0.18590442
183.8,0.18533833
183.9,0.1847719
184,0.18420513
184.1,0.183638
184.2,0.18307052
184.3,0.18250267
184.4,0.18193445
184.5,0.18136585
184.6,0.18079686
184.7,0.18022749
184.8,0.17965772
184.9,0.17908755
185,0.17851699
185.1,0.17794602
185.2,0.17737464
185.3,0.17680285
185.4,0.17623064
185.5,0.17565801
185.6,0.17508496
185.7,0.17451148
185.8,0.17393757
185.9,0.17336322
186,0.17278844
186.1,0.17221321
186.2,0.17163754
186.3,0.17106142
186.4,0.17048484
186.5,0.16990782
186.6,0.16933033
186.7,0.16875239
186.8,0.168174
186.9,0.16759514
187,0.16701583
187.1,0.16643607
187.2,0.16585586
187.3,0.16527521
187.4,0.16469412
187.5,0.16411261
187.6,0.16353067
187.7,0.16294832
187.8,0.16236557
187.9,0.16178244
188,0.16119894
188.1,0.16061508
188.2,0.16003088
188.3,0.15944636
188.4,0.15886153
188.5,0.15827642
188.6,0.15769105
188.7,0.15710542
188.7,0.94323602
188.8,0.94265016
188.9,0.9420641
189,0.94147784
189.1,0.9408914
189.2,0.94030478
189.3,0.93971797
189.4,0.93913098
189.4,0.15300037
189.5,0.15241318
189.6,0.15182576
189.7,0.15123813
189.8,0.15065025
189.9,0.15006212
190,0.14947373
190.1,0.14888506
190.2,0.1482961
190.3,0.14770685
190.4,0.14711728
190.5,0.14652738
190.6,0.14593714
190.7,0.14534656
190.8,0.14475561
190.9,0.14416429
191,0.14357258
191.1,0.14298048
191.2,0.14238797
191.3,0.14179505
191.4,0.1412017
191.5,0.14060791
191.6,0.14001369
191.7,0.13941901
191.8,0.13882387
191.9,0.13822828
192,0.13763221
192.1,0.13703568
192.2,0.13643868
192.3,0.1358412
192.4,0.13524325
192.5,0.13464483
192.6,0.13404594
192.7,0.13344659
192.8,0.13284678
192.9,0.13224652
193,0.13164582
193.1,0.13104469
193.2,0.13044314
193.3,0.12984119
193.4,0.12923885
193.5,0.12863613
193.6,0.12803306
193.7,0.12742964
193.8,0.12682591
193.9,0.12622187
194,0.12561755
194.1,0.12501297
194.2,0.12440815
194.3,0.12380311
194.4,0.12319786
194.4,0.90932846
194.5,0.90872303
194.6,0.90811745
194.7,0.90751172
194.8,0.90690586
194.9,0.90629988
195,0.90569378
195.1,0.90508757
195.2,0.90448122
195.3,0.90387475
195.4,0.90326813
195.4,0.11713752
195.5,0.11653074
195.6,0.11592377
195.7,0.1153166
195.8,0.11470922
195.9,0.11410161
196,0.11349374
196.1,0.1128856
196.2,0.11227718
196.3,0.11166845
196.4,0.1110594
196.5,0.11045
196.6,0.10984024
196.7,0.10923011
196.8,0.10861959
196.9,0.10800866
197,0.10739731
197.1,0.10678553
197.2,0.1061733
197.3,0.10556061
197.4,0.10494746
197.5,0.10433383
197.6,0.10371973
197.7,0.10310514
197.8,0.10249007
197.9,0.10187451
198,0.10125846
198.1,0.10064194
198.2,0.10002493
198.3,0.099407457
198.4,0.098789518
198.5,0.098171126
198.6,0.097552294
198.7,0.096933034
198.8,0.096313361
198.9,0.095693291
199,0.095072842
199.1,0.094452034
199.2,0.093830884
199.3,0.093209414
199.4,0.092587644
199.5,0.091965597
199.6,0.091343294
199.7,0.090720756
199.8,0.090098006
199.9,0.089475064
199.9,0.87560566
200,0.87498255
200.1,0.87435929
200.2,0.8737359
200.3,0.8731124
200.4,0.8724888
200.5,0.8718651
200.6,0.87124131
200.7,0.87061742
200.8,0.86999344
200.9,0.86936936
201,0.86874518
201.1,0.86812086
201.2,0.86749641
201.2,0.081365808
201.3,0.080742047
201.4,0.080119817
201.5,0.079499096
201.6,0.078879866
201.7,0.078262104
201.8,0.07764579
201.9,0.077030903
202,0.076417424
202.1,0.075805331
202.2,0.075194606
202.3,0.07458523
202.4,0.073977187
202.5,0.07337046
202.6,0.072765035
202.7,0.072160898
202.8,0.071558039
202.9,0.070956447
203,0.070356115
203.1,0.069757037
203.2,0.06915921
203.3,0.068562633
203.4,0.067967305
203.5,0.067373229
203.6,0.066780411
203.7,0.066188858
203.8,0.065598578
203.9,0.065009582
204,0.064421883
204.1,0.063835496
204.2,0.063250437
204.3,0.062666723
204.4,0.062084373
204.5,0.061503407
204.6,0.060923846
204.7,0.060345711
204.8,0.059769024
204.9,0.059193807
205,0.058620082
205,0.84475068
205.1,0.84417815
205.2,0.84360651
205.3,0.84303579
205.4,0.842466
205.5,0.84189715
205.6,0.84132925
205.7,0.84076231
205.8,0.84019632
205.9,0.83963128
206,0.83906719
206.1,0.83850403
206.2,0.8379418
206.3,0.83738048
206.3,0.051249878
206.4,0.050689762
206.5,0.050131157
206.6,0.049574042
206.7,0.049018398
206.8,0.048464206
206.9,0.047911447
207,0.047360105
207.1,0.046810161
207.2,0.046261601
207.3,0.045714409
207.4,0.045168573
207.5,0.044624082
207.6,0.044080926
207.7,0.043539097
207.8,0.042998589
207.9,0.0424594
208,0.041921527
208.1,0.041384972
208.2,0.040849736
208.3,0.040315825
208.4,0.039783247
208.5,0.039252009
208.6,0.038722122
208.7,0.0381936
208.8,0.037666457
208.9,0.037140708
209,0.036616371
209.1,0.036093463
209.2,0.035572004
209.3,0.035052013
209.4,0.034533511
209.5,0.034016517
209.5,0.82014712
209.6,0.8196308
209.7,0.81911432
209.8,0.81859769
209.9,0.81808094
210,0.81756408
210.1,0.8170471
210.2,0.81653002
210.3,0.81601283
210.4,0.81549554
210.5,0.81497813
210.6,0.81446062
210.7,0.81394297
210.8,0.81342519
210.9,0.81290724
211,0.81238911
211.1,0.81187078
211.1,0.025740176
211.2,0.025221593
211.3,0.024702735
211.4,0.024183571
211.5,0.023664069
211.6,0.023144202
211.7,0.02262394
211.8,0.022103258
211.9,0.02158213
212,0.021060535
212.1,0.020538453
212.2,0.020015869
212.3,0.019492769
212.4,0.018969143
212.5,0.018444985
212.6,0.017920292
212.7,0.017395067
212.8,0.016869314
212.9,0.016343042
213,0.015816263
213.1,0.015288993
213.2,0.01476125
213.3,0.014233057
213.4,0.013704436
213.5,0.013175415
213.6,0.012646022
213.7,0.012116287
213.8,0.01158624
213.9,0.011055913
214,0.010525337
214,0.79665594
214.1,0.79612514
214.2,0.79559417
214.3,0.79506303
214.4,0.79453177
214.5,0.79400039
214.6,0.79346891
214.7,0.79293735
214.8,0.7924057
214.9,0.79187397
215,0.79134217
215.1,0.79081029
215.2,0.79027833
215.3,0.78974628
215.4,0.78921413
215.5,0.78868187
215.6,0.78814948
215.7,0.78761694
215.8,0.78708421
215.9,0.78655127


==> psi_square.csv <==
z_psi,1,2,3,4,5,6,7,8,9,10,11,12,13,14
0.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.2012250000157,1.2225500000024,1.21734900001055,1.24662100083509,1.22028300024165,1.26959100128472,1.29739600840186
0.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122500002432,1.22255000000354,1.21734900001544,1.24662100122079,1.22028300036508,1.2695910018176,1.29739601137818
0.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.2012250000421,1.22255000000592,1.21734900002559,1.24662100202148,1.22028300062018,1.26959100293323,1.29739601773088
1.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122500007778,1.22255000001064,1.21734900004573,1.24662100361134,1.22028300112944,1.26959100513966,1.2973960302606
1.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122500014882,1.22255000001994,1.21734900008526,1.24662100673221,1.22028300213709,1.26959100944019,1.29739605448281
1.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122500028998,1.22255000003817,1.21734900016255,1.24662101283794,1.22028300412555,1.2695910177871,1.29739610104168
2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122500054601,1.222550000071,1.21734900030146,1.24662102381325,1.22028300771783,1.26959103271885,1.29739618382015
2.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.2012250007955,1.22255000010349,1.2173490004395,1.24662103470358,1.22028301124734,1.26959104764638,1.29739626716649
2.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122500109526,1.22255000014167,1.21734900060091,1.24662104744027,1.22028301543981,1.26959106483537,1.29739636116671
2.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122500144707,1.22255000018524,1.21734900078379,1.24662106187583,1.22028302028828,1.2695910839227,1.29739646268848
3.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122500185269,1.22255000023379,1.21734900098576,1.24662107782917,1.22028302578038,1.26959110448498,1.29739656823179
3.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122500231382,1.22255000028682,1.21734900120398,1.24662109508449,1.22028303189722,1.26959112604429,1.29739667403324
3.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122500283205,1.22255000034373,1.21734900143516,1.24662111339158,1.22028303861246,1.26959114807625,1.29739677618956
4.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122500340874,1.22255000040385,1.21734900167552,1.24662113246689,1.22028304589119,1.26959117002059,1.29739687079545
4.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122500404491,1.22255000046637,1.21734900192087,1.2466211519955,1.2202830536892,1.26959119129335,1.29739695409306
4.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122500474123,1.22255000053043,1.2173490021666,1.24662117163479,1.22028306195233,1.26959121130123,1.29739702262677
5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122500559005,1.22255000060252,1.21734900243482,1.2466211932499,1.2202830716386,1.2695912315646,1.29739708002547
5.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122500792765,1.22255000080866,1.21734900321288,1.24662125607126,1.22028309869567,1.26959129519526,1.29739730680079
5.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122501291738,1.22255000126046,1.21734900493711,1.2466213949739,1.22028315713538,1.26959144091056,1.29739786693576
5.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122502293971,1.22255000216472,1.21734900838492,1.24662167296038,1.22028327423248,1.26959173304673,1.29739899948354
6.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122504276898,1.22255000393481,1.21734901510811,1.24662221593238,1.22028350455791,1.26959230040488,1.29740118713992
6.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122508183543,1.22255000737847,1.2173490281266,1.24662326938525,1.22028395527101,1.26959339269312,1.29740536067294
6.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122515868598,1.22255001406431,1.21734905327564,1.24662530874609,1.22028483569579,1.26959548976095,1.29741329238191
7.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122530974072,1.22255002703212,1.21734910180334,1.24662925265631,1.22028655398454,1.26959951108043,1.2974283436798
7.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122560645665,1.22255005216681,1.21734919536711,1.24663687427526,1.22028990524056,1.26960721631672,1.29745688011189
7.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122618894161,1.22255010085271,1.21734937563149,1.24665159358719,1.22029643731487,1.26962197042646,1.29751094531286
8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20122780195386,1.22255023412073,1.21734986678907,1.24669177961008,1.22031441519387,1.26966194569795,1.29765602664587
8.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.2012286422792,1.22255030467202,1.21735012865461,1.24671312069248,1.22032386582944,1.26968334386709,1.29773431022767
8.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20123010004495,1.22255042480462,1.21735057129233,1.24674930258254,1.22034010178623,1.26971915373385,1.29786309104575
8.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20123178569355,1.22255055971884,1.21735106251124,1.24678965721158,1.22035859297309,1.26975826799619,1.29799986675972
9.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20123368635557,1.22255070629749,1.21735158786459,1.24683311052526,1.22037904729293,1.26979924259648,1.29813779499604
9.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20123578564715,1.22255086099384,1.21735213121701,1.24687845656414,1.22040112047647,1.26984051464748,1.29826978748547
9.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20123806350997,1.22255101989423,1.21735267509959,1.24692438565424,1.2204244183255,1.26988045666753,1.29838886789104
10.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20124049596274,1.22255117879748,1.21735320122056,1.2469695152179,1.22044850059519,1.26991743900593,1.29848853902877
10.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20124305508204,1.2225513333149,1.21735369098275,1.24701243114158,1.22047288656997,1.26994989742646,1.29856315457866
10.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20124702867074,1.22255155686749,1.21735436846053,1.24707338695215,1.22050941510408,1.2699932761696,1.29865205638711
11,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20125729244095,1.22255217057073,1.21735630608882,1.24724430853069,1.22060631211583,1.2701261066241,1.29898990193045
11.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.2012784376228,1.22255345052407,1.21736038299,1.24760239625789,1.22080696350974,1.27040953350502,1.29973970757796
11.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20132020446056,1.22255596152588,1.21736835494846,1.24830409811287,1.22120171679823,1.27096394049574,1.3012087838484
11.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.2013819850239,1.22255968702244,1.21738021201797,1.24934586323732,1.22178663697601,1.27178830795366,1.30339752638711
12.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20144459068385,1.22256343774669,1.21739211566262,1.25039254650875,1.22237767959209,1.27261032836831,1.30555240757887
12.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20151591912128,1.22256757115247,1.21740498622241,1.25153660254625,1.22303964624586,1.27348665500391,1.3077703966977
12.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20159483692011,1.22257195508978,1.21741829410412,1.25273716275622,1.2237564042199,1.27437657080341,1.30991814903336
13.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20168000749652,1.22257644416503,1.21743147086028,1.25394987087303,1.22450968930876,1.27523752991903,1.31186328556132
13.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20176989853336,1.22258088412718,1.21744393090167,1.25512837489886,1.22527946092115,1.27602713749791,1.31348257279666
13.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20186279991099,1.22258511674878,1.21745509574468,1.2562260362195,1.22604434701214,1.27670523667478,1.31466996389974
14,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20195684266447,1.22258898539161,1.217464420123,1.25719776180393,1.22678218132479,1.27723602512395,1.31534396742059
14.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20205003041127,1.2225923408584,1.21747141891389,1.25800192157594,1.22747062397812,1.27759006974249,1.31545379463066
14.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20214027399912,1.22259504758044,1.21747569360559,1.25860224798165,1.22808782771238,1.27774611799103,1.31498381045131
14.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20222543635167,1.22259698949213,1.21747695712585,1.2589696695961,1.22861317910846,1.27769255940835,1.3139558930198
15.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20230338449608,1.22259807574927,1.21747505534137,1.25908390612255,1.22902803389538,1.27742848919136,1.31242934322814
15.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20237204006386,1.22259824577122,1.21746998446582,1.25893483515712,1.22931647205032,1.27696421220097,1.31049827767186
15.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.2024294435595,1.22259747324599,1.21746190212313,1.25852344611198,1.22946600165029,1.27632116717968,1.3082864619775
16.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20247381568708,1.2225957691438,1.21745113170953,1.25786236992423,1.22946822094948,1.27553120845809,1.30593982073602
16.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20250362108338,1.22259318321046,1.2174381585688,1.25697588341886,1.2293193478096,1.27463525261322,1.30361702393144
16.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20251763272272,1.22258980368715,1.21742361754995,1.25589935260756,1.22902066005446,1.27368131784387,1.30147868085074
17,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20251498753442,1.22258575554163,1.21740827154895,1.25467810331012,1.22857875192728,1.27272203160767,1.29967588582966
17.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.2024952462444,1.22258119665831,1.21739298152011,1.25336571824831,1.22800559874107,1.27181171699625,1.29833891000697
17.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.202459037736,1.2225760553237,1.21737783473115,1.25194878658921,1.22728811549784,1.27096080596343,1.29754086312851
17.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20257590291601,1.22257275222424,1.2173645397869,1.25086015015261,1.22722652395776,1.27025204539659,1.29753279729663
18.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20321748641328,1.22257557542528,1.21735584999431,1.25079496782451,1.22943711743313,1.26980877473734,1.2993542914122
18.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20356644920677,1.22257772818666,1.21735385436367,1.25094574856241,1.23071173020789,1.26971304284483,1.30066325899976
18.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20411009949516,1.22258056012788,1.21735126999125,1.25108231990898,1.23259526018825,1.26961949227213,1.30311069982391
19.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20466238963476,1.22258279166693,1.21734951758357,1.25110371449508,1.23437533967243,1.26959121773372,1.30596873980041
19.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20520491192954,1.22258430710385,1.21734902449163,1.2510067448671,1.23597564948595,1.26963036034785,1.3090136472407
19.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20571885951979,1.22258502252061,1.21735024828778,1.25079452047991,1.23732488004568,1.26973472867133,1.31200220076102
20,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20618567334795,1.22258489127548,1.21735365233744,1.2504765476457,1.23836010842194,1.26989778013298,1.31469067138575
20.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20658772397195,1.22258390777984,1.21735967587646,1.25006848226404,1.23902996456702,1.27010889830803,1.31685471427946
20.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20690901823744,1.22258210934636,1.21736869962905,1.24959148633577,1.23929756703111,1.2703539651813,1.3183085004877
20.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20713589237161,1.22257957578225,1.21738100880932,1.24907124688945,1.23914290053287,1.27061620563544,1.31892146058902
21.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20725768836824,1.22257642660049,1.21739675540669,1.24853665639128,1.23856460450268,1.27087726903761,1.31863103647521
21.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20726733052808,1.22257281595523,1.21741592292767,1.24801822086968,1.23758095127151,1.27111846482955,1.31745033218435
21.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.2071618319235,1.2225689252507,1.21743829595184,1.24754628964323,1.23622990981986,1.27132209777518,1.31546917994613
22.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20694264108442,1.22256495390423,1.21746343840696,1.24714918571913,1.23456824055985,1.27147278975481,1.31284885923896
22.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20661583920257,1.22256110853896,1.21749068311193,1.24685136377689,1.23266958447315,1.27155869108648,1.30981007116547
22.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20619214299908,1.22255759124919,1.21751913592198,1.24667171378121,1.23062150832961,1.27157249129654,1.30661511917702
23,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20568670181482,1.22255458758018,1.21754769616887,1.24662212942456,1.22852167862118,1.27151213058596,1.30354556935731
23.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20509003387727,1.22255213969569,1.21757723322662,1.2467164284747,1.22636151183948,1.271377877524,1.30076189185105
23.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20479542764483,1.22255042835638,1.21765065806868,1.24709631489598,1.22456826202537,1.27139539862242,1.29860168830975
23.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20525786948073,1.22255000668116,1.21780845860477,1.24791450162068,1.22383121929011,1.27177191558762,1.29760844625474
24.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20730571626458,1.22255108013953,1.21824666964745,1.25016753541051,1.22397240241521,1.27303721038869,1.29749138141158
24.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.20841370554711,1.2225519932462,1.21848210812885,1.2514310754186,1.22417533810874,1.27371494782384,1.29776451420791
24.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.21009455803935,1.22255376307649,1.21885968648642,1.25351965599688,1.22439889607129,1.27468888501016,1.29848141283583
25.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.21172543973187,1.22255586180424,1.21924904080153,1.25570961977479,1.22451364092036,1.27553996091548,1.29950433422982
25.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.21322486385611,1.22255809433734,1.21962926723059,1.25784506145478,1.22451160976691,1.2761957122353,1.30073467310944
25.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.21451535270139,1.22256025308673,1.21997919701304,1.25977037587478,1.22439122601792,1.27659847235084,1.30205152339483
26,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.21552757400746,1.22256213520597,1.22027858784752,1.261341593199,1.22415763549414,1.27671075826742,1.30332310623114
26.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.21620430958805,1.22256356023145,1.2205093424058,1.26243743282129,1.22382264833205,1.27651912372655,1.30441975507254
26.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.21650404088372,1.22256438664533,1.22065668546767,1.26296917589199,1.2234042772407,1.27603613021915,1.30522719247533
26.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.05343600000001,1.21640388668392,1.22256452590689,1.22071021445893,1.26288854725731,1.22292588751317,1.27530005837211,1.3056587410082
27.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.05343600000001,1.21590172698011,1.22256395256184,1.22066474764677,1.26219286208439,1.22241495416991,1.27437236000441,1.30566513047624
27.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.05343600000001,1.21501726057895,1.22256270923208,1.22052091951621,1.26092684195194,1.22190151386449,1.27333287501512,1.30524074270429
27.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.05343600000001,1.21379191818878,1.22256090581651,1.22028542661153,1.25918078813769,1.2214163644405,1.27227318525932,1.30442545343046
28.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.05343600000001,1.21228748690495,1.22255871240571,1.21997091792869,1.25708500464262,1.22098913655346,1.27128858755307,1.30330165607654
28.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.05343600000001,1.21058345754749,1.22255634621347,1.21959547470179,1.25480071814902,1.22064633358067,1.27046938061758,1.30198656214771
28.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.05343600000001,1.20807006394436,1.22255325178258,1.21901866972017,1.25166978583283,1.22034890259419,1.26974727879811,1.30012587638721
29,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.05343600000002,1.20691755610067,1.22255186042581,1.21875378650827,1.25021043564994,1.22028414033357,1.26959391498169,1.2992676293695
29.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.05343600000002,1.20621738974986,1.22255062187512,1.21860188950135,1.24889725999937,1.22037319209264,1.26980112462976,1.2984715784216
29.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.05343600000004,1.20653180403381,1.22255007027774,1.21869808188651,1.24821624314695,1.22072218577863,1.27061571811597,1.29802882831068
29.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.02563100000001,1.05343600000008,1.20798585596981,1.2225500668451,1.219079179809,1.24790784203323,1.22146711762322,1.27233767788373,1.29778322575852
30.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.02563100000001,1.05343600000013,1.21043806203239,1.2225505435466,1.219713889435,1.24782641995587,1.2226169823739,1.27500158156495,1.29765414947294
30.5,0.9572651,0.9785899,0.9733888,1.002661,0.976323100000001,1.02563100000001,1.05343600000019,1.21269084291012,1.22255133223091,1.22029124310224,1.24773652621219,1.22384451095464,1.27783010371446,1.29755645162065
30.8,0.9572651,0.9785899,0.9733888,1.00266100000001,0.976323100000001,1.02563100000002,1.05343600000025,1.21478923291092,1.22255252964387,1.22081043935848,1.24760311735991,1.22517136911507,1.28076642022786,1.29747501885263
31.1,0.9572651,0.9785899,0.9733888,1.00266100000001,0.976323100000001,1.02563100000002,1.05343600000032,1.21659195620682,1.22255416716245,1.22123001037421,1.24743743542135,1.22649462060078,1.28351017409866,1.2974194434468
31.4,0.9572651,0.9785899,0.9733888,1.00266100000001,0.976323100000002,1.02563100000003,1.0534360000004,1.21797386099131,1.22255625423551,1.22151524197206,1.24725386011333,1.22770958346621,1.28577524850147,1.2973964133522
31.7,0.9572651,0.9785899,0.9733888,1.00266100000001,0.976323100000002,1.02563100000003,1.05343600000049,1.21883503959892,1.22255877122496,1.22164122770875,1.24706869548798,1.22871805205073,1.28731996987507,1.29740883305104
32,0.9572651,0.9785899,0.9733888,1.00266100000001,0.976323100000002,1.02563100000004,1.05343600000059,1.21910867810654,1.22256166328233,1.22159527672986,1.24689871586814,1.22943637522545,1.28797378014986,1.29745537398671
32.3,0.9572651,0.9785899,0.9733888,1.00266100000002,0.976323100000003,1.02563100000005,1.0534360000007,1.21876695579864,1.22256483624147,1.2213784235346,1.24675961939329,1.22980270876587,1.28765733607018,1.29753052877962
32.6,0.9572651,0.9785899,0.9733888,1.00266100000002,0.976323100000004,1.02563100000006,1.05343600000082,1.21782447093008,1.22256815553855,1.22100586056487,1.24666450908196,1.2297827623257,1.28639354170378,1.29762518437705
32.9,0.9572651,0.9785899,0.9733888,1.00266100000003,0.976323100000004,1.02563100000007,1.05343600000094,1.21633876719783,1.22257144900488,1.22050618545671,1.24662256859952,1.22937348247249,1.2843078808643,1.29772766439453
33.2,0.9572651,0.9785899,0.9733888,1.00266100000003,0.976323100000005,1.02563100000008,1.05343600000107,1.2144077195003,1.22257451423208,1.21991945731157,1.24663806050406,1.22860427077154,1.28161749608416,1.2978251295238
33.5,0.9572651,0.9785899,0.9733888,1.00266100000004,0.976323100000006,1.02563100000009,1.0534360000012,1.21216382230433,1.22257713080043,1.2192941742384,1.24670976781581,1.22753544681813,1.27860972630123,1.29790517235032
33.8,0.9572651,0.9785899,0.973388800000001,1.00266100000005,0.976323100000008,1.02563100000011,1.05343600000141,1.2088470834977,1.22257963185702,1.21846534012369,1.24688947450952,1.22574096399487,1.27455853179823,1.29797047496782
34.1,0.9572651,0.9785899,0.973388800000001,1.00266100000006,0.976323100000011,1.02563100000014,1.05343600000167,1.20729352972528,1.22258254869716,1.21808518079199,1.24706810781261,1.22491676091058,1.27273823888652,1.29802892010687
34.4,0.957265100000001,0.9785899,0.973388800000001,1.00266100000009,0.976323100000018,1.02563100000022,1.05343600000249,1.20610453022303,1.22259302471992,1.21773707939459,1.24751623341457,1.22444775291539,1.27106444466842,1.2982189948965
34.7,0.957265100000002,0.9785899,0.973388800000002,1.00266100000016,0.976323100000032,1.02563100000037,1.05343600000418,1.20590838707477,1.2226145778368,1.21754640017718,1.248331929046,1.22476532592018,1.27016522088451,1.29859170856718
35,0.957265100000003,0.978589900000001,0.973388800000004,1.0026610000003,0.97632310000006,1.02563100000068,1.05343600000751,1.20662706364187,1.22265539749017,1.21744222761368,1.24981146484711,1.22598819912283,1.26972529560591,1.29927166135433
35.3,0.957265100000005,0.978589900000001,0.973388800000006,1.00266100000051,0.976323100000102,1.02563100000114,1.05343600001243,1.20808406995791,1.22271609071006,1.21739074888576,1.25199075588904,1.22801468347236,1.26959297813114,1.30026653861742
35.6,0.957265100000007,0.978589900000002,0.973388800000009,1.00266100000072,0.976323100000145,1.02563100000161,1.05343600001742,1.20933473356853,1.22277502815969,1.21736227386046,1.2541421900796,1.22980483941515,1.26964660060839,1.30117276770932
35.9,0.95726510000001,0.978589900000002,0.973388800000012,1.00266100000097,0.976323100000196,1.02563100000216,1.05343600002316,1.21034482592984,1.22283170082725,1.2173494556539,1.25620752801929,1.23131598507862,1.2698505982612,1.30192029849137
36.2,0.957265100000013,0.978589900000003,0.973388800000015,1.00266100000127,0.976323100000257,1.02563100000278,1.05343600002957,1.21102944101521,1.22288087214002,1.21735467733023,1.25796649160103,1.23240727993383,1.27018143004609,1.30240616685339
36.5,0.957265100000016,0.978589900000004,0.973388800000019,1.0026610000016,0.976323100000329,1.02563100000349,1.05343600003657,1.21132855523402,1.2229178614553,1.21737885478755,1.25922781160198,1.23297400523418,1.2706000180754,1.30256165422095
36.8,0.957265100000021,0.978589900000005,0.973388800000024,1.00266100000199,0.976323100000412,1.02563100000427,1.05343600004406,1.21121275898515,1.22293900650266,1.21742123439301,1.25985054223015,1.23295820506471,1.27105610767601,1.30236247883574
37.1,0.957265100000026,0.978589900000006,0.973388800000029,1.00266100000242,0.976323100000509,1.02563100000513,1.05343600005195,1.2106866481104,1.22294205326954,1.21747933264813,1.25976065832952,1.23235534718999,1.27149413298641,1.30183312054365
37.4,0.957265100000032,0.978589900000008,0.973388800000035,1.0026610000029,0.97632310000062,1.02563100000606,1.05343600006009,1.20978943917778,1.22292642414575,1.21754903813268,1.25896082391941,1.23121611350922,1.27185992803616,1.3010444317649
37.7,0.957265100000039,0.978589900000009,0.973388800000042,1.00266100000343,0.976323100000746,1.02563100000705,1.05343600006837,1.2085926449581,1.22289333653496,1.21762488123798,1.25753197749083,1.22964295019061,1.27210746175573,1.30010464456244
38,0.957265100000047,0.978589900000011,0.973388800000049,1.00266100000402,0.976323100000889,1.02563100000811,1.05343600007662,1.20719483459633,1.22284574843768,1.21770046024296,1.25562621949127,1.22778151974942,1.27220476940661,1.29914481607476
38.3,0.957265100000061,0.978589900000013,0.973388800000061,1.00266100000497,0.976323100001132,1.02563100000973,1.05343600008827,1.20515762686629,1.22276514754812,1.21779333388964,1.25262276677978,1.22507440618895,1.2720804309016,1.29804194608172
38.6,0.957265100000079,0.978589900000016,0.973388800000076,1.00266100000615,0.976323100001434,1.02563100001176,1.05343600010341,1.20419946673015,1.2227268546465,1.21787658037767,1.25120006640529,1.22380649251819,1.27207039473186,1.2976385103485
38.9,0.95726510000013,0.978589900000026,0.97338880000012,1.00266100000962,0.976323100002312,1.02563100001786,1.05343600015083,1.20337408877453,1.22269901657598,1.21810958933728,1.24995009092709,1.22267295753647,1.27240904192531,1.29739897140497
39.2,0.957265100000235,0.978589900000045,0.973388800000208,1.00266100001669,0.976323100004102,1.0256310000303,1.0534360002481,1.20302514168229,1.22269850847865,1.21855242569626,1.24939533786999,1.22211446451492,1.27328370678074,1.29753988371839
39.5,0.957265100000447,0.978589900000084,0.973388800000384,1.00266100003076,0.976323100007686,1.0256310000549,1.05343600043929,1.20302110650765,1.22272495507331,1.21936778321837,1.24934060596183,1.22192639240306,1.27498809795222,1.2981069700895
39.8,0.95726510000087,0.978589900000161,0.973388800000732,1.00266100005855,0.976323100014824,1.02563100010314,1.0534360008109,1.20335980605983,1.22278753695028,1.22085429293031,1.24976575227914,1.22203999360729,1.27809383590647,1.29928233178023
40.1,0.957265100001492,0.978589900000274,0.973388800001244,1.00266100009945,0.976323100025308,1.0256310001743,1.05343600136022,1.20398495845449,1.22288448704523,1.22304219561476,1.25058346319071,1.22237944599019,1.28263790052845,1.30109545450967
40.4,0.957265100002125,0.978589900000388,0.973388800001766,1.00266100014117,0.976323100035987,1.02563100024688,1.05343600191952,1.20451501650683,1.22296976348515,1.22516969256131,1.2512212013354,1.22263710257871,1.28678961231544,1.3029745158263
40.7,0.957265100002889,0.978589900000524,0.97338880000238,1.00266100019016,0.97632310004873,1.02563100033078,1.05343600255216,1.204926583339,1.2230378207695,1.22718539581205,1.25161520482026,1.22278864196603,1.2902372733941,1.30474768749179
41,0.957265100003796,0.978589900000681,0.973388800003086,1.00266100024635,0.976323100063632,1.02563100042508,1.05343600324398,1.20517938282879,1.22308030880165,1.22887995817012,1.25171576320774,1.22281855917678,1.29251139509172,1.30614494638264
41.3,0.957265100004858,0.978589900000859,0.973388800003881,1.00266100030958,0.976323100080793,1.02563100052868,1.05343600397875,1.2052475816177,1.22309176824965,1.23007368335928,1.25150799918567,1.22272322055187,1.29329437300342,1.3069500720912
41.6,0.957265100006089,0.978589900001057,0.973388800004765,1.00266100037964,0.976323100100315,1.02563100064027,1.0534360047385,1.20512264223157,1.22307037940028,1.23063613333459,1.25101445252427,1.22251141148816,1.29246700473777,1.3070348337452
41.9,0.957265100007505,0.978589900001277,0.973388800005733,1.00266100045622,0.976323100122298,1.02563100075831,1.05343600550382,1.20481461983936,1.22301830332257,1.23050119628232,1.25029314884128,1.22220364073653,1.29012881007288,1.30638046625171
42.2,0.957265100009122,0.978589900001516,0.973388800006781,1.00266100053893,0.97632310014684,1.0256310008811,1.05343600625433,1.20435165375455,1.22294154313364,1.22967581494882,1.24943118636064,1.22183025933048,1.28658894931202,1.30508269610681
42.5,0.957265100010958,0.978589900001776,0.973388800007904,1.00266100062726,0.976323100174032,1.02563100100673,1.05343600696912,1.20377765688096,1.22284932617159,1.22824110814549,1.24853449026631,1.22142851477132,1.28232754188191,1.30333896796547
42.8,0.957265100014056,0.978589900002184,0.973388800009646,1.0026610007639,0.976323100218342,1.02563100118951,1.05343600790371,1.2029107265433,1.22271865191312,1.22556942300981,1.24744999481836,1.22090334879791,1.27639996518578,1.30073405057954
43.1,0.957265100017881,0.978589900002685,0.973388800011773,1.00266100093148,0.976323100272731,1.02563100141648,1.05343600912214,1.20250190489948,1.22265898988015,1.22431267579343,1.24701448649452,1.22066985382447,1.27377504963767,1.29955545052147
43.4,0.957265100028917,0.978589900004159,0.973388800018072,1.00266100142826,0.976323100431131,1.02563100210664,1.05343601302115,1.20214484230611,1.22260317576123,1.22352293617103,1.24667976249282,1.22045762239548,1.2713574567325,1.29844101695936
43.7,0.95726510005138,0.978589900007152,0.973388800030856,1.00266100243703,0.97632310075293,1.02563100351126,1.05343602102121,1.20198728361086,1.22257224918995,1.22382898195969,1.24663603506626,1.22034627363751,1.2701064492368,1.29782127542611
44,0.957265100096283,0.978589900013074,0.973388800056089,1.00266100442899,0.976323101392596,1.02563100626967,1.05343603664757,1.20197191925137,1.22255620315164,1.22533604807879,1.2468689047314,1.22029480485004,1.26961770897193,1.29750557043319
44.3,0.95726510018561,0.978589900024711,0.973388800105524,1.00266100833311,0.976323102656712,1.02563101163552,1.05343606677499,1.20209291423249,1.22255017310691,1.22857175563897,1.24745683369915,1.22028352339582,1.26973420409633,1.29739719995932
44.6,0.957265100363027,0.97858990004753,0.973388800202147,1.00266101596707,0.976323105150162,1.02563102204324,1.05343612463476,1.20239353312613,1.22255287424776,1.23466874697837,1.24859684358456,1.22030668848043,1.27049413132714,1.29746322155478
44.9,0.957265100623689,0.978589900081179,0.973388800344774,1.00266102723047,0.976323108820438,1.0256310374236,1.05343621024294,1.20286238894836,1.22256362445535,1.24367037286127,1.25032063276253,1.22036001457103,1.27188293041339,1.29768462479592
45.2,0.957265100889746,0.978589900115595,0.97338880049079,1.00266103875057,0.976323112571412,1.02563105314143,1.05343629746219,1.20327639529008,1.22257947539644,1.25197779804751,1.25208225671533,1.22042568315732,1.27349079862379,1.29798821445805
45.5,0.957265101206663,0.978589900155616,0.973388800659595,1.00266105207157,0.976323116983564,1.02563107100664,1.05343639433783,1.20361594227308,1.22260107233568,1.25915792427242,1.25375869032097,1.22049633164039,1.27517050301148,1.2983364615581
45.8,0.957265101576211,0.978589900200894,0.973388800849121,1.00266106703495,0.976323122048271,1.02563109063549,1.05343649760426,1.2038431765309,1.22262750736549,1.26434661164802,1.25512069403287,1.2205605157619,1.27666955323954,1.29867099288265
46.1,0.957265102000149,0.978589900250995,0.973388801056847,1.00266108344794,0.97632312775105,1.02563111158563,1.05343660366144,1.20393197004706,1.22265728996977,1.26690444536724,1.25597879882106,1.22060794566758,1.27775941835293,1.29893503586714
46.4,0.95726510248015,0.978589900305389,0.973388801279779,1.00266110108333,0.976323134070684,1.02563113336281,1.05343670868447,1.2038710907747,1.22268838215877,1.26649843134763,1.25621025134205,1.22063104389874,1.27827074758953,1.29908309404317
46.7,0.957265103017728,0.978589900363453,0.973388801514458,1.00266111967957,0.976323140978043,1.02563115542924,1.05343680875384,1.20366583089266,1.22271830657352,1.26314975428802,1.255777459708,1.22062611297149,1.27812046178532,1.29908893840656
47,0.957265103614142,0.978589900424463,0.97338880175697,1.0026611389424,0.976323148435258,1.02563117721538,1.05343689999608,1.20333781155055,1.22274433248261,1.25723946053464,1.25473506029785,1.2205939185581,1.27732628398795,1.29895047028641
47.3,0.957265104270315,0.978589900487599,0.973388802002975,1.00266115854729,0.976323156394942,1.02563119813238,1.05343697873703,1.20292293324027,1.22276373343691,1.2494695157196,1.25322419222968,1.22053959749063,1.27600601320623,1.2986905455106
47.6,0.957265104986738,0.978589900551951,0.973388802247747,1.00266117814309,0.976323164799162,1.02563121758774,1.05343704165601,1.2024676115628,1.22277410030583,1.24078313070375,1.25145434814672,1.22047188052274,1.27436112968447,1.29835345238517
47.9,0.957265106161859,0.978589900651448,0.973388802617165,1.00266120801676,0.976323178166826,1.02563124594844,1.05343712682756,1.20199184297953,1.2227781130073,1.23168385400724,1.24957336633685,1.22039860571189,1.27256482116444,1.29798295282683
48.2,0.957265109212213,0.978589900924689,0.973388803655191,1.00266129170576,0.976323213727267,1.02563133240118,1.05343744825334,1.20166648286922,1.2228152270943,1.22544971118733,1.24827835818747,1.22034789944957,1.27132002791479,1.29772517942919
48.5,0.957265115527847,0.978589901496723,0.973388805838917,1.00266146764664,0.97632328768947,1.02563151737254,1.05343816342707,1.20148475336513,1.22290609319031,1.22193754365963,1.24753882524428,1.22031848772114,1.27060085790251,1.2975745587839
48.8,0.957265128120386,0.978589902629297,0.973388810152413,1.00266181560547,0.976323434556798,1.02563188249748,1.05343957744957,1.20138347045925,1.22308135074608,1.21995783912612,1.24711660818146,1.22030147297632,1.27018505828438,1.29748697943393
49.1,0.95726515298517,0.978589904839832,0.973388818535846,1.00266249308741,0.976323722736857,1.02563258866649,1.05344229267146,1.20132750778592,1.2233999935846,1.21884161515973,1.24687615940669,1.22029172666759,1.26994452410891,1.29743688706465
49.4,0.957265201940709,0.978589909136469,0.973388834752201,1.00266380622144,0.976324286227898,1.02563394649572,1.05344746358032,1.20129750054012,1.22396874940206,1.21821236884458,1.24674053494194,1.22028632819171,1.2698053749101,1.29740972350768
49.7,0.957265298214874,0.978589917475158,0.97338886606495,1.00266634725857,0.976325386575021,1.02563655209714,1.0534572845462,1.20128308479422,1.22497719312171,1.21785810038847,1.2466664821673,1.22028367819881,1.26972499970032,1.29739762974602
50,0.957265487405427,0.978589933644783,0.973388926468886,1.00267126009836,0.976327533569189,1.02564154716568,1.05347591482823,1.2012792844405,1.22676002321768,1.21765945517013,1.24663047396337,1.22028301541702,1.26967885679278,1.29739712802864
50.3,0.957265858955906,0.978589964978622,0.973389042901948,1.00268075210174,0.976331720076396,1.02565111600357,1.05351122814792,1.20128477500327,1.22990673857128,1.21754940114249,1.24662112311689,1.22028419022737,1.26965289563992,1.2974080886793
50.6,0.957266588204042,0.978590025659817,0.973389267174419,1.00269907977495,0.97633987850935,1.02566943464885,1.05357811781424,1.20130140910718,1.23545428017857,1.21749067726386,1.24663550465975,1.22028762683369,1.26963922956762,1.29743366738012
50.9,0.957267901953857,0.97859013412073,0.973389666789074,1.00273177961008,0.976354515193873,1.02570194569795,1.05369602664587,1.20133299263355,1.2447424933331,1.21746326920609,1.24667613119501,1.2202941427521,1.26963367189359,1.29747922539355
51.2,0.957269202219949,0.978590242900583,0.973390069990464,1.00276465747864,0.976369111367712,1.02573483057921,1.05381594703221,1.20136279967476,1.25409285482181,1.21744367783619,1.24672849318206,1.22030154841894,1.26962876956644,1.29752909425174
51.5,0.957270737174626,0.978590368278148,0.973390530308711,1.00280234057062,0.976386128280281,1.0257718929742,1.05394812391359,1.20138656002656,1.26254709525188,1.21742256497066,1.24678761333202,1.2203092026309,1.26962118223334,1.29757562262326
51.8,0.957272496094208,0.978590507449159,0.973391034603238,1.00284385442893,0.976405308919182,1.02581179472666,1.05408606235978,1.20140115503745,1.26889723016436,1.21740208662821,1.24684423746926,1.22031596145032,1.26961218700531,1.29760991913826
52.1,0.957274464963219,0.978590657147526,0.973391567824967,1.00288807835033,0.976426343619053,1.025853046508,1.05422280246828,1.20140460610402,1.27221763053389,1.21738396770609,1.24688938271616,1.2203207924719,1.26960331984636,1.29762532663282
52.4,0.957276626197003,0.978590813696089,0.973392113343041,1.00293376853807,0.976448871176127,1.02589405712882,1.05435125052989,1.20139635906281,1.2720043124187,1.21736935987971,1.24691577140264,1.22032293712225,1.2695961135696,1.2976187414915
52.7,0.957278958438635,0.978590973075293,0.973392653368545,1.00297958742701,0.976472481563958,1.02593319225854,1.05446454780039,1.20137738956708,1.26825678561027,1.21735880378524,1.24691902670179,1.22032203563872,1.26959182986543,1.29759127759782
53,0.95728143641642,0.978591131010513,0.973393169427252,1.003024136448,0.976496720279887,1.02596883530051,1.05455644202364,1.20135010805328,1.2614891942966,1.2173522832507,1.24689843535674,1.22031819368148,1.26959123214262,1.29754812491154
53.3,0.957285212962484,0.978591347796959,0.973393835384929,1.00308348631854,0.976531830056304,1.0260114237809,1.05464353267839,1.20130593575477,1.24919263208652,1.21734901992558,1.24683860559414,1.22030933581306,1.26959651285315,1.29747956205176
53.6,0.957289705403372,0.978591608482343,0.973394642009455,1.00315539426091,0.976573664137232,1.02606527420858,1.05477008138236,1.20128500070779,1.24325034967607,1.21734972282874,1.24680875366561,1.22030494249057,1.2696031242187,1.29744871630268
53.9,0.957302883994129,0.978592403022402,0.973397164659493,1.0033772898727,0.976698539787168,1.02623956258469,1.05522319817533,1.20126569744766,1.23792856238493,1.21735438383618,1.24678928450769,1.22030153297921,1.26962019235207,1.29741933708932
54.2,0.95732947504448,0.978594010592389,0.973402282799676,1.00382699659967,0.976950655108511,1.02659566357246,1.05616753394516,1.20125555728484,1.23549935396294,1.21736408925911,1.24679550194532,1.22030107305741,1.26965045444538,1.29740342987277
54.5,0.957403321457981,0.978598442332518,0.973416342602744,1.0050650074206,0.977647931008013,1.02757292019112,1.05875545356061,1.20125074867148,1.23544351500964,1.21738827821166,1.24684556722235,1.22030469459784,1.26972469189542,1.29739605243003
54.8,0.957441922743071,0.978600787236721,0.973423841958204,1.00572160000741,0.978014971068224,1.02809389819172,1.0601407794379,1.20124946252077,1.23564698326099,1.21740138176604,1.24687109000398,1.22030660463688,1.26976562399012,1.29739667136777
55.1,0.957507549054138,0.978604679235632,0.973436123564633,1.00680501174968,0.978631303941714,1.0289383566413,1.06233124215597,1.20124623800527,1.23511311781941,1.21741922837675,1.24689299655785,1.22030789650239,1.26982121248088,1.2974015277315
55.4,0.9575815438103,0.978608911581082,0.973449201062768,1.00797264216531,0.979313437970359,1.0298238653863,1.06454075303846,1.20124186542965,1.23364944606742,1.2174319825389,1.2468920615025,1.22030711671417,1.26986073719805,1.29741016352219
55.7,0.957662704179962,0.978613347244784,0.97346252970425,1.00918231136637,0.980044497809286,1.03070889087624,1.06663539394255,1.20123695285367,1.23147532491839,1.2174373550715,1.24686826366967,1.220304376479,1.26987670980238,1.29742082109428
56,0.957749627753207,0.97861783739639,0.973475532789715,1.0103888185887,0.980805581732845,1.03155070942624,1.06848491810934,1.20123219408337,1.22892436664354,1.21743448224548,1.24682551222897,1.22030012047553,1.2698659614386,1.29743130592631
56.3,0.957840720761539,0.978622225871455,0.97348762427449,1.01154552261265,0.981576149106296,1.03230743668017,1.06997095267398,1.20122827054966,1.22639417207138,1.21742403543859,1.24677104389062,1.22029505855921,1.26983031820193,1.29743943470871
56.6,0.957934217468633,0.978626354317663,0.973498233813963,1.0126060837254,0.982334504255454,1.03294013530776,1.07099486730132,1.20122575214143,1.22428448487952,1.21740805141627,1.24671422586596,1.22029004974991,1.26977634492105,1.29744349130204
56.9,0.958028201690674,0.97863006792502,0.973506833151786,1.0135263531146,0.98305834765544,1.03341491087751,1.07148479200883,1.2012250115181,1.22293327873781,1.21738951692143,1.24666495420022,1.22028595723239,1.26971417951594,1.29744259494068
57.2,0.958120643765498,0.978633221376997,0.973512963185435,1.01426627858548,0.983725423311902,1.03370487038051,1.07140125831656,1.20122616503886,1.22256105245542,1.21737178662269,1.24663191741437,1.22028349849542,1.26965565063365,1.29743690044052
57.5,0.958209431866,0.978635684928713,0.973516259892102,1.01479179795551,0.984314218505905,1.03379182720134,1.07074099198417,1.20122905006534,1.22323267402371,1.21735794396294,1.24662103048472,1.22028311676582,1.26961202516333,1.29742758281732
57.8,0.958292425392027,0.978637350304708,0.973516478323243,1.01507659820787,0.984804690574278,1.03366764934644,1.06953847606986,1.20123324336503,1.2248436198478,1.21735022498178,1.24663432547557,1.22028489717549,1.26959180968585,1.29741660360807
58.1,0.958367501849807,0.978638136272231,0.973513512792045,1.01510365874576,0.985179020091162,1.03333514267119,1.06786503725774,1.20123811927265,1.22713372016245,1.21734961377732,1.24666951294314,1.22028854403696,1.26959903900201,1.29740630281789
58.4,0.958432616810394,0.97863799322214,0.973507412400735,1.01486646844499,0.985422353411793,1.03280835799927,1.06582536663036,1.20124294027336,1.2297270683402,1.21735568526745,1.24672031524134,1.22029342539453,1.26963240337452,1.2973988999854
58.7,0.958485863795722,0.978636907061976,0.973498389952881,1.01436986704292,0.985523497011721,1.03211232117419,1.06355155560708,1.20124696722129,1.23219230930161,1.21736672398154,1.2467775355017,1.22029867911576,1.26968541257308,1.29739601005011
59,0.958525536762903,0.97863490158047,0.973486823643164,1.0136303926778,0.985475526892752,1.03128208633226,1.06119490643794,1.20124957283396,1.23411386146508,1.21738009411684,1.24683068879483,1.22030336338023,1.26974759503642,1.29739828058333
59.3,0.958550196649459,0.978632039427861,0.973473250481381,1.01267610782879,0.985276315444542,1.03036118649439,1.05891597888523,1.20125034121293,1.23516239643297,1.21739278671358,1.24686991275482,1.22030662570603,1.26980652321041,1.29740523337331
59.6,0.958558732858942,0.9786284214266,0.97345835080559,1.01154585572327,0.984928890588337,1.02939947337378,1.05687349912954,1.20124913700836,1.23515250202924,1.2174020347452,1.24688780867356,1.22030786025956,1.26985027986466,1.29741535130822
59.9,0.958550416045244,0.978624184018559,0.973442924013659,1.01028792550413,0.984441638331701,1.02845048040282,1.05521284259906,1.20124613240788,1.23407727463696,1.2174058724627,1.24688087007085,1.22030682394059,1.26986988107323,1.29742639801645
60.2,0.958524955399693,0.97861949489517,0.973427855495244,1.00895818147634,0.983828313957239,1.02756840147643,1.05405497271614,1.20124178638372,1.23211302169775,1.21740352571684,1.24685021265068,1.22030368861001,1.26986115780803,1.29743590533519
60.5,0.958507718652515,0.978614276338384,0.973412284559286,1.00750414084053,0.983148637967384,1.02671337358802,1.0534528992047,1.20123661218668,1.22955688550548,1.21739647958106,1.24680237940237,1.2202990594828,1.26982965638813,1.29744360022585
60.8,0.95872082312302,0.978612632712726,0.973401410437676,1.00675349747653,0.983569506842844,1.02613972121413,1.05382582806057,1.20123307568607,1.2278529179591,1.21739383964974,1.24677330363961,1.22029614915716,1.26982013305401,1.29745764031624
61.1,0.959257586413285,0.978615475425282,0.973395649994306,1.00683496782451,0.985477217433132,1.02584877473734,1.0553942914122,1.2012312242152,1.22706716235061,1.21739679476774,1.24676612866147,1.22029520523882,1.26983968298471,1.29748128342035
61.4,0.959785702900462,0.978618630622046,0.973392725005513,1.00704362489639,0.987386351473897,1.02571490970622,1.05746096551066,1.201229817408,1.22638945100636,1.21739771962688,1.2467568856779,1.22029418076435,1.26984923211205,1.29750103089671
61.7,0.96033423052988,0.978621276974753,0.973390373161378,1.00714253151006,0.989244050736779,1.02564262177388,1.06006820988253,1.20122825340447,1.22545737780886,1.21739366389649,1.24673537408544,1.2202921951643,1.26983174175273,1.29750977219182
62,0.960885343497916,0.9786232812362,0.973388991111811,1.00712452136956,0.990972508602067,1.02563679213651,1.06301473155278,1.20122678738816,1.22443545088294,1.21738548796221,1.24670569208855,1.22028962096269,1.26979070850161,1.2975054144885
62.3,0.961420431490592,0.978624537589818,0.973389018629676,1.00698846984393,0.992496702719601,1.02569813743618,1.06606830991222,1.20122566166495,1.22350648268922,1.21737488549089,1.24667358902331,1.22028694924618,1.26973466202679,1.29748888121911
62.6,0.961920697890639,0.97862497399182,0.973390918218932,1.00673962832092,0.993747749175465,1.02582300353199,1.06898336580428,1.20122506493622,1.22283876978659,1.21736402854962,1.24664536028298,1.22028469659441,1.26967543155105,1.29746394603088
62.9,0.962367817278624,0.978624557174026,0.973395148775984,1.00638959800259,0.994666233250253,1.02600344453822,1.07152043344588,1.20122509949485,1.22255507332117,1.21735511423763,1.24662660700858,1.22028330464839,1.26962566368641,1.29743639364045
63.2,0.962744625860081,0.97862329576296,0.973402134024877,1.00595595581363,0.995205316523042,1.02622759813728,1.07346595527798,1.20122576218251,1.22270917498062,1.21734990588125,1.2466211044834,1.22028305184143,1.26959610630185,1.29741268815139
63.5,0.963035828449978,0.978621241384613,0.973412227048047,1.00546150320017,0.995333495360455,1.02648035540414,1.07465081874147,1.201226942827,1.22327460329981,1.21734936443823,1.24663001049022,1.22028399520103,1.26959324277117,1.29739845102503
63.8,0.963228695944723,0.978618487499103,0.97342567277092,1.0049331549437,0.995036809997338,1.02674428661003,1.07496597129999,1.20122844101992,1.22414802604687,1.21735344835504,1.24665158421166,1.22028595475258,1.26961780327053,1.29739710705147
64.1,0.963313699044181,0.978615165841458,0.973442570768356,1.00440052980107,0.994320386344031,1.02700078150561,1.07437352073287,1.20122999893357,1.22516713870773,1.21736112605957,1.24668148847082,1.22028854499764,1.269664506159,1.29740902775932
64.4,0.963285079372782,0.978611440598365,0.973462841279728,1.00389428490232,0.99320909588031,1.02723133548883,1.07291230100742,1.20123134503373,1.22614014316966,1.21737060080764,1.24671363093004,1.22029124857113,1.26972312181626,1.29743139246636
64.7,0.963141296422065,0.978607500262262,0.973486197232819,1.00344430300829,0.991747320890368,1.02741887965493,1.07069693459351,1.20123224133913,1.22688157984458,1.21737970201859,1.24674138711994,1.22029351849224,1.2697806606055,1.29745882024031
65,0.962885329426806,0.978603547934925,0.973512125990572,1.00307781771857,0.98999771885417,1.02754908546633,1.06791013242408,1.20123252600975,1.22724785815624,1.21738636063309,1.24675896303252,1.22029488901768,1.26982422765955,1.29748463952281
65.3,0.962524812874499,0.978599790040782,0.973539883563104,1.00281760715327,0.988038938441616,1.02761151684578,1.06478869685511,1.20123214360302,1.22716564428266,1.21738906567007,1.2467626173537,1.22029507249145,1.26984392189012,1.29750250160654
65.6,0.962071975702206,0.978596424497441,0.973568503690212,1.00268037056241,0.985962387901643,1.0276005523001,1.06160401586063,1.20123115699595,1.22664736055292,1.21738720137576,1.24675148226421,1.22029402205342,1.26983512333071,1.29750794937611
65.9,0.961543366291973,0.978593628727268,0.973596824565076,1.00267541585556,0.983868100181074,1.02751597807818,1.0586385806399,1.2012297384837,1.22579038886987,1.21738118834089,1.24672779728436,1.22029194571593,1.26979963334876,1.29749955123165
66.2,0.960946635850588,0.978591294044619,0.973634578143318,1.00284645453982,0.981652000249844,1.02738682920826,1.05591394998028,1.20122809000408,1.22473853549785,1.21737249354091,1.24669629716792,1.22028924140183,1.26974606326304,1.29748048285531
66.5,0.960902746902375,0.978590063766101,0.973731325666189,1.00334868136184,0.980267613218841,1.02751700235546,1.05420620584154,1.20122693486485,1.22399751847338,1.21736638886355,1.24667406496361,1.22028733206699,1.26970861969637,1.2974682842171
66.8,0.961643896840186,0.978590004655562,0.973929616356685,1.00437405701968,0.979798030071819,1.02803749025722,1.05350384333107,1.20122625980352,1.22356640405579,1.21736305726782,1.24666144356251,1.22028623877031,1.26968898294056,1.29746482266355
67.1,0.963345816264579,0.978590980139531,0.974286469647452,1.00620753541051,0.980012502415211,1.02907721038869,1.05353138141158,1.20122587612646,1.22332874781144,1.21736164417087,1.24665512292441,1.22028567325167,1.26968201717488,1.29746886654652
67.4,0.965014571852884,0.978592435601751,0.974645213828482,1.00814670180043,0.980301311904064,1.03008835020815,1.05400459731146,1.20122559256199,1.22313355181162,1.21736000337484,1.24664906778686,1.22028515405544,1.26967260097868,1.29746878698145
67.7,0.966687898884959,0.978594335305643,0.975028976936731,1.01028596342817,0.9804898538388,1.0310300463754,1.0548326850068,1.20122532135271,1.22291732381052,1.21735734449566,1.24664089218642,1.2202844885756,1.26965478748809,1.29745956049002
68,0.968283902363641,0.978596501267525,0.975417648306259,1.0124752898372,0.98056625437269,1.03182345768899,1.05593701307552,1.2012251133555,1.22272371183361,1.21735426925917,1.24663237372469,1.22028381931556,1.26963272423566,1.29744349751951
68.3,0.969721973472425,0.978598732402309,0.975790107628783,1.0145576384305,0.980524617210555,1.03240038711292,1.05721041436831,1.2012250081013,1.2225922770366,1.21735147169253,1.24662538621769,1.22028329135811,1.26961161401665,1.29742469836706
68.6,0.970926890597831,0.978600820737314,0.976125357733852,1.01638001492659,0.980365592717966,1.03270936227239,1.05852698837625,1.20122502604234,1.22255027583949,1.21734957927436,1.24662148476768,1.22028302067634,1.26959648930087,1.29740801665142
68.9,0.971832935033363,0.978602568948097,0.976403740997296,1.01780482725286,0.980096571825301,1.03272057084221,1.05975417725233,1.20122516426401,1.22260678972212,1.21734900808118,1.24662155250065,1.2202830680869,1.2695910000002,1.29739780426474
69.2,0.972387748520937,0.978603807801543,0.976608137806465,1.01872063573213,0.979731501431807,1.03242912526747,1.06076599007575,1.20122539660251,1.22275049881164,1.2173498655486,1.24662559028832,1.22028342479264,1.26959650869161,1.29739676139985
69.5,0.972555735137658,0.978604412046864,0.976725122740741,1.01905144271808,0.979290297199956,1.031856298669,1.06145608823817,1.20122567828612,1.2229516793776,1.21735192424074,1.24663270127717,1.22028401308249,1.26961172159513,1.2974051982575
69.8,0.972320747401048,0.978604313292072,0.976745949587871,1.01876376045382,0.978797845851894,1.03104849674455,1.06174932597882,1.20122595433892,1.22316813451373,1.21735467392145,1.24664127938616,1.2202847024837,1.26963296064107,1.29742091505678
70.1,0.971687873853889,0.978603508477893,0.9766673283491,1.01787066692072,0.978282663073322,1.0300739329609,1.0616104906978,1.20122617020718,1.22335391486428,1.21735744105821,1.24664936454001,1.22028533818639,1.26965502748887,1.29743974890639
70.4,0.97068413443299,0.978602063066672,0.976491900842782,1.01643247615667,0.977775247227383,1.02901717695363,1.06104916368271,1.20122628257415,1.22346906256595,1.21735954861204,1.24665508777181,1.220285775665,1.26967246238951,1.29745665832962
70.7,0.969357959833107,0.978600108102003,0.976228382605504,1.01455362120941,0.977306227888181,1.02797199460483,1.06011996304022,1.20122626821025,1.22348829526324,1.21736047880965,1.24665710539644,1.22028591377016,1.26968089614179,1.29746706743051
71,0.967777387552626,0.978597831117651,0.975891307653002,1.01237588564168,0.976904405890847,1.02703299554541,1.05891796561099,1.2012261290139,1.22340673922423,1.21735999972488,1.24665492103178,1.22028571867685,1.26967815927356,1.29746811246981
71.3,0.966027012746575,0.97859546119979,0.97550038615128,1.01006824832993,0.976594826054877,1.02628686536121,1.05756952942801,1.2012258921034,1.22324135934745,1.21735822440046,1.24664901643675,1.2202852328641,1.26966486338192,1.29745944832135
71.6,0.964110163944363,0.978593151782579,0.975058469720165,1.00770978583283,0.976389002594186,1.02578727879811,1.05616587638721,1.2012255980093,1.22302306627387,1.21735554163787,1.2466405966864,1.22028455351016,1.26964394514512,1.29744315778132
71.9,0.962602875940005,0.978591252886593,0.974713725130352,1.00571809612297,0.976328945878203,1.02564424020648,1.05498907498936,1.20122534741036,1.22283451974085,1.21735316568455,1.24663320532916,1.22028395946626,1.26962522154893,1.29742812452194
72.2,0.962251626526209,0.978590273210241,0.974646358797724,1.00465655406867,0.976496436646971,1.02603558916646,1.05433435586499,1.20122519748846,1.22272016463027,1.21735169343793,1.24662866146954,1.2202835953671,1.26961357394588,1.29741868167165
72.5,0.962911886843206,0.978589908677323,0.974828557797595,1.00412014975929,0.97695619576696,1.0271060895247,1.05397038441103,1.20122510795699,1.22265074952395,1.21735078284456,1.24662586611993,1.22028337197697,1.26960634581167,1.29741283424639
72.8,0.965718454114771,0.978590263818759,0.975556026815693,1.003885339188,0.978286537823398,1.03017282074953,1.05372839950784,1.20122504336499,1.222599146256,1.21735009403189,1.24662375302191,1.22028320353618,1.26960087432493,1.29740858042816
73.1,0.967237149901522,0.978590663643084,0.975949867332285,1.00384182560299,0.979049179714362,1.03195425287581,1.05366045356844,1.20122502486694,1.22258264551399,1.21734983892521,1.24662301221553,1.22028314573076,1.26959877452658,1.29740671332904
73.4,0.969454762686369,0.978591584034641,0.97651271995459,1.00373641258545,0.98032081872372,1.03485168343522,1.05356697871069,1.20122500564396,1.2225622682867,1.21734945433331,1.24662197217769,1.22028306693427,1.26959543436779,1.29740312276897
73.7,0.971469696253122,0.978592925594758,0.97700305068962,1.00359081976476,0.981658164189312,1.03775712125563,1.05349322060914,1.20122500013464,1.22255117847277,1.21734915211,1.24662124153103,1.22028301431028,1.26959264321932,1.29739950039128
74,0.973144982660706,0.978594713208976,0.977381272179423,1.00341745316882,0.982956805142518,1.04037151185073,1.05344792297282,1.20122500957081,1.22255195528618,1.21734900675339,1.24662100119271,1.22028300073301,1.26959113754051,1.29739687623942
74.3,0.974362923680113,0.978596947392847,0.977615629405256,1.00323148157102,0.98411328856007,1.04242030427065,1.05343659117517,1.20122503198842,1.22256447132622,1.21734905264854,1.24662131257349,1.22028302970415,1.26959132080357,1.29739600467125
74.6,0.975033855863948,0.978599597380586,0.977685055029725,1.00304953573107,0.985033395284351,1.04368284153069,1.05346074477148,1.20122506259511,1.22258587525179,1.2173492750855,1.24662210030796,1.22028309433406,1.26959315069168,1.29739714292519
74.9,0.97510341404175,0.978602595541047,0.977581321210345,1.00288820479292,0.985640000448641,1.04401713046825,1.05351763028376,1.20122509476272,1.22261121048695,1.21734961381198,1.24662316892017,1.22028317886597,1.26959614347419,1.2973999692328
75.2,0.974557674386765,0.978605834190471,0.977310188148541,1.00276248314046,0.985879896417939,1.04337718943015,1.05360044990709,1.20122512144556,1.22263454286646,1.2173499784133,1.24662425013001,1.2202832624346,1.26959949746492,1.2974036678649
75.5,0.973425649699834,0.97860916570974,0.976891458454607,1.00268430197258,0.9857289074522,1.04182064033782,1.0536991000027,1.20122513672391,1.22265034445228,1.21735027172981,1.24662506965594,1.22028332418332,1.26960230513761,1.29740716034872
75.8,0.971778765717303,0.978612406764528,0.976357825490351,1.00266129584142,0.985194801248975,1.03950527570231,1.0538013473894,1.20122513713366,1.22265481222964,1.21735041533426,1.24662541694189,1.22028334849012,1.26960379839852,1.29740941833205
76.1,0.969727223495393,0.978615347385368,0.97575254663957,1.00269593840432,0.984317583490179,1.03667449902274,1.05389431504028,1.20122512247987,1.22264680400849,1.2173503703993,1.24662520005459,1.22028332898731,1.26960356070643,1.2974097678534
76.4,0.967413283798251,0.97861776462499,0.975126098019571,1.00278515050767,0.983167075266959,1.0336327193199,1.05396609974165,1.20122509593594,1.22262815581138,1.21735014835646,1.24662447118276,1.22028327032132,1.26960164680348,1.29740809414427
76.7,0.964887183497699,0.978619531857017,0.974505140123687,1.00292947450952,0.981781063994866,1.03059853179823,1.05401047496782,1.20122506270298,1.22260281844575,1.21734980320987,1.24662339770004,1.22028318570972,1.26959852961232,1.29740484542892
77,0.962807517138333,0.978625021005471,0.973985047998668,1.00322866319605,0.980708490960946,1.02810528277593,1.05411686977344,1.20122503456456,1.22258089049844,1.21734949621163,1.24662245162861,1.22028311147845,1.26959572340397,1.29740182412015
77.3,0.961979864036798,0.978638581390242,0.973700225388252,1.00377616062453,0.980506506624203,1.02673845314117,1.05435833097063,1.20122501765317,1.22256740896171,1.21734930242261,1.24662185993682,1.22028306524028,1.26959393926997,1.29739986676964
77.6,0.962080435545997,0.978665370767439,0.97354425015749,1.0047711921638,0.9810978107592,1.02601774476525,1.05481566209548,1.20122500773587,1.2225591756674,1.21734918023622,1.2466214906405,1.22028303652463,1.26959280427941,1.29739859786707
77.9,0.963671162224317,0.978736765304994,0.973442934625293,1.00733377722035,0.983423939122891,1.02565002215593,1.05599015228752,1.20122500135426,1.22255318084023,1.21734908563869,1.24662120978262,1.22028301489213,1.26959191262311,1.29739757638798
78.2,0.964561740143533,0.978775556844486,0.973419516173187,1.00874338553113,0.984672719372915,1.02563341703852,1.05661890179595,1.20122500022002,1.22255153319576,1.21734905411806,1.24662112206243,1.22028300832913,1.26959160260579,1.29739717183825
78.5,0.965742888601629,0.978834335428316,0.973395916658824,1.01089142147008,0.986387214642786,1.02573869882289,1.05748522172944,1.20122500034977,1.22255012891724,1.21734901690722,1.24662102807603,1.22028300162185,1.26959121391958,1.29739656893829
78.8,0.966652834492071,0.978889072093677,0.973388913873526,1.0128781522291,0.987772532267825,1.02598842711744,1.05815554741758,1.2012250026185,1.22255029606682,1.21734900035329,1.2466210006701,1.22028300018214,1.2695910131708,1.29739613434724
79.1,0.967214204113915,0.978934661596457,0.973400431913773,1.01449040664717,0.988698482258189,1.02635351195093,1.05853688874988,1.20122500650143,1.22255199881468,1.2173490086875,1.24662104743689,1.22028300441416,1.26959105845969,1.29739600255293
79.4,0.967376647949978,0.978966713899703,0.973430846167611,1.01555150065396,0.98907492540644,1.02679057830577,1.05857447100758,1.20122501108745,1.22255481351155,1.21734903921409,1.24662115601179,1.22028301321869,1.26959133759692,1.29739621537118
79.7,0.967121843748189,0.978981997644874,0.97347882536791,1.01594125870891,0.988861204487969,1.02724689334369,1.05826011014332,1.20122501528946,1.22255803038547,1.217349083041,1.24662129714698,1.22028302426468,1.26959177067354,1.29739670771948
80,0.966466004106731,0.978978796007198,0.973541323737555,1.01561051417076,0.988071244740392,1.02766659387463,1.05763434433605,1.2012250181011,1.22256083027806,1.21734912755305,1.24662143245105,1.22028303459715,1.26959223236443,1.29739732659026
80.3,0.965459519560471,0.978957123045894,0.973613738950834,1.01458827243666,0.986773627431188,1.02799749791926,1.05678179233403,1.20122501883926,1.22256249285834,1.2173491599562,1.24662152477798,1.2202830414246,1.26959258789377,1.29739787797014
80.6,0.964183632357564,0.978918792261585,0.97369023604475,1.01298040827493,0.985086397862427,1.02819766985441,1.0558201375497,1.2012250173135,1.22256258343464,1.21734917090827,1.24662154846591,1.22028304287772,1.2695927324107,1.2973981874933
80.9,0.962744319600165,0.978867298986811,0.973764221972521,1.01095970407344,0.983166894621442,1.02824089144857,1.05488410992051,1.20122501387942,1.22256106944529,1.21734915720498,1.24662149658674,1.2202830385307,1.26959262224237,1.2973981558986
81.2,0.961197726866293,0.978805047548124,0.973833133889642,1.00866276677978,0.981114506188951,1.0281204309016,1.05408194608172,1.20122500927552,1.22255829257906,1.21734912237743,1.24662138167057,1.22028302941635,1.26959228528412,1.2973977895449
81.5,0.959896935823799,0.978754035621796,0.973977186249029,1.00672530278537,0.979384788924286,1.02817380687302,1.05355427841097,1.20122500531165,1.22255574767681,1.21734908918101,1.24662127360497,1.22028302090394,1.26959195780286,1.29739741242349
81.8,0.959254410908329,0.978735915064412,0.97426765158076,1.00574163359252,0.978476470475194,1.02867088085142,1.0534439006097,1.20122500288109,1.22255418778059,1.2173490687084,1.24662120715632,1.22028301567121,1.26959175751958,1.29739718982242
82.1,0.95902813853818,0.978743986705024,0.974811441562336,1.00536581935378,0.978056484185983,1.02977847303324,1.05371571657222,1.2012250014113,1.2225532650286,1.21734905687707,1.24662116845223,1.2202830126071,1.26959164542654,1.29739708213306
82.4,0.959132671923144,0.978780932507549,0.97580813489225,1.00546540154225,0.977971025238852,1.03186841007816,1.0544574216687,1.20122500055772,1.22255277415736,1.21734905132963,1.24662114942651,1.22028301106233,1.26959159969598,1.29739707005855
82.7,0.95983058075272,0.97889386545085,0.978385709765253,1.00636954213203,0.978314272059874,1.03723260795746,1.05653485932359,1.20122500005238,1.22255260393716,1.21734905170637,1.24662114763886,1.22028301079144,1.26959162490654,1.29739719390486
83,0.960211948656105,0.978954121887979,0.979790098278554,1.00685879888625,0.978515820407601,1.04010667414207,1.05775591850721,1.20122500000001,1.22255249937813,1.2173490508648,1.24662114431372,1.22028301050108,1.26959162232427,1.29739721721966
83.3,0.960707717007134,0.979034723384219,0.981904527370157,1.00742273147093,0.978740501991442,1.04408272173781,1.05963134301589,1.20122500011086,1.22255208032853,1.21734904358659,1.24662112274467,1.22028300888435,1.26959154093389,1.29739708670124
83.6,0.961070196910379,0.97909506258839,0.983835421339763,1.00772282328168,0.978852661530915,1.04718505046691,1.06130736337349,1.20122500042052,1.22255145139496,1.21734903111506,1.24662108710472,1.22028300627877,1.26959139027328,1.29739679959196
83.9,0.961263523610282,0.979127646474094,0.985380938260274,1.00772042576128,0.978840616905262,1.04898835506747,1.06252752621447,1.20122500085111,1.22255078134756,1.21734901709629,1.24662104759377,1.22028300341861,1.26959121617316,1.29739644963368
84.2,0.961267383420321,0.979128164291401,0.986375810404053,1.00741305910335,0.97870487424271,1.04923715560171,1.06310166987948,1.20122500129318,1.2225502516394,1.21734900565835,1.24662101562178,1.22028300111722,1.26959107206635,1.29739615209981
84.5,0.961079377804948,0.979096109277337,0.986709646703902,1.00683553771314,0.978458261850325,1.04788427109896,1.06293641762841,1.20122500163334,1.22255000706207,1.21734900019463,1.24662100050342,1.22028300003494,1.26959100255542,1.29739600578521
84.8,0.960715739350293,0.979034961565006,0.986340076522227,1.00605649765895,0.978124840189732,1.04510166773957,1.06205149260554,1.20122500178335,1.22255011554795,1.21734900234628,1.24662100670813,1.22028300048701,1.2695910294476,1.29739605988038
85.1,0.960210203609865,0.97895189140016,0.985299030564413,1.0051706129927,0.977737626484547,1.04126112835893,1.06057880576602,1.20122500170331,1.22255054842272,1.21734901149071,1.24662103248514,1.22028300234789,1.26959114466769,1.29739629691664
85.4,0.959611135228014,0.978856985170276,0.983691219675337,1.00428730126376,0.977335371609047,1.03688666768073,1.05874395527154,1.20122500141268,1.22255118703351,1.21734902489971,1.24662107029876,1.22028300508193,1.26959131241335,1.29739663783472
85.7,0.958950826543297,0.978758551913115,0.981609223009812,1.00348999481836,0.976943448797915,1.03243996518578,1.05677405057954,1.20122500097904,1.22255187539834,1.21734903892519,1.24662111012641,1.22028300797841,1.26959148474608,1.29739697655523
86,0.958394674953696,0.978676605338164,0.979958517182367,1.00290591001865,0.976624211388445,1.02884111738752,1.0551518408345,1.2012250005958,1.22255286893588,1.21734905834581,1.24662116589259,1.2202830120648,1.26959171857777,1.29739741786927
86.3,0.958114285430615,0.978630628961826,0.979545547642606,1.00267540669351,0.976451983184021,1.02687693175823,1.05423131499233,1.20122500035557,1.22255443140968,1.21734908822901,1.24662125221091,1.22028301841504,1.26959207459881,1.29739807567733
86.6,0.958007715320183,0.978605471992669,0.980221375506001,1.00272106876262,0.976363879292429,1.02591089439691,1.05372857836994,1.20122500020523,1.22255688514933,1.21734913413091,1.24662138562274,1.22028302826893,1.26959261582487,1.29739905458037
86.9,0.958036140127422,0.978593109703892,0.982221544539079,1.00305856751446,0.976327208472272,1.02563127202923,1.05348917557267,1.20122500011167,1.22256073392485,1.21734920452771,1.24662159156095,1.2202830435406,1.26959343750871,1.29740050924535
87.2,0.958209521926654,0.978589975217619,0.986246524371876,1.00380136275812,0.976327467997976,1.02594862351701,1.05343990973676,1.2012250000544,1.22256676413073,1.21734931232985,1.24662190907701,1.22028306718136,1.26959468341591,1.29740266798427
87.5,0.95875563900911,0.978599593327906,0.996859142843144,1.00579592828501,0.976381261000413,1.02744528331556,1.05364244456933,1.20122500001408,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
87.8,0.959046071276174,0.978608137139982,1.00254509245536,1.00694245793869,0.9764207487655,1.02843548218425,1.05381749040325,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
88.1,0.959440017929872,0.978625968839969,1.01058242452128,1.00870233671059,0.976489349488728,1.03009526234938,1.05414214037094,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
88.4,0.959745834006256,0.978649308107999,1.01718565251504,1.01029809118947,0.976559092695893,1.03174240005813,1.05449242857537,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
88.7,0.959929141460396,0.978677053023744,1.02155474534212,1.01151037262994,0.976618730851235,1.03312819370515,1.05480940470233,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
89,0.959968492506594,0.978707523279839,1.02314470620471,1.0121693082386,0.976658719349129,1.03404022219097,1.05503902964472,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
89.3,0.959858070022121,0.978738518547062,1.02173734154419,1.0121789932058,0.976672670539979,1.03433542645782,1.05514147132276,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
89.6,0.959608721339366,0.978767452579276,1.01747541062203,1.01153241439026,0.976658342052619,1.03396342923027,1.05509818666658,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
89.9,0.959247148964087,0.978791564292212,1.01085332199619,1.01031431507,0.976618002139765,1.03297618524228,1.05491552228971,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
90.2,0.958813251163141,0.978808196145228,1.00266418455184,1.00869120930774,0.976558102400058,1.03152194240174,1.05462407469062,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
90.5,0.958189834749656,0.978815042821194,0.99073414779177,1.00623339538072,0.976462735712371,1.02919659131169,1.05414450690296,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
90.8,0.957901901859596,0.978825481951057,0.985237758185852,1.00509903246898,0.976418662150084,1.02811207603706,1.05392129267878,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
91.1,0.957633932524253,0.978878373985691,0.98008926069632,1.00402466435332,0.976376369833996,1.02707541344702,1.05370574002934,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
91.4,0.957484316596522,0.978992842611034,0.977188165575791,1.00341110519474,0.976351850831052,1.02647633586738,1.05357991442762,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
91.7,0.957401078903836,0.979207498162299,0.97555268954279,1.00306096750484,0.976337695569674,1.02612989557641,1.05350701006181,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
92,0.957355373642876,0.979594482841493,0.974630544744751,1.00286196429715,0.976329644268935,1.02592946583167,1.0534657819734,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
92.3,0.957331396549927,0.9802831978077,0.974110840154062,1.0027504834974,0.976325291242941,1.02581354580128,1.0534442652483,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
92.6,0.957320869837162,0.981502859224771,0.973818508244547,1.00269101579218,0.976323355345534,1.02574667288175,1.05343624535831,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
92.9,0.95732015738469,0.983657743089202,0.973655027980857,1.00266469412688,0.976323294254444,1.0257084475292,1.05343942393273,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
93.2,0.957328992813355,0.987459541922741,0.973565181891987,1.00266321194902,0.976325145305138,1.02568723980111,1.05345472885013,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
93.5,0.957350368005081,0.994159707742052,0.973518513542072,1.00268613133431,0.976329545732471,1.02567661111451,1.05348655519,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
93.8,0.957383472765916,1.00391769685639,0.973496851909624,1.0027322961665,0.97633661377113,1.02567239740325,1.05353562919462,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
94.1,0.957411664966883,1.0131140365687,0.973476496196835,1.00278789532552,0.976344229066395,1.02566648366477,1.05358544207575,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
94.4,0.957432667969744,1.02099056199793,0.973455372490009,1.0028472287383,0.976351709993627,1.02565826733814,1.05362880359487,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
94.7,0.957443702093907,1.02641518613317,0.973435515360311,1.00290096846965,0.976357930493031,1.02564913864796,1.05365738980177,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
95,0.957443240122789,1.0285899,0.97341846920188,1.00294054841167,0.976361932749586,1.02564066287496,1.05366560909991,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
95.3,0.957431235813709,1.02717260290838,0.97340518126133,1.00295954178182,0.976363079712404,1.02563431117298,1.05365172825523,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
95.6,0.95740916350527,1.02233703997952,0.973395996642116,1.00295473492027,0.976361162756025,1.02563120105464,1.0536182771151,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
95.9,0.95737985665389,1.01475799680983,0.973390738068227,1.00292670927038,0.976356445356204,1.02563189265953,1.05357163008207,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
96.2,0.957346035754767,1.00523253208652,0.973388819925571,1.00287860559414,0.976349435813056,1.02563651285315,1.05351956205176,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
96.5,0.957317334123999,0.997113476483436,0.97339058928739,1.00283921019154,0.976343533505722,1.02564771353697,1.05347702381098,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
96.8,0.957301613236191,0.992891216412213,0.973396780463357,1.00282856912272,0.976341176709747,1.02566847705309,1.05345281403516,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
97.1,0.95729367203157,0.99121761185792,0.973408592844194,1.00284337371689,0.976341624643435,1.0257048403203,1.05344028964077,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
97.4,0.957290848671483,0.991483415009644,0.973428078211658,1.00288556722235,0.976344794597842,1.02576469189542,1.05343605243003,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
97.7,0.957288646588331,0.991619983296824,0.97344750621086,1.00292076540498,0.976347357848888,1.02582533833039,1.05343779124608,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
98,0.957284980783106,0.990760394387974,0.973463984892585,1.00293530673898,0.976347968511836,1.02587661781397,1.05344405976416,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
98.3,0.957280354498576,0.989029040130183,0.973474467818812,1.00292655380269,0.976346505608973,1.0259089337691,1.0534535948385,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
98.6,0.957275414616614,0.986687896144251,0.973477111595412,1.00289582096895,0.97634319568678,1.02591611033744,1.05346444781368,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
98.9,0.957270862089146,0.984098239713322,0.973471565993037,1.00284822511308,0.976338582054274,1.02589661186361,1.05347437576564,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
99.2,0.957267351790362,0.981665568067096,0.973458989640753,1.00279187110893,0.976333439047294,1.02585392076928,1.05348130283743,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
99.5,0.957265396327642,0.979775943382893,0.973441792403696,1.00273649320851,0.97632864396254,1.02579596318997,1.05348375733266,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
99.8,0.957265287853439,0.978733675658991,0.973423153567177,1.00269177577288,0.976325027555242,1.02573367561541,1.05348119149627,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
100.1,0.957267050261775,0.978710532413083,0.973406407772543,1.0026656396913,0.976323228398863,1.02567895665182,1.05347411315017,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
100.4,0.957270429951757,0.979715110576678,0.973394413528157,1.00266279925726,0.976323576905222,1.02564238176863,1.05346399533219,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
100.7,0.957274927945906,0.981588114697775,0.973389023453538,1.00268385743435,0.976326030483891,1.02563112169881,1.05345297760392,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
101,0.957279869958808,0.984025196492885,0.973390755837833,1.00272511989739,0.976330173128263,1.02564747780614,1.05344341682315,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
101.3,0.957284505150423,0.986624501774264,0.973398728841871,1.00277918462463,0.976335281741785,1.02568834210109,1.05343738083268,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
101.6,0.957288119385035,0.988951807370051,0.973410868415961,1.0028362237483,0.976340449372223,1.02574571701426,1.0534361937208,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
101.9,0.957290146008115,0.990612842154614,0.97342434773794,1.00288574335663,0.976344745150856,1.02580822283289,1.05344013363432,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
102.2,0.957290256820674,0.991320793968806,0.973436170340623,1.00291851142774,0.976347382817746,1.025863319382,1.05344835412805,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
102.5,0.95728841828588,0.99094730026631,0.973443780428123,1.00292829792137,0.976347867301369,1.02589981593018,1.05345905272941,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
102.8,0.957284902930884,0.989547574907731,0.973445577078077,1.00291309551192,0.976346091657821,1.02591016375453,1.05346985608523,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
103.1,0.957278428653704,0.986445795381299,0.973438540646832,1.00285825455671,0.976340697634644,1.0258798783052,1.05348061264256,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
103.4,0.957275294841455,0.984902510573586,0.973434733696934,1.00282983890206,0.976337929557842,1.02586307245498,1.05348736160416,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
103.7,0.95727240280412,0.983544825861639,0.973434064864384,1.00280879750333,0.976335746173411,1.0258636847594,1.05350443792245,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
104,0.957270887739513,0.982917902861775,0.973437468340689,1.00280456988648,0.976335086362621,1.02588585154228,1.05352884716328,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
104.3,0.957269401145345,0.982139521116603,0.973436698649836,1.00279092010723,0.976333710618604,1.02588634944853,1.05354532999349,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
104.6,0.95726784120233,0.981157658771729,0.973431127099468,1.00276612844326,0.976331479873192,1.02586034969372,1.05354979300172,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
104.9,0.95726646355281,0.980146438334817,0.973421921898852,1.00273494859792,0.976328815272102,1.0258131566509,1.05354112311119,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
105.2,0.957265496897143,0.979287515843043,0.973410982223316,1.00270344623684,0.976326227506676,1.02575463833684,1.05352124755083,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
105.5,0.957265104204701,0.97873719298978,0.973400541155063,1.00267782288418,0.976324219151484,1.02569719564249,1.05349473296124,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
105.8,0.957265353921937,0.978597319922082,0.973392699613832,1.0026631843668,0.976323186087426,1.02565313873899,1.05346775498292,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
106.1,0.957266206474745,0.978895483086581,0.973388987448066,1.0026624989182,0.976323337500639,1.02563202318266,1.0534466651489,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
106.4,0.957267518879226,0.979578466799174,0.973390043690656,1.00267596096032,0.976324650830489,1.02563852432307,1.05343648461126,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
106.7,0.957269067269636,0.9805206374265,0.973395484450297,1.0027009019775,0.976326871820928,1.02567133092086,1.053439683256,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
107,0.957270584058173,0.981546142406909,0.973403988541155,1.0027322831636,0.976329561067426,1.02572333147062,1.05345554520823,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
107.3,0.95727180369625,0.982461186444593,0.973413584992224,1.00276368647507,0.976332179099252,1.02578308880293,1.05348029017086,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
107.6,0.957272509321102,0.983090537987087,0.973422083002163,1.00278861395246,0.976334193921002,1.0258373117855,1.05350794163352,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
107.9,0.957272571996062,0.983311403697844,0.973427552739984,1.00280183496906,0.976335189698269,1.02587379858052,1.05353175017253,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
108.2,0.957271975404734,0.983078075560583,0.973428752630066,1.00280050102484,0.976334954279984,1.0258842016123,1.05354583730261,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
108.5,0.957270820954008,0.98243223209605,0.973425407882933,1.00278478623474,0.976333526786125,1.02586598302058,1.05354665968476,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
108.8,0.957268733883492,0.981126325865315,0.97341518067074,1.00274675586502,0.976330238512565,1.02580395124808,1.05352691613881,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
109.1,0.957267734711009,0.980486613375399,0.973409874411821,1.00272752333951,0.976328588594067,1.02577113817222,1.05351531634568,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
109.4,0.957266768304335,0.979866523600493,0.973404822624477,1.00270899488149,0.976326994832296,1.02574041319619,1.05350623848983,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
109.7,0.957266205057755,0.979509167270181,0.973402205032071,1.00269874643844,0.976326100976539,1.02572544786414,1.05350541457956,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
110,0.95726588355053,0.97930851094883,0.973401039280383,1.00269343371143,0.976325624172277,1.02571999239596,1.05350990445237,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
110.3,0.957265598143528,0.979101571471436,0.973399004054099,1.00268649694947,0.976325041851956,1.02570742528215,1.05350665913876,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
110.6,0.957265342725399,0.978888050717013,0.97339613180177,1.00267799619562,0.976324358484564,1.02568765891146,1.05349479176744,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
110.9,0.95726516539382,0.978711222916518,0.973393072003018,1.00266978725524,0.976323721015558,1.02566531725239,1.05347729920714,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
111.2,0.957265100037667,0.978607378249537,0.973390514219167,1.00266368263173,0.976323268208219,1.02564568815102,1.05345866511754,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
111.5,0.957265159591339,0.978598207818188,0.973389029831446,1.00266104708641,0.976323100076407,1.02563346840067,1.05344371699261,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
111.8,0.957265333147897,0.97868603530744,0.973388939675588,1.00266248410351,0.976323255134759,1.02563162329089,1.05343636925689,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
112.1,0.9572655876155,0.978852975303192,0.973390238589397,1.00266768670129,0.976323700745971,1.02564064003324,1.05343857987003,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
112.4,0.957265873739668,0.979064318937702,0.973392595355098,1.00267549122548,0.976324339113202,1.02565836808744,1.05344980205357,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
112.7,0.957266135450042,0.979275558325048,0.973395429356444,1.00268412780795,0.976325028040736,1.02568050180275,1.05346709004753,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
113,0.957266320791273,0.979441667006561,0.973398047146543,1.00269161564921,0.976325612208452,1.02570160432519,1.05348584789936,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
113.3,0.957266392313902,0.979526725192449,0.973399807730805,1.00269621618435,0.976325958181129,1.02571643448934,1.05350103715081,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
113.6,0.957266334834393,0.979511807817499,0.97340027734953,1.0026968405665,0.976325985227873,1.02572125409803,1.05350852955769,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
113.9,0.957266158906355,0.979399398312171,0.973399336465692,1.00269331486214,0.976325684814945,1.02571478844607,1.05350624116269,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
114.2,0.957265899174264,0.979213231485187,0.973397211916951,1.00268643670452,0.976325123834885,1.02569858760637,1.05349473287317,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
114.5,0.957265599840267,0.978989390144886,0.973394420596444,1.00267772393395,0.976324422415608,1.02567669544566,1.05347735938577,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
114.8,0.957265388671862,0.978829807497385,0.973392394822549,1.0026714397603,0.976323917869175,1.02566071037573,1.05346447385599,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
115.1,0.957265262376359,0.978732990071625,0.973391140045169,1.00266757547043,0.976323608516587,1.02565077101768,1.05345640643525,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
115.4,0.957265187064957,0.978674208753508,0.973390364923317,1.00266519787621,0.976323418655974,1.02564461385214,1.0534514551371,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
115.7,0.957265143364994,0.978639046255997,0.973389894031886,1.00266375302191,0.976323303536184,1.02564087432493,1.05344858042816,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
116,0.957265117137922,0.978614976256476,0.973389507297999,1.00266264600122,0.976323217651301,1.02563765368764,1.05344558614712,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
116.3,0.957265102157807,0.978597261238846,0.973389140111198,1.00266168326325,0.976323145683877,1.02563440167698,1.05344186541511,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
116.6,0.957265101651237,0.97858996652324,0.973388883567754,1.00266110114125,0.976323105059734,1.02563197018462,1.05343846923584,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
116.9,0.957265115786571,0.978594811051996,0.973388800496761,1.00266104460544,0.976323105792685,1.02563100339213,1.05343636657235,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
117.2,0.95726514158258,0.978610728942189,0.973388909319061,1.00266152974501,0.976323147908891,1.02563176332325,1.05343616485248,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
117.5,0.957265173498464,0.978634069254327,0.973389179118798,1.00266243764187,0.976323221271001,1.02563405387739,1.05343792927729,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
117.8,0.95726520459627,0.978659405453936,0.973389537379445,1.00266354203845,0.976323307911813,1.02563726631995,1.05344115586231,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
118.1,0.957265228037646,0.978680781294788,0.973389888597688,1.00266456471733,0.976323386367404,1.02564053716738,1.05344490989979,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
118.4,0.957265238593692,0.978693110194609,0.973390139120097,1.0026652452682,0.976323436978855,1.0256429783862,1.05344809330497,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
118.7,0.957265233832234,0.978693398932408,0.97339022180845,1.00266540777429,0.976323446856639,1.02564391899398,1.05344976525225,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
119,0.957265214708191,0.978681497536952,0.97339011402808,1.00266500727502,0.976323413240956,1.02564309213598,1.05344942252122,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
119.3,0.957265185406615,0.978660181863937,0.973389844062265,1.00266414333408,0.976323344364797,1.02564071452213,1.05344715515656,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
119.6,0.957265151713684,0.978634200994136,0.973389484852547,1.00266303195819,0.976323256979957,1.02563744984725,1.05344368944105,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
119.9,0.957265127934717,0.97861554876847,0.973389221489778,1.00266222283813,0.976323193576405,1.02563503708315,1.05344107541169,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
120.2,0.95726511372098,0.978604097657875,0.973389055282527,1.00266171698726,0.976323154105826,1.02563350269967,1.05343938146422,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
120.5,0.957265105520527,0.97859713565749,0.973388950571108,1.00266140175828,0.976323129645643,1.0256325265534,1.05343828320916,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
120.8,0.957265101354257,0.978593080840233,0.973388885638689,1.00266120978262,0.976323114892126,1.02563191262311,1.05343757638798,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
121.1,0.957265100013389,0.978590805030433,0.973388839941549,1.00266108459074,0.976323105593664,1.02563145823061,1.05343696314362,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
121.4,0.957265100884553,0.978589903344401,0.973388808747721,1.00266101075998,0.976323100505466,1.02563112191932,1.05343639719424,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
121.7,0.957265103772194,0.978590606550089,0.973388800355279,1.00266100822424,0.976323100986897,1.02563100001933,1.05343605252356,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
122,0.957265108004431,0.97859274411192,0.973388816726086,1.00266107791536,0.976323106935353,1.02563112821227,1.05343603625793,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
122.3,0.957265112584659,0.978595781284106,0.973388852922888,1.00266120124046,0.976323116791922,1.02563147041088,1.0534363545283,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
122.6,0.957265116423587,0.978598949610422,0.97338889846699,1.00266134486143,0.976323127937214,1.02563192823937,1.05343690924933,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
122.9,0.957265118598153,0.978601439681672,0.97338894026368,1.00266146959324,0.976323137380094,1.02563236882095,1.05343752749214,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
123.2,0.957265118575704,0.978602608207816,0.97338896629259,1.00266154107358,0.976323142560019,1.02563266314882,1.05343801490597,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
123.5,0.957265116348374,0.978602146206995,0.97338896903209,1.00266153929869,0.976323142047665,1.0256327240021,1.05343821681028,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
123.8,0.957265112442691,0.978600163816781,0.973388947636765,1.00266146435491,0.976323135950187,1.02563253220121,1.05343806773307,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
124.1,0.957265107735489,0.978597205397655,0.973388909553354,1.00266133985086,0.976323126120478,1.02563215866993,1.05343764319833,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
124.4,0.957265104365278,0.978595039076739,0.973388881187398,1.00266124766186,0.976323118861767,1.02563187925641,1.05343732348964,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
124.7,0.957265102305138,0.97859372191642,0.973388863950624,1.00266119166927,0.976323114448751,1.02563171173366,1.05343714248046,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
125,0.957265101070553,0.978592960473492,0.973388854407055,1.00266116019301,0.976323111945234,1.02563162349074,1.05343706793781,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
125.3,0.957265100372587,0.978592585427763,0.973388850655001,1.0026611466727,0.976323110820757,1.02563159731961,1.05343708637928,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
125.6,0.957265100052377,0.978592503937164,0.973388851706367,1.00266114763886,0.976323110791442,1.02563162490654,1.05343719390486,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
125.9,0.957265100012018,0.978592291462199,0.973388849186447,1.00266113917297,0.976323110107443,1.02563160495085,1.05343719499511,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
126.2,0.957265100194924,0.978591786472257,0.973388839849384,1.00266111198497,0.976323108093578,1.02563149647741,1.05343700460301,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
126.5,0.957265100555611,0.97859112343139,0.97338882640838,1.00266107379398,0.976323105312878,1.02563133220524,1.05343668431576,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
126.8,0.957265101002999,0.978590480828673,0.973388812802851,1.00266103556498,0.976323102551487,1.02563116226569,1.05343633904802,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
127.1,0.957265101423032,0.978590033201271,0.973388803048635,1.00266100836889,0.976323100596913,1.025631038957,1.05343608282546,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
127.4,0.957265101707608,0.978589903369533,0.973388800048395,1.00266100015701,0.97632310001201,1.02563100057134,1.05343600098979,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
127.7,0.957265101782522,0.978590128012866,0.973388804714062,1.00266101339301,0.976323100969771,1.0256310593093,1.05343612137358,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
128,0.95726510162716,0.978590646388461,0.973388815669493,1.00266104425732,0.976323103198123,1.02563119714259,1.05343640428435,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
128.3,0.957265101280605,0.978591315846,0.973388829634612,1.00266108369322,0.976323106053203,1.02563137108941,1.05343675504618,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
128.6,0.957265100830976,0.978592057932486,0.973388844491732,1.00266112607703,0.976323109145543,1.02563155203134,1.05343710452594,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
128.9,0.957265100502977,0.978593213526091,0.973388866917395,1.0026611905973,0.976323113879634,1.02563182108862,1.05343760874583,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
129.2,0.957265100297433,0.978595029936055,0.973388901403209,1.002661290413,0.976323121232566,1.02563223051709,1.05343835988282,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
129.5,0.957265100168952,0.978597881266925,0.973388954346542,1.00266144461854,0.976323132637464,1.0256328526486,1.05343947712183,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
129.8,0.957265100089297,0.978602352006513,0.973389035501716,1.00266168255949,0.976323150306022,1.02563379676209,1.05344113660196,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
130.1,0.957265100041056,0.978609354124773,0.973389159717223,1.00266204927597,0.976323177646679,1.02563522772792,1.05344359820916,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
130.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
130.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
131,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
131.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
131.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
131.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
132.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
132.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
132.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
133.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
133.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
133.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
134,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
134.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
134.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
134.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
135.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
135.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
135.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
136.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
136.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
136.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
137,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
137.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
137.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
137.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
138.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
138.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
138.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
139.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
139.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
139.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
140,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
140.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
140.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
140.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
141.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
141.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
141.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
142.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
142.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
142.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
143,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
143.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
143.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
143.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
144.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
144.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
144.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
145.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
145.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
145.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
146,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
146.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
146.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
146.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
147.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
147.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
147.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
148.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
148.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
148.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
149,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
149.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
149.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
149.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
150.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
150.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
150.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
151.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
151.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
151.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
152,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
152.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
152.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
152.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
153.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
153.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
153.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
154.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
154.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
154.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
155,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
155.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
155.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
155.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
156.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
156.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
156.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
157.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
157.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
157.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
158,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
158.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
158.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
158.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
159.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
159.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
159.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
160.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
160.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
160.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
161,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
161.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
161.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
161.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
162.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
162.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
162.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
163.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
163.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
163.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
164,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
164.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
164.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
164.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
165.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
165.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
165.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
166.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
166.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
166.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
167,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
167.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
167.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
167.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
168.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
168.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
168.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
169.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
169.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
169.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
170,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
170.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
170.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
170.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
171.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
171.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
171.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
172.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
172.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
172.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
173,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
173.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
173.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
173.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
174.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
174.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
174.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
175.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
175.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
175.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
176,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
176.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
176.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
176.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
177.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
177.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
177.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
178.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
178.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
178.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
179,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
179.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
179.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
179.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
180.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
180.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
180.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
181.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
181.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
181.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
182,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
182.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
182.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
182.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
183.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
183.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
183.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
184.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
184.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
184.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
185,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
185.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
185.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
185.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
186.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
186.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
186.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
187.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
187.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
187.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
188,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
188.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
188.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
188.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
189.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
189.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
189.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
190.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
190.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
190.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
191,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
191.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
191.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
191.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
192.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
192.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
192.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
193.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
193.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
193.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
194,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
194.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
194.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
194.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
195.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
195.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
195.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
196.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
196.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
196.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
197,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
197.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
197.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
197.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
198.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
198.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
198.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
199.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
199.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
199.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
200,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
200.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
200.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
200.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
201.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
201.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
201.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
202.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
202.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
202.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
203,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
203.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
203.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
203.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
204.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
204.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
204.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
205.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
205.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
205.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
206,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
206.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
206.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
206.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
207.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
207.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
207.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
208.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
208.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
208.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
209,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
209.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
209.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
209.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
210.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
210.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
210.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
211.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
211.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
211.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
212,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
212.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
212.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
212.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
213.2,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
213.5,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
213.8,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
214.1,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
214.4,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
214.7,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
215,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
215.3,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
215.6,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396
215.9,0.9572651,0.9785899,0.9733888,1.002661,0.9763231,1.025631,1.053436,1.201225,1.22255,1.217349,1.246621,1.220283,1.269591,1.297396


==> spectrum_3lvl_A.csv <==
freq,power
-1000554096169.4,3.20926045059406e-11
-997369202979.635,3.50459575239974e-11
-994184309789.875,4.05743114269289e-11
-990974534622.069,4.92138486252035e-11
-987789641432.308,1.54406905134427e-11
-984604748242.547,4.07512200829372e-11
-981419855052.786,5.50230921064794e-11
-978234961863.026,1.68663873853385e-10
-975423298343.94,4.14592682866082e-11
-972586752846.809,4.23606922676247e-11
-969775089327.724,3.85025685998768e-11
-966938543830.593,4.32769760611135e-11
-964126880311.507,2.53980100162318e-11
-961315216792.421,2.67588007535759e-11
-958478671295.291,7.31179525747896e-11
-955667007776.205,3.20165820130415e-10
-952283058762.084,1.29384484113153e-11
-948899109747.963,3.84712321428789e-11
-945515160733.842,4.67275867031257e-11
-942131211719.722,4.45422575472168e-11
-938772144683.646,5.08193291441027e-11
-935388195669.525,5.34177770236561e-11
-932004246655.404,5.64813295507341e-11
-928620297641.283,3.50156171446788e-10
-925534932363.702,5.35048554988689e-11
-922424685108.077,6.03444565666753e-11
-919339319830.496,6.13634935632139e-11
-916253954552.915,3.21115706654892e-11
-913168589275.334,5.99646274469629e-11
-910058342019.708,5.67789452987933e-11
-906972976742.128,5.02019995218405e-11
-903887611464.547,4.8882982404736e-10
-900777364208.921,6.72436913179517e-11
-897642234975.25,6.15184753096004e-11
-894531987719.625,3.80148920314401e-11
-891396858485.954,5.93321189906065e-11
-888286611230.328,4.46638869702318e-11
-885176363974.702,4.95510547362985e-11
-882041234741.031,4.54706877185977e-11
-878930987485.406,6.17952349027273e-10
-875795858251.735,4.60791648218705e-11
-872660729018.064,1.00563557054552e-10
-869525599784.393,6.12826714356707e-11
-866390470550.722,4.26602559758264e-11
-863280223295.097,5.05797493558989e-11
-860145094061.426,3.44563277544143e-11
-857009964827.755,4.45434664097231e-11
-853874835594.084,1.19389675481029e-09
-848400800424.183,7.01348473525282e-11
-842926765254.281,4.41058277338838e-11
-837452730084.38,6.73736831633943e-11
-831953812936.434,1.59262588361236e-11
-826479777766.532,4.23039897917633e-12
-821005742596.631,1.6645688410412e-11
-815531707426.73,6.98967520660596e-11
-810057672256.828,2.39292718759813e-09
-809261448959.388,4.02866444670535e-11
-808465225661.948,3.5190966638544e-10
-807669002364.508,1.86684504148907e-10
-806872779067.068,2.76559805088115e-09
-806076555769.627,7.45200171121401e-10
-805280332472.187,1.26233089594813e-09
-804484109174.747,5.49787016534524e-10
-803687885877.307,3.03464393938727e-08
-800627402577.771,1.23604506640449e-09
-797566919278.235,2.77442099181047e-11
-794531317956.744,8.22673625267413e-11
-791470834657.209,8.39983918456851e-12
-788410351357.673,5.06603550823299e-11
-785349868058.137,1.2508424992709e-10
-782314266736.646,6.12938515295212e-11
-779253783437.11,6.73857940163337e-10
-776044008269.305,2.08956330890093e-11
-772834233101.499,5.8480079523614e-11
-769624457933.693,6.34376101625087e-11
-766414682765.887,5.23197778044402e-11
-763229789576.126,4.5987604540982e-11
-760020014408.321,6.56241727885698e-11
-756810239240.515,8.78193471293371e-11
-753600464072.709,4.12775510897167e-09
-750539980773.173,1.40591860508268e-10
-747504379451.682,1.01372829202684e-10
-744443896152.147,1.07220524482358e-10
-741408294830.656,1.28168722183097e-10
-738347811531.12,1.63687130207282e-10
-735312210209.63,2.87843585286082e-11
-732251726910.094,6.17523220024169e-11
-729216125588.603,8.9641187606216e-10
-725981468442.752,6.85721305067435e-11
-722746811296.901,7.69827148021863e-11
-719512154151.051,7.8161620273873e-11
-716277497005.2,8.90692200364458e-11
-713042839859.349,1.04155601374484e-10
-709808182713.498,1.08778667568504e-10
-706573525567.647,1.25599118009279e-10
-703338868421.796,1.52020481017088e-09
-700278385122.261,5.69013450503991e-11
-697217901822.725,5.05568058501143e-11
-694157418523.189,1.1576881419177e-10
-691096935223.653,9.80745029271494e-11
-688061333902.163,7.64977889519334e-11
-685000850602.627,9.49624589226591e-11
-681940367303.091,7.72089550416727e-11
-678879884003.555,7.96236045738124e-10
-675670108835.75,1.1485513589381e-10
-672460333667.944,8.52156578030036e-11
-669275440478.183,5.89866962485584e-11
-666065665310.377,8.66601579073326e-11
-662855890142.571,9.05369965061514e-11
-659646114974.765,8.27253053491093e-11
-656461221785.005,1.58332055531464e-10
-653251446617.199,6.74340125016264e-10
-650091435405.483,8.74273597026718e-11
-646931424193.767,1.00123346586095e-10
-643771412982.051,7.42032926677062e-11
-640586519792.291,1.14574174056486e-10
-637426508580.575,7.02350781063874e-11
-634266497368.859,1.06233855619547e-10
-631106486157.143,9.22094333669895e-11
-627946474945.427,3.86789312723041e-10
-624761581755.667,8.19821673984582e-11
-621601570543.951,6.88183451898706e-11
-618416677354.19,8.73943809393837e-11
-615256666142.474,1.048493499842e-10
-612071772952.714,1.06184545953465e-10
-608911761740.998,9.83094672302876e-11
-605726868551.237,9.11082934571648e-11
-602566857339.521,4.71380159118214e-10
-599431728105.85,1.27087509945175e-10
-596271716894.135,1.31140186606282e-10
-593136587660.464,1.12104954780007e-10
-590001458426.793,1.34798676919753e-10
-586866329193.122,1.12587551345438e-10
-583706317981.406,1.24127307983839e-10
-580571188747.735,1.4118345512635e-10
-577436059514.065,4.33913504214596e-10
-574350694236.484,1.19142045617891e-10
-571240446980.858,1.14602411400325e-10
-568155081703.277,1.64950944239526e-10
-565044834447.652,1.3003364016491e-10
-561959469170.071,1.16806099020664e-10
-558874103892.49,1.44306364907452e-10
-555763856636.864,1.22538798069256e-10
-552678491359.283,4.27736750634464e-10
-549568244103.658,1.11793387273709e-10
-546457996848.032,1.55981656345397e-10
-543347749592.406,1.51964405619186e-10
-540237502336.78,1.63838879218815e-10
-537127255081.155,1.53318507512535e-10
-534017007825.529,1.51687370319241e-10
-530906760569.903,1.61903218509248e-10
-527796513314.277,5.23657306213071e-10
-524661384080.606,1.74776652337818e-10
-521526254846.936,1.44770385552545e-10
-518391125613.265,1.72239261232702e-10
-515255996379.594,1.83686031008097e-10
-512145749123.968,1.86676592873904e-10
-509010619890.297,1.58034333756076e-10
-505875490656.627,1.68427612350593e-10
-502740361422.956,4.04040735642102e-10
-499505704277.105,1.33581694196857e-10
-496271047131.254,1.50200314428125e-10
-493036389985.404,1.79735153395333e-10
-489801732839.553,2.06511569692601e-10
-486591957671.747,1.9362353139612e-10
-483357300525.896,2.02016835668416e-10
-480122643380.045,1.78744637479267e-10
-476887986234.194,5.46160303278849e-10
-473752857000.524,2.09780344393702e-10
-470592845788.808,1.83699271316387e-10
-467457716555.137,2.10305222219513e-10
-464322587321.466,2.25697085743992e-10
-461187458087.795,2.3903600769992e-10
-458027446876.08,2.29224669440147e-10
-454892317642.409,2.14790051312359e-10
-451757188408.738,6.49223533661412e-10
-448721587087.247,3.02529743224025e-10
-445661103787.712,2.22241121835539e-10
-442625502466.221,2.81233670276721e-10
-439565019166.685,2.79249960663776e-10
-436529417845.194,2.91772917274834e-10
-433493816523.703,2.94469253397635e-10
-430433333224.168,4.13695707831513e-10
-427397731902.677,8.09294260202881e-10
-422197398491.271,3.1105895459013e-10
-417021947057.909,4.08784002828964e-10
-411821613646.503,4.06943198994305e-10
-406621280235.097,5.1381766593341e-10
-401445828801.735,5.8511805428267e-10
-396245495390.329,7.79636665801463e-10
-391070043956.968,9.10656075397987e-10
-385869710545.562,1.79238447153569e-09
-384750021533.536,1.88168377920587e-09
-383630332521.511,2.44192502468777e-09
-382510643509.486,3.11754872188388e-09
-381366072519.415,4.17511176456227e-09
-380246383507.39,7.1112021750268e-09
-379126694495.365,1.3733074010913e-08
-378007005483.34,4.75730921673819e-08
-376887316471.314,3.1029091661843e-06
-373727305259.598,3.56907632200086e-09
-370542412069.838,4.63866290642211e-10
-367382400858.122,1.2913444958562e-10
-364197507668.361,4.09352233470644e-11
-361037496456.645,2.29944400357464e-11
-357877485244.93,4.86286233013255e-11
-354692592055.169,4.16955743816089e-11
-351532580843.453,3.25352864609173e-10
-348447215565.872,7.25373656095356e-11
-345336968310.246,7.58382706076871e-11
-342251603032.666,1.22727176530701e-10
-339166237755.085,1.29363312144343e-10
-336080872477.504,1.48102337141106e-10
-332970625221.878,1.55914081720405e-10
-329885259944.297,1.95319438740589e-10
-326799894666.717,7.05509405256144e-10
-323590119498.911,1.64821498101123e-10
-320405226309.15,2.04841162232279e-10
-317195451141.344,2.14494394298103e-10
-314010557951.583,2.10356004135594e-10
-310800782783.778,2.49277057954042e-10
-307615889594.017,2.19664108845827e-10
-304406114426.211,2.2132140227065e-10
-301221221236.45,6.9208679853708e-10
-298135855958.869,2.72257553523167e-10
-295075372659.334,2.77747221233291e-10
-291990007381.753,2.78061826697476e-10
-288929524082.217,3.09920566271521e-10
-285844158804.636,3.32223469597398e-10
-282783675505.101,2.92968308167224e-10
-279698310227.52,3.14682149521819e-10
-276637826927.984,7.8235114766703e-10
-273477815716.268,3.00513805283401e-10
-270292922526.507,3.72398215753781e-10
-267132911314.792,3.78727092022512e-10
-263972900103.076,3.70106295558629e-10
-260812888891.36,3.80096591502574e-10
-257627995701.599,3.92693604041122e-10
-254467984489.883,3.41927047273434e-10
-251307973278.168,9.70905032719076e-10
-248147962066.452,5.13835095363043e-10
-244987950854.736,4.72594588526818e-10
-241827939643.02,4.70040165318989e-10
-238667928431.304,4.54450017537593e-10
-235507917219.589,5.26815841828112e-10
-232347906007.873,5.49410570777409e-10
-229187894796.157,5.81087715959518e-10
-226027883584.441,1.20136353439306e-09
-222867872372.725,5.89511872782328e-10
-219707861161.01,5.75044148683606e-10
-216547849949.294,6.0484674533068e-10
-213387838737.578,5.77262178335081e-10
-210252709503.907,5.95822376917865e-10
-207092698292.192,7.47798816667708e-10
-203932687080.476,7.63506830612047e-10
-200772675868.76,1.41227805711344e-09
-197712192569.224,7.51997000111701e-10
-194676591247.733,8.84934630975278e-10
-191616107948.198,8.12106787390272e-10
-188555624648.662,8.30310005717944e-10
-185520023327.171,8.17698552300789e-10
-182459540027.635,8.80011982411965e-10
-179423938706.145,1.023897378581e-09
-176363455406.609,2.15870380838135e-09
-173203444194.893,9.08092816696824e-10
-170043432983.177,9.27530338098782e-10
-166883421771.461,1.08831145540086e-09
-163723410559.746,1.0933950971414e-09
-160588281326.075,1.18265739749803e-09
-157428270114.359,1.24429032344884e-09
-154268258902.643,1.36574888212762e-09
-151108247690.927,2.8077198340658e-09
-147973118457.257,1.46293091832848e-09
-144813107245.541,1.34332855844449e-09
-141677978011.87,1.50204665375364e-09
-138517966800.154,1.74248036763696e-09
-135382837566.483,1.65599521179001e-09
-132247708332.813,1.87775278813369e-09
-129087697121.097,1.93278718262962e-09
-125952567887.426,5.56523013632862e-09
-122742792719.62,1.83848231646574e-09
-119508135573.769,2.01079759050138e-09
-116298360405.964,2.35006271120671e-09
-113063703260.113,2.20806881395635e-09
-109853928092.307,2.68119458457368e-09
-106644152924.501,2.60137284882416e-09
-103409495778.65,2.47873537819144e-09
-100199720610.845,7.4374913214024e-09
-97089473355.2188,3.31688756660521e-09
-93979226099.5931,3.55585528757721e-09
-90868978843.9673,3.81988420651615e-09
-87758731588.3415,3.89972594162919e-09
-84673366310.7607,4.29296556750391e-09
-81563119055.1349,4.59070866560665e-09
-78452871799.5092,4.9864503328774e-09
-75342624543.8834,1.69638986716374e-08
-70590166737.2872,6.5134412609083e-09
-65837708930.691,7.29863165153784e-09
-61085251124.0948,8.93545375532746e-09
-56332793317.4986,9.97128498528647e-09
-51605217488.9474,1.23751229629798e-08
-46852759682.3512,1.10313571202796e-08
-42100301875.755,1.69078016687785e-08
-37347844069.1588,2.30041198996675e-08
-34237596813.533,2.64548486565709e-08
-31127349557.9072,3.23737979086454e-08
-28017102302.2815,4.02254518312997e-08
-24906855046.6557,6.78622717162577e-08
-21821489769.0749,6.27268128275182e-08
-18711242513.4491,9.09589445534275e-08
-15600995257.8233,1.31823196514914e-07
-12490748002.1976,2.05226005142396e-07
-10923183385.3622,2.60046248057588e-07
-9355618768.52677,3.62156492011273e-07
-7812936129.73638,5.45347834593476e-07
-6245371512.90098,7.98838819611705e-07
-4677806896.06559,1.41294168069219e-06
-3110242279.23019,3.26103878772475e-06
-1567559640.43981,1.2873726429663e-05
4976.39558792114,1
1617333549.321,1.16765802099887e-05
3209780144.2014,3.02053190794563e-06
4827108717.1268,1.34674148487642e-06
6444437290.05221,7.4678190190141e-07
8036883884.93261,4.80253276503214e-07
9654212457.85802,3.32421569354119e-07
11246659052.7384,2.4676855575943e-07
12863987625.6638,2.05325484287177e-07
17516917520.08,9.9757830521646e-08
22144965436.4512,6.3700354443508e-08
26797895330.8673,3.88897597226852e-08
31450825225.2835,3.07236173133747e-08
36078873141.6547,2.34572861609093e-08
40731803036.0708,1.91281808172714e-08
45359850952.442,1.56968676940015e-08
50012780846.8582,2.50308024748481e-08
53197674036.619,1.06944316721821e-08
56407449204.4248,9.90263671508426e-09
59592342394.1856,9.39693340497557e-09
62802117561.9914,7.72704582365168e-09
65987010751.7522,6.77887798947993e-09
69171903941.513,6.28686925305185e-09
72381679109.3188,5.64200311992635e-09
75566572299.0796,1.47063116141294e-08
78701701532.7504,5.17313025172338e-09
81836830766.4212,5.11289278875645e-09
84947078022.047,4.73945694700172e-09
88082207255.7178,4.01573607916005e-09
91217336489.3885,4.00047256569236e-09
94352465723.0593,3.45479097557103e-09
97462712978.6851,3.2527791932846e-09
100597842212.356,8.23935147244035e-09
103757853424.072,2.79347448387124e-09
106942746613.833,2.52870580435199e-09
110102757825.548,2.57898403627156e-09
113287651015.309,2.41917728918888e-09
116447662227.025,2.22396383930557e-09
119607673438.741,2.33510578800527e-09
122792566628.501,1.84154833404773e-09
125952577840.217,5.1100092509368e-09
129037943117.798,1.95901680634815e-09
132123308395.379,1.8046322045299e-09
135183791694.915,1.6166365156006e-09
138269156972.495,1.69236608691431e-09
141354522250.076,1.5846431124569e-09
144439887527.657,1.4433839649663e-09
147500370827.193,1.60899790457704e-09
150585736104.773,2.79141714064357e-09
153820393250.624,1.32530424573567e-09
157030168418.43,1.10942098667758e-09
160264825564.281,1.15398455352759e-09
163474600732.087,1.15964538588406e-09
166709257877.938,1.06659324129913e-09
169919033045.743,1.01230722424734e-09
173153690191.594,1.00430638709015e-09
176363465359.4,1.75817844671798e-09
179423948658.936,8.7801340236358e-10
182509313936.517,9.42684188080378e-10
185569797236.052,8.61039627921588e-10
188655162513.633,8.31088612122513e-10
191715645813.169,7.97209272931837e-10
194776129112.705,9.3889965496852e-10
197861494390.285,7.60651692664321e-10
200921977689.821,1.78012375799818e-09
204106870879.582,6.87942953353116e-10
207316646047.388,7.19777768719033e-10
210501539237.149,6.655873580565e-10
213686432426.909,6.5634651210885e-10
216871325616.67,6.0793960359219e-10
220081100784.476,6.51963378233714e-10
223265993974.237,4.66592090352553e-10
226450887163.998,1.1844706221934e-09
229561134419.623,5.74209796216977e-10
232671381675.249,5.06080892072745e-10
235781628930.875,5.42544931172648e-10
238891876186.501,5.32679685692763e-10
241977241464.081,4.9581534124589e-10
245087488719.707,5.04443357814624e-10
248197735975.333,6.26219308366303e-10
251307983230.959,1.46357981673777e-09
254443112464.63,4.44523795688547e-10
257603123676.345,4.20734499408378e-10
260738252910.016,3.952033440409e-10
263898264121.732,4.28944597182954e-10
267033393355.403,4.29600350584461e-10
270168522589.074,3.59507396736657e-10
273328533800.789,4.54760871257698e-10
276463663034.46,1.05608433099732e-09
279573910290.086,3.53262646710081e-10
282709039523.757,3.67515578942807e-10
285819286779.383,3.81340259016341e-10
288929534035.008,3.64667776698238e-10
292039781290.634,3.28975421399346e-10
295174910524.305,3.070579396043e-10
298285157779.931,3.44485632087047e-10
301395405035.556,8.04546331623567e-10
304654944159.452,2.91262222573318e-10
307914483283.348,2.76113424859786e-10
311174022407.244,2.66785973841749e-10
314458443509.185,2.61348189839282e-10
317717982633.081,2.74693932509757e-10
320977521756.976,2.96510524928429e-10
324237060880.872,2.38375668198288e-10
327496600004.768,6.39497618836204e-10
330557083304.304,2.65411357414833e-10
333642448581.885,2.48970733637623e-10
336702931881.42,2.27080593279867e-10
339763415180.956,2.40904664224357e-10
342823898480.492,2.20489350237054e-10
345909263758.073,2.55020118387327e-10
348969747057.608,2.31536487600788e-10
352030230357.144,6.11777588042154e-10
355140477612.77,2.0342101682817e-10
358250724868.396,2.41639538192324e-10
361336090145.977,2.8307118771634e-10
364446337401.602,3.68877017218657e-10
367556584657.228,4.75302911416317e-10
370666831912.854,1.08486530167333e-09
373752197190.435,4.4963935069809e-09
376862444446.06,2.75494373459532e-06
377982133458.086,4.32705211325613e-08
379076940492.066,1.17794392005911e-08
380196629504.091,5.43647885986049e-09
381316318516.117,3.54459850105586e-09
382411125550.097,2.17622690487854e-09
383530814562.122,1.6638939453175e-09
384625621596.102,1.2970576360706e-09
385745310608.128,1.21983101491455e-09
390970525997.579,6.51849633540594e-10
396170859408.985,4.62299165957883e-10
401396074798.437,4.70265170013777e-10
406596408209.843,3.21177188023777e-10
411821623599.294,2.62162373238921e-10
417021957010.701,3.17857854093425e-10
422247172400.152,2.84731590787459e-10
427447505811.558,4.86072319900689e-10
430483107133.049,2.41148578782724e-10
433518708454.54,2.3319740857452e-10
436554309776.03,1.87549731013163e-10
439614793075.566,2.26327676818691e-10
442650394397.057,2.13167271140936e-10
445685995718.548,2.08521836385757e-10
448721597040.039,2.24560851586599e-10
451757198361.529,7.56632375579796e-10
454966973529.335,1.86418394437183e-10
458176748697.141,2.18791469737124e-10
461386523864.947,1.88359028625734e-10
464621181010.797,1.70258211498502e-10
467830956178.603,1.66714662275858e-10
471040731346.409,1.53723786706838e-10
474250506514.215,1.50439759739626e-10
477460281682.021,5.33055998078161e-10
480545646959.602,1.37019132117807e-10
483606130259.137,2.01394585833083e-10
486691495536.718,1.58957427728136e-10
489751978836.254,1.9189919677983e-10
492837344113.835,1.35594579066363e-10
495897827413.37,1.9581464217326e-10
498983192690.951,1.56164898613634e-10
502043675990.487,4.21086754950064e-10
505104159290.023,2.018455934161e-10
508189524567.603,1.79512659297493e-10
511250007867.139,1.3297953839863e-10
514335373144.72,1.39903379209561e-10
517395856444.256,1.38722528325071e-10
520456339743.792,1.12831291079585e-10
523541705021.372,1.12582382829489e-10
526602188320.908,3.20510693581957e-10
529861727444.804,1.51104711957769e-10
533121266568.7,1.10245324232917e-10
536380805692.596,1.2090004814044e-10
539665226794.536,1.14075449206765e-10
542924765918.432,1.39756487858976e-10
546184305042.328,1.17019253435758e-10
549443844166.224,9.35628542713393e-11
552703383290.12,4.2108263375009e-10
555813630545.745,1.26799560296077e-10
558923877801.371,9.1542746130405e-11
562034125056.997,1.11755501662832e-10
565144372312.623,1.04973345346431e-10
568229737590.204,1.14935567635508e-10
571339984845.829,1.03764774250331e-10
574450232101.455,6.90345500573275e-11
577560479357.081,2.84940181732058e-10
580695608590.752,1.65651928553572e-10
583830737824.422,8.63096831916859e-11
586965867058.093,9.39259885687136e-11
590125878269.809,9.80842715630852e-11
593261007503.48,1.09683082918366e-10
596396136737.151,7.79485139275182e-11
599531265970.821,8.66306209572472e-11
602666395204.492,3.25466274762354e-10
605901052350.343,1.30533048946205e-10
609160591474.239,9.04680616184304e-11
612395248620.09,9.24234367549925e-11
615654787743.985,1.04189093372039e-10
618889444889.836,7.42911532349165e-11
622124102035.687,1.06929406251561e-10
625383641159.583,8.92657946989732e-11
628618298305.434,2.85185357451368e-10
631703663583.015,3.3610727564328e-11
634789028860.595,4.08148897823704e-11
637874394138.176,8.190966938358e-11
640959759415.757,8.91034723748155e-11
644045124693.338,8.56451406190681e-11
647130489970.918,6.93101128197239e-11
650215855248.499,8.77761178796487e-11
653301220526.08,3.99058595130482e-10
656535877671.931,1.12259629805096e-10
659770534817.782,6.43959648794233e-11
663005191963.632,6.27672811224052e-11
666239849109.483,8.35299583886261e-11
669449624277.289,7.85097264564509e-11
672684281423.14,4.90770735294135e-11
675918938568.991,6.61915411700265e-11
679153595714.842,4.40072009304274e-10
682139433080.242,9.24002716439796e-11
685125270445.643,7.48325171159485e-11
688111107811.044,8.73705058619821e-11
691096945176.444,6.03298726694762e-11
694082782541.845,6.94460816259551e-11
697068619907.246,5.98604817880423e-11
700054457272.647,9.87713500975881e-11
703040294638.047,7.72125084997804e-10
706250069805.853,4.84917883840081e-11
709434962995.614,1.02448574133212e-10
712644738163.42,7.48974342725228e-11
715829631353.181,6.16927908088571e-11
719039406520.987,7.13066997287579e-11
722224299710.747,3.61466258940518e-11
725434074878.553,1.77668722859074e-10
728618968068.314,9.52671240880496e-10
731754097301.985,4.38672269029116e-11
734914108513.701,1.02152924988202e-10
738049237747.371,5.51003979407899e-11
741209248959.087,6.53841426937929e-11
744344378192.758,7.07010713077943e-11
747479507426.429,6.21573647322751e-11
750639518638.145,1.37896907425923e-10
753774647871.815,2.49480749051648e-09
757482062600.521,8.88790180748141e-11
761189477329.227,4.49600208064172e-11
764896892057.933,6.84161309610345e-11
768604306786.639,9.63599060025873e-11
772311721515.345,5.81637554929934e-11
776019136244.051,7.75309605471911e-11
779726550972.757,6.5062632780821e-12
783433965701.463,6.56393430993786e-10
786021691418.143,2.91911640298332e-10
788609417134.824,6.34973608765729e-11
791197142851.505,2.27989467098054e-10
793784868568.185,2.51297530202523e-11
796347712306.821,1.69504004695895e-11
798935438023.502,4.74372935906555e-10
801523163740.182,1.1977524538985e-09
804110889456.863,2.06913564529151e-08
807270900668.579,1.38602952995741e-09
810430911880.295,1.25064658587723e-10
813590923092.01,1.42774373943999e-12
816775816281.771,6.71137185404943e-11
819935827493.487,5.24508203190552e-11
823095838705.203,7.25600820829499e-12
826255849916.919,3.90382445969125e-11
829415861128.634,1.93839063608672e-09
832426580472.08,6.95777579689644e-11
835412417837.481,1.05747352972283e-11
838423137180.927,4.48261206021002e-11
841433856524.372,2.93542395558904e-11
844419693889.773,3.952437048606e-11
847430413233.219,3.16762371246326e-11
850416250598.62,4.59104867789616e-11
853426969942.065,1.17907355260444e-09
856636745109.871,1.04960397534923e-12
859871402255.722,1.17659239340604e-11
863081177423.528,3.49457910710362e-11
866290952591.334,2.47144323980187e-11
869500727759.139,5.02523325171561e-11
872735384904.99,9.01245934916647e-11
875945160072.796,1.73060767037953e-11
879154935240.602,4.3981702273269e-10
882414474364.498,3.97979620997011e-11
885649131510.349,9.56103459226962e-11
888908670634.244,5.13883990980976e-11
892143327780.095,4.06036812793171e-11
895402866903.991,4.20917597707203e-11
898637524049.842,7.02594709036902e-11
901897063173.738,8.1059600595493e-11
905131720319.588,3.77236313844929e-10
908366377465.439,6.26579889366217e-11
911625916589.335,3.63170736000064e-11
914860573735.186,5.90294960728794e-11
918095230881.037,3.06849615223282e-11
921329888026.887,4.62664157358474e-11
924589427150.783,5.60716806133485e-11
927824084296.634,9.2796742817024e-11
931058741442.485,2.38274446282536e-10
934193870676.156,2.84850887059281e-11
937328999909.826,5.26653676363432e-11
940439247165.452,2.54869190459988e-11
943574376399.123,2.87319243592334e-11
946709505632.794,3.9822159377869e-11
949844634866.465,2.24105037518407e-11
952954882122.09,6.81717365217529e-11
956090011355.761,1.66961507441631e-10
956413477070.346,7.26859845620368e-11
956712060806.886,4.86957868147954e-11
957035526521.471,3.18866079644915e-11
957334110258.011,5.0333925715567e-11
957657575972.597,4.47505124940916e-11
957956159709.137,4.98251387183606e-11
958279625423.722,4.81613088400828e-11
958578209160.262,1.17737142979744e-10
964350828066.703,3.23705855104248e-11
970098564995.1,2.74634601829117e-11
975871183901.541,3.47340177325948e-11
981643802807.983,1.48666773521044e-11
987391539736.379,4.75646636017033e-11
993164158642.821,2.9105752858336e-11
998911895571.217,3.28975035839032e-11
1004684514477.66,1.0085193724481e-10
1007695233821.1,2.34036916393263e-11
1010730835142.59,2.64765133439019e-11
1013741554486.04,2.86057532075678e-11
1016752273829.49,3.35033471774039e-11
1019762993172.93,2.0778369736101e-11
1022798594494.42,3.34762349171599e-11
1025809313837.87,2.42582143039896e-11
1028820033181.31,8.72963120961276e-11
1032378156041.75,3.26441723809584e-11
1035936278902.19,4.10601494209215e-11
1039494401762.62,3.25721137170691e-11
1043077406601.1,2.80920393846057e-11
1046635529461.54,3.75519964738001e-11
1050193652321.97,2.35601555463663e-11
1053751775182.41,1.75080748349193e-11
1057309898042.85,1.11188225358031e-10
1060420145298.47,2.05448536342898e-11
1063530392554.1,3.11844183309514e-11
1066640639809.72,3.29239010452852e-11
1069750887065.35,2.43915919306107e-11
1072836252342.93,2.79631104784592e-11
1075946499598.56,3.59255782246179e-11
1079056746854.18,2.32162874606166e-11
1082166994109.81,1.02130689181031e-10
1085127949497.16,2.74155461425422e-11
1088088904884.52,2.44235329478902e-11
1091049860271.88,2.54152858424644e-11
1094035697637.28,2.850012941366e-11
1096996653024.63,2.57432286937661e-11
1099957608411.99,2.93900398305215e-11
1102918563799.34,2.15452093571e-11
1105879519186.7,8.0180636104897e-11
1109089294354.5,8.53500799179068e-12
1112323951500.36,5.09937473264405e-11
1115533726668.16,3.30559018887489e-11
1118768383814.01,2.49939434967181e-11
1121978158981.82,1.45978234586699e-11
1125187934149.62,2.0676703681067e-11
1128422591295.47,2.36017572140181e-11
1131632366463.28,8.92311155494465e-11
1131831422287.64,1.20123046095793e-11
1132055360090.05,9.96392072939173e-12
1132254415914.41,5.91474415025545e-11
1132453471738.77,1.99565700315531e-11
1132652527563.13,6.62544469513609e-11
1132876465365.53,3.2201773966812e-11
1133075521189.89,8.36101763754065e-11
1133274577014.25,9.40879803878165e-11
1136683408006.42,3.68566682852984e-11
1140092238998.58,1.80442511624699e-11
1143501069990.75,2.68217920900452e-11
1146909900982.91,1.91032511019557e-11
1150318731975.08,2.42059872670915e-11
1153727562967.25,2.17209501204759e-11
1157136393959.41,4.33270984629329e-11
1160545224951.58,6.94948947920241e-11
1163555944295.02,1.79407836207424e-11
1166566663638.47,2.40374094460235e-11
1169552501003.87,1.87409588322141e-11
1172563220347.32,2.12490000462506e-11
1175573939690.76,2.91814527954122e-11
1178584659034.21,7.62178442326024e-12
1181570496399.61,3.56764276123073e-11
1184581215743.05,9.69910788863854e-11
1187442643218.23,3.13232220222675e-11
1190328952671.45,3.55677649976112e-11
1193190380146.63,2.44031071038402e-11
1196051807621.8,1.64485081377586e-11
1198913235096.98,2.4492790615872e-11
1201799544550.2,2.64984825143882e-11
1204660972025.37,1.66639805517951e-11
1207522399500.55,7.84934142682659e-11
1210558000822.04,2.62807808675704e-11
1213618484121.58,2.31569051558983e-11
1216654085443.07,2.70720167834475e-11
1219714568742.6,1.99173987936569e-11
1222750170064.09,1.73984783253139e-11
1225785771385.58,3.57355941645911e-11
1228846254685.12,2.08258066567624e-11
1231881856006.61,6.98637737902007e-11
1235589270735.32,3.03865598645278e-11
1239271803485.98,1.76010725811523e-11
1242979218214.68,2.79932282771966e-11
1246686632943.39,1.89047029644757e-11
1250369165694.05,1.75605206843758e-11
1254076580422.76,2.34480865624441e-11
1257759113173.42,9.82023018192499e-12
1261466527902.12,6.67960930604281e-11
1264601657135.79,2.31411975773072e-11
1267761668347.51,9.92646312606682e-12
1270896797581.18,1.64598119306821e-11
1274056808792.9,1.87638741506183e-11
1277191938026.57,1.4232413742458e-11
1280327067260.24,1.77441847834934e-11
1283487078471.95,1.87848429557557e-11
1286622207705.62,7.38126103879815e-11
1289508517158.85,1.60505340681008e-11
1292419708590.11,1.39283920320917e-11
1295306018043.33,2.54914581753161e-11
1298217209474.6,1.72205958024848e-11
1301103518927.82,1.90859066777845e-11
1303989828381.04,2.30996579186075e-11
1306901019812.3,1.85290258753743e-11
1309787329265.53,7.83620761742131e-11
1312997104433.33,3.00384761828568e-11
1316181997623.09,2.1584820895459e-11
1319391772790.9,1.45577247823178e-11
1322576665980.66,1.45099640155279e-11
1325786441148.46,1.39052784300794e-11
1328971334338.23,9.11332169617799e-12
1332181109506.03,1.68475792823963e-11
1335366002695.79,6.17859718398927e-11
1338351840061.19,3.81042612315566e-11
1341362559404.64,1.26268375740683e-11
1344348396770.04,1.38494694673599e-11
1347334234135.44,2.30557681797426e-11
1350320071500.84,1.57621363772874e-11
1353330790844.29,2.04528994125536e-11
1356316628209.69,2.11317084319642e-11
1359302465575.09,6.43179966014458e-11
1362661532611.16,1.14964932261179e-11
1365995717669.19,1.12780923631856e-11
1369354784705.27,2.06623334836561e-11
1372713851741.35,1.3117501770817e-11
1376048036799.38,1.37951545438982e-11
1379407103835.45,1.06604092734904e-11
1382741288893.48,2.95954305948406e-11
1386100355929.56,6.43583854782148e-11
1389384777031.5,1.24487260955096e-11
1392669198133.44,1.68712611507033e-11
1395953619235.38,1.58211010720267e-11
1399238040337.32,1.08336189761018e-11
1402497579461.22,1.51843610865208e-11
1405782000563.16,2.91430874017077e-11
1409066421665.1,1.14815170859858e-11
1412350842767.04,6.21607881429717e-11
1415585499912.89,2.05221767645293e-11
1418795275080.7,7.2990784773542e-12
1422029932226.55,2.14593405037656e-11
1425239707394.35,8.16468809380137e-12
1428474364540.21,7.13948927067826e-12
1431684139708.01,3.15951630097668e-11
1434918796853.86,2.12960662994671e-11
1438128572021.67,7.82876938839923e-11
1441039763452.93,2.25439338949105e-11
1443950954884.2,2.55405753484416e-11
1446862146315.46,1.25552679200401e-11
1449773337746.73,1.37557864984896e-11
1452684529178,1.21457932352525e-11
1455595720609.26,1.18945553987662e-11
1458506912040.53,1.54885724969753e-11
1461418103471.79,1.07437045470547e-10
1464652760617.64,1.69613731402992e-11
1467862535785.45,7.67426562443384e-12
1471097192931.3,2.22736812423139e-11
1474306968099.11,5.94237440250084e-12
1477541625244.96,2.28061582435126e-11
1480751400412.76,5.3893218450335e-11
1483986057558.61,3.55400898558592e-11
1487195832726.42,2.34499512214007e-10
1490107024157.69,8.7421407916588e-12
1493018215588.95,1.794772134127e-11
1495929407020.22,2.99086182276483e-11
1498840598451.48,8.93333094867418e-12
1501751789882.75,6.67779083260508e-12
1504662981314.01,7.49088641345025e-12
1507574172745.28,1.73225552509952e-11
1510485364176.55,2.28961585433441e-10
1513844431212.62,1.56526601305409e-11
1517178616270.65,2.59251221698672e-11
1520537683306.73,1.18927291808902e-11
1523896750342.8,1.65874050043582e-11
1527230935400.83,1.15745447299221e-11
1530590002436.91,6.01194866348389e-12
1533924187494.94,6.65933167955328e-11
1537283254531.02,1.45341259059023e-10
1540468147720.78,1.14283943545044e-11
1543653040910.54,4.96543306109335e-12
1546837934100.3,1.63744959529285e-11
1550022827290.06,2.30102684765714e-11
1553207720479.82,9.83417103849913e-12
1556392613669.58,1.31426494581554e-11
1559577506859.34,3.04019655824973e-11
1562762400049.1,1.82668358002618e-10
1568012497416.6,2.81275224110639e-11
1573262594784.1,4.67241384808467e-12
1578512692151.59,2.5084407711012e-11
1583762789519.09,9.00949123949848e-12
1589012886886.59,3.16733035395612e-11
1594262984254.08,5.97239812374291e-11
1599513081621.58,4.31884173420943e-12
1604763178989.07,6.50748222506952e-10
1605634048220.65,6.04813863377441e-10
1606504917452.23,9.00134232163442e-11
1607375786683.8,4.40772315750372e-11
1608246655915.38,5.8148225196643e-11
1609092643168.91,1.17212527970361e-09
1609963512400.48,3.32537862475386e-09
1610834381632.06,1.76887650963291e-09
1611705250863.63,4.19676452163005e-09
1614840380097.3,6.35608359597372e-11
1618000391309.02,9.97763131678891e-11
1621135520542.69,1.07138514690649e-10
1624295531754.4,8.77750997819121e-11
1627430660988.08,5.05562960584572e-11
1630565790221.75,5.26030470541369e-11
1633725801433.46,1.59416525859532e-11
1636860930667.13,8.7520216772294e-10
1639747240120.35,2.17562679064144e-10
1642658431551.62,1.84501005867218e-11
1645544741004.84,7.88584342421521e-13
1648431050458.06,8.72354247620748e-12
1651317359911.28,5.12412818602595e-11
1654228551342.55,2.63837449624614e-11
1657114860795.77,3.47582837242597e-12
1660001170248.99,2.53955760584464e-10
1663186063438.75,3.80258970137726e-11
1666370956628.51,8.12678993603527e-12
1669555849818.27,7.37186057523832e-12
1672740743008.03,8.16127827573634e-12
1675900754219.75,1.74586865556096e-11
1679085647409.51,1.28146121540052e-11
1682270540599.27,5.68962889161198e-12
1685455433789.03,1.5082910383737e-10
1689162848517.74,2.82832449810749e-12
1692870263246.44,3.36507622506607e-12
1696577677975.15,2.33292061991533e-12
1700285092703.85,1.17133152721338e-12
1703967625454.51,2.01671647775791e-12
1707675040183.22,1.28804515507316e-11
1711382454911.93,3.71681196998482e-12
1715089869640.63,1.50491679866665e-10
1717702477335.36,1.81561455050636e-11
1720315085030.08,1.47187994030462e-11
1722927692724.81,1.81842372725764e-11
1725565182397.58,5.05049786510634e-12
1728177790092.31,4.24494684996512e-12
1730790397787.03,7.98180685590724e-12
1733403005481.76,9.85252968592353e-12
1736015613176.48,6.9431128263887e-11
1739648381971.05,3.16942512693484e-11
1743306032743.67,4.10644972314042e-11
1746938801538.24,1.55405719882148e-11
1750571570332.81,1.38648182418115e-11
1754204339127.38,8.61922281642075e-12
1757861989900,9.51993335509164e-12
1761494758694.57,1.09583051329269e-11
1765127527489.14,6.38321434550301e-11
1768088482876.5,5.94296560974333e-12
1771074320241.9,5.81498342558211e-12
1774035275629.25,8.42648073657816e-12
1777021112994.65,3.08114480829826e-12
1779982068382.01,1.28531859534017e-11
1782943023769.36,1.29730156558451e-11
1785928861134.77,8.29201302608769e-12
1788889816522.12,4.52849483739999e-11
1792423057404.51,2.1291833165094e-11
1795956298286.9,1.1070019587656e-11
1799489539169.29,1.23961579329043e-11
1803022780051.68,7.55758064323696e-12
1806556020934.08,1.04784626376518e-11
1810089261816.47,9.6911410898626e-12
1813622502698.86,2.23549030738821e-11
1817155743581.25,5.25810835383571e-11
1820290872814.92,7.18836873560552e-12
1823450884026.63,8.28320917913527e-12
1826586013260.31,8.11372902123356e-12
1829746024472.02,1.18735612816237e-11
1832881153705.69,6.81975336718852e-12
1836016282939.36,1.61576535662628e-12
1839176294151.08,8.54593480335657e-12
1842311423384.75,4.23423017228546e-11
1845147968881.88,6.60061688692018e-12
1847959632400.97,8.42377715474385e-12
1850796177898.1,2.05754575345396e-12
1853607841417.18,7.61936063359501e-12
1856444386914.31,6.55628409648371e-12
1859256050433.4,5.46377734056426e-12
1862092595930.53,5.80250768127496e-12
1864904259449.61,3.3055104222213e-11
1867939860771.11,1.60917565641155e-11
1870975462092.6,1.41186865078525e-11
1874011063414.09,1.03112737821419e-11
1877046664735.58,7.56342714564993e-12
1880082266057.07,1.10647010923941e-11
1883117867378.56,8.5346248335938e-12
1886153468700.05,1.37140595491618e-11
1889189070021.54,4.94746085785312e-11
1892597901013.71,3.50626404017785e-12
1895981850027.83,7.80964064543056e-12
1899390681019.99,6.58781017395941e-12
1902774630034.11,1.08534831983483e-11
1906183461026.28,9.07215819051282e-12
1909567410040.4,7.66223524562788e-12
1912976241032.57,9.15848936993758e-12
1916360190046.69,3.82516162137984e-11
1919321145434.04,1.16270103598563e-11
1922282100821.4,6.08479967745742e-12
1925218174230.71,9.89617733642744e-12
1928179129618.07,3.97693369712247e-12
1931140085005.42,8.20060492979604e-12
1934101040392.78,1.07144135778814e-11
1937037113802.09,7.37844504417482e-12
1939998069189.44,2.90264807488025e-11
1943581074027.92,9.22944303732523e-12
1947188960844.45,8.13038305288181e-12
1950771965682.93,2.65946990394806e-12
1954354970521.41,6.1274341150829e-12
1957937975359.89,8.8126945270425e-12
1961545862176.42,9.8716463173968e-12
1965128867014.9,1.56073453431878e-11
1968711871853.38,3.55392527421604e-11
1971672827240.74,6.12625618527193e-12
1974608900650.05,4.06522591479352e-12
1977569856037.4,3.41261184553263e-12
1980530811424.76,6.05213133793525e-12
1983466884834.07,1.0665913927064e-11
1986427840221.43,9.74127495119377e-12
1989363913630.74,2.59507568307871e-11
1992324869018.09,4.24889954467403e-11
1995982519790.71,4.76592500946872e-12
1999640170563.32,1.04466516103493e-11


==> spectrum_3lvl_B.csv <==
freq,power
-998588419903.841,5.89924213013446e-11
-995453290670.17,6.6789344896601e-11
-992293279458.454,6.4258967891441e-11
-989158150224.783,6.78345947881791e-11
-986023020991.113,5.19458062813845e-11
-982887891757.442,6.41542544417976e-11
-979752762523.771,2.79405217710323e-08
-976617633290.1,5.14323871515002e-11
-973457622078.384,4.88128083641131e-11
-970322492844.714,5.6218973703162e-11
-967187363611.043,5.83005530116728e-11
-964052234377.372,6.16678981844414e-11
-960892223165.656,8.31634657290746e-11
-957757093931.985,9.10525824606e-11
-954621964698.315,4.38564098527157e-09
-951486835464.644,7.96070209097424e-11
-948326824252.928,6.86277435614334e-11
-945191695019.257,5.85033178990081e-11
-942056565785.587,6.09384011884519e-11
-938921436551.916,5.79231860068402e-11
-935761425340.2,5.17286794208262e-11
-932626296106.529,5.78717433905873e-11
-929491166872.858,8.55943506446088e-09
-926356037639.188,4.9896032032762e-11
-923220908405.517,6.35697053177749e-11
-920085779171.846,5.33372080529222e-11
-916925767960.13,8.10621186499109e-11
-913790638726.459,6.20721593805454e-11
-910655509492.789,6.87813222812142e-11
-907520380259.118,4.04268105622194e-11
-904385251025.447,4.34667767499148e-08
-901250121791.776,4.60778405707244e-11
-898090110580.06,6.76911948950865e-11
-894954981346.39,3.66340191209885e-11
-891819852112.719,6.51534148043184e-11
-888684722879.048,6.46465737669457e-11
-885524711667.332,6.5122928039126e-11
-882389582433.661,8.34653757614414e-11
-879254453199.991,6.58584344508094e-08
-876119323966.32,6.23644052563867e-11
-872984194732.649,5.62996318324316e-11
-869849065498.978,6.07518744716247e-11
-866689054287.263,7.27088551720418e-11
-863553925053.592,6.4873123107555e-11
-860418795819.921,7.16418800351722e-11
-857283666586.25,9.00546704597311e-11
-854148537352.579,3.08132636145381e-08
-851013408118.909,1.39607326504838e-10
-847853396907.193,1.07410032345388e-10
-844718267673.522,7.08113489736277e-11
-841583138439.851,9.67352339994929e-11
-838448009206.18,7.41794517807517e-11
-835287997994.465,1.12232561617461e-10
-832152868760.794,9.81258627724052e-11
-829017739527.123,1.52989724741807e-08
-825882610293.452,2.84152493088946e-10
-822722599081.736,7.37626341146288e-11
-819587469848.066,1.40257583025963e-11
-816452340614.395,7.22124891717709e-11
-813317211380.724,6.88445388450028e-11
-810157200169.008,7.46907355813357e-11
-807022070935.338,1.76165483186349e-11
-803886941701.667,1.88955328834089e-08
-800751812467.996,1.31217136269577e-10
-797616683234.325,1.64938767515709e-10
-794481554000.654,1.38094401673741e-10
-791321542788.939,4.58473175342998e-11
-788186413555.268,7.57935762540621e-11
-785051284321.597,1.01233454319716e-10
-781916155087.926,1.37024759778862e-10
-778781025854.255,4.94035616654057e-07
-775645896620.585,8.72249005558462e-11
-772485885408.869,1.04431072602542e-10
-769350756175.198,1.23117870224894e-10
-766215626941.527,1.59242741798802e-10
-763080497707.856,2.12892136861476e-10
-759920486496.141,1.27018355517825e-10
-756785357262.47,1.74776841454982e-10
-753650228028.799,3.77972892605864e-05
-750515098795.128,6.61904661374247e-11
-747379969561.458,9.76015218801853e-11
-744244840327.787,1.00033065610647e-10
-741084829116.071,1.05881743552417e-10
-737949699882.4,1.00678359203211e-10
-734814570648.729,9.40522740556118e-11
-731679441415.059,1.5106196323213e-10
-728544312181.388,1.27368996121305e-07
-725409182947.717,1.14726718450453e-10
-722249171736.001,1.05983674690275e-10
-719114042502.33,1.50970658168562e-10
-715978913268.66,1.32119158779169e-10
-712843784034.989,1.16354155258141e-10
-709683772823.273,1.39673705094183e-10
-706548643589.602,4.85532200634211e-11
-703413514355.931,6.85756806225637e-08
-700278385122.261,1.05350509090259e-10
-697118373910.545,1.17790027324788e-10
-693983244676.874,1.22363393860304e-10
-690848115443.203,1.23025239130436e-10
-687712986209.532,1.48053994862577e-10
-684552974997.817,1.34796876107374e-10
-681417845764.146,2.14959482611419e-10
-678282716530.475,8.84384823045333e-08
-675147587296.804,1.23651825293773e-10
-672012458063.134,1.03865630634626e-10
-668877328829.463,1.24414007317953e-10
-665717317617.747,1.21587035509744e-10
-662582188384.076,1.09456674444303e-10
-659447059150.405,1.43530821150194e-10
-656311929916.735,1.72841487836845e-10
-653176800683.064,8.46632941322673e-07
-650041671449.393,1.80985441200667e-10
-646881660237.677,1.58451395239269e-10
-643746531004.006,1.55371555119023e-10
-640611401770.336,1.63320180242554e-10
-637476272536.665,1.74585848734085e-10
-634316261324.949,1.82764044076481e-10
-631181132091.278,1.6127311279584e-10
-628046002857.607,3.36461882620534e-06
-624910873623.937,8.69305566186381e-11
-621750862412.221,1.14945501612337e-10
-618615733178.55,1.65737660780772e-10
-615480603944.879,1.55184294188555e-10
-612345474711.208,1.76389397797669e-10
-609185463499.493,2.07651257853964e-10
-606050334265.822,2.39947136777297e-10
-602915205032.151,1.92548180058003e-06
-599780075798.48,1.1659532400723e-10
-596644946564.81,1.10223119611157e-10
-593509817331.139,1.40849197901746e-10
-590349806119.423,1.55301886532513e-10
-587214676885.752,1.51189555812284e-10
-584079547652.081,1.6192546142771e-10
-580944418418.411,2.5663905634856e-10
-577809289184.74,1.10353171813079e-06
-574674159951.069,1.53283739229845e-10
-571514148739.353,1.8075960949994e-10
-568379019505.682,1.66988425989767e-10
-565243890272.012,1.6292132254711e-10
-562108761038.341,1.65838286143789e-10
-558948749826.625,1.7215582897907e-10
-555813620592.954,1.61557880957165e-10
-552678491359.283,4.79897987186067e-07
-549543362125.613,1.77308376251043e-10
-546408232891.942,1.77979849029896e-10
-543273103658.271,1.77764388953977e-10
-540113092446.555,1.91331177963461e-10
-536977963212.885,1.98784517602626e-10
-533842833979.214,2.17101352923206e-10
-530707704745.543,2.25914927035456e-10
-527572575511.872,5.32513332676975e-06
-524437446278.201,2.34277620968274e-10
-521277435066.486,2.27537005820763e-10
-518142305832.815,1.93759708502709e-10
-515007176599.144,1.63492032340573e-10
-511872047365.473,1.54032528940598e-10
-508712036153.757,1.32297766899915e-10
-505576906920.087,3.7850309214286e-11
-502441777686.416,2.31724436961128e-05
-499306648452.745,4.57757556874124e-10
-496146637241.029,2.53741272999815e-10
-493011508007.358,2.4241258855472e-10
-489876378773.688,2.11431906537173e-10
-486741249540.017,1.62137835652263e-10
-483581238328.301,1.66325052670191e-10
-480446109094.63,3.86132824807738e-11
-477310979860.96,1.68901807138945e-05
-474175850627.289,1.13678234734171e-09
-471040721393.618,6.85970250072693e-10
-467905592159.947,5.76776196135727e-10
-464745580948.231,5.57442071947826e-10
-461610451714.561,4.69986721819972e-10
-458475322480.89,4.44599231673139e-10
-455340193247.219,5.00441206348829e-10
-452205064013.548,6.77601260263319e-06
-449069934779.877,4.65286839121945e-10
-445909923568.162,5.04605717606689e-10
-442774794334.491,3.86195092842615e-10
-439639665100.82,4.48646162286964e-10
-436504535867.149,4.63062465182945e-10
-433344524655.433,4.08464952596717e-10
-430209395421.763,2.60973809424685e-10
-427074266188.092,4.26208123954777e-06
-423939136954.421,8.21222964186846e-10
-420804007720.75,5.8830523929713e-10
-417668878487.08,6.62993401536513e-10
-414508867275.364,7.5106494439631e-10
-411373738041.693,8.24095551512118e-10
-408238608808.022,1.42897119923082e-09
-405103479574.351,1.9388778955291e-09
-401968350340.681,4.04965955062576e-05
-398833221107.01,7.32207045573129e-10
-395673209895.294,2.95771242375699e-10
-392538080661.623,6.69713650531398e-10
-389402951427.952,7.07822231619905e-10
-386267822194.282,9.47807480490204e-10
-383107810982.566,1.59714611009248e-09
-379972681748.895,3.77097761816114e-09
-376837552515.224,0.00231027441968251
-373702423281.553,1.1089770296734e-09
-370542412069.838,2.6237428959837e-10
-367407282836.167,1.51718022185629e-10
-364272153602.496,1.6858184742553e-10
-361137024368.825,1.82403966881435e-10
-357977013157.109,2.22949615874408e-10
-354841883923.439,3.23953851360856e-10
-351706754689.768,0.000118932994934067
-348571625456.097,1.12411516181006e-09
-345436496222.426,7.48129492401874e-10
-342301366988.756,6.66908650915951e-10
-339141355777.04,6.66978926372838e-10
-336006226543.369,7.40324708617695e-10
-332871097309.698,1.01508522658284e-09
-329735968076.027,1.80820011785536e-09
-326600838842.357,3.21812648005187e-05
-323465709608.686,4.95229286723351e-10
-320305698396.97,4.47541836615505e-10
-317170569163.299,4.54333037034803e-10
-314035439929.628,5.8085391958038e-10
-310900310695.958,6.09493857224231e-10
-307740299484.242,7.90001252114054e-10
-304605170250.571,1.10766251945934e-09
-301470041016.9,3.84564172819036e-05
-298334911783.229,1.83262831128327e-10
-295174900571.514,3.19603352130548e-10
-292039771337.843,4.06321697995772e-10
-288904642104.172,4.32557588339323e-10
-285769512870.501,5.29917645378133e-10
-282609501658.786,6.30720044705484e-10
-279474372425.115,1.64495869557141e-09
-276339243191.444,0.000204882004200377
-273204113957.773,4.18816994192811e-09
-270068984724.102,2.32088314403961e-09
-266933855490.432,2.06381641374201e-09
-263773844278.716,2.14555819765618e-09
-260638715045.045,2.41175648211657e-09
-257503585811.374,3.34067336277065e-09
-254368456577.703,7.05232393207141e-09
-251233327344.033,0.000888025977106772
-248098198110.362,6.26594235776331e-10
-244938186898.646,2.63496343951334e-10
-241803057664.975,4.77843699773237e-10
-238667928431.304,8.46397213120749e-10
-235532799197.634,1.26652473049866e-09
-232372787985.918,2.25812154711147e-09
-229237658752.247,6.2600922170877e-09
-226102529518.576,0.000709361221436062
-222967400284.906,2.11455698784729e-09
-219832271051.235,2.11370543553398e-10
-216697141817.564,5.79371891261523e-11
-213537130605.848,4.06544103062925e-11
-210402001372.177,2.73614003997974e-11
-207266872138.507,2.99531129203023e-11
-204131742904.836,3.30573378954344e-10
-200996613671.165,0.000106476078341779
-197861484437.494,3.77374473269919e-09
-194701473225.778,1.76160062898688e-09
-191566343992.108,1.24651270527127e-09
-188431214758.437,1.06948744775833e-09
-185296085524.766,8.47508979145843e-10
-182136074313.05,6.89346677128105e-10
-179000945079.379,6.17300401584088e-10
-175865815845.709,0.000188179537596589
-172730686612.038,2.5470042954413e-09
-169570675400.322,1.41049486882659e-09
-166435546166.651,1.02447558253259e-09
-163300416932.98,7.13786101239888e-10
-160165287699.31,3.77762929410828e-10
-157005276487.594,3.98870998358241e-10
-153870147253.923,5.35487898286111e-09
-150735018020.252,0.00109509301878258
-147599888786.582,3.22361959244748e-08
-144464759552.911,1.48058594460847e-08
-141329630319.24,1.05535571484028e-08
-138169619107.524,9.42381420967865e-09
-135034489873.853,9.37803877045776e-09
-131899360640.183,1.08979885002206e-08
-128764231406.512,1.86035986743192e-08
-125629102172.841,0.00323333040127683
-122493972939.17,6.91046241680016e-09
-119333961727.454,4.05904871419127e-09
-116198832493.784,4.43203506848846e-09
-113063703260.113,4.79066195860941e-09
-109928574026.442,5.37180679959585e-09
-106768562814.726,6.65948397447238e-09
-103633433581.055,1.10642526522095e-08
-100498304347.385,0.0030210466278436
-97363175113.7139,1.66667253821789e-08
-94228045880.0431,9.54644866314334e-09
-91092916646.3723,8.50032085108143e-09
-87932905434.6565,8.72239104807614e-09
-84797776200.9857,8.69545396797113e-09
-81662646967.315,8.30070680569537e-09
-78527517733.6442,8.49777401800632e-09
-75392388499.9734,0.000315991654823606
-72257259266.3026,1.77346423181694e-08
-69097248054.5868,1.6377820812778e-08
-65962118820.916,1.68630444708526e-08
-62826989587.2452,1.8173875498619e-08
-59691860353.5744,2.03432324759918e-08
-56531849141.8586,2.27541269135854e-08
-53396719908.1879,2.71137787218864e-08
-50261590674.5171,0.000727752200583868
-47126461440.8463,2.97842821553366e-08
-43966450229.1305,3.48889091141264e-08
-40831320995.4597,4.20207051342593e-08
-37696191761.7889,5.10666953413266e-08
-34561062528.1181,6.50331198432686e-08
-31401051316.4023,9.23552101810465e-08
-28265922082.7315,1.59696712838472e-07
-25130792849.0607,0.00421245505852157
-21995663615.3899,4.16345460203099e-08
-18860534381.7192,9.86375399640539e-08
-15725405148.0484,1.69049661253817e-07
-12565393936.3326,2.80494361168651e-07
-9430264702.66179,5.37154527071705e-07
-6295135468.991,1.22377374348466e-06
-3160006235.32021,4.94457146542374e-06
-24877001.6494179,1
3110252232.02137,5.10945277936817e-06
6270263443.73717,1.28456632081255e-06
9405392677.40796,5.75040287090265e-07
12540521911.0787,3.30613542068789e-07
15675651144.7495,2.12305032974125e-07
18835662356.4653,1.53483095817709e-07
21970791590.1361,1.36015077228041e-07
25105920823.8069,0.0106788853163329
28241050057.4777,3.17254647854512e-08
31401061269.1935,3.14360804221178e-08
34536190502.8643,2.54939589359586e-08
37671319736.5351,2.04734120033432e-08
40806448970.2059,1.43365660331327e-08
43966460181.9217,8.05602603686355e-09
47101589415.5924,4.86208280324882e-09
50236718649.2632,0.000679095231440058
53371847882.934,6.66778721596935e-08
56506977116.6048,3.13857859450871e-08
59642106350.2756,2.06833386049047e-08
62802117561.9914,1.50945324900634e-08
65937246795.6622,1.04867718183344e-08
69072376029.333,6.3221193157837e-09
72207505263.0038,1.25270011938711e-09
75342634496.6745,0.00218277002020471
78477763730.3453,2.78497770470951e-08
81637774942.0611,1.61946075950738e-08
84772904175.7319,1.12304765601455e-08
87908033409.4027,8.48335772691618e-09
91043162643.0735,6.76935722522912e-09
94203173854.7893,7.38811019081703e-09
97338303088.4601,2.95327454424691e-08
100473432322.131,0.0117156951962808
103608561555.802,1.04296635938528e-07
106743690789.472,4.61183340623696e-08
109878820023.143,3.45397790788764e-08
113038831234.859,3.20751648930598e-08
116173960468.53,3.65746174949884e-08
119309089702.201,5.6753769543705e-08
122444218935.871,1.68542434270116e-07
125579348169.542,0.0148634599391152
128714477403.213,1.3190740989224e-07
131874488614.929,3.48702797270399e-08
135009617848.6,1.78859332710632e-08
138144747082.27,1.17125066048947e-08
141279876315.941,8.80735631362502e-09
144439887527.657,6.83985737884523e-09
147575016761.328,5.06420540024169e-09
150710145994.999,0.014321951328243
153845275228.669,1.62971370969637e-08
157005286440.385,1.08369071334766e-08
160140415674.056,9.94747764173257e-09
163275544907.727,9.73681164076984e-09
166410674141.397,1.05006019203654e-08
169570685353.113,1.30119718656881e-08
172705814586.784,2.3576538101257e-08
175840943820.455,0.000904284368311918
178976073054.126,1.96557741822605e-10
182111202287.796,1.22053041326516e-09
185246331521.467,2.5395670978374e-09
188406342733.183,3.82576535314333e-09
191541471966.854,5.36040020697218e-09
194676601200.525,8.27889311146604e-09
197811730434.195,2.00983723268497e-08
200946859667.866,0.00267714169905059
204081988901.537,2.24249784432102e-09
207242000113.253,1.38953531921191e-10
210377129346.924,9.25572369422827e-10
213512258580.594,2.05009549079231e-09
216647387814.265,4.1136465419512e-09
219807399025.981,9.96080125312933e-09
222942528259.652,4.06211184968555e-08
226077657493.322,0.0144630910812264
229212786726.993,5.08217971881245e-08
232347915960.664,1.64552948803244e-08
235483045194.335,1.1294002516924e-08
238643056406.051,1.10578417623882e-08
241778185639.721,1.53485682550238e-08
244913314873.392,3.12897027534297e-08
248048444107.063,1.19196262533372e-07
251183573340.734,0.0121872675663225
254318702574.405,1.36557085797865e-07
257478713786.12,3.7302753110473e-08
260613843019.791,1.9045700701734e-08
263748972253.462,1.2333881603304e-08
266884101487.133,9.68166686936148e-09
270044112698.849,8.3778251583068e-09
273179241932.519,9.38282215465136e-09
276314371166.19,0.0126605449797002
279449500399.861,2.45608577251026e-09
282609511611.577,2.97580417515126e-09
285744640845.247,3.20032220878727e-09
288879770078.918,3.67639331344514e-09
292014899312.589,4.03656923836686e-09
295174910524.305,5.34897371114853e-09
298310039757.976,1.05327281170801e-08
301445168991.646,0.000759171077978409
304580298225.317,8.35901834536683e-10
307715427458.988,5.43751168586344e-10
310850556692.659,9.44252870231477e-10
314010567904.375,1.4546635852278e-09
317145697138.045,2.10676725705189e-09
320280826371.716,3.9228134797817e-09
323415955605.387,1.21621977632542e-08
326551084839.058,0.00228815919786497
329686214072.729,1.13800841105063e-08
332846225284.444,3.56465452624157e-09
335981354518.115,1.89362770117225e-09
339116483751.786,1.33106471893968e-09
342251612985.457,7.42351171451179e-10
345411624197.172,4.77806416823339e-10
348546753430.843,3.74764386631872e-09
351681882664.514,0.0128255202332916
354817011898.185,3.93664792472886e-08
357952141131.856,2.19068626602043e-08
361087270365.526,2.07488037615461e-08
364247281577.242,2.49177626022468e-08
367382410810.913,3.59959358083358e-08
370517540044.584,7.04979675308898e-08
373652669278.255,2.48209333440168e-07
376787798511.925,0.0152672235785208
379922927745.596,2.09578628478263e-07
383082938957.312,5.04501830739899e-08
386218068190.983,2.30052558426423e-08
389353197424.654,1.19427551569655e-08
392488326658.324,9.43080167120957e-09
395648337870.04,7.90600285130569e-09
398783467103.711,8.59491777749975e-09
401918596337.382,0.00794641655561249
405053725571.053,2.3863564215001e-09
408213736782.768,8.24378352065911e-10
411348866016.439,7.16777977860492e-10
414483995250.11,7.07943823758697e-10
417619124483.781,8.19502921291216e-10
420779135695.496,9.24805681051786e-10
423914264929.167,2.94584325860558e-09
427049394162.838,0.000458346335547322
430184523396.509,8.18385341475913e-10
433319652630.18,7.14733922638761e-11
436454781863.85,3.6463998608557e-11
439614793075.566,1.39066650220115e-10
442749922309.237,5.9897050088017e-10
445885051542.908,1.74155254429119e-09
449020180776.579,9.86736463354821e-09
452155310010.249,0.00143087995348957
455290439243.92,1.65291087393751e-08
458450450455.636,5.44321515685435e-09
461585579689.307,2.91539841776623e-09
464720708922.978,1.91767710160477e-09
467855838156.648,1.26186258357337e-09
471015849368.364,6.31422149290116e-10
474150978602.035,1.65655141344396e-10
477286107835.706,0.00830625381950168
480421237069.376,1.06657767125739e-08
483581248281.092,6.72502890591439e-09
486716377514.763,6.39538156529086e-09
489851506748.434,7.45670003687619e-09
492986635982.105,1.04150296923969e-08
496146647193.82,1.9161210297337e-08
499281776427.491,6.60319923120252e-08
502416905661.162,0.0047773088396886
505552034894.833,5.3240630736073e-08
508687164128.504,1.29461588074131e-08
511822293362.174,6.27572814697512e-09
514982304573.89,4.09475648347637e-09
518117433807.561,3.52555580982976e-09
521252563041.232,4.1966035157311e-09
524387692274.903,9.69285405275922e-09
527522821508.573,0.00432582067235278
530657950742.244,3.1166824113194e-09
533817961953.96,3.98115320214519e-10
536953091187.631,7.19853144704303e-11
540088220421.302,6.5963622650306e-12
543223349654.972,7.35064551580461e-12
546383360866.688,5.85659046229745e-11
549518490100.359,4.11391890954995e-10
552653619334.03,0.000224329320756346
555788748567.7,1.03488425611877e-09
558923877801.371,4.65277990736229e-10
562059007035.042,3.83880525767582e-10
565219018246.758,4.87748271069702e-10
568354147480.429,8.02925102592761e-10
571489276714.099,1.92542029530415e-09
574624405947.77,8.70310694772502e-09
577759535181.441,0.000762846855745608
580894664415.112,1.18287614992753e-08
584054675626.828,3.46534792177481e-09
587189804860.498,1.89466923337393e-09
590324934094.169,1.29141000940456e-09
593460063327.84,9.97600657917394e-10
596620074539.556,8.59125770376243e-10
599755203773.227,1.06793007637164e-09
602890333006.897,0.00479141949716875
606025462240.568,6.55349920442705e-10
609185473452.284,7.78108166699655e-10
612320602685.955,9.92869793219416e-10
615455731919.625,1.45417437439648e-09
618590861153.296,2.4241885347128e-09
621750872365.012,5.73038948621027e-09
624886001598.683,2.37464492728146e-08
628021130832.354,0.00315121219371287
631156260066.024,3.1367302077354e-08
634291389299.695,9.59465964184964e-09
637426518533.366,5.47352247947749e-09
640586529745.082,4.12091509075687e-09
643721658978.753,3.91221174354054e-09
646856788212.423,4.93340839334904e-09
649991917446.094,1.02920565037077e-08
653127046679.765,0.00200188554595713
656262175913.436,2.14447619277668e-09
659422187125.151,1.14501413393947e-10
662557316358.822,2.83662971965789e-11
665692445592.493,7.836748097577e-11
668827574826.164,1.83297990136971e-10
671987586037.88,3.11343594207214e-10
675122715271.551,6.9988118336673e-10
678257844505.221,9.06560710884398e-05
681392973738.892,7.71110962003005e-10
684528102972.563,3.86159086604785e-10
687663232206.234,4.3787609807179e-10
690823243417.949,5.9420757839975e-10
693958372651.62,9.24203923879932e-10
697093501885.291,1.96916561925733e-09
700228631118.962,7.05662454100568e-09
703363760352.633,0.000348039440982594
706498889586.303,6.42653715512851e-09
709658900798.019,1.62719145572653e-09
712794030031.69,8.14019806570085e-10
715929159265.361,5.21312873935032e-10
719064288499.031,4.97110978824536e-10
722224299710.747,6.0880798352271e-10
725359428944.418,1.5067890652329e-09
728494558178.089,0.00244949466780936
731629687411.76,2.61240917454189e-10
734789698623.475,1.75062629662456e-11
737924827857.146,7.30590685173444e-11
741059957090.817,2.54922708045025e-10
744195086324.488,6.33537201280703e-10
747355097536.204,2.03789034854726e-09
750490226769.875,1.04326710450623e-08
753625356003.545,0.0022927330809042
756760485237.216,1.65188499945455e-08
759895614470.887,5.25903446367632e-09
763030743704.558,3.05055121506104e-09
766190754916.273,2.42516652414504e-09
769325884149.944,2.16148865575823e-09
772461013383.615,2.59212756345498e-09
775596142617.286,5.62624227052577e-09
778731271850.957,0.000825341573875152
781866401084.627,2.21109862171372e-09
785026412296.343,7.70455097024728e-10
788161541530.014,2.71554387640114e-10
791296670763.685,3.46796565132387e-10
794431799997.355,3.8543813531289e-10
797591811209.071,3.93550015545802e-10
800726940442.742,7.43662864140517e-10
803862069676.413,3.08442538196995e-05
806997198910.084,5.94129750650979e-10
810157210121.799,4.73932737181585e-11
813292339355.47,9.42915349073493e-11
816427468589.141,1.52110014143013e-10
819562597822.812,2.53434009636641e-10
822722609034.528,6.44020152033201e-10
825857738268.198,2.25692751011858e-09
828992867501.869,0.000163176091182108
832127996735.54,4.59455394888545e-09
835263125969.211,1.56725139338286e-09
838398255202.882,1.01604149159178e-09
841558266414.597,8.86764921278866e-10
844693395648.268,9.50933963840333e-10
847828524881.939,1.18241368434212e-09
850963654115.61,2.27928142269762e-09
854098783349.281,0.0011143106661231
857233912582.951,4.21189175291976e-10
860393923794.667,6.55321376344695e-11
863529053028.338,1.05041106583336e-10
866664182262.009,1.88726608487939e-10
869799311495.679,3.52214391247954e-10
872959322707.395,8.58588738736367e-10
876094451941.066,3.43570099638103e-09
879229581174.737,0.000945557553430109
882364710408.408,3.36859862020727e-09
885499839642.078,9.17386712965887e-10
888634968875.749,4.85057551640865e-10
891794980087.465,3.63010033020338e-10
894930109321.136,3.95822072919027e-10
898065238554.807,5.02300035515527e-10
901200367788.477,1.56439493059052e-09
904335497022.148,0.00030803435123659
907470626255.819,1.80222118984905e-09
910630637467.535,4.4080147433729e-10
913765766701.206,2.68467594054297e-10
916900895934.876,1.62746458075089e-10
920036025168.547,1.71632952489419e-10
923196036380.263,1.90191081993015e-10
926331165613.934,3.77810250581132e-10
929466294847.604,8.92415022620604e-06
932601424081.275,3.13089180502623e-10
935761435292.991,1.00290387194102e-10
938896564526.662,4.9763016467089e-11
942031693760.333,2.27672266857972e-11
945166822994.003,1.96367303207793e-11
948326834205.719,8.67625219950854e-11
951461963439.39,8.29948793642223e-10
954597092673.061,0.00010144337940657
957732221906.732,3.28650091117255e-09
960867351140.402,1.18847779757105e-09
964002480374.073,8.53312863290561e-10
967162491585.789,7.38022715270394e-10
970297620819.46,7.9256129961574e-10
973432750053.131,1.05740663775786e-09
976567879286.801,2.31759429678149e-09
979703008520.472,0.000466628935600091
982838137754.143,4.93977978362602e-10
985998148965.859,2.78632456684884e-11
989133278199.53,4.06886023731471e-11
992268407433.2,8.01518157372672e-11
995403536666.871,1.23949415762105e-10
998563547878.587,2.72947733294502e-10
1001698677112.26,1.08822334633753e-09
1004833806345.93,0.000449160501070773
1007968935579.6,8.51895630297109e-10
1011104064813.27,2.49666940344372e-10
1014239194046.94,1.34845366100526e-10
1017399205258.66,1.32663203852099e-10
1020534334492.33,1.57262189962544e-10
1023669463726,2.44436473077099e-10
1026804592959.67,7.55715136093005e-10
1029939722193.34,0.000106068357184207
1033074851427.01,6.70052972578523e-10
1036234862638.73,1.40257826614118e-10
1039369991872.4,6.83406111496294e-11
1042505121106.07,3.66601360647559e-11
1045640250339.74,2.35978157991358e-11
1048800261551.45,7.67412137194163e-12
1051935390785.13,1.91475659427902e-11
1055070520018.8,2.20918414014289e-06
1058205649252.47,4.11576254688187e-10
1061365660464.18,1.64978578172778e-10
1064500789697.85,1.26576684661319e-10
1067635918931.52,1.32021160609184e-10
1070771048165.2,1.42935075077353e-10
1073931059376.91,2.57698321883806e-10
1077066188610.58,6.96660561003441e-10
1080201317844.25,5.72093761334166e-05
1083336447077.92,1.01450764943829e-09
1086471576311.59,2.85521941577283e-10
1089606705545.26,1.77816733905411e-10
1092766716756.98,1.71304362278588e-10
1095901845990.65,1.80267085426354e-10
1099036975224.32,2.9160901874502e-10
1102172104457.99,7.95310667966391e-10
1105307233691.66,0.000180533269994665
1108442362925.33,8.74995833103583e-10
1111602374137.05,2.37864259006964e-10
1114737503370.72,1.42027794510452e-10
1117872632604.39,7.77710524269018e-11
1121007761838.06,7.61679769754269e-11
1124167773049.78,6.19407478742671e-11
1127302902283.45,1.62179742021164e-10
1130438031517.12,0.000205673591665838
1133573160750.79,4.33932761363293e-10
1136708289984.46,2.21161215055003e-10
1139843419218.13,1.8996988491059e-10
1143003430429.85,1.89717324606063e-10
1146138559663.52,1.82299402147809e-10
1149273688897.19,3.08522990697255e-10
1152408818130.86,6.21230623845676e-10
1155543947364.53,3.47072587383794e-05
1158679076598.2,1.44378513792641e-11
1161839087809.92,3.9537891590411e-12
1164974217043.59,1.13150073553083e-11
1168134228255.3,3.00412960106687e-11
1171269357488.98,2.98415558769716e-11
1174404486722.65,4.68752060168821e-11
1177564497934.36,1.20441461218445e-10
1180699627168.03,6.66382145720033e-07
1183834756401.7,6.25822781546707e-11
1186969885635.37,4.24785754924935e-11
1190105014869.05,4.78640214018231e-13
1193265026080.76,6.9768193467482e-11
1196400155314.43,1.89002936262006e-10
1199535284548.1,1.23765962139447e-10
1202670413781.77,3.72112391864215e-10
1205805543015.44,3.01347862717083e-05
1208940672249.11,1.36708168945453e-10
1212075801482.79,2.05688180527015e-10
1215210930716.46,2.24199610741255e-10
1218370941928.17,3.6154999294319e-11
1221506071161.84,1.0139300040154e-11
1224641200395.51,6.16204628136075e-11
1227776329629.18,1.95375140832585e-10
1230911458862.86,6.63089639924659e-05
1234046588096.53,3.72425370330913e-10
1237206599308.24,1.62007225176496e-10
1240341728541.91,1.51162543881618e-10
1243476857775.58,8.62975134592611e-11
1246611987009.25,6.5847415174833e-11
1249771998220.97,7.87095009985556e-11
1252907127454.64,1.35556887064884e-11
1256042256688.31,8.37320197860704e-05
1259177385921.98,7.92418432053628e-11
1262337397133.7,1.20109907781336e-10
1265472526367.37,8.32214072488026e-11
1268607655601.04,9.29918198760019e-11
1271742784834.71,9.06811509137032e-11
1274902796046.43,1.34661432760463e-10
1278037925280.1,2.32102048510785e-10
1281173054513.77,1.53540046308399e-05
1284308183747.44,5.03171710203408e-11
1287443312981.11,3.0108364970247e-11
1290578442214.78,5.48423839730803e-11
1293738453426.5,4.13865864950605e-11
1296873582660.17,5.20039822265171e-11
1300008711893.84,5.29054776878684e-11
1303143841127.51,1.22041229020166e-10
1306278970361.18,1.96260815703768e-07
1306278970361.18,1.96260815703768e-07
1306278970361.18,1.96260815703768e-07
1306278970361.18,1.96260815703768e-07
1306303852339.22,3.26225551481352e-07
1306303852339.22,3.26225551481352e-07
1306303852339.22,3.26225551481352e-07
1306303852339.22,3.26225551481352e-07
1306303852339.22,3.26225551481352e-07
1309438981572.9,7.1265397102025e-12
1312574110806.57,1.20287157751267e-11
1315709240040.24,1.9694083268968e-11
1318869251251.95,1.6202399924081e-11
1322004380485.62,1.44816409182332e-11
1325139509719.29,1.47054735365092e-11
1328274638952.97,2.40678269266722e-11
1331409768186.64,1.49064408038015e-05
1334544897420.31,1.98345323608889e-10
1337680026653.98,7.24384730331696e-11
1340815155887.65,9.63964759022538e-11
1343975167099.36,1.0544837095084e-10
1347110296333.03,1.14299273726451e-10
1350245425566.71,1.459715760055e-10
1353380554800.38,3.52126265364447e-10
1356515684034.05,2.29635596306829e-05
1359650813267.72,1.3272676516987e-10
1362810824479.43,3.23742043602832e-11
1365945953713.1,1.76021006800439e-11
1369081082946.78,8.46922561689991e-12
1372216212180.45,1.08988391733632e-11
1375376223392.16,1.39786099535679e-11
1378511352625.83,9.14785339768746e-12
1381646481859.5,3.34128987160104e-05
1384781611093.17,4.74960423363564e-11
1387941622304.89,2.39954457190139e-11
1391076751538.56,1.55937897257435e-11
1394211880772.23,2.88759510929702e-11
1397347010005.9,2.00681942220685e-11
1400507021217.62,1.54524762334718e-11
1403642150451.29,1.70437741828085e-11
1406777279684.96,6.93426860875288e-06
1409912408918.63,8.54689639760699e-11
1413072420130.35,5.67105131326142e-11
1416207549364.02,3.83982599946075e-11
1419342678597.69,3.66286226700729e-11
1422477807831.36,2.99696938399925e-11
1425637819043.07,2.47319510946156e-11
1428772948276.75,2.40511106137716e-11
1431908077510.42,1.45388309318191e-07
1435043206744.09,6.94341282745964e-11
1438178335977.76,4.00393567980706e-11
1441313465211.43,4.69049861047739e-11
1444473476423.14,3.02571202536501e-11
1447608605656.81,3.0699811703778e-11
1450743734890.49,3.64455467367533e-11
1453878864124.16,2.09052396264242e-11
1457013993357.83,7.01580607602744e-06
1460149122591.5,1.03845461027101e-10
1463284251825.17,6.80262156802394e-11
1466419381058.84,6.42355816517138e-11
1469579392270.56,5.83058683007928e-11
1472714521504.23,7.69913805783747e-11
1475849650737.9,1.04795326557309e-10
1478984779971.57,2.1484163614775e-10
1482119909205.24,7.51287476346594e-06
1485255038438.91,4.84245161264767e-11
1488415049650.63,1.27323895672979e-11
1491550178884.3,3.91697394299832e-12
1494685308117.97,2.6382422436387e-11
1497820437351.64,2.10895614613836e-11
1500980448563.35,2.47993986617165e-11
1504115577797.02,4.19316327190071e-11
1507250707030.7,1.27589342243063e-05
1510385836264.37,2.32743387849992e-11
1513545847476.08,9.59840522384255e-12
1516680976709.75,1.15686421977369e-11
1519816105943.42,1.44888521326337e-11
1522951235177.09,1.89438263245515e-11
1526111246388.81,1.83764705079446e-11
1529246375622.48,6.88845505999708e-12
1532381504856.15,3.00393152951542e-06
1535516634089.82,1.99477113280533e-11
1538651763323.49,2.61877409645797e-11
1541786892557.16,2.40544468561933e-11
1544946903768.88,2.13342902803213e-11
1548082033002.55,2.48357912743998e-11
1551217162236.22,2.53884606978917e-11
1554352291469.89,1.33032645641747e-11
1557487420703.56,7.65792686102753e-08
1560622549937.23,3.09280800765544e-11
1563782561148.95,4.45622134405624e-11
1566917690382.62,5.19751642014322e-11
1570052819616.29,4.51770589943409e-11
1573187948849.96,5.17659467899027e-11
1576347960061.68,4.4598819426997e-11
1579483089295.35,5.46413458737955e-11
1582618218529.02,3.16555486917629e-06
1585753347762.69,1.58209547149296e-11
1588913358974.41,3.50751455544568e-11
1592048488208.08,4.8660401592588e-11
1595183617441.75,4.25898258387694e-11
1598318746675.42,3.15631424923469e-11
1601478757887.13,1.08198447537288e-11
1604613887120.8,9.19627933111707e-11
1607749016354.48,2.96792856903547e-06
1610884145588.15,1.5380798699344e-10
1614019274821.82,9.73356571019506e-11
1617154404055.49,8.23650714953178e-11
1620314415267.2,2.86758772674329e-11
1623449544500.87,3.99725143071487e-11
1626584673734.55,5.33976287949202e-11
1629719802968.22,5.68526083499264e-11
1632854932201.89,4.84299602289518e-06
1635990061435.56,8.13560534539378e-12
1639150072647.27,2.427560503257e-11
1642285201880.94,2.73891204844647e-11
1645420331114.61,1.9187489386556e-11
1648555460348.29,2.09760466888746e-11
1651715471560,2.97689151451188e-11
1654850600793.67,4.52988840670331e-11
1657985730027.34,1.21225885958043e-06
1661120859261.01,1.39857066971529e-11
1664255988494.68,3.34105447728847e-11
1667391117728.36,1.93594547909385e-11
1670551128940.07,5.7897096654859e-11
1673686258173.74,3.81164117195962e-11
1676821387407.41,2.97364730220995e-11
1679956516641.08,4.67757038507228e-11
1683091645874.75,4.2773115445335e-08
1686226775108.43,1.2380678977593e-11
1689386786320.14,1.57722770289053e-11
1692521915553.81,1.75570512390486e-11
1695657044787.48,1.17483988230302e-11
1698792174021.15,1.88362549210327e-11
1701952185232.87,1.46134181659373e-11
1705087314466.54,1.39356451406655e-11
1708222443700.21,1.37618384184359e-06
1711357572933.88,1.66956758417995e-11
1714517584145.6,2.01555561287011e-11
1717652713379.27,2.00946206848373e-11
1720787842612.94,2.01521223515293e-11
1723922971846.61,1.72453014279682e-11
1727082983058.33,1.27781650605478e-11
1730218112292,6.57110036707066e-12
1733353241525.67,1.50250717431138e-06
1736488370759.34,5.20111718590727e-11
1739623499993.01,3.27897207738293e-11
1742758629226.68,2.64686827696794e-11
1745918640438.4,3.67446616573537e-11
1749053769672.07,3.33269755310797e-11
1752188898905.74,3.22800869416193e-11
1755324028139.41,3.30799060025628e-11
1758459157373.08,1.77270575717434e-06
1761594286606.75,2.16308653417955e-11
1764754297818.46,3.36111890801396e-11
1767889427052.14,2.00959353642718e-11
1771024556285.81,2.74796360296877e-11
1774159685519.48,2.49983002853401e-11
1777319696731.19,2.87250635055242e-11
1780454825964.86,3.04655340541829e-11
1783589955198.53,4.88928055518282e-07
1786725084432.21,3.26664303429098e-11
1789860213665.88,1.75887903202958e-11
1792995342899.55,1.97389591931831e-11
1796155354111.26,1.84666767773575e-11
1799290483344.93,1.9974042535492e-11
1802425612578.6,2.05848785138929e-11
1805560741812.28,2.70243163031366e-11
1808695871045.95,2.06137674160481e-08
1811831000279.62,2.71562307478332e-11
1814991011491.33,2.67419962526158e-11
1818126140725,2.2372878420639e-11
1821261269958.67,1.63511509381383e-11
1824396399192.34,1.68158696078601e-11
1827556410404.06,1.76967234034465e-11
1830691539637.73,2.01363917142945e-11
1833826668871.4,5.92463193102289e-07
1836961798105.07,1.69774051670446e-11
1840121809316.79,2.00409751942173e-11
1843256938550.46,2.75660935641753e-11
1846392067784.13,2.20862586340571e-11
1849527197017.8,2.07925296587769e-11
1852687208229.52,2.43744392507647e-11
1855822337463.19,4.09254984565021e-11
1858957466696.86,7.20634999677576e-07
1862092595930.53,8.79837763048332e-12
1865227725164.2,1.02439740417227e-11
1868362854397.87,1.53701538935851e-11
1871522865609.59,8.7158354569332e-12
1874657994843.26,1.5465348966781e-11
1877793124076.93,1.25379490066923e-11
1880928253310.6,7.88763658742187e-12
1884063382544.27,6.19966378372062e-07
1887198511777.94,3.20320903617794e-11
1890358522989.66,2.2707520401311e-11
1893493652223.33,2.0926695168219e-11
1896628781457,1.5177342244126e-11
1899763910690.67,1.96267213929963e-11
1902923921902.38,2.13272716180142e-11
1906059051136.06,1.70634553427595e-11
1909194180369.73,1.96952395559586e-07
1912329309603.4,1.25910049865283e-11
1915464438837.07,1.6893136294868e-11
1918599568070.74,1.94132295341544e-11
1921759579282.45,2.03026094251758e-11
1924894708516.13,1.32311045246223e-11
1928029837749.8,1.55034091174033e-11
1931164966983.47,1.51943275472606e-11
1934300096217.14,1.04867363782682e-08
1937435225450.81,1.93316520265312e-11
1940595236662.52,2.6731081143498e-11
1943730365896.19,1.83899941051916e-11
1946865495129.87,1.75264470845365e-11
1950000624363.54,1.76270463309895e-11
1953160635575.25,1.88050826167063e-11
1956295764808.92,2.55989004896587e-11
1959430894042.59,2.48663925491462e-07
1962566023276.26,2.07738048352485e-11
1965726034487.98,2.67352966725376e-11
1968861163721.65,2.96752528458686e-11
1971996292955.32,1.06818303248684e-11
1975131422188.99,3.25329700101543e-11
1978291433400.71,1.60485797743458e-11
1981426562634.38,2.14323486295795e-11
1984561691868.05,3.44316080467845e-07
1987696821101.72,1.12817295274426e-11
1990831950335.39,1.98546896128561e-11
1993967079569.06,2.19579596843868e-11
1997127090780.78,3.06058048312374e-11
2000262220014.45,8.4264093372566e-12


==> spectrum_3lvl_B_high.csv <==
freq,power
-1001499611335.11,0
-998389364079.481,0
-995279116823.855,0
-992168869568.229,0
-989058622312.603,0
-985948375056.978,0
-982838127801.352,0
-979727880545.726,0
-976617633290.1,0
-973507386034.474,0
-970397138778.849,0
-967286891523.223,0
-964176644267.597,0
-961066397011.971,0
-957956149756.345,0
-954845902500.72,0
-951735655245.094,0
-948625407989.468,0
-945515160733.842,0
-942404913478.217,0
-939294666222.591,0
-936184418966.965,0
-933074171711.339,0
-929963924455.714,0
-926853677200.088,0
-923743429944.462,0
-920633182688.836,0
-917522935433.21,0
-914412688177.584,0
-911302440921.959,0
-908192193666.333,0
-905081946410.707,0
-901971699155.081,0
-898861451899.456,0
-895751204643.83,0
-892640957388.204,0
-889530710132.578,0
-886420462876.953,0
-883310215621.327,0
-880199968365.701,0
-877089721110.075,0
-873979473854.449,0
-870869226598.824,0
-867758979343.198,0
-864648732087.572,0
-861538484831.946,0
-858428237576.32,0
-855317990320.695,0
-852207743065.069,0
-849097495809.443,0
-845987248553.817,0
-842877001298.192,0
-839766754042.566,0
-836656506786.94,0
-833546259531.314,0
-830436012275.688,0
-827325765020.063,0
-824215517764.437,0
-821105270508.811,0
-817995023253.185,0
-814884775997.559,0
-811774528741.934,0
-808664281486.308,0
-805554034230.682,0
-802443786975.056,0
-799333539719.431,0
-796223292463.805,0
-793113045208.179,0
-790002797952.553,0
-786892550696.927,0
-783782303441.302,0
-780672056185.676,0
-777561808930.05,0
-774451561674.424,0
-771341314418.799,0
-768231067163.173,0
-765120819907.547,0
-762010572651.921,0
-758900325396.295,0
-755790078140.67,0
-752679830885.044,0
-749569583629.418,0
-746459336373.792,0
-743349089118.167,0
-740238841862.541,0
-737128594606.915,0
-734018347351.289,0
-727797852840.038,0
-721577358328.786,0
-715356863817.534,0
-709136369306.283,0
-702940756773.076,0
-696720262261.825,0
-690499767750.573,0
-684279273239.322,0
-681169025983.696,0
-678058778728.07,0
-674948531472.444,0
-671838284216.818,0
-668728036961.193,0
-665617789705.567,0
-662507542449.941,0
-659397295194.315,0
-656287047938.69,0
-653176800683.064,0
-650066553427.438,0
-646956306171.812,0
-643846058916.186,0
-640735811660.561,0
-637625564404.935,0
-634515317149.309,0
-631405069893.683,0
-628294822638.057,0
-625184575382.432,0
-622074328126.806,0
-618964080871.18,0
-615853833615.554,0
-612743586359.929,0
-609633339104.303,0
-606523091848.677,0
-603412844593.051,0
-600302597337.426,0
-597192350081.8,0
-594082102826.174,0
-590971855570.548,0
-587861608314.922,0
-584751361059.297,0
-581641113803.671,0
-578530866548.045,0
-575420619292.419,0
-572310372036.793,0
-569200124781.168,0
-566089877525.542,0
-562979630269.916,0
-559869383014.29,0
-556759135758.665,0
-553648888503.039,0
-550538641247.413,0
-547428393991.787,0
-544318146736.161,0
-541207899480.536,0
-538097652224.91,0
-534987404969.284,0
-531877157713.658,0
-528766910458.032,0
-525656663202.407,0
-522546415946.781,0
-519436168691.155,0
-516325921435.529,0
-513215674179.904,0
-510105426924.278,0
-506995179668.652,0
-503884932413.026,0
-500774685157.4,0
-497664437901.775,0
-494554190646.149,0
-491443943390.523,0
-488333696134.897,0
-485223448879.272,0
-482113201623.646,0
-479002954368.02,0
-475892707112.394,0
-472782459856.768,0
-469672212601.143,0
-466561965345.517,0
-463451718089.891,0
-460341470834.265,0
-457231223578.639,0
-454120976323.014,0
-451010729067.388,0
-447900481811.762,0
-444790234556.136,0
-441679987300.511,0
-438569740044.885,0
-435459492789.259,0
-432349245533.633,0
-429238998278.007,0
-426128751022.382,0
-423018503766.756,0
-419908256511.13,0
-416798009255.504,0
-413687761999.879,0
-410577514744.253,0
-407467267488.627,0
-404357020233.001,0
-401246772977.375,0
-398136525721.75,0
-395026278466.124,0
-391916031210.498,0
-388805783954.872,0
-385695536699.246,0
-382585289443.621,0
-379475042187.995,0
-376364794932.369,0
-373254547676.743,0
-370144300421.118,0
-367034053165.492,0
-363923805909.866,0
-360813558654.24,0
-357703311398.614,0
-354593064142.989,0
-351482816887.363,4.94065645841247e-324
-348372569631.737,9.88131291682493e-324
-345262322376.111,3.28553654484429e-321
-342152075120.486,1.55207758247153e-318
-339041827864.86,8.04003158763857e-316
-335931580609.234,4.33788042155303e-313
-332821333353.608,2.47539388385951e-310
-329711086097.982,1.7511906655798e-307
-326600838842.357,3.11548071118614e-300
-323490591586.731,2.95457992085528e-302
-320380344331.105,1.39837869385116e-299
-317270097075.479,7.46050931579306e-297
-314159849819.853,4.02629993487254e-294
-311049602564.228,2.19057663573564e-291
-307939355308.602,1.21356602193753e-288
-304829108052.976,7.15300475314169e-286
-301718860797.35,2.05422080039397e-282
-298608613541.725,1.41384861609537e-280
-295498366286.099,8.88181554462919e-278
-292388119030.473,5.27218289426575e-275
-289277871774.847,3.19432191750266e-272
-286167624519.221,2.05925528943522e-269
-283057377263.596,1.52336210431961e-266
-279947130007.97,1.6415770747473e-263
-276836882752.344,2.33365182825921e-259
-273726635496.718,1.55012618322773e-258
-270616388241.093,6.28913484463243e-257
-267506140985.467,3.52852248056376e-254
-264395893729.841,3.26636066358013e-251
-261285646474.215,2.6908903413251e-248
-258175399218.589,2.28248379736238e-245
-255065151962.964,2.60583659855503e-242
-251954904707.338,2.12391703906476e-238
-248844657451.712,4.41586673105046e-237
-245734410196.086,1.10666150076397e-235
-242624162940.46,7.09719674019767e-235
-239513915684.835,1.57269438849537e-231
-236403668429.209,2.11472621717266e-228
-233293421173.583,5.30173114324187e-225
-230183173917.957,2.67219407581626e-221
-227072926662.332,5.99950074260635e-217
-223962679406.706,1.22902688057477e-214
-220852432151.08,1.78012071960109e-212
-217742184895.454,5.46206511319642e-210
-214631937639.828,2.05836035262103e-207
-211521690384.203,8.23578617661525e-205
-208411443128.577,3.18252698296558e-202
-205301195872.951,1.04609985504148e-199
-202190948617.325,3.85068307077709e-196
-199080701361.7,4.08323519251592e-193
-195970454106.074,8.22427584848659e-191
-192860206850.448,3.15285136101546e-188
-189749959594.822,1.40389236201812e-185
-186639712339.196,6.63614728273896e-183
-183529465083.571,3.2341478064282e-180
-180419217827.945,1.60438486870844e-177
-177308970572.319,8.00268808801598e-175
-174198723316.693,4.2258446682473e-172
-171088476061.067,2.15425248000014e-169
-167978228805.442,1.12860491489253e-166
-164867981549.816,6.09344318670915e-164
-161757734294.19,3.4878137572824e-161
-158647487038.564,2.28759800344212e-158
-155537239782.939,2.16658937952355e-155
-152426992527.313,7.37960056972456e-152
-149316745271.687,5.97342582562941e-149
-146206498016.061,4.37437422984728e-147
-143096250760.435,1.21462416305446e-144
-139986003504.81,4.76813149945693e-142
-136875756249.184,2.18083751761214e-139
-133765508993.558,1.13711074255736e-136
-130655261737.932,8.02671559282851e-134
-127545014482.307,1.95776054321457e-130
-124434767226.681,3.49179910576059e-127
-121324519971.055,2.50043266200665e-125
-118214272715.429,7.68292313531223e-123
-115104025459.803,3.20536730224561e-120
-111993778204.178,1.50585678486624e-117
-108883530948.552,7.65270367889941e-115
-105773283692.926,4.45070787652885e-112
-102663036437.3,5.17558705729017e-109
-99552789181.6745,1.1365698193177e-105
-96442541926.0487,7.96132952797818e-104
-93332294670.4229,2.98113617626762e-101
-90222047414.7971,1.37672261879547e-98
-87111800159.1713,6.64817397139588e-96
-84001552903.5455,3.19022454042923e-93
-80891305647.9198,1.44536487588326e-90
-77781058392.294,6.74094504313567e-88
-74670811136.6682,8.45412314008141e-84
-71560563881.0424,7.02131458769314e-82
-68450316625.4166,2.81427132607399e-79
-65340069369.7909,1.35910034308001e-76
-62229822114.1651,6.99330807339366e-74
-59119574858.5393,3.72701960272671e-71
-56009327602.9135,2.05447500829287e-68
-52899080347.2877,1.23359147965932e-65
-49788833091.6619,1.19599746458881e-63
-46678585836.0362,2.55206661541946e-60
-43568338580.4104,1.51007345535634e-57
-40458091324.7846,8.486859756572e-55
-37347844069.1588,4.64376450603734e-52
-34237596813.533,2.421163997638e-49
-31127349557.9072,1.08267918000908e-46
-28017102302.2815,1.58965802865169e-44
-24906855046.6557,7.89217358708281e-39
-21796607791.0299,1.47580886062331e-37
-18686360535.4041,6.78154738756902e-35
-15576113279.7783,4.15701115403931e-32
-12465866024.1525,2.96767243812806e-29
-9355618768.52677,2.48509018994902e-26
-6245371512.90098,2.67420460638307e-23
-3135124257.2752,5.15224903572162e-20
-24877001.6494179,4.86104166972221e-12
3085370253.97637,1.22540807627321e-14
6195617509.60215,1.48186395702704e-12
9305864765.22793,3.0419132311792e-10
12416112020.8537,3.56134775441752e-08
14008558615.7341,1.13978180440761e-07
15601005210.6145,1.43409664818481e-07
17168569827.4499,1.26958288989976e-07
18761016422.3303,1.02551925633134e-07
20353463017.2107,7.96610004906564e-08
21945909612.0911,5.74402033113097e-08
23513474228.9265,3.37378605013008e-08
25105920823.8069,0.0108404568145158
28241050057.4777,8.78641481431518e-08
31401061269.1935,5.50746736558918e-08
34536190502.8643,4.07480577490569e-08
37671319736.5351,3.15572390613957e-08
40806448970.2059,2.47443685351039e-08
43966460181.9217,1.91579438090252e-08
47101589415.5924,1.60195932469285e-08
50236718649.2632,0.000676111357667328
53371847882.934,4.01607374401517e-08
56506977116.6048,2.36130593629197e-08
59642106350.2756,1.83722230110407e-08
62802117561.9914,1.55236024433143e-08
65937246795.6622,1.37230513058542e-08
69072376029.333,1.26378745141807e-08
72207505263.0038,1.30988158532287e-08
75342634496.6745,0.00208584189837887
78477763730.3453,1.23839044516755e-08
81637774942.0611,1.08199415509871e-08
84772904175.7319,1.10252763890805e-08
87908033409.4027,1.22841468125643e-08
91043162643.0735,1.55094109054865e-08
94203173854.7893,2.4792984291133e-08
97338303088.4601,7.05905571181397e-08
100473432322.131,0.0116123743192768
103608561555.802,3.94946862160188e-08
106743690789.472,9.13065311051664e-09
109878820023.143,5.17771659279545e-09
113038831234.859,5.48491706130343e-09
116173960468.53,9.06582984503103e-09
119309089702.201,2.18449015303612e-08
122444218935.871,9.87308740835715e-08
125579348169.542,0.0149570052596857
128714477403.213,1.33668224148536e-07
131874488614.929,3.83681188436987e-08
135009617848.6,1.97911822127695e-08
138144747082.27,1.29675945855535e-08
141279876315.941,9.83849931755005e-09
144439887527.657,8.568845680652e-09
147575016761.328,9.98412541645346e-09
150710145994.999,0.0144900326882355
153845275228.669,1.70857411695907e-09
157005286440.385,1.97040878126074e-09
160140415674.056,2.07391778462427e-09
163275544907.727,2.20163186759871e-09
166410674141.397,2.58557577570746e-09
169570685353.113,3.9493135621762e-09
172705814586.784,1.19149781194207e-08
175840943820.455,0.000937983996807856
178976073054.126,1.16553008983756e-08
182111202287.796,3.58715498824535e-09
185246331521.467,2.06349989553622e-09
188406342733.183,1.56343125528055e-09
191541471966.854,1.48393945957967e-09
194676601200.525,1.96989603541955e-09
197811730434.195,5.65850171579444e-09
200946859667.866,0.00253432640505717
204081988901.537,7.65677448636173e-09
207242000113.253,3.22409796831688e-09
210377129346.924,2.79759721871614e-09
213512258580.594,3.42504388852093e-09
216647387814.265,5.37388492611337e-09
219807399025.981,1.12093904462305e-08
222942528259.652,4.1039231036882e-08
226077657493.322,0.0141149996241121
229212786726.993,2.67041033241379e-08
232347915960.664,3.78860216037247e-09
235483045194.335,3.51084073867381e-10
238643056406.051,2.5564441515178e-10
241778185639.721,3.05142992472965e-09
244913314873.392,1.48731355003291e-08
248048444107.063,9.46702640246942e-08
251183573340.734,0.0123064082750348
254318702574.405,1.71846680577011e-07
257478713786.12,5.21523372730002e-08
260613843019.791,2.74510160847171e-08
263748972253.462,1.77291102629267e-08
266884101487.133,1.25968027104197e-08
270044112698.849,9.13723972077803e-09
273179241932.519,5.63238123000335e-09
276314371166.19,0.0129641644825755
279449500399.861,1.2362368918687e-08
282609511611.577,9.26819206827961e-09
285744640845.247,8.26206557870563e-09
288879770078.918,7.99040389031289e-09
292014899312.589,8.42500965691299e-09
295174910524.305,1.03646494198736e-08
298310039757.976,1.95795749281909e-08
301445168991.646,0.000845878688541736
304580298225.317,1.62787058956553e-09
307715427458.988,4.16255546741474e-10
310850556692.659,5.92556374524115e-10
314010567904.375,6.58701774176552e-10
317145697138.045,5.74129191642274e-10
320280826371.716,4.47042627498669e-10
323415955605.387,2.33004873326425e-09
326551084839.058,0.00210106492796495
329686214072.729,2.20418263389512e-08
332846225284.444,1.15006502106826e-08
335981354518.115,9.59998803722778e-09
339116483751.786,9.69257447299019e-09
342251612985.457,1.12915430217399e-08
345411624197.172,1.59251269948512e-08
348546753430.843,3.50752078783932e-08
351681882664.514,0.012415915157889
354817011898.185,2.39426347016824e-09
357952141131.856,1.42565263239083e-09
361087270365.526,4.48909913683891e-09
364247281577.242,9.60570103257025e-09
367382410810.913,1.99891980362836e-08
370517540044.584,4.94668657749276e-08
373652669278.255,2.10649170123292e-07
376787798511.925,0.0155025156353789
379922927745.596,2.33108701641198e-07
383082938957.312,5.90051648444767e-08
386218068190.983,2.64201088843296e-08
389353197424.654,1.44935314997636e-08
392488326658.324,8.43486646069793e-09
395648337870.04,4.29608647376556e-09
398783467103.711,4.82136623511814e-10
401918596337.382,0.00828915874488957
405053725571.053,2.00016429673885e-08
408213736782.768,1.08745376565673e-08
411348866016.439,8.26091905690102e-09
414483995250.11,7.14551272031831e-09
417619124483.781,6.83171346922507e-09
420779135695.496,7.53863099066025e-09
423914264929.167,1.21541578033429e-08
427049394162.838,0.000548401729926007
430184523396.509,7.70209481586766e-11
433319652630.18,2.89378707772855e-10
436454781863.85,4.80167849197256e-10
439614793075.566,4.51132028111115e-10
442749922309.237,2.67469266856958e-10
445885051542.908,5.44902222146914e-11
449020180776.579,1.86153291690994e-09
452155310010.249,0.00129684568201552
455290439243.92,2.0032637005968e-08
458450450455.636,9.59114659365543e-09
461585579689.307,7.30353114356857e-09
464720708922.978,6.63735623837332e-09
467855838156.648,6.78353578246441e-09
471015849368.364,7.96744507861594e-09
474150978602.035,1.29731404294468e-08
477286107835.706,0.00800156486603272
480421237069.376,5.03608143875824e-10
483581248281.092,2.41933447148664e-09
486716377514.763,4.09161442787093e-09
489851506748.434,6.26263581340524e-09
492986635982.105,1.02267124760409e-08
496146647193.82,2.06191463589922e-08
499281776427.491,7.23832109111653e-08
502416905661.162,0.00469984472442963
505552034894.833,5.20440990384181e-08
508687164128.504,1.07839499631734e-08
511822293362.174,3.77748101847034e-09
514982304573.89,1.50003942096437e-09
518117433807.561,5.43801808156369e-10
521252563041.232,2.79452980307279e-10
524387692274.903,2.87417156088599e-09
527522821508.573,0.0046018578292899
530657950742.244,1.27255367205458e-08
533817961953.96,4.88632693198516e-09
536953091187.631,3.12122995221709e-09
540088220421.302,2.4456385867085e-09
543223349654.972,2.20120080252053e-09
546383360866.688,2.33718087489507e-09
549518490100.359,3.70529743930458e-09
552653619334.03,0.000300973627433728
555788748567.7,3.16897492464722e-10
558923877801.371,2.21131158713238e-10
562059007035.042,2.35680776004399e-10
565219018246.758,2.14052836278172e-10
568354147480.429,1.8877654593423e-10
571489276714.099,3.3917422729426e-10
574624405947.77,2.77112659826983e-09
577759535181.441,0.000687566653881877
580894664415.112,1.22889206785548e-08
584054675626.828,5.2363063281499e-09
587189804860.498,3.68226731815241e-09
590324934094.169,3.10105569977274e-09
593460063327.84,2.86975814955016e-09
596620074539.556,2.83475739678133e-09
599755203773.227,3.01810180275303e-09
602890333006.897,0.00460403480550451
606025462240.568,2.80977844289924e-09
609185473452.284,3.36489841780437e-09
612320602685.955,4.08502232561738e-09
615455731919.625,5.28043606514393e-09
618590861153.296,7.6178079376471e-09
621750872365.012,1.36416297525895e-08
624886001598.683,4.18784461258202e-08
628021130832.354,0.0031126555955777
631156260066.024,1.99604831234576e-08
634291389299.695,2.82906185833912e-09
637426518533.366,4.81339172238129e-10
640586529745.082,1.33771320330949e-11
643721658978.753,1.30257290317714e-10
646856788212.423,9.22655583858313e-10
649991917446.094,5.59547495124369e-09
653127046679.765,0.00216924398210028
656262175913.436,7.07924981159266e-09
659422187125.151,1.748380301859e-09
662557316358.822,7.61940830325706e-10
665692445592.493,4.29254252316696e-10
668827574826.164,2.98465617615491e-10
671987586037.88,2.7388741680915e-10
675122715271.551,4.65223071494984e-10
678257844505.221,0.000141460869661603
681392973738.892,2.98028575936428e-10
684528102972.563,1.63239783398282e-10
687663232206.234,1.71507530266477e-10
690823243417.949,2.28206243674695e-10
693958372651.62,3.70454477029786e-10
697093501885.291,8.13115976052806e-10
700228631118.962,3.42084091833952e-09
703363760352.633,0.000315552652236068
706498889586.303,4.86554965882325e-09
709658900798.019,1.53665999063392e-09
712794030031.69,8.84462366824759e-10
715929159265.361,6.35054094375741e-10
719064288499.031,4.92384050871375e-10
722224299710.747,3.55262602983004e-10
725359428944.418,1.58559482975554e-10
728494558178.089,0.00235514329877539
731629687411.76,2.93769194324804e-09
734789698623.475,2.12333018644624e-09
737924827857.146,2.18192998530361e-09
741059957090.817,2.6346329239689e-09
744195086324.488,3.70947351337974e-09
747355097536.204,6.64393878784578e-09
750490226769.875,2.07367488867699e-08
753625356003.545,0.00228325414895753
756760485237.216,1.07704009627622e-08
759895614470.887,1.67393859182285e-09
763030743704.558,3.68401140808637e-10
766190754916.273,8.74801487023249e-11
769325884149.944,1.52417906848062e-10
772461013383.615,6.65395699219102e-10
775596142617.286,3.84013631168765e-09
778731271850.957,0.000909464817886053
781866401084.627,5.10159716041756e-09
785026412296.343,1.28839317840094e-09
788161541530.014,5.62142243913984e-10
791296670763.685,3.03280657164788e-10
794431799997.355,1.86162961478916e-10
797591811209.071,1.29859504510101e-10
800726940442.742,1.26462132946799e-10
803862069676.413,5.82412210953491e-05
806997198910.084,1.11285274898592e-10
810157210121.799,9.35640127306977e-11
813292339355.47,1.13938657286923e-10
816427468589.141,1.64885420567964e-10
819562597822.812,2.79940355013641e-10
822722609034.528,6.07049189693478e-10
825857738268.198,2.30067092308088e-09
828992867501.869,0.000139145503873229
832127996735.54,1.80951600650313e-09
835263125969.211,3.67865131059838e-10
838398255202.882,1.14737511523689e-10
841558266414.597,3.12926194909038e-11
844693395648.268,2.59009575359176e-12
847828524881.939,3.35664315339826e-11
850963654115.61,4.96334466266507e-10
854098783349.281,0.00107454468344674
857233912582.951,1.8876419815126e-09
860393923794.667,8.06829273270022e-10
863529053028.338,6.27979736307584e-10
866664182262.009,6.56533963536494e-10
869799311495.679,8.72563197642526e-10
872959322707.395,1.56666296950857e-09
876094451941.066,5.11900763344096e-09
879229581174.737,0.00095119737747995
882364710408.408,3.2306195628354e-09
885499839642.078,5.80178457278096e-10
888634968875.749,1.54138189046529e-10
891794980087.465,3.98974204938621e-11
894930109321.136,4.69922461955576e-11
898065238554.807,2.52575071246356e-10
901200367788.477,1.81243137859284e-09
904335497022.148,0.00034421164983973
907470626255.819,3.50016999040761e-09
910630637467.535,1.05841759163686e-09
913765766701.206,5.50823219132699e-10
916900895934.876,3.52220525808964e-10
920036025168.547,2.51558140633586e-10
923196036380.263,1.93658707732938e-10
926331165613.934,1.64627445057471e-10
929466294847.604,2.13006321769703e-05
932601424081.275,7.8742230716949e-11
935761435292.991,7.29653322042679e-11
938896564526.662,6.80674262367142e-11
942031693760.333,7.06589495745025e-11
945166822994.003,9.28815421774389e-11
948326834205.719,1.87677866616105e-10
951461963439.39,8.09059700657761e-10
954597092673.061,8.44488696183284e-05
957732221906.732,1.13768829064867e-09
960867351140.402,3.34072309631727e-10
964002480374.073,1.65145014896136e-10
967162491585.789,9.7587023745789e-11
970297620819.46,6.91501888314693e-11
973432750053.131,9.70974176065237e-11
976567879286.801,5.55045875818627e-10
979703008520.472,0.000452012090989717
982838137754.143,1.74051799097469e-09
985998148965.859,6.89762714026132e-10
989133278199.53,4.7389163036071e-10
992268407433.2,4.16663322518872e-10
995403536666.871,4.4907861771108e-10
998563547878.587,6.40990663405106e-10
1001698677112.26,1.67801999411366e-09
1004833806345.93,0.000457164968535655
1007968935579.6,7.83832525365076e-10
1011104064813.27,1.38338955577526e-10
1014239194046.94,4.30910260191279e-11
1017399205258.66,2.11131476262159e-11
1020534334492.33,3.39772776774078e-11
1023669463726,1.30271276918368e-10
1026804592959.67,8.62826697152433e-10
1029939722193.34,0.000119352570097784
1033074851427.01,1.80552447522449e-09
1036234862638.73,5.82112264542427e-10
1039369991872.4,3.21778851414433e-10
1042505121106.07,2.16185302849706e-10
1045640250339.74,1.5915986568558e-10
1048800261551.45,1.21618515793312e-10
1051935390785.13,9.08803644809017e-11
1055070520018.8,6.99906753871576e-06
1058205649252.47,7.77155904090496e-11
1061365660464.18,5.65798269548185e-11
1064500789697.85,4.00690218293009e-11
1067635918931.52,2.43137171794508e-11
1070771048165.2,9.23614593204856e-12
1073931059376.91,3.47546524655118e-12
1077066188610.58,1.29490865295523e-10
1080201317844.25,4.68386318986514e-05
1083336447077.92,7.03881711322568e-10
1086471576311.59,2.63934900644968e-10
1089606705545.26,1.4857802959433e-10
1092766716756.98,8.8216996994167e-11
1095901845990.65,4.4949912250412e-11
1099036975224.32,1.95439767947269e-11
1102172104457.99,2.09450615210284e-10
1105307233691.66,0.00017633870399259
1108442362925.33,1.55814970588546e-09
1111602374137.05,6.85760529284588e-10
1114737503370.72,4.8693879759372e-10
1117872632604.39,4.1675331336074e-10
1121007761838.06,4.05860805603327e-10
1124167773049.78,4.65410479038498e-10
1127302902283.45,7.99424245969376e-10
1130438031517.12,0.000211689345814414
1133573160750.79,7.59029562330482e-11
1136708289984.46,6.60884979183767e-11
1139843419218.13,9.13311621926246e-11
1143003430429.85,1.18302891253464e-10
1146138559663.52,1.58726562305828e-10
1149273688897.19,2.55231975061626e-10
1152408818130.86,7.2311656668096e-10
1155543947364.53,3.88767751865253e-05
1158679076598.2,5.27592355501031e-10
1161839087809.92,1.53470303547508e-10
1164974217043.59,9.20411609486409e-11
1168109346277.26,7.16205866512387e-11
1171244475510.93,6.16756215284766e-11
1174404486722.65,5.47143896780442e-11
1177539615956.32,4.64970649076798e-11
1180674745189.99,2.12095027958808e-06
1183809874423.66,5.7357045992641e-11
1186969885635.37,4.95484449663637e-11
1190105014869.05,4.50396189069999e-11
1193240144102.72,4.09720753101607e-11
1196375273336.39,3.7417568327612e-11
1199535284548.1,3.84551922317171e-11
1202670413781.77,9.28928696032729e-11
1205805543015.44,2.4310559318987e-05
1208940672249.11,2.54691961623074e-10
1212075801482.79,1.09824771361797e-10
1215210930716.46,6.96904265656329e-11
1218370941928.17,4.58125276445837e-11
1221506071161.84,2.64454443817706e-11
1224641200395.51,1.49176521828831e-11
1227776329629.18,1.27816436307966e-10
1230911458862.86,6.54549186618597e-05
1234046588096.53,9.33165961042108e-10
1237206599308.24,4.18411383927812e-10
1240341728541.91,2.97898851312653e-10
1243476857775.58,2.51108604698351e-10
1246611987009.25,2.34196957209818e-10
1249771998220.97,2.41951565996773e-10
1252907127454.64,3.1438008858821e-10
1256042256688.31,8.73946059954733e-05
1259177385921.98,5.26324755201323e-11
1262337397133.7,9.84319958443379e-11
1265472526367.37,1.22133038011584e-10
1268607655601.04,1.44457707367623e-10
1271742784834.71,1.77440363796759e-10
1274902796046.43,2.49498294096168e-10
1278037925280.1,5.35353569788701e-10
1281173054513.77,1.64107985268931e-05
1284308183747.44,4.92956353756523e-11
1287443312981.11,8.059143388093e-12
1290578442214.78,1.81040759230421e-11
1293738453426.5,2.78838435620728e-11
1296873582660.17,3.55800334341924e-11
1300008711893.84,4.23653283548129e-11
1303143841127.51,5.14095058673808e-11
1306278970361.18,5.85899919988412e-07
1306278970361.18,5.85899919988412e-07
1306278970361.18,5.85899919988412e-07
1306278970361.18,5.85899919988412e-07
1306303852339.22,1.85558549805794e-08
1306303852339.22,1.85558549805794e-08
1306303852339.22,1.85558549805794e-08
1306303852339.22,1.85558549805794e-08
1306303852339.22,1.85558549805794e-08
1309438981572.9,4.24637568831905e-11
1312574110806.57,4.86524006591213e-11
1315709240040.24,5.32613159857678e-11
1318869251251.95,5.84667740148197e-11
1322004380485.62,6.60295386657361e-11
1325139509719.29,8.12647487161278e-11
1328274638952.97,1.37942915334639e-10
1331409768186.64,1.18242453036363e-05
1334544897420.31,3.68062331256517e-11
1337680026653.98,3.47511406511423e-11
1340815155887.65,4.01263454438303e-11
1343975167099.36,4.64079748916866e-11
1347110296333.03,5.65069643707422e-11
1350245425566.71,8.28408034384732e-11
1353380554800.38,2.27630119646098e-10
1356515684034.05,2.29359944083701e-05
1359650813267.72,2.86226894939351e-10
1362810824479.43,1.14701419906639e-10
1365945953713.1,8.22957619200061e-11
1369081082946.78,7.09852490671654e-11
1372216212180.45,6.62097800918306e-11
1375376223392.16,6.43743603862117e-11
1378511352625.83,6.48491789818783e-11
1381646481859.5,3.55458049965081e-05
1384781611093.17,6.17287969023713e-11
1387941622304.89,6.49176343651562e-11
1391076751538.56,6.89913221694543e-11
1394211880772.23,7.54391274627081e-11
1397347010005.9,8.69649397552881e-11
1400507021217.62,1.13362115482858e-10
1403642150451.29,2.17387845186722e-10
1406777279684.96,7.76872332927478e-06
1409912408918.63,2.84738578237405e-11
1413047538152.3,2.01103344947689e-11
1416182667385.97,2.59822755521164e-11
1419342678597.69,3.100444323139e-11
1422477807831.36,3.52030638700734e-11
1425612937065.03,3.9502838939628e-11
1428748066298.7,4.66282519208016e-11
1431883195532.37,1.47347962505805e-07
1435018324766.04,3.30141802218853e-11
1438178335977.76,3.94893418911634e-11
1441313465211.43,4.36187841322668e-11
1444448594445.1,4.77658510732298e-11
1447583723678.77,5.3271015463056e-11
1450743734890.49,6.31042874376534e-11
1453878864124.16,9.25211285348545e-11
1457013993357.83,5.49786199117078e-06
1460149122591.5,1.50001981082272e-11
1463284251825.17,3.15301149916266e-11
1466419381058.84,4.16246456703398e-11
1469579392270.56,5.18439016640543e-11
1472714521504.23,6.65759839435527e-11
1475849650737.9,9.73846820345329e-11
1478984779971.57,2.18010983285569e-10
1482119909205.24,7.63852455252614e-06
1485255038438.91,2.61483941023081e-11
1488415049650.63,3.60454575305296e-12
1491550178884.3,7.19935225324605e-12
1494685308117.97,1.13554247289642e-11
1497820437351.64,1.50718744796554e-11
1500980448563.35,1.91274327850838e-11
1504115577797.02,2.73675079355564e-11
1507250707030.7,1.38589619092397e-05
1510385836264.37,1.28376989192228e-11
1513545847476.08,1.55680148662519e-11
1516680976709.75,1.72256087944323e-11
1519816105943.42,1.8229527912858e-11
1522951235177.09,1.90542996201338e-11
1526111246388.81,2.0624501117388e-11
1529246375622.48,3.17426518932552e-11
1532381504856.15,3.57600639335136e-06
1535516634089.82,6.22142764815176e-11
1538651763323.49,3.74657464532087e-11
1541786892557.16,3.23225838205533e-11
1544946903768.88,3.05269003882517e-11
1548082033002.55,2.98017396576552e-11
1551217162236.22,2.9650804576984e-11
1554352291469.89,3.03262178938048e-11
1557487420703.56,3.25470401287407e-08
1560622549937.23,2.75218489709031e-11
1563782561148.95,2.84482389461003e-11
1566917690382.62,2.88837025288678e-11
1570052819616.29,2.93411293634422e-11
1573187948849.96,3.00550211158596e-11
1576347960061.68,3.13499133457312e-11
1579483089295.35,3.51180273092057e-11
1582618218529.02,2.50052541204087e-06
1585753347762.69,2.80164666018783e-11
1588913358974.41,3.03873661734078e-11
1592048488208.08,3.27186811054678e-11
1595183617441.75,3.57374418931583e-11
1598318746675.42,4.09231725668944e-11
1601478757887.13,5.29479640138559e-11
1604613887120.8,1.02507110009016e-10
1607749016354.48,2.6954753053236e-06
1610884145588.15,2.80597222646332e-11
1614019274821.82,1.72392830840374e-11
1617154404055.49,1.78975205595232e-11
1620314415267.2,1.93282173212547e-11
1623449544500.87,2.13124927938512e-11
1626584673734.55,2.47182382461409e-11
1629719802968.22,3.55543683697682e-11
1632854932201.89,5.34448968041774e-06
1635990061435.56,8.00694202907494e-12
1639150072647.27,1.07921117252007e-11
1642285201880.94,1.19113498731889e-11
1645420331114.61,1.20953044081564e-11
1648555460348.29,1.13423160053322e-11
1651715471560,9.11306564829504e-12
1654850600793.67,3.54102407600485e-12
1657985730027.34,1.55245924312935e-06
1661120859261.01,4.69983355542893e-11
1664255988494.68,3.16753277464062e-11
1667391117728.36,2.7197466029965e-11
1670551128940.07,2.50039530050011e-11
1673686258173.74,2.36745034418091e-11
1676821387407.41,2.26321719670261e-11
1679956516641.08,2.13021581527927e-11
1683091645874.75,5.9386931501571e-09
1686226775108.43,2.31572498902581e-11
1689386786320.14,2.19857068265177e-11
1692521915553.81,2.13928560873514e-11
1695657044787.48,2.09470511107313e-11
1698792174021.15,2.04608507749269e-11
1701952185232.87,1.98116122604183e-11
1705087314466.54,1.85405805109675e-11
1708222443700.21,1.10340739841633e-06
1711357572933.88,2.18446688518905e-11
1714517584145.6,2.01596893746821e-11
1717652713379.27,1.89816055538955e-11
1720787842612.94,1.78214631931828e-11
1723922971846.61,1.64726777531807e-11
1727082983058.33,1.47231834199944e-11
1730218112292,1.51616265071578e-11
1733353241525.67,1.38723388520932e-06
1736488370759.34,5.79537831917525e-11
1739623499993.01,3.54668652917001e-11
1742758629226.68,2.94637714743347e-11
1745918640438.4,2.65787370353598e-11
1749053769672.07,2.4652225960432e-11
1752188898905.74,2.29742530351646e-11
1755324028139.41,2.16836086708564e-11
1758459157373.08,1.97138738636347e-06
1761594286606.75,3.63977212670494e-11
1764754297818.46,2.85588123842572e-11
1767889427052.14,2.61937894853797e-11
1771024556285.81,2.50313399914042e-11
1774159685519.48,2.43284769911233e-11
1777319696731.19,2.38998818634328e-11
1780454825964.86,2.4359974820112e-11
1783589955198.53,6.53318578511388e-07
1786725084432.21,2.49831335040454e-11
1789885095643.92,2.31395289816257e-11
1793020224877.59,2.25275596176999e-11
1796155354111.26,2.21162758136021e-11
1799290483344.93,2.17328259486284e-11
1802450494556.65,2.1282331647225e-11
1805585623790.32,2.04745784446543e-11
1808720753023.99,1.04166239655974e-09
1811855882257.66,2.22607796197725e-11
1814991011491.33,2.14381216971049e-11
1818126140725,2.1051429776851e-11
1821286151936.72,2.07432074899004e-11
1824421281170.39,2.04663986139649e-11
1827556410404.06,2.02474632242564e-11
1830691539637.73,2.02637461130124e-11
1833826668871.4,4.71871797896752e-07
1836961798105.07,1.76570756463662e-11
1840121809316.79,1.73655082883411e-11
1843256938550.46,1.66787343134211e-11
1846392067784.13,1.57608429948255e-11
1849527197017.8,1.43021677050542e-11
1852687208229.52,1.16466678340171e-11
1855822337463.19,5.80275147000905e-12
1858957466696.86,6.84828032853314e-07
1862092595930.53,4.37782148248054e-11
1865227725164.2,2.98798850261181e-11
1868362854397.87,2.55170278208625e-11
1871522865609.59,2.2780894083462e-11
1874657994843.26,2.03377107498208e-11
1877793124076.93,1.72027263145049e-11
1880928253310.6,1.05904801131693e-11
1884063382544.27,7.02738122472805e-07
1887198511777.94,4.30971282589287e-11
1890358522989.66,3.23110410671886e-11
1893493652223.33,2.89551676882341e-11
1896628781457,2.74556731681482e-11
1899763910690.67,2.68045187549969e-11
1902923921902.38,2.68867011989936e-11
1906059051136.06,2.88912189336253e-11
1909194180369.73,2.69197331309607e-07
1912329309603.4,1.87150240049998e-11
1915489320815.11,2.05128408564531e-11
1918624450048.78,2.09001780763359e-11
1921759579282.45,2.09236452690462e-11
1924894708516.13,2.08579577039886e-11
1928054719727.84,2.07187219809012e-11
1931189848961.51,2.04097901118175e-11
1934324978195.18,5.61966300016255e-10
1937460107428.85,2.09896959340399e-11
1940595236662.52,2.05281182475789e-11
1943730365896.19,2.02447011747119e-11
1946890377107.91,2.0131615791337e-11
1950025506341.58,1.99886198386612e-11
1953160635575.25,1.97212895413565e-11
1956295764808.92,1.90871219493242e-11
1959430894042.59,1.95215020719727e-07
1962566023276.26,2.15428039180541e-11
1965726034487.98,2.05676930370932e-11
1968861163721.65,2.0335247202727e-11
1971996292955.32,2.03186502691098e-11
1975131422188.99,2.02808560480532e-11
1978291433400.71,2.03843445775929e-11
1981426562634.38,2.1601456874112e-11
1984561691868.05,3.28290197383012e-07
1987696821101.72,2.08548754936121e-11
1990831950335.39,1.9551082944243e-11
1993967079569.06,1.90902703861019e-11
1997127090780.78,1.8616996743022e-11
2000262220014.45,1.81439573671023e-11


==> spectrum_3lvl_B_low.csv <==
freq,power
-998588419903.841,5.77392735058416e-11
-995453290670.17,5.91186145695299e-11
-992293279458.454,6.02640215081793e-11
-989158150224.783,6.14546348268458e-11
-986023020991.113,6.30597929908002e-11
-982887891757.442,6.66841742033934e-11
-979752762523.771,2.56068681534513e-08
-976617633290.1,5.45015621945649e-11
-973457622078.384,5.83125324049527e-11
-970322492844.714,5.98686012870966e-11
-967187363611.043,6.08768733728662e-11
-964052234377.372,6.1664448852782e-11
-960892223165.656,6.23539976196254e-11
-957757093931.985,6.2938038500292e-11
-954621964698.315,4.81221834130812e-09
-951486835464.644,6.51654612608186e-11
-948326824252.928,6.53353741832135e-11
-945191695019.257,6.58157191696589e-11
-942056565785.587,6.64163128769941e-11
-938921436551.916,6.71012458890899e-11
-935761425340.2,6.80117018156802e-11
-932626296106.529,7.00828176431824e-11
-929491166872.858,4.42570753971003e-09
-926356037639.188,6.53640899361402e-11
-923220908405.517,6.7384533407753e-11
-920085779171.846,6.85205540958693e-11
-916925767960.13,6.95369530140619e-11
-913790638726.459,7.06734467573803e-11
-910655509492.789,7.21778042027179e-11
-907520380259.118,7.53403181275157e-11
-904385251025.447,4.62175024799234e-08
-901250121791.776,6.49196333756301e-11
-898090110580.06,6.82319368864329e-11
-894954981346.39,6.95609676997768e-11
-891819852112.719,7.03216963299789e-11
-888684722879.048,7.07829862926065e-11
-885524711667.332,7.08791604616793e-11
-882389582433.661,6.958871716954e-11
-879254453199.991,7.54395560332422e-08
-876119323966.32,7.8201469750577e-11
-872984194732.649,7.68331899065196e-11
-869849065498.978,7.65716872819986e-11
-866689054287.263,7.64533930639977e-11
-863553925053.592,7.61431819919106e-11
-860418795819.921,7.51615202706489e-11
-857283666586.25,7.15782335190789e-11
-854148537352.579,3.0331171478826e-08
-851013408118.909,9.22705244873164e-11
-847853396907.193,8.69701924991571e-11
-844718267673.522,8.57985794369843e-11
-841583138439.851,8.55966619440806e-11
-838448009206.18,8.58403788320313e-11
-835287997994.465,8.64107767910882e-11
-832152868760.794,8.72781429360909e-11
-829017739527.123,2.141944883485e-08
-825882610293.452,8.80080132204992e-11
-822722599081.736,8.79149839308368e-11
-819587469848.066,8.82119259485374e-11
-816452340614.395,8.84606455816463e-11
-813317211380.724,8.84451670210484e-11
-810157200169.008,8.78311457065779e-11
-807022070935.338,8.56101699847565e-11
-803886941701.667,1.9076628395765e-08
-800751812467.996,9.58085761956338e-11
-797616683234.325,9.43206917079498e-11
-794481554000.654,9.38966684647469e-11
-791321542788.939,9.36611288240265e-11
-788186413555.268,9.30988744398023e-11
-785051284321.597,9.14070093810701e-11
-781916155087.926,8.57937155495206e-11
-778781025854.255,4.79914287080063e-07
-775645896620.585,1.18098264324793e-10
-772485885408.869,1.10507619206514e-10
-769350756175.198,1.09320117289669e-10
-766215626941.527,1.10109490966964e-10
-763080497707.856,1.12753478054851e-10
-759920486496.141,1.19565390242462e-10
-756785357262.47,1.48431220398885e-10
-753650228028.799,3.89637530531466e-05
-750515098795.128,1.14588061099421e-10
-747355087583.412,1.02675146835246e-10
-744219958349.742,1.01438866599599e-10
-741084829116.071,1.00762616332292e-10
-737949699882.4,9.93210641038298e-11
-734789688670.684,9.55548201532757e-11
-731654559437.014,8.2859446040649e-11
-728519430203.343,1.39301185610464e-07
-725384300969.672,1.47699489497898e-10
-722249171736.001,1.31236625274094e-10
-719114042502.33,1.2643749152916e-10
-715954031290.615,1.24330596840191e-10
-712818902056.944,1.23113126674499e-10
-709683772823.273,1.21838758442068e-10
-706548643589.602,1.18684004327103e-10
-703413514355.931,7.31117409790582e-08
-700278385122.261,1.32788860212585e-10
-697118373910.545,1.29917882306691e-10
-693983244676.874,1.29160437602203e-10
-690848115443.203,1.28768730211135e-10
-687712986209.532,1.28220561254118e-10
-684552974997.817,1.26788245962638e-10
-681417845764.146,1.2118586999859e-10
-678282716530.475,8.98345532540074e-08
-675147587296.804,1.46821729883142e-10
-672012458063.134,1.40774013529147e-10
-668877328829.463,1.38287757994641e-10
-665717317617.747,1.359034560615e-10
-662582188384.076,1.32088805817172e-10
-659447059150.405,1.24033246607898e-10
-656311929916.735,9.96035976295948e-11
-653176800683.064,7.93502951044061e-07
-650041671449.393,2.26886971948823e-10
-646881660237.677,1.93669216492453e-10
-643746531004.006,1.85194693370581e-10
-640611401770.336,1.82767741669915e-10
-637476272536.665,1.8317489379931e-10
-634316261324.949,1.86055552966289e-10
-631181132091.278,1.945435415053e-10
-628046002857.607,3.22202106792233e-06
-624910873623.937,1.70446951582658e-10
-621750862412.221,1.81756701928628e-10
-618615733178.55,1.89467653638503e-10
-615480603944.879,1.98161750064466e-10
-612345474711.208,2.10740685777362e-10
-609185463499.493,2.34595029675513e-10
-606050334265.822,3.08974299715135e-10
-602915205032.151,1.90173009318438e-06
-599780075798.48,9.5018244264821e-11
-596644946564.81,1.34788322174921e-10
-593509817331.139,1.52746371674765e-10
-590349806119.423,1.64316324736427e-10
-587214676885.752,1.73812989526164e-10
-584079547652.081,1.84367001338832e-10
-580944418418.411,2.05311900738555e-10
-577809289184.74,1.04077081629161e-06
-574674159951.069,1.56626364862436e-10
-571514148739.353,1.71665655084084e-10
-568379019505.682,1.78882256966922e-10
-565243890272.012,1.83822324791983e-10
-562108761038.341,1.87626525316182e-10
-558948749826.625,1.90439008880043e-10
-555813620592.954,1.91353028860993e-10
-552678491359.283,5.40214650907268e-07
-549543362125.613,2.10800915801175e-10
-546408232891.942,2.09164274559423e-10
-543273103658.271,2.09926959468003e-10
-540113092446.555,2.10560272918231e-10
-536977963212.885,2.10150091288734e-10
-533842833979.214,2.0788393417315e-10
-530707704745.543,2.10653640428835e-10
-527572575511.872,5.00690658029279e-06
-524437446278.201,3.87498805505207e-10
-521277435066.486,3.09980963621128e-10
-518142305832.815,2.93936027507946e-10
-515007176599.144,2.89712853692522e-10
-511872047365.473,2.89436528582476e-10
-508712036153.757,2.89876911150755e-10
-505576906920.087,2.84421829035685e-10
-502441777686.416,2.3326954616231e-05
-499306648452.745,3.55259514059089e-10
-496146637241.029,3.56140609889776e-10
-493011508007.358,3.70680907402761e-10
-489876378773.688,3.95627886307698e-10
-486741249540.017,4.38189615776155e-10
-483581238328.301,5.26836175412463e-10
-480446109094.63,8.28723117642815e-10
-477310979860.96,1.65308352524573e-05
-474175850627.289,7.84715324243516e-11
-471040721393.618,1.74523392830897e-10
-467905592159.947,2.30845071298586e-10
-464745580948.231,2.71854819999956e-10
-461610451714.561,3.10526572324884e-10
-458475322480.89,3.62050484996804e-10
-455340193247.219,4.87182855360013e-10
-452205064013.548,6.55850822780717e-06
-449069934779.877,1.59076137801166e-10
-445909923568.162,2.42467679859336e-10
-442774794334.491,2.83502508643129e-10
-439639665100.82,3.14165071662708e-10
-436504535867.149,3.43351487073174e-10
-433344524655.433,3.78744738357088e-10
-430209395421.763,4.45248330654912e-10
-427074266188.092,5.1702181259552e-06
-423939136954.421,3.22035524621904e-10
-420804007720.75,3.89367499227878e-10
-417668878487.08,4.40251266593783e-10
-414508867275.364,5.00990025762371e-10
-411373738041.693,5.93282348373388e-10
-408238608808.022,7.83531238033133e-10
-405103479574.351,1.50532584043468e-09
-401968350340.681,4.01208286187909e-05
-398833221107.01,4.11093534756644e-10
-395673209895.294,2.99873386159754e-10
-392538080661.623,3.55672587760218e-10
-389402951427.952,4.34447392446242e-10
-386267822194.282,5.5432731357622e-10
-383107810982.566,8.14952094561064e-10
-379972681748.895,1.92825637839497e-09
-376837552515.224,0.00231775732949455
-373702423281.553,1.0775783243908e-09
-370542412069.838,4.53098840347364e-10
-367407282836.167,3.96458274238762e-10
-364272153602.496,4.15777382478572e-10
-361137024368.825,4.73202458903103e-10
-357977013157.109,6.10197498878154e-10
-354841883923.439,1.20676682181831e-09
-351706754689.768,0.000116861855431257
-348571625456.097,8.7842151932702e-10
-345436496222.426,5.05356007538943e-10
-342301366988.756,4.7001706620665e-10
-339141355777.04,4.8328003164321e-10
-336006226543.369,5.18157417548576e-10
-332871097309.698,5.87499179889024e-10
-329735968076.027,8.24342980869972e-10
-326600838842.357,2.93136641042607e-05
-323465709608.686,5.51254196124246e-10
-320305698396.97,5.2068053527504e-10
-317170569163.299,5.52927700587024e-10
-314035439929.628,5.93785894179095e-10
-310900310695.958,6.43055244082415e-10
-307740299484.242,7.10646436587393e-10
-304605170250.571,8.41989243354972e-10
-301470041016.9,3.96212958756185e-05
-298334911783.229,6.64491021666912e-10
-295174900571.514,8.21172221879463e-10
-292039771337.843,9.70612003015402e-10
-288904642104.172,1.17680326660055e-09
-285769512870.501,1.52922878504431e-09
-282609501658.786,2.33399051483246e-09
-279474372425.115,5.63227269170468e-09
-276339243191.444,0.000209422147372287
-273204113957.773,9.89138389577363e-10
-270068984724.102,1.19653293076457e-10
-266933855490.432,1.75967338918494e-10
-263773844278.716,3.17940775740248e-10
-260638715045.045,5.18832946531795e-10
-257503585811.374,9.07425979032668e-10
-254368456577.703,2.41597775560852e-09
-251233327344.033,0.000879708101884399
-248098198110.362,5.41877681298254e-10
-244938186898.646,2.72331947561394e-11
-241803057664.975,2.04619041945782e-13
-238667928431.304,4.74459059678462e-12
-235532799197.634,1.25190303690168e-11
-232372787985.918,8.48979478677387e-11
-229237658752.247,1.03685877818529e-09
-226102529518.576,0.000713144662861487
-222967400284.906,4.61198672991511e-09
-219832271051.235,1.92665981713813e-09
-216697141817.564,1.28718270002652e-09
-213537130605.848,9.91418012689856e-10
-210402001372.177,7.86606528724355e-10
-207266872138.507,5.7698465977208e-10
-204131742904.836,3.98828495302476e-10
-200996613671.165,0.000105581447917283
-197861484437.494,3.899043587212e-09
-194701473225.778,2.30815139442715e-09
-191566343992.108,1.90551999625049e-09
-188431214758.437,1.73829167526024e-09
-185296085524.766,1.65822069555802e-09
-182136074313.05,1.62063867531725e-09
-179000945079.379,1.60639903418419e-09
-175865815845.709,0.000199535037494578
-172730686612.038,1.67963993145253e-09
-169570675400.322,1.72941370488102e-09
-166435546166.651,1.82553886068257e-09
-163300416932.98,2.00830382663651e-09
-160165287699.31,2.41575938469088e-09
-157005276487.594,3.66141217311055e-09
-153870147253.923,1.09378215420163e-08
-150735018020.252,0.00110695480419915
-147599888786.582,1.45293980691438e-08
-144464759552.911,5.66173916936831e-09
-141329630319.24,3.94580300980984e-09
-138169619107.524,3.38828191020461e-09
-135034489873.853,3.3084148238209e-09
-131899360640.183,3.93577415543281e-09
-128764231406.512,9.33755604518664e-09
-125629102172.841,0.00326443583013241
-122493972939.17,1.74766346522698e-08
-119333961727.454,8.12845443103779e-09
-116198832493.784,6.2555671436805e-09
-113063703260.113,5.65147737551544e-09
-109928574026.442,5.55794442527481e-09
-106768562814.726,6.05325977261863e-09
-103633433581.055,9.59727264005827e-09
-100498304347.385,0.0029814479583834
-97363175113.7139,1.14437295298097e-08
-94228045880.0431,7.15128864435232e-09
-91092916646.3723,6.35942563335195e-09
-87932905434.6565,6.06633500226851e-09
-84797776200.9857,5.81837910546213e-09
-81662646967.315,5.34945592855991e-09
-78527517733.6442,4.52761559314222e-09
-75392388499.9734,0.000299504735527808
-72257259266.3026,2.23177358726343e-08
-69097248054.5868,1.60861330121788e-08
-65962118820.916,1.51070412516642e-08
-62826989587.2452,1.53186576492954e-08
-59691860353.5744,1.61442668927763e-08
-56531849141.8586,1.75951840023497e-08
-53396719908.1879,2.05043001809486e-08
-50261590674.5171,0.00076656373084912
-47126461440.8463,1.68781879361198e-08
-43966450229.1305,2.0251779678968e-08
-40831320995.4597,2.27335228126384e-08
-37696191761.7889,2.48355488181874e-08
-34561062528.1181,2.59532270375341e-08
-31401051316.4023,2.36349885616287e-08
-28265922082.7315,8.91193243557069e-09
-25130792849.0607,0.0042165504215959
-21995663615.3899,2.54248976049235e-07
-18860534381.7192,2.24635528517598e-07
-15725405148.0484,2.71601760227316e-07
-12565393936.3326,3.85432388615508e-07
-9430264702.66179,6.40999728297356e-07
-6295135468.991,1.37060508362998e-06
-3160006235.32021,5.24830668401814e-06
-24877001.6494179,0.999995590450838
1542687615.18598,2.01601253724744e-05
3085370253.97637,5.01213821213591e-06
4652934870.81176,2.17373044271837e-06
6220499487.64715,1.19510209815107e-06
7763182126.43754,7.48177770446227e-07
9330746743.27294,4.88484559192049e-07
10873429382.0633,2.95885801238667e-07
12440993998.8987,1.11960773245669e-07
15551241254.5245,8.72636646918623e-10
18661488510.1503,1.25817510689176e-12
21771735765.7761,1.44109745996945e-15
24881983021.4018,4.97783729286021e-17
27992230277.0276,8.84213240387856e-21
31102477532.6534,1.07619051530844e-23
34212724788.2792,1.57472608484246e-26
37322972043.905,2.42276233748502e-29
40433219299.5308,3.78375402409082e-32
43543466555.1565,5.86152900649429e-35
46653713810.7823,9.33612999763499e-38
49763961066.4081,4.53393317355745e-39
52874208322.0339,1.09888083779871e-42
55984455577.6597,1.1546844686198e-45
59094702833.2855,1.74713499714315e-48
62204950088.9112,2.91225304282164e-51
65315197344.537,5.08634878999466e-54
68425444600.1628,9.22979872444844e-57
71535691855.7886,1.81579759703579e-59
74645939111.4144,1.42636650596796e-61
77756186367.0402,7.85047979347469e-65
80866433622.6659,1.23279934828736e-67
83976680878.2917,2.43893602770813e-70
87086928133.9175,5.26902735202709e-73
90197175389.5433,1.26916070650078e-75
93307422645.1691,3.68954363745743e-78
96417669900.7948,1.63000991862095e-80
99527917156.4206,4.34357276184412e-82
102638164412.046,1.22277585341459e-85
105748411667.672,3.54175589661444e-89
108858658923.298,3.15489286273986e-92
111968906178.924,5.51933048265781e-95
115079153434.55,1.57784297102878e-97
118189400690.175,6.54075449868938e-100
121299647945.801,4.32108435713391e-102
124409895201.427,1.30736237714246e-103
127520142457.053,1.11830384661046e-106
130630389712.678,3.7816440249403e-110
133740636968.304,3.32817937903679e-113
136850884223.93,4.01908023681043e-116
139961131479.556,5.74850448875856e-119
143071378735.182,9.36456895707306e-122
146181625990.807,1.82806564396202e-124
149291873246.433,7.78945718354981e-127
152402120502.059,1.91743001825308e-130
155512367757.685,3.06849687927994e-133
158622615013.311,6.63538280477668e-136
161732862268.936,1.37858963138887e-138
164843109524.562,3.0189680074173e-141
167953356780.188,7.77109311225303e-144
171063604035.814,2.9756851247859e-146
174173851291.439,4.00045107333229e-148
177284098547.065,1.02823571874588e-150
180394345802.691,2.41260395317203e-154
183504593058.317,2.13754762645733e-157
186614840313.943,2.82213931487286e-160
189725087569.568,4.68062808557307e-163
192835334825.194,9.89890574853887e-166
195945582080.82,3.26927782366967e-168
199055829336.446,3.67279165330546e-170
202166076592.071,2.00740219725185e-172
205276323847.697,4.70409270048576e-176
208386571103.323,5.65403691340302e-179
211496818358.949,1.1279928495697e-181
214607065614.575,3.00318493388826e-184
217717312870.2,1.01605303710718e-186
220827560125.826,4.74145416078974e-189
223937807381.452,5.13784029928677e-191
227048054637.078,4.10314877986184e-193
230158301892.704,3.32052365381602e-197
233268549148.329,1.03101102942734e-200
236378796403.955,8.31164535891298e-205
239489043659.581,1.20523343372596e-206
242599290915.207,1.76192622420199e-208
245709538170.832,1.66363789286642e-210
248819785426.458,2.6886534247711e-212
251930032682.084,7.54444467720097e-214
255040279937.71,6.96853209835695e-218
258150527193.336,5.13806430220087e-221
261260774448.961,5.7235729803903e-224
264371021704.587,7.56566432580961e-227
267481268960.213,1.08292896987366e-229
270591516215.839,1.55956103557648e-232
273701763471.464,1.72763799963911e-235
276812010727.09,4.17797265933182e-237
279922257982.716,1.64947897712957e-240
283032505238.342,2.57267492374947e-243
286142752493.968,4.6202698776872e-246
289252999749.593,8.9698332064309e-249
292363247005.219,1.90304403730152e-251
295473494260.845,4.75155003896833e-254
298583741516.471,1.92060133099206e-256
301693988772.096,1.63385510540183e-257
304804236027.722,4.47208981119094e-263
307914483283.348,2.94276379111322e-266
311024730538.974,8.26754018855013e-269
314134977794.6,1.80198441491627e-271
317245225050.225,3.10028129499299e-274
320355472305.851,4.8484257000453e-277
323465719561.477,5.28605456402747e-279
326575966817.103,1.03573351860012e-276
329686214072.729,1.8754321883188e-283
332796461328.354,1.95578947530851e-286
335906708583.98,3.234473351829e-289
339016955839.606,6.465814335206e-292
342127203095.232,1.48795752778356e-294
345237450350.857,4.10072209887946e-297
348347697606.483,1.70369460565448e-299
351457944862.109,3.25048930730581e-300
354568192117.735,7.09486065782552e-306
357678439373.361,5.10098345111385e-309
360788686628.986,3.39489190146571e-311
363898933884.612,1.44986812179625e-313
367009181140.238,5.9185362337897e-316
370119428395.864,2.79598665900603e-318
373229675651.49,2.08495702545006e-320
376339922907.115,2.62842923587543e-321
379450170162.741,0
382560417418.367,0
385670664673.993,0
388780911929.618,0
391891159185.244,0
395001406440.87,0
398111653696.496,0
401221900952.122,0
404332148207.747,0
407442395463.373,0
410552642718.999,0
413662889974.625,0
416773137230.25,0
419883384485.876,0
422993631741.502,0
426103878997.128,0
429214126252.754,0
432324373508.379,0
435434620764.005,0
438544868019.631,0
441655115275.257,0
444765362530.883,0
447875609786.508,0
450985857042.134,0
454096104297.76,0
457206351553.386,0
460316598809.011,0
463426846064.637,0
466537093320.263,0
469647340575.889,0
472757587831.515,0
475867835087.14,0
478978082342.766,0
482088329598.392,0
485198576854.018,0
488308824109.643,0
491419071365.269,0
494529318620.895,0
497639565876.521,0
500749813132.147,0
503860060387.772,0
506970307643.398,0
510080554899.024,0
513190802154.65,0
516301049410.276,0
519411296665.901,0
522521543921.527,0
525631791177.153,0
528742038432.779,0
531852285688.404,0
534962532944.03,0
538072780199.656,0
541183027455.282,0
544293274710.908,0
547403521966.533,0
550513769222.159,0
553624016477.785,0
556734263733.411,0
559844510989.036,0
562954758244.662,0
566065005500.288,0
569175252755.914,0
572285500011.54,0
575395747267.165,0
578505994522.791,0
581616241778.417,0
584726489034.043,0
587836736289.669,0
590946983545.294,0
594057230800.92,0
597167478056.546,0
600277725312.172,0
603387972567.797,0
606498219823.423,0
609608467079.049,0
612718714334.675,0
615828961590.301,0
618939208845.926,0
622049456101.552,0
625159703357.178,0
628269950612.804,0
631380197868.429,0
634490445124.055,0
637600692379.681,0
640710939635.307,0
643821186890.933,0
646931434146.558,0
650041681402.184,0
653151928657.81,0
656262175913.436,0
659372423169.062,0
662482670424.687,0
665592917680.313,0
668703164935.939,0
671813412191.565,0
674923659447.19,0
678033906702.816,0
681144153958.442,0
684254401214.068,0
687364648469.694,0
690474895725.319,0
693585142980.945,0
696695390236.571,0
699805637492.197,0
702915884747.823,0
706026132003.448,0
709136379259.074,0
712246626514.7,0
715356873770.326,0
718467121025.951,0
721577368281.577,0
724687615537.203,0
727797862792.829,0
730908110048.454,0
734018357304.08,0
737128604559.706,0
740238851815.332,0
743349099070.958,0
746459346326.583,0
749569593582.209,0
752679840837.835,0
755790088093.461,0
758900335349.087,0
762010582604.712,0
765120829860.338,0
768231077115.964,0
771341324371.59,0
774451571627.215,0
777561818882.841,0
780672066138.467,0
783782313394.093,0
786892560649.719,0
790002807905.344,0
793113055160.97,0
796223302416.596,0
799333549672.222,0
802443796927.848,0
805554044183.473,0
808664291439.099,0
811774538694.725,0
814884785950.351,0
817995033205.976,0
821105280461.602,0
824215527717.228,0
827325774972.854,0
830436022228.48,0
833546269484.105,0
836656516739.731,0
839766763995.357,0
842877011250.983,0
845987258506.609,0
849097505762.234,0
852207753017.86,0
855318000273.486,0
858428247529.112,0
861538494784.737,0
864648742040.363,0
867758989295.989,0
870869236551.615,0
873979483807.24,0
877089731062.866,0
880199978318.492,0
883310225574.118,0
886420472829.744,0
889530720085.369,0
892640967340.995,0
895751214596.621,0
898861461852.247,0
901971709107.873,0
905081956363.498,0
908192203619.124,0
911302450874.75,0
914412698130.376,0
917522945386.001,0
920633192641.627,0
923743439897.253,0
926853687152.879,0
929963934408.505,0
933074181664.13,0
936184428919.756,0
939294676175.382,0
942404923431.008,0
945515170686.634,0
948625417942.259,0
951735665197.885,0
954845912453.511,0
957956159709.137,0
961066406964.762,0
964176654220.388,0
967286901476.014,0
970397148731.64,0
973507395987.266,0
976617643242.891,0
979727890498.517,0
982838137754.143,0
985948385009.769,0
989058632265.395,0
992168879521.02,0
995279126776.646,0
998389374032.272,0
1001499621287.9,0
1004609868543.52,0
1007720115799.15,0
1010830363054.78,0
1013940610310.4,0
1017050857566.03,0
1020161104821.65,0
1023271352077.28,0
1026381599332.9,0
1029491846588.53,0
1032602093844.16,0
1035712341099.78,0
1038822588355.41,0
1041932835611.03,0
1045043082866.66,0
1048153330122.28,0
1051263577377.91,0
1054373824633.54,0
1057484071889.16,0
1060594319144.79,0
1063704566400.41,0
1066814813656.04,0
1069925060911.66,0
1073035308167.29,0
1076145555422.92,0
1079255802678.54,0
1082366049934.17,0
1085476297189.79,0
1088586544445.42,0
1091696791701.05,0
1094807038956.67,0
1097917286212.3,0
1101027533467.92,0
1104137780723.55,0
1107248027979.17,0
1110358275234.8,0
1113468522490.43,0
1116578769746.05,0
1119689017001.68,0
1122799264257.3,0
1125909511512.93,0
1129019758768.55,0
1132130006024.18,0
1135240253279.81,0
1138350500535.43,0
1141460747791.06,0
1144570995046.68,0
1147681242302.31,0
1150791489557.94,0
1153901736813.56,0
1157011984069.19,0
1160122231324.81,0
1163232478580.44,0
1166342725836.06,0
1169452973091.69,0
1172563220347.32,0
1175673467602.94,0
1178783714858.57,0
1181893962114.19,0
1185004209369.82,0
1188114456625.44,0
1191224703881.07,0
1194334951136.7,0
1197445198392.32,0
1200555445647.95,0
1203665692903.57,0
1206775940159.2,0
1209886187414.83,0
1212996434670.45,0
1216106681926.08,0
1219216929181.7,0
1222327176437.33,0
1225437423692.95,0
1228547670948.58,0
1231657918204.21,0
1234768165459.83,0
1237878412715.46,0
1240988659971.08,0
1244098907226.71,0
1247209154482.33,0
1250319401737.96,0
1253429648993.59,0
1256539896249.21,0
1259650143504.84,0
1262760390760.46,0
1265870638016.09,0
1268980885271.72,0
1272091132527.34,0
1275201379782.97,0
1278311627038.59,0
1281421874294.22,0
1284532121549.84,0
1287642368805.47,0
1290752616061.1,0
1293862863316.72,0
1296973110572.35,0
1300083357827.97,0
1303193605083.6,0
1306303852339.22,0
1309414099594.85,0
1312524346850.48,0
1315634594106.1,0
1318744841361.73,0
1321855088617.35,0
1324965335872.98,0
1328075583128.6,0
1331185830384.23,0
1334296077639.86,0
1337406324895.48,0
1340516572151.11,0
1343626819406.73,0
1346737066662.36,0
1349847313917.99,0
1352957561173.61,0
1356067808429.24,0
1359178055684.86,0
1362288302940.49,0
1365398550196.11,0
1368508797451.74,0
1371619044707.37,0
1374729291962.99,0
1377839539218.62,0
1380949786474.24,0
1384060033729.87,0
1387170280985.49,0
1390280528241.12,0
1393390775496.75,0
1396501022752.37,0
1399611270008,0
1402721517263.62,0
1405831764519.25,0
1408942011774.88,0
1412052259030.5,0
1415162506286.13,0
1418272753541.75,0
1421383000797.38,0
1424493248053,0
1427603495308.63,0
1430713742564.26,0
1433823989819.88,0
1436934237075.51,0
1440044484331.13,0
1443154731586.76,0
1446264978842.38,0
1449375226098.01,0
1452485473353.64,0
1455595720609.26,0
1458705967864.89,0
1461816215120.51,0
1464926462376.14,0
1468036709631.77,0
1471146956887.39,0
1474257204143.02,0
1477367451398.64,0
1480477698654.27,0
1483587945909.89,0
1486698193165.52,0
1489808440421.15,0
1492918687676.77,0
1496028934932.4,0
1499139182188.02,0
1502249429443.65,0
1505359676699.27,0
1508469923954.9,0
1511580171210.53,0
1514690418466.15,0
1517800665721.78,0
1520910912977.4,0
1524021160233.03,0
1527131407488.66,0
1530241654744.28,0
1533351901999.91,0
1536462149255.53,0
1539572396511.16,0
1542682643766.78,0
1545792891022.41,0
1548903138278.04,0
1552013385533.66,0
1555123632789.29,0
1558233880044.91,0
1561344127300.54,0
1564454374556.16,0
1567564621811.79,0
1570674869067.42,0
1573785116323.04,0
1576895363578.67,0
1580005610834.29,0
1583115858089.92,0
1586226105345.54,0
1589336352601.17,0
1592446599856.8,0
1595556847112.42,0
1598667094368.05,0
1601777341623.67,0
1604887588879.3,0
1607997836134.93,0
1611108083390.55,0
1614218330646.18,0
1617328577901.8,0
1620438825157.43,0
1623549072413.05,0
1626659319668.68,0
1629769566924.31,0
1632879814179.93,0
1635990061435.56,0
1639100308691.18,0
1642210555946.81,0
1645320803202.43,0
1648431050458.06,0
1651541297713.69,0
1654651544969.31,0
1657761792224.94,0
1660872039480.56,0
1663982286736.19,0
1667092533991.82,0
1670202781247.44,0
1673313028503.07,0
1676423275758.69,0
1679533523014.32,0
1682643770269.94,0
1685754017525.57,0
1688864264781.2,0
1691974512036.82,0
1695084759292.45,0
1698195006548.07,0
1701305253803.7,0
1704415501059.32,0
1707525748314.95,0
1710635995570.58,0
1713746242826.2,0
1716856490081.83,0
1719966737337.45,0
1723076984593.08,0
1726187231848.71,0
1729297479104.33,0
1732407726359.96,0
1735517973615.58,0
1738628220871.21,0
1741738468126.83,0
1744848715382.46,0
1747958962638.09,0
1751069209893.71,0
1754179457149.34,0
1757289704404.96,0
1760399951660.59,0
1763510198916.21,0
1766620446171.84,0
1769730693427.47,0
1772840940683.09,0
1775951187938.72,0
1779061435194.34,0
1782171682449.97,0
1785281929705.59,0
1788392176961.22,0
1791502424216.85,0
1794612671472.47,0
1797722918728.1,0
1800833165983.72,0
1803943413239.35,0
1807053660494.98,0
1810163907750.6,0
1813274155006.23,0
1816384402261.85,0
1819494649517.48,0
1822604896773.1,0
1825715144028.73,0
1828825391284.36,0
1831935638539.98,0
1835045885795.61,0
1838156133051.23,0
1841266380306.86,0
1844376627562.48,0
1847486874818.11,0
1850597122073.74,0
1853707369329.36,0
1856817616584.99,0
1859927863840.61,0
1863038111096.24,0
1866148358351.87,0
1869258605607.49,0
1872368852863.12,0
1875479100118.74,0
1878589347374.37,0
1881699594629.99,0
1884809841885.62,0
1887920089141.25,0
1891030336396.87,0
1894140583652.5,0
1897250830908.12,0
1900361078163.75,0
1903471325419.37,0
1906581572675,0
1909691819930.63,0
1912802067186.25,0
1915912314441.88,0
1919022561697.5,0
1922132808953.13,0
1925243056208.76,0
1928353303464.38,0
1931463550720.01,0
1934573797975.63,0
1937684045231.26,0
1940794292486.88,0
1943904539742.51,0
1947014786998.14,0
1950125034253.76,0
1953235281509.39,0
1956345528765.01,0
1959455776020.64,0
1962566023276.26,0
1965676270531.89,0
1968786517787.52,0
1971896765043.14,0
1975007012298.77,0
1978117259554.39,0
1981227506810.02,0
1984337754065.65,0
1987448001321.27,0
1990558248576.9,0
1993668495832.52,0
1996778743088.15,0
1999888990343.77,0


==> spectrum_3lvl_C.csv <==
freq,power
-1000578978147.44,2.810598280692e-10
-997443848913.77,8.13860009817e-11
-994333601658.145,8.56367842668486e-11
-991198472424.474,1.28272148936167e-10
-988063343190.803,1.61342408401828e-10
-984928213957.132,2.84776408666095e-10
-981817966701.506,7.8846079576698e-10
-978682837467.836,5.38584039447608e-08
-975522826256.12,5.97062812965806e-10
-972387697022.449,1.25957433166229e-10
-969227685810.733,6.70577227561266e-11
-966067674599.018,2.92498734650201e-11
-962932545365.347,2.68578333590536e-11
-959772534153.631,4.58110769249489e-13
-956637404919.96,1.80413396473236e-10
-953477393708.244,6.50694995805343e-08
-950342264474.574,1.59619010898709e-09
-947232017218.948,6.73316365890328e-10
-944096887985.277,4.01400655838968e-10
-940986640729.651,3.84773830483744e-10
-937851511495.98,4.43760770757291e-10
-934741264240.355,4.70963879319671e-10
-931606135006.684,8.44885946845918e-10
-928495887751.058,7.92936935065951e-08
-925360758517.387,1.36672975822708e-09
-922225629283.717,6.07261972037241e-10
-919115382028.091,4.61698284363516e-10
-915980252794.42,3.95437304020905e-10
-912845123560.749,5.18453072039193e-10
-909709994327.078,7.34850800548475e-10
-906599747071.453,1.3311530296036e-09
-903464617837.782,8.58805696660658e-08
-900304606626.066,2.82303108952218e-10
-897144595414.35,3.41912676684984e-11
-893984584202.634,2.61846722967183e-11
-890799691012.874,3.96726590599828e-11
-887639679801.158,1.60381637651481e-10
-884479668589.442,1.78603835961002e-10
-881319657377.726,6.60767595487274e-10
-878159646166.01,8.81579622308496e-08
-875024516932.34,1.22303680838747e-09
-871914269676.714,2.90542531091023e-10
-868779140443.043,1.95545958410211e-10
-865644011209.372,1.17520959926331e-10
-862533763953.746,1.4799457123533e-10
-859398634720.076,8.6189398161767e-11
-856288387464.45,2.74617511510903e-10
-853153258230.779,1.06181392730905e-07
-849993247019.063,2.17171621254463e-09
-846858117785.393,9.23554217053171e-10
-843698106573.677,7.40886433856093e-10
-840562977340.006,5.51368401242851e-10
-837402966128.29,8.77850588430603e-10
-834267836894.619,6.19158850070683e-10
-831107825682.904,1.91690289189878e-09
-827972696449.233,1.38349416172386e-07
-824837567215.562,1.58696935227959e-09
-821727319959.936,4.889821190919e-10
-818592190726.265,8.74409477375295e-10
-815457061492.595,6.54223770760737e-10
-812346814236.969,7.08248478088213e-10
-809211685003.298,4.26591393480305e-10
-806101437747.672,2.85411136179468e-09
-802966308514.001,2.53565417468305e-07
-799930707192.511,6.01134061118978e-10
-796919987849.065,3.17527725092744e-11
-793884386527.574,1.45840382262742e-12
-790848785206.083,2.20088514115997e-11
-787838065862.638,1.27093877588674e-10
-784802464541.147,9.20791141685137e-11
-781791745197.701,5.64864962204559e-10
-778756143876.21,3.5621580355507e-07
-775621014642.54,3.49243243991616e-09
-772485885408.869,9.16095058240189e-10
-769350756175.198,5.11951211668969e-10
-766190744963.482,3.55247277916124e-10
-763055615729.811,4.49518891582999e-10
-759920486496.141,3.36416939816131e-10
-756785357262.47,4.95202703149359e-10
-753650228028.799,1.20334263914146e-05
-750415570882.948,3.83462741693111e-09
-747180913737.097,1.29666938403178e-09
-743946256591.247,9.12311673219893e-10
-740711599445.396,9.66171516985513e-10
-737501824277.59,8.4569379718361e-10
-734267167131.739,1.27816391781756e-09
-731032509985.888,2.08848609838168e-09
-727797852840.038,2.0503835249946e-07
-724662723606.367,1.55200710404177e-09
-721502712394.651,4.20795576433568e-10
-718367583160.98,4.62525100849301e-10
-715207571949.264,5.00705941165018e-10
-712072442715.594,6.62625312520419e-10
-708937313481.923,9.289418588593e-10
-705777302270.207,2.13150506272178e-09
-702642173036.536,2.0450496801807e-07
-699507043802.865,1.27130279280997e-09
-696347032591.15,1.30207874335937e-10
-693211903357.479,3.52626067304228e-11
-690076774123.808,2.09340453166815e-12
-686941644890.137,4.17765869748875e-12
-683781633678.422,5.41161755415937e-11
-680646504444.751,4.88342289416775e-10
-677511375211.08,2.37406570709073e-07
-674376245977.409,3.5459229052797e-09
-671216234765.693,1.21863889939541e-09
-668081105532.023,9.13417875986286e-10
-664921094320.307,6.90674480327859e-10
-661785965086.636,6.94943511509317e-10
-658650835852.965,7.75712573955009e-10
-655490824641.249,2.05361463508589e-09
-652355695407.579,2.87910934617477e-07
-649320094086.088,3.9369360339433e-09
-646284492764.597,1.78867965708904e-09
-643248891443.106,1.3492355157454e-09
-640188408143.571,1.17781572978331e-09
-637152806822.08,1.36184980541781e-09
-634117205500.589,1.82082810327675e-09
-631081604179.098,3.21222826898412e-09
-628046002857.607,6.43071066520424e-07
-624910873623.937,3.03912364797519e-09
-621750862412.221,4.67973137715723e-10
-618615733178.55,4.13263941892776e-10
-615480603944.879,4.20489769779854e-10
-612345474711.208,4.86554825259772e-10
-609185463499.493,9.14708190044653e-10
-606050334265.822,2.05168543006712e-09
-602915205032.151,1.07667032973756e-06
-599780075798.48,3.77558464156139e-09
-596620064586.765,4.91689537021098e-10
-593484935353.094,2.07737951578255e-10
-590349806119.423,8.87233003979215e-11
-587214676885.752,4.10906709290973e-11
-584054665674.036,4.99004321827851e-11
-580919536440.366,6.04137894696771e-10
-577784407206.695,8.22662227236026e-07
-574649277973.024,9.19690222220692e-09
-571514148739.353,2.70209573856487e-09
-568379019505.682,1.67807208110336e-09
-565219008293.967,1.39023294142334e-09
-562083879060.296,1.27922497260194e-09
-558948749826.625,1.3207842786839e-09
-555813620592.954,2.52245693545845e-09
-552678491359.283,2.34928019463913e-06
-549543362125.613,7.15352800133202e-09
-546383350913.897,2.29518521836128e-09
-543248221680.226,1.72764187092546e-09
-540113092446.555,1.59474455741577e-09
-536977963212.885,1.88754998896709e-09
-533817952001.169,2.45480576631952e-09
-530682822767.498,4.76351497895806e-09
-527547693533.827,3.30806803125408e-06
-524412564300.156,3.15929734838084e-09
-521277435066.486,3.03214400375934e-10
-518142305832.815,1.68591898547399e-10
-514982294621.099,2.61688239858087e-10
-511847165387.428,4.24747223055151e-10
-508712036153.757,8.17391113530778e-10
-505576906920.087,2.14394466829431e-09
-502441777686.416,3.73431429364603e-06
-499306648452.745,5.76642910038295e-09
-496146637241.029,1.10348153409667e-09
-493011508007.358,5.19786805949475e-10
-489876378773.688,3.41119554441904e-10
-486741249540.017,2.67974165087592e-10
-483581238328.301,2.56192259688201e-10
-480446109094.63,1.02277216018165e-09
-477310979860.96,9.70847565140825e-06
-474175850627.289,1.05105176794628e-08
-471015839415.573,3.29994743729963e-09
-467880710181.902,2.08273000027301e-09
-464745580948.231,1.68889822324918e-09
-461610451714.561,1.64418905616185e-09
-458450440502.845,1.93063221404126e-09
-455315311269.174,3.11895340712055e-09
-452180182035.503,1.03683667112378e-05
-449045052801.832,8.08428720600564e-09
-445909923568.162,2.66768332906495e-09
-442774794334.491,2.01795112481942e-09
-439614783122.775,1.87808956668571e-09
-436479653889.104,2.20476983889614e-09
-433344524655.433,2.81424136927903e-09
-430209395421.763,5.21483379710701e-09
-427074266188.092,2.05431184028422e-05
-423939136954.421,2.82946251751676e-09
-420779125742.705,1.1030072514682e-10
-417643996509.035,7.58909277173533e-11
-414508867275.364,1.85990943123928e-10
-411373738041.693,3.26613670619127e-10
-408213726829.977,6.99543188476197e-10
-405078597596.306,2.84688883839912e-09
-401943468362.636,4.37150455247673e-05
-398808339128.965,9.26666361218897e-09
-395673209895.294,2.39047572369405e-09
-392538080661.623,1.26632096134435e-09
-389378069449.907,9.23242696065552e-10
-386242940216.237,1.09146595670287e-09
-383107810982.566,2.87742266573232e-09
-379972681748.895,1.43702378984949e-08
-376837552515.224,0.000475536325318989
-373702423281.553,4.77847463328258e-08
-370542412069.838,1.4921219107697e-08
-367407282836.167,9.01718918757128e-09
-364272153602.496,6.77537577240702e-09
-361137024368.825,6.18572583020548e-09
-357977013157.109,6.5282753517914e-09
-354841883923.439,1.02600192554883e-08
-351706754689.768,5.52527119198517e-05
-348571625456.097,8.01962020296852e-09
-345411614244.381,3.00875481476969e-09
-342276485010.711,2.64553912130928e-09
-339141355777.04,2.81713317059296e-09
-336006226543.369,3.08632964682037e-09
-332846215331.653,3.90397228950847e-09
-329711086097.982,6.01493449060104e-09
-326575956864.312,6.9992136329552e-05
-323440827630.641,1.195565337481e-09
-320305698396.97,3.41279729624044e-11
-317170569163.299,2.43491477083765e-10
-314010557951.583,3.88427227594368e-10
-310875428717.913,4.40414009079912e-10
-307740299484.242,6.88389113396305e-10
-304605170250.571,2.47922739931481e-09
-301470041016.9,0.000106692733147447
-298334911783.229,1.64537813009949e-08
-295174900571.514,5.82289989800849e-09
-292039771337.843,3.7533615337703e-09
-288904642104.172,2.95873833660521e-09
-285769512870.501,2.24158419216514e-09
-282609501658.786,1.68296839842777e-09
-279474372425.115,1.25959407641304e-09
-276339243191.444,0.000209518043510467
-273204113957.773,2.20532509011198e-08
-270068984724.102,1.05260419606017e-08
-266933855490.432,8.51378451288815e-09
-263773844278.716,8.07837428019289e-09
-260638715045.045,8.7284616060739e-09
-257503585811.374,1.0494523260863e-08
-254368456577.703,1.86379929646817e-08
-251233327344.033,0.000120298336914793
-248098198110.362,5.21610849208028e-09
-244938186898.646,2.21007952289569e-09
-241803057664.975,3.02965523679046e-09
-238667928431.304,3.89457822143768e-09
-235532799197.634,5.37387486423145e-09
-232372787985.918,8.07771361243578e-09
-229237658752.247,1.82969668244112e-08
-226102529518.576,0.000430421709097669
-222967400284.906,7.73079743036939e-09
-219807389073.19,7.6086228409858e-10
-216672259839.519,2.36081549050403e-10
-213537130605.848,2.27824899628801e-10
-210402001372.177,1.52674170023071e-10
-207241990160.462,5.67437933997149e-11
-204106860926.791,1.17575081159611e-09
-200971731693.12,0.00040988073810974
-197836602459.449,2.29743022621492e-08
-194701473225.778,9.14797285534574e-09
-191566343992.108,6.38653138122932e-09
-188406332780.392,5.19235049119064e-09
-185271203546.721,4.62360480495849e-09
-182136074313.05,4.94285078453467e-09
-179000945079.379,1.32812994275552e-08
-175865815845.709,0.000634357810268933
-172730686612.038,5.89643486311522e-08
-169570675400.322,2.55242378722635e-08
-166435546166.651,1.92200237900093e-08
-163300416932.98,1.75288501471904e-08
-160165287699.31,1.75313186728247e-08
-157005276487.594,1.96523136182897e-08
-153870147253.923,3.14534709468066e-08
-150735018020.252,0.00103376831130627
-147599888786.582,1.58343154567537e-08
-144464759552.911,1.15295678051566e-08
-141329630319.24,1.28440129265534e-08
-138169619107.524,1.50475831664948e-08
-135034489873.853,1.98619004888399e-08
-131899360640.183,2.85835028904461e-08
-128764231406.512,6.73150126590385e-08
-125629102172.841,0.000658941870501907
-122493972939.17,2.72106253628253e-08
-119333961727.454,5.55056726203297e-09
-116198832493.784,3.88477699834825e-09
-113063703260.113,3.94880628376238e-09
-109928574026.442,3.41468930718053e-09
-106768562814.726,3.66436950681606e-09
-103633433581.055,1.13816256533624e-08
-100498304347.385,0.00188471650479616
-97363175113.7139,9.90224674956086e-08
-94203163901.9981,4.82030124025258e-08
-91068034668.3273,3.8095353256522e-08
-87932905434.6565,3.57041308071707e-08
-84797776200.9857,3.67845465316896e-08
-81637764989.27,4.21654767691624e-08
-78502635755.5992,7.03280061921689e-08
-75367506521.9284,0.0014626533456527
-72232377288.2576,1.0912928070025e-07
-69097248054.5868,6.8414720092362e-08
-65962118820.916,6.61984208742304e-08
-62802107609.2002,7.11639307577973e-08
-59666978375.5294,8.54754760268536e-08
-56531849141.8586,1.16328288645746e-07
-53396719908.1879,2.23383435206933e-07
-50261590674.5171,0.00236768131281383
-47126461440.8463,5.691689668854e-08
-43966450229.1305,5.02466687324019e-08
-40831320995.4597,6.92203174381741e-08
-37696191761.7889,8.93663355927146e-08
-34561062528.1181,1.18330249693599e-07
-31401051316.4023,1.57450915843178e-07
-28265922082.7315,2.4799329758929e-07
-25130792849.0607,0.00301544737613658
-21995663615.3899,2.08199476880645e-07
-18835652403.6742,3.16348162398598e-07
-15700523170.0034,4.80997588281508e-07
-12565393936.3326,7.78987954400708e-07
-9430264702.66179,1.41745267346404e-06
-6270253490.94599,3.26423881684999e-06
-3135124257.2752,1.32545505565153e-05
4976.39558792114,1
3135134210.06638,1.3139651930384e-05
6270263443.73717,3.32906200948583e-06
9405392677.40796,1.50229200965015e-06
12565403889.1238,8.37643036393567e-07
15700533122.7945,5.59847303180163e-07
18835662356.4653,4.20922387792195e-07
21970791590.1361,4.32135320439724e-07
25105920823.8069,0.00575336099122756
28241050057.4777,8.80607092537177e-08
31401061269.1935,6.91501016662126e-08
34536190502.8643,5.55416546609579e-08
37671319736.5351,3.82673180901045e-08
40806448970.2059,2.26143896917881e-08
43966460181.9217,6.50568838653004e-09
47101589415.5924,1.70664611326415e-08
50236718649.2632,0.0052549383601883
53371847882.934,2.95172899367393e-07
56506977116.6048,1.25834111919672e-07
59642106350.2756,8.16576640071032e-08
62802117561.9914,6.06733943734267e-08
65937246795.6622,4.74538589080238e-08
69072376029.333,3.67193129989494e-08
72207505263.0038,5.47878097836599e-08
75342634496.6745,0.00477902466278653
78477763730.3453,1.99185170401402e-07
81637774942.0611,9.96087181429162e-08
84772904175.7319,7.63765631006656e-08
87908033409.4027,6.84821312676418e-08
91043162643.0735,6.81005739405331e-08
94203173854.7893,7.9217050153028e-08
97338303088.4601,1.38787319189244e-07
100473432322.131,0.0078650332392636
103608561555.802,2.14703763785986e-09
106768572767.517,3.63980480352177e-09
109903702001.188,8.60941859409495e-09
113038831234.859,1.25877963709556e-08
116173960468.53,1.85105459891225e-08
119333971680.246,3.38054674239335e-08
122469100913.916,1.08654340486181e-07
125604230147.587,0.00468202221671002
128739359381.258,1.04164544621704e-07
131874488614.929,3.24765922423128e-08
135009617848.6,1.87870846824095e-08
138169629060.315,1.40144120487584e-08
141304758293.986,1.11062846155834e-08
144439887527.657,1.05949888915864e-08
147575016761.328,8.50287921829792e-09
150710145994.999,0.00814565504963147
153845275228.669,1.41914410251859e-08
157005286440.385,1.24799977508907e-08
160140415674.056,1.30855330747681e-08
163275544907.727,1.47917035396094e-08
166410674141.397,1.83008182855932e-08
169570685353.113,2.9318381995408e-08
172705814586.784,7.69900301737003e-08
175840943820.455,0.00806421958320198
178976073054.126,3.63861084434834e-08
182111202287.796,6.78000449685801e-09
185246331521.467,2.68649640057411e-09
188406342733.183,1.60552672431434e-09
191541471966.854,1.41022077806861e-09
194676601200.525,1.91079031030525e-09
197811730434.195,8.09327449235314e-09
200946859667.866,0.0056660423306483
204081988901.537,1.58674656895107e-08
207242000113.253,5.85907140788097e-09
210377129346.924,3.59464146488461e-09
213512258580.594,2.47270775321105e-09
216647387814.265,1.77433586577612e-09
219807399025.981,1.69710373273853e-09
222942528259.652,6.5202509466773e-09
226077657493.322,0.00946437376352911
229212786726.993,2.78264554858117e-08
232372797938.709,1.16121972422141e-08
235507927172.38,8.09795523545632e-09
238643056406.051,6.47923973350471e-09
241778185639.721,6.08371274689166e-09
244938196851.437,8.21401913797359e-09
248073326085.108,1.99479990514965e-08
251208455318.779,0.00474346512676699
254343584552.45,2.04576531396766e-08
257478713786.12,8.05475057371281e-09
260613843019.791,5.5577593345954e-09
263773854231.507,4.79731338077134e-09
266908983465.178,4.84190978019301e-09
270044112698.849,7.28317200349745e-09
273179241932.519,2.43660591273386e-08
276314371166.19,0.00790318555483204
279449500399.861,4.26800057742716e-08
282609511611.577,1.63889364175126e-08
285744640845.247,1.11499145203227e-08
288879770078.918,9.30200994341963e-09
292014899312.589,9.05850320213542e-09
295174910524.305,1.04541786400077e-08
298310039757.976,1.6787811115793e-08
301445168991.646,0.00695812051200627
304580298225.317,1.01679528132263e-09
307715427458.988,3.09377670309084e-09
310850556692.659,4.70139335571732e-09
314010567904.375,6.95533753965792e-09
317145697138.045,1.10027972015736e-08
320280826371.716,2.12037321905362e-08
323415955605.387,7.37796865248441e-08
326551084839.058,0.00467534921945184
329686214072.729,5.47588880386361e-08
332846225284.444,1.18673925526236e-08
335981354518.115,4.69529195777386e-09
339116483751.786,2.49323766368332e-09
342251612985.457,1.69471984274282e-09
345411624197.172,1.46332778611714e-09
348546753430.843,5.00266926824964e-09
351681882664.514,0.00726394994835796
354817011898.185,1.49805539389561e-08
357977023109.901,7.50113332157996e-09
361112152343.571,7.07212795438969e-09
364247281577.242,9.00437397316844e-09
367382410810.913,1.40607364626185e-08
370542422022.629,3.09533131443962e-08
373677551256.3,1.24957290723148e-07
376812680489.97,0.00776104672575853
379947809723.641,1.2650173013189e-07
383082938957.312,3.13097949092655e-08
386218068190.983,1.35315452538897e-08
389378079402.699,6.83262237625297e-09
392513208636.369,3.39892299560902e-09
395648337870.04,2.0458518185047e-09
398783467103.711,1.30782927180897e-08
401918596337.382,0.00500044286817764
405053725571.053,7.34782523617951e-08
408213736782.768,3.13647333572617e-08
411348866016.439,2.24127885846438e-08
414483995250.11,2.0251760790513e-08
417619124483.781,2.08543974429699e-08
420779135695.496,2.65787849503884e-08
423914264929.167,5.54387843102286e-08
427049394162.838,0.00474820077135325
430184523396.509,6.44025197715326e-09
433319652630.18,8.14943739552962e-10
436454781863.85,2.03903365743983e-09
439614793075.566,3.96917264848199e-09
442749922309.237,7.32528488886473e-09
445885051542.908,1.5791067342127e-08
449020180776.579,5.88736229498568e-08
452155310010.249,0.00260805200345315
455290439243.92,5.20521797030528e-08
458450450455.636,1.21147395562039e-08
461585579689.307,5.5456211563341e-09
464720708922.978,3.23399055082694e-09
467855838156.648,2.35243692104369e-09
471015849368.364,2.15662942617154e-09
474150978602.035,3.67465427879898e-09
477286107835.706,0.00440273897626331
480421237069.376,7.10472398941383e-09
483581248281.092,3.67727630840872e-09
486716377514.763,3.23502714634291e-09
489851506748.434,3.88210235490955e-09
492986635982.105,5.6282690730284e-09
496146647193.82,1.11092432978657e-08
499281776427.491,4.05764245228264e-08
502416905661.162,0.00262392728645248
505552034894.833,3.983959229798e-08
508687164128.504,1.05937844785793e-08
511822293362.174,4.95666956940363e-09
514982304573.89,2.95601023258864e-09
518117433807.561,2.03118637794749e-09
521252563041.232,1.83865286484298e-09
524387692274.903,3.70018241121543e-09
527522821508.573,0.00293448867634499
530657950742.244,1.35726811926373e-08
533817961953.96,6.07893786788008e-09
536953091187.631,4.62057572962585e-09
540088220421.302,4.45447915908879e-09
543223349654.972,4.95450709362387e-09
546383360866.688,7.43207605296045e-09
549518490100.359,1.86279024497984e-08
552653619334.03,0.0030549088643999
555788748567.7,8.39920721501953e-09
558923877801.371,1.76524342606788e-09
562059007035.042,7.92851993050478e-10
565219018246.758,6.12595986264217e-10
568354147480.429,7.51782202179746e-10
571489276714.099,1.47297072443719e-09
574624405947.77,6.98834330565762e-09
577759535181.441,0.00136679951188975
580894664415.112,1.61534135713532e-08
584054675626.828,5.44571603173946e-09
587189804860.498,3.53366658119585e-09
590324934094.169,2.94523075001218e-09
593460063327.84,2.81200600368216e-09
596620074539.556,3.2660232164995e-09
599755203773.227,5.11512931827215e-09
602890333006.897,0.00256399385859434
606025462240.568,3.83850341889079e-10
609185473452.284,6.35090502283667e-10
612320602685.955,8.82081116223765e-10
615455731919.625,1.3034372476031e-09
618590861153.296,1.8031648019065e-09
621750872365.012,3.06775679160427e-09
624886001598.683,8.05819652562443e-09
628021130832.354,0.00154608787228402
631156260066.024,2.96225571936052e-09
634291389299.695,2.83502599175168e-10
637426518533.366,1.53875438665835e-11
640586529745.082,2.75296451925452e-11
643721658978.753,1.82688886349549e-10
646856788212.423,6.86844361904511e-10
649991917446.094,3.5829155587286e-09
653127046679.765,0.00157589517423561
656262175913.436,5.33942990193507e-09
659422187125.151,1.71201535170237e-09
662557316358.822,8.24040364959351e-10
665692445592.493,5.86363558002458e-10
668827574826.164,4.22272405655189e-10
671987586037.88,2.28572049820565e-10
675122715271.551,1.59305777232488e-10
678257844505.221,0.00165160155840485
681392973738.892,1.76187779426326e-09
684528102972.563,1.09328301883132e-09
687663232206.234,9.73334737032393e-10
690823243417.949,9.61424229277227e-10
693958372651.62,1.11219481380436e-09
697093501885.291,1.8566510352501e-09
700228631118.962,7.22443256869335e-09
703363760352.633,0.000676864130500563
706498889586.303,7.4790832305754e-09
709658900798.019,2.01151307986719e-09
712794030031.69,1.03453627863888e-09
715929159265.361,5.47436735140635e-10
719064288499.031,3.58667144610492e-10
722224299710.747,1.73750614901548e-10
725359428944.418,9.94763915287851e-10
728494558178.089,0.00128890716067842
731629687411.76,8.29379110614246e-09
734789698623.475,3.36625961092675e-09
737924827857.146,2.65151425185927e-09
741059957090.817,2.99031060114545e-09
744195086324.488,3.02448793788023e-09
747355097536.204,4.15857806453436e-09
750490226769.875,9.59172753863686e-09
753625356003.545,0.00100977159003255
756760485237.216,1.76552887192979e-09
759895614470.887,5.94968473177289e-10
763030743704.558,4.36508127734642e-10
766190754916.273,7.832549976476e-10
769325884149.944,1.54699389945332e-09
772461013383.615,2.86605927844391e-09
775596142617.286,1.03955157750606e-08
778731271850.957,0.000726602971870895
781866401084.627,6.26212415521368e-09
785026412296.343,2.11432440998855e-09
788161541530.014,6.66414419860843e-10
791296670763.685,5.68314705700624e-10
794431799997.355,6.90739960025519e-10
797591811209.071,3.19828415987761e-10
800726940442.742,1.26905418236412e-09
803862069676.413,0.000799749987556754
806997198910.084,1.56851535446253e-10
810157210121.799,5.43081709078223e-10
813292339355.47,1.19051772287881e-10
816427468589.141,9.83430413403647e-11
819562597822.812,3.63708563059628e-10
822722609034.528,1.24015215405496e-09
825857738268.198,6.10941541331742e-09
828992867501.869,0.000306050923889482
832127996735.54,1.04688518037149e-08
835263125969.211,3.07394812924826e-09
838398255202.882,1.94779363698805e-09
841558266414.597,1.22297253784854e-09
844693395648.268,9.71453549460696e-10
847828524881.939,6.74984173661267e-10
850963654115.61,8.36929237668432e-10
854098783349.281,0.000581350443940271
857233912582.951,4.46513114986622e-09
860393923794.667,2.31028557409999e-09
863529053028.338,1.61930811816908e-09
866664182262.009,1.90971238809422e-09
869799311495.679,2.27858390369763e-09
872959322707.395,3.21213553187805e-09
876094451941.066,7.63543255244235e-09
879229581174.737,0.000408678253000488
882364710408.408,1.59932217490315e-09
885499839642.078,6.12265539275167e-11
888634968875.749,9.87377112556876e-12
891794980087.465,7.67105563331887e-11
894930109321.136,2.24962104914881e-10
898065238554.807,5.98451821812131e-10
901200367788.477,2.85789936258609e-09
904335497022.148,0.000308488583245938
907470626255.819,3.82624125651013e-09
910630637467.535,8.52228255867952e-10
913765766701.206,4.02991256283669e-10
916900895934.876,4.58743778608197e-10
920036025168.547,3.784764810168e-10
923196036380.263,4.55063251401537e-10
926331165613.934,1.08552768515587e-09
929466294847.604,0.000382039714398354
932601424081.275,9.76279772300727e-10
935761435292.991,3.65820623594899e-10
938896564526.662,2.75123433669477e-10
942031693760.333,3.89247212239785e-10
945166822994.003,3.22370734078008e-10
948326834205.719,6.29913091683811e-10
951461963439.39,2.44059445930257e-09
954597092673.061,0.000158145369882503
957732221906.732,2.88683731084172e-09
960867351140.402,8.59646234750787e-10
964002480374.073,5.91398117428881e-10
967162491585.789,4.48812653056729e-10
970297620819.46,4.17410429731238e-10
973432750053.131,3.75462456153135e-10
976567879286.801,3.22049971019649e-10
979703008520.472,0.00026142630541418
982838137754.143,3.30006955888927e-10
985998148965.859,3.04164242993702e-10
989133278199.53,2.44353808967202e-10
992268407433.2,3.14846096631374e-10
995403536666.871,2.76456914358623e-10
998563547878.587,4.44004416831214e-10
1001698677112.26,1.13858514712483e-09
1004833806345.93,0.000194519012279669
1007968935579.6,1.05869107761351e-09
1011104064813.27,4.25461802499952e-10
1014239194046.94,2.54584568782246e-10
1017399205258.66,2.73502409857324e-10
1020534334492.33,2.54515198548246e-10
1023669463726,2.61213244722456e-10
1026804592959.67,3.57161531828215e-10
1029939722193.34,0.000130848212153387
1033074851427.01,7.19437123820594e-10
1036234862638.73,3.28052207955259e-10
1039369991872.4,3.24777991906686e-10
1042505121106.07,2.91972092309027e-10
1045640250339.74,3.31748174195119e-10
1048800261551.45,4.15627286432585e-10
1051935390785.13,7.72051282047501e-10
1055070520018.8,0.000170201110876288
1058205649252.47,6.26260929243938e-12
1061365660464.18,7.34624766316719e-11
1064500789697.85,8.19549976990325e-11
1067635918931.52,1.41682568206427e-10
1070771048165.2,1.68104958586777e-10
1073931059376.91,2.37052946080569e-10
1077066188610.58,4.85109633735958e-10
1080201317844.25,7.25037698198031e-05
1083336447077.92,2.32762571226019e-10
1086471576311.59,1.1887646438845e-10
1089606705545.26,8.70564664236141e-11
1092766716756.98,8.60729280401717e-11
1095901845990.65,9.74601971039445e-11
1099036975224.32,9.81442049023887e-11
1102172104457.99,3.0480671464084e-10
1105307233691.66,0.000110287285766708
1108442362925.33,7.41540786611031e-10
1111602374137.05,2.97839927098642e-10
1114737503370.72,2.24316359621273e-10
1117872632604.39,1.90290058415316e-10
1121007761838.06,1.52513216850591e-10
1124167773049.78,1.93671232351833e-10
1127302902283.45,3.05108810225221e-10
1130438031517.12,8.828021375303e-05
1133573160750.79,1.0305331383323e-10
1136708289984.46,8.99527620030058e-11
1139843419218.13,1.14773713144581e-10
1143003430429.85,1.09046817537647e-10
1146138559663.52,1.23990520533315e-10
1149273688897.19,1.85971440417146e-10
1152408818130.86,6.35493720830608e-10
1155543947364.53,5.23491669709132e-05
1158679076598.2,9.42775359830346e-10
1161839087809.92,4.02334808355297e-10
1164974217043.59,2.33360394861152e-10
1168109346277.26,1.93994036469247e-10
1171244475510.93,1.09885186115893e-10
1174404486722.65,8.48100147488485e-11
1177539615956.32,2.58217477861024e-11
1180674745189.99,7.04871855583714e-05
1183809874423.66,5.14820456632314e-10
1186969885635.37,4.00203979971011e-10
1190105014869.05,3.69636841836811e-10
1193240144102.72,3.62118129701539e-10
1196375273336.39,3.4831487785264e-10
1199535284548.1,5.03891201244106e-10
1202670413781.77,1.18844808858387e-09
1205805543015.44,3.32390844332452e-05
1208940672249.11,2.21819522240301e-10
1212075801482.79,1.0019993528426e-10
1215210930716.46,7.43728607633917e-11
1218370941928.17,1.24704137381951e-10
1221506071161.84,1.53569037453467e-10
1224641200395.51,2.85087362040433e-10
1227776329629.18,6.47157977917787e-10
1230911458862.86,4.34733963385914e-05
1234046588096.53,1.64946531318545e-10
1237206599308.24,1.89660922992126e-11
1240341728541.91,9.32246802135039e-12
1243476857775.58,7.53657242379678e-12
1246611987009.25,1.56755331098269e-11
1249771998220.97,2.59251731407112e-11
1252907127454.64,9.24476027087665e-11
1256042256688.31,3.68503282908938e-05
1259177385921.98,2.71260922828729e-10
1262312515155.65,1.33912198047976e-10
1265447644389.32,5.30154026068101e-11
1268607655601.04,4.69637994102674e-11
1271742784834.71,2.23028428221171e-11
1274877914068.38,5.93484993505998e-12
1278013043302.05,1.21996344296344e-10
1281148172535.72,1.90734427890261e-05
1284283301769.39,9.95472438185442e-10
1287443312981.11,4.64525041562231e-10
1290578442214.78,3.19531983246755e-10
1293713571448.45,2.50114875724409e-10
1296848700682.12,2.33639602689154e-10
1300008711893.84,2.37677435757086e-10
1303143841127.51,3.44340553247504e-10
1306278970361.18,2.908586214545e-05
1306278970361.18,2.908586214545e-05
1306278970361.18,2.908586214545e-05
1306278970361.18,2.908586214545e-05
1306303852339.22,2.3052557302727e-08
1306303852339.22,2.3052557302727e-08
1306303852339.22,2.3052557302727e-08
1306303852339.22,2.3052557302727e-08
1306303852339.22,2.3052557302727e-08
1309438981572.9,1.45453308037856e-10
1312574110806.57,2.124380456094e-10
1315709240040.24,2.12367865833528e-10
1318869251251.95,2.11410493843964e-10
1322004380485.62,2.50342305095418e-10
1325139509719.29,3.27772326467024e-10
1328274638952.97,7.49159872718893e-10
1331409768186.64,1.533357974828e-05
1334544897420.31,6.24507659917588e-11
1337680026653.98,2.61833235965168e-11
1340815155887.65,3.18482139336032e-11
1343975167099.36,3.94748673925682e-11
1347110296333.03,5.22913848173765e-11
1350245425566.71,5.48924521294545e-11
1353380554800.38,1.20220402967146e-10
1356515684034.05,1.72012870142617e-05
1359650813267.72,8.45862102704992e-11
1362810824479.43,6.93023770666659e-11
1365945953713.1,6.06016875269617e-11
1369081082946.78,6.74529997043365e-11
1372216212180.45,6.31390649284434e-11
1375376223392.16,6.00261206117481e-11
1378511352625.83,1.04904187879047e-10
1381646481859.5,1.60332560726313e-05
1384781611093.17,1.98700161570511e-10
1387916740326.84,1.0946791165828e-10
1391051869560.52,8.36064053849878e-11
1394211880772.23,1.13642254073189e-10
1397347010005.9,9.46527181315985e-11
1400482139239.57,1.00643174966572e-10
1403617268473.24,1.10261672472209e-10
1406752397706.91,7.17641196727763e-06
1409887526940.59,1.90739303988242e-10
1413047538152.3,7.99642685554788e-11
1416182667385.97,1.04247297997497e-10
1419317796619.64,9.22219956751639e-11
1422452925853.31,1.10686960362265e-10
1425612937065.03,8.50577064709692e-11
1428748066298.7,5.69719693003342e-11
1431883195532.37,1.20802741720922e-05
1435018324766.04,1.05511908221042e-10
1438178335977.76,1.05130088690453e-10
1441313465211.43,6.22782850360755e-11
1444448594445.1,9.3743206492293e-11
1447583723678.77,1.03908943216795e-10
1450743734890.49,7.95781846953758e-11
1453878864124.16,7.94098285028234e-11
1457013993357.83,6.63525808018788e-06
1460149122591.5,1.52276345773448e-10
1463284251825.17,1.19480676174925e-10
1466419381058.84,7.1738380011893e-11
1469579392270.56,1.01021322384682e-10
1472714521504.23,1.0209074450197e-10
1475849650737.9,8.35725948735969e-11
1478984779971.57,2.04017776638426e-10
1482119909205.24,6.79840950195692e-06
1485255038438.91,4.29552752890871e-11
1488415049650.63,1.27863392996433e-10
1491550178884.3,4.80855880388902e-11
1494685308117.97,7.31393241277541e-11
1497820437351.64,9.16166656019509e-11
1500980448563.35,9.80825120224613e-11
1504115577797.02,1.53351588288842e-10
1507250707030.7,6.53587251308489e-06
1510385836264.37,3.57138293862646e-11
1513520965498.04,6.30926531613995e-11
1516656094731.71,5.63421668013145e-11
1519816105943.42,8.41507371112345e-11
1522951235177.09,6.00021202898672e-11
1526086364410.76,5.56660458590998e-11
1529221493644.44,9.10576575523969e-11
1532356622878.11,2.76525743121543e-06
1535491752111.78,1.25757081868455e-10
1538651763323.49,8.06351531159584e-11
1541786892557.16,7.39763480031303e-11
1544922021790.83,7.0681882788941e-11
1548057151024.51,8.62368584970354e-11
1551217162236.22,3.49235044959352e-11
1554352291469.89,2.98911537123635e-11
1557487420703.56,4.77871247671404e-06
1560622549937.23,1.24134997366717e-10
1563782561148.95,5.98858501100526e-11
1566917690382.62,5.89479130353212e-11
1570052819616.29,1.28661578317718e-10
1573187948849.96,6.71130976711571e-11
1576347960061.68,7.75902891964579e-11
1579483089295.35,1.29109213675844e-10
1582618218529.02,2.81695065646036e-06
1585753347762.69,2.63685098017874e-10
1588888476996.36,1.02105924543003e-10
1592023606230.03,9.00349331906468e-11
1595183617441.75,7.55609501891801e-11
1598318746675.42,7.18413172535431e-11
1601453875909.09,1.14849851557267e-10
1604589005142.76,6.85444588998578e-11
1607724134376.43,2.58464400609422e-06
1610859263610.1,4.9327370771e-11
1614019274821.82,1.62664041292303e-09
1617154404055.49,4.62898630816926e-11
1620289533289.16,9.00679636380308e-11
1623424662522.83,3.17135051030034e-10
1626584673734.55,5.08966455641896e-10
1629719802968.22,1.26428707002698e-10
1632854932201.89,2.64010693380278e-06
1635990061435.56,3.67410914252843e-11
1639125190669.23,1.09894909944613e-10
1642260319902.9,1.13070406208314e-10
1645420331114.61,8.50945668614806e-11
1648555460348.29,1.11573318574269e-10
1651690589581.96,1.31105267191818e-10
1654825718815.63,8.28318216103715e-11
1657960848049.3,9.76991107837404e-07
1661095977282.97,3.91791415207396e-11
1664255988494.68,5.1301296473719e-11
1667391117728.36,8.17705732405435e-11
1670526246962.03,5.39329310474219e-11
1673661376195.7,3.76364544827982e-11
1676821387407.41,7.95389924488598e-11
1679956516641.08,3.48179943349419e-11
1683091645874.75,1.87588941577019e-06
1686226775108.43,1.05464218936667e-10
1689386786320.14,1.73697482525776e-11
1692521915553.81,1.24629946790335e-12
1695657044787.48,4.49668445623454e-11
1698792174021.15,4.33592157380981e-11
1701952185232.87,2.32569960291402e-11
1705087314466.54,7.67984014687394e-12
1708222443700.21,1.24139785902215e-06
1711357572933.88,1.37270436308621e-10
1714492702167.55,5.58721463697986e-11
1717627831401.22,6.79081108161214e-11
1720787842612.94,1.11696079986321e-10
1723922971846.61,3.72028328712052e-11
1727058101080.28,4.59889070278399e-11
1730193230313.95,7.66570706978896e-12
1733328359547.62,9.47502587255731e-07
1736463488781.29,7.07901748622269e-11
1739623499993.01,5.11365226195614e-11
1742758629226.68,6.67677259572882e-11
1745893758460.35,4.77127188544184e-11
1749028887694.02,7.75086897136064e-11
1752188898905.74,7.44934122763288e-11
1755324028139.41,1.27424877643672e-10
1758459157373.08,1.10521672456836e-06
1761594286606.75,3.3504649585171e-11
1764754297818.46,6.39078250921311e-11
1767889427052.14,5.64771951670486e-11
1771024556285.81,3.26316484426498e-11
1774159685519.48,5.63065295610234e-11
1777319696731.19,6.27217183721752e-11
1780454825964.86,1.1306827655117e-10
1783589955198.53,4.2908882490308e-07
1786725084432.21,2.74045491766906e-11
1789860213665.88,4.21845487697199e-11
1792995342899.55,6.22695600013206e-11
1796155354111.26,3.21996757610971e-11
1799290483344.93,3.69352610155209e-11
1802425612578.6,5.23362617177591e-11
1805560741812.28,4.91452096547137e-11
1808695871045.95,7.67484942362301e-07
1811831000279.62,3.57690757399875e-11
1814991011491.33,1.97562969180476e-11
1818126140725,5.41505309426635e-11
1821261269958.67,5.35310162472946e-11
1824396399192.34,4.11916649308049e-11
1827556410404.06,3.95470111361509e-11
1830691539637.73,3.44664257786039e-11
1833826668871.4,5.42035899538515e-07
1836961798105.07,3.848059952721e-11
1840096927338.74,4.47036807038153e-11
1843232056572.41,5.66068245003555e-11
1846392067784.13,5.35578336952889e-11
1849527197017.8,4.88533895717508e-11
1852662326251.47,4.24689055527669e-11
1855797455485.14,5.84549217121993e-11
1858932584718.81,3.68137496210597e-07
1862067713952.48,5.65117878153046e-11
1865227725164.2,6.21069647443088e-11
1868362854397.87,4.95863692121274e-11
1871497983631.54,4.55669861378276e-11
1874633112865.21,4.7577079617974e-11
1877793124076.93,5.1391695684274e-11
1880928253310.6,5.21373690884426e-11
1884063382544.27,4.61424498030077e-07
1887198511777.94,9.11966031511788e-11
1890358522989.66,4.31783679888195e-11
1893493652223.33,6.52095580895045e-11
1896628781457,2.6518895612181e-11
1899763910690.67,3.98296808720721e-11
1902923921902.38,3.49341403759374e-11
1906059051136.06,4.91299130292073e-11
1909194180369.73,1.89645943327839e-07
1912329309603.4,5.59279152574003e-11
1915464438837.07,3.9590527097936e-11
1918599568070.74,3.47226491482387e-11
1921759579282.45,2.93010440647486e-11
1924894708516.13,2.92905741608178e-11
1928029837749.8,4.76065791379658e-11
1931164966983.47,5.24675110663808e-11
1934300096217.14,3.06591674444761e-07
1937435225450.81,1.64095715538106e-11
1940595236662.52,4.44270467530202e-11
1943730365896.19,7.52693202340707e-11
1946865495129.87,3.23533805866658e-11
1950000624363.54,3.74700624297177e-11
1953160635575.25,4.56664846604073e-11
1956295764808.92,4.75191869299642e-11
1959430894042.59,2.2569716138028e-07
1962566023276.26,3.31304114130984e-11
1965701152509.94,1.71191631966139e-11
1968836281743.61,2.86404603402206e-11
1971996292955.32,3.64152252230094e-11
1975131422188.99,4.06826745685105e-11
1978266551422.66,4.23384600540533e-11
1981401680656.33,3.59086232069808e-11
1984536809890.01,1.47253793853511e-07
1987671939123.68,8.09343748704684e-11
1990831950335.39,4.10955221468932e-11
1993967079569.06,5.26460548267436e-11
1997102208802.73,3.21884494102253e-11
2000237338036.4,3.94964737884799e-11


==> spectrum_3lvl_C_high.csv <==
freq,power
-1001499611335.11,0
-998389364079.481,0
-995279116823.855,0
-992168869568.229,0
-989058622312.603,0
-985948375056.978,0
-982838127801.352,0
-979727880545.726,0
-976617633290.1,0
-973507386034.474,0
-970397138778.849,0
-967286891523.223,0
-964176644267.597,0
-961066397011.971,0
-957956149756.345,0
-954845902500.72,0
-951735655245.094,0
-948625407989.468,0
-945515160733.842,0
-942404913478.217,0
-939294666222.591,0
-936184418966.965,0
-933074171711.339,0
-929963924455.714,0
-926853677200.088,0
-923743429944.462,0
-920633182688.836,0
-917522935433.21,0
-914412688177.584,0
-911302440921.959,0
-908192193666.333,0
-905081946410.707,0
-901971699155.081,0
-898861451899.456,0
-895751204643.83,0
-892640957388.204,0
-889530710132.578,0
-886420462876.953,0
-883310215621.327,0
-880199968365.701,0
-877089721110.075,0
-873979473854.449,0
-870869226598.824,0
-867758979343.198,0
-864648732087.572,0
-861538484831.946,0
-858428237576.32,0
-855317990320.695,0
-852207743065.069,0
-849097495809.443,0
-845987248553.817,0
-842877001298.192,0
-839766754042.566,0
-836656506786.94,0
-833546259531.314,0
-830436012275.688,0
-827325765020.063,0
-824215517764.437,0
-821105270508.811,0
-817995023253.185,0
-814884775997.559,0
-811774528741.934,0
-808664281486.308,0
-805554034230.682,0
-802443786975.056,0
-799333539719.431,0
-796223292463.805,0
-793113045208.179,0
-790002797952.553,0
-786892550696.927,0
-783782303441.302,0
-780672056185.676,0
-777561808930.05,0
-774451561674.424,0
-771341314418.799,0
-768231067163.173,0
-765120819907.547,0
-762010572651.921,0
-758900325396.295,0
-755790078140.67,0
-752679830885.044,0
-749569583629.418,0
-746459336373.792,0
-743349089118.167,0
-740238841862.541,0
-737128594606.915,0
-734018347351.289,0
-727797852840.038,0
-721577358328.786,0
-715356863817.534,0
-709136369306.283,0
-702940756773.076,0
-696720262261.825,0
-690499767750.573,0
-684279273239.322,0
-681169025983.696,0
-678058778728.07,0
-674948531472.444,0
-671838284216.818,0
-668728036961.193,0
-665617789705.567,0
-662507542449.941,0
-659397295194.315,0
-656287047938.69,0
-653176800683.064,0
-650066553427.438,0
-646956306171.812,0
-643846058916.186,0
-640735811660.561,0
-637625564404.935,0
-634515317149.309,0
-631405069893.683,0
-628294822638.057,0
-625184575382.432,0
-622074328126.806,0
-618964080871.18,0
-615853833615.554,0
-612743586359.929,0
-609633339104.303,0
-606523091848.677,0
-603412844593.051,0
-600302597337.426,0
-597192350081.8,0
-594082102826.174,0
-590971855570.548,0
-587861608314.922,0
-584751361059.297,0
-581641113803.671,0
-578530866548.045,0
-575420619292.419,0
-572310372036.793,0
-569200124781.168,0
-566089877525.542,0
-562979630269.916,0
-559869383014.29,0
-556759135758.665,0
-553648888503.039,0
-550538641247.413,0
-547428393991.787,0
-544318146736.161,0
-541207899480.536,0
-538097652224.91,0
-534987404969.284,0
-531877157713.658,0
-528766910458.032,0
-525656663202.407,0
-522546415946.781,0
-519436168691.155,0
-516325921435.529,0
-513215674179.904,0
-510105426924.278,0
-506995179668.652,0
-503884932413.026,0
-500774685157.4,0
-497664437901.775,0
-494554190646.149,0
-491443943390.523,0
-488333696134.897,0
-485223448879.272,0
-482113201623.646,0
-479002954368.02,0
-475892707112.394,0
-472782459856.768,0
-469672212601.143,0
-466561965345.517,0
-463451718089.891,0
-460341470834.265,0
-457231223578.639,0
-454120976323.014,0
-451010729067.388,0
-447900481811.762,0
-444790234556.136,0
-441679987300.511,0
-438569740044.885,0
-435459492789.259,0
-432349245533.633,0
-429238998278.007,0
-426128751022.382,0
-423018503766.756,0
-419908256511.13,0
-416798009255.504,0
-413687761999.879,0
-410577514744.253,0
-407467267488.627,0
-404357020233.001,0
-401246772977.375,0
-398136525721.75,0
-395026278466.124,0
-391916031210.498,0
-388805783954.872,0
-385695536699.246,0
-382585289443.621,0
-379475042187.995,0
-376364794932.369,0
-373254547676.743,0
-370144300421.118,0
-367034053165.492,0
-363923805909.866,0
-360813558654.24,0
-357703311398.614,0
-354593064142.989,0
-351482816887.363,0
-348372569631.737,2.47032822920623e-323
-345262322376.111,1.2218243421654e-320
-342152075120.486,5.78449093757056e-318
-339041827864.86,2.73513707952383e-315
-335931580609.234,1.26393502982686e-312
-332821333353.608,5.4219730627543e-310
-329711086097.982,1.68285191483656e-307
-326600838842.357,1.87890253360568e-300
-323490591586.731,2.31523212765855e-301
-320380344331.105,8.40308930966781e-299
-317270097075.479,3.8161012347269e-296
-314159849819.853,1.85954657814453e-293
-311049602564.228,9.4637294116227e-291
-307939355308.602,5.09105838575619e-288
-304829108052.976,3.22482849833736e-285
-301718860797.35,3.64961287008775e-281
-298608613541.725,3.48095430637033e-280
-295498366286.099,2.0215819380487e-277
-292388119030.473,1.10224138234541e-274
-289277871774.847,5.83531039551737e-272
-286167624519.221,3.05721593999838e-269
-283057377263.596,1.60316323397776e-266
-279947130007.97,8.70036377058425e-264
-276836882752.344,2.05569263458664e-260
-273726635496.718,2.54730874290125e-258
-270616388241.093,1.19167503391287e-255
-267506140985.467,6.13832188613438e-253
-264395893729.841,3.24030641430954e-250
-261285646474.215,1.75963862988815e-247
-258175399218.589,1.01651914521582e-244
-255065151962.964,7.23439869972891e-242
-251954904707.338,3.05625488751726e-238
-248844657451.712,1.23943282082345e-236
-245734410196.086,3.99490246667424e-234
-242624162940.46,2.03570337265267e-231
-239513915684.835,1.05514832853826e-228
-236403668429.209,5.39763169850519e-226
-233293421173.583,2.69489000181032e-223
-230183173917.957,1.26287533668422e-220
-227072926662.332,4.103512629555e-218
-223962679406.706,6.30602697650122e-215
-220852432151.08,2.48862781424791e-212
-217742184895.454,1.16329786968918e-209
-214631937639.828,5.50755896737944e-207
-211521690384.203,2.52555937811409e-204
-208411443128.577,1.04181848904541e-201
-205301195872.951,2.76575139810172e-199
-202190948617.325,4.87523788547551e-196
-199080701361.7,1.42653014181632e-192
-195970454106.074,3.32539258944606e-190
-192860206850.448,1.38539639257847e-187
-189749959594.822,6.66433065734484e-185
-186639712339.196,3.45973623877212e-182
-183529465083.571,1.94263809577204e-179
-180419217827.945,1.27887249553285e-176
-177308970572.319,1.81788315439169e-173
-174198723316.693,2.81669630337953e-172
-171088476061.067,2.91768493484082e-169
-167978228805.442,2.41040872925599e-166
-164867981549.816,1.50726543803194e-163
-161757734294.19,8.77516859417687e-161
-158647487038.564,5.04982292592044e-158
-155537239782.939,3.0511074375009e-155
-152426992527.313,2.72403744177738e-152
-149316745271.687,3.84021427387823e-150
-146206498016.061,2.49487002260492e-147
-143096250760.435,1.46335946943922e-144
-139986003504.81,8.04260547200809e-142
-136875756249.184,4.31832218491537e-139
-133765508993.558,2.31447485024817e-136
-130655261737.932,1.3327556577446e-133
-127545014482.307,1.77860608911325e-130
-124434767226.681,3.64573752130348e-127
-121324519971.055,4.14460595172293e-125
-118214272715.429,1.61694135282912e-122
-115104025459.803,7.62905901758826e-120
-111993778204.178,3.82229761544934e-117
-108883530948.552,1.96930137193247e-114
-105773283692.926,1.0385770582299e-111
-102663036437.3,6.07904725932168e-109
-99552789181.6745,4.80870039322236e-106
-96442541926.0487,1.52070930837578e-103
-93332294670.4229,7.82403716600419e-101
-90222047414.7971,4.09604763191706e-98
-87111800159.1713,2.13951225493238e-95
-84001552903.5455,1.10244059904537e-92
-80891305647.9198,5.48837215978031e-90
-77781058392.294,2.84838276162785e-87
-74670811136.6682,2.17167821116736e-83
-71560563881.0424,2.11023003446501e-81
-68450316625.4166,9.23204904958997e-79
-65340069369.7909,4.7545628498534e-76
-62229822114.1651,2.60614721959519e-73
-59119574858.5393,1.50180483566e-70
-56009327602.9135,9.37672993048411e-68
-52899080347.2877,7.67720143610312e-65
-49788833091.6619,8.80193535032871e-62
-46678585836.0362,5.38750107573625e-60
-43568338580.4104,4.43977841515064e-57
-40458091324.7846,2.92824342243036e-54
-37347844069.1588,1.84337822779462e-51
-34237596813.533,1.15454306639819e-48
-31127349557.9072,7.36390528855628e-46
-28017102302.2815,5.03569307403237e-43
-24906855046.6557,5.51777104399187e-42
-21796607791.0299,1.5532236768031e-37
-18686360535.4041,1.15076808203486e-34
-15576113279.7783,8.56692050687654e-32
-12465866024.1525,6.82261964862237e-29
-9355618768.52677,6.14162915912054e-26
-6245371512.90098,6.96672836213125e-23
-3135124257.2752,1.39740471419289e-19
-24877001.6494179,4.04562793044687e-12
3085370253.97637,3.57957207485243e-14
6195617509.60215,4.44774519580931e-12
9305864765.22793,9.39027699268003e-10
12416112020.8537,1.13341591062191e-07
14008558615.7341,3.69235534371526e-07
15601005210.6145,4.74179301044991e-07
17168569827.4499,4.30232520946343e-07
18761016422.3303,3.59228862433705e-07
20353463017.2107,2.93241776265205e-07
21945909612.0911,2.31070025172473e-07
23513474228.9265,1.57191906412688e-07
25105920823.8069,0.00617480569849272
28241050057.4777,2.28942999432399e-07
31401061269.1935,1.61549702836478e-07
34536190502.8643,1.25959250066843e-07
37671319736.5351,1.01091809217555e-07
40806448970.2059,8.17035904867261e-08
43966460181.9217,6.50389190574289e-08
47101589415.5924,5.28157024689535e-08
50236718649.2632,0.00559090685721446
53371847882.934,1.19382621947404e-07
56506977116.6048,7.53249481847312e-08
59642106350.2756,6.09863542885812e-08
62802117561.9914,5.34696880089368e-08
65937246795.6622,4.98599726960815e-08
69072376029.333,5.17256190804508e-08
72207505263.0038,8.01431894396117e-08
75342634496.6745,0.0051894022898306
78477763730.3453,5.91181503874746e-08
81637774942.0611,3.19816308416931e-08
84772904175.7319,2.59968886560826e-08
87908033409.4027,2.29599912324432e-08
91043162643.0735,2.07321003543649e-08
94203173854.7893,1.85951852286815e-08
97338303088.4601,1.56360234573426e-08
100473432322.131,0.00823193015288606
103608561555.802,2.72099356585061e-08
106768572767.517,2.30770323174893e-08
109903702001.188,2.25868555357274e-08
113038831234.859,2.38671734463023e-08
116173960468.53,2.78558945806495e-08
119333971680.246,3.95281477088845e-08
122469100913.916,9.48300752189274e-08
125604230147.587,0.00429089940615196
128739359381.258,3.25597171748458e-08
131874488614.929,6.2900395766768e-09
135009617848.6,3.01116403998149e-09
138169629060.315,2.11411465715677e-09
141304758293.986,1.66376725433952e-09
144439887527.657,1.6216589921787e-09
147575016761.328,6.19248306841716e-09
150710145994.999,0.00830332468197766
153845275228.669,2.56844765019665e-08
157005286440.385,1.02945417571827e-08
160140415674.056,6.21594528459253e-09
163275544907.727,3.9218837857519e-09
166410674141.397,1.99814193949143e-09
169570685353.113,2.23205146979873e-10
172705814586.784,4.62884844117258e-09
175840943820.455,0.00762021761691589
178976073054.126,6.77375251918259e-08
182111202287.796,3.29966152320405e-08
185246331521.467,2.54380030760164e-08
188406342733.183,2.3897449307674e-08
191541471966.854,2.6380876767479e-08
194676601200.525,3.65145116328504e-08
197811730434.195,8.6584850190357e-08
200946859667.866,0.00571922449772074
204081988901.537,2.73032509553601e-08
207242000113.253,4.27650722623664e-09
210377129346.924,1.90485160727922e-09
213512258580.594,1.58774210897863e-09
216647387814.265,1.63537171592445e-09
219807399025.981,1.76002155774385e-09
222942528259.652,2.00262804373682e-09
226077657493.322,0.00900309568556508
229212786726.993,2.92953217580097e-09
232372797938.709,2.79810194062622e-09
235507927172.38,3.15114585691843e-09
238643056406.051,3.97871789025426e-09
241778185639.721,5.96260648694719e-09
244938196851.437,1.2190615043417e-08
248073326085.108,4.84585364396681e-08
251208455318.779,0.00475570894802787
254343584552.45,6.15433181065293e-08
257478713786.12,1.92936559613301e-08
260613843019.791,1.11967790536315e-08
263773854231.507,8.60355671161783e-09
266908983465.178,8.19530679663483e-09
270044112698.849,1.02890374582991e-08
273179241932.519,2.42838285864231e-08
276314371166.19,0.00752396929464872
279449500399.861,1.48391980936687e-08
282609511611.577,4.10576612092895e-09
285744640845.247,2.20728348605956e-09
288879770078.918,1.44492872769044e-09
292014899312.589,1.02641967030391e-09
295174910524.305,1.24179791328328e-09
298310039757.976,8.21595246801512e-09
301445168991.646,0.0070062596613597
304580298225.317,3.83984574705315e-08
307715427458.988,1.75862368182876e-08
310850556692.659,1.35626709281026e-08
314010567904.375,1.32221558486002e-08
317145697138.045,1.5609167453261e-08
320280826371.716,2.38618513009866e-08
323415955605.387,6.49115801897355e-08
326551084839.058,0.00440045648314683
329686214072.729,2.94461060158859e-08
332846225284.444,4.69676153438731e-09
335981354518.115,1.32590334519036e-09
339116483751.786,4.75807403082207e-10
342251612985.457,2.12739955082496e-10
345411624197.172,1.36972421308376e-10
348546753430.843,1.60626448863847e-10
351681882664.514,0.00729160475846158
354817011898.185,1.24372825304942e-10
357977023109.901,3.05449270254983e-10
361112152343.571,6.57415277226012e-10
364247281577.242,1.4654137374118e-09
367382410810.913,3.6145752780108e-09
370542422022.629,1.11445296438329e-08
373677551256.3,5.96567116183966e-08
376812680489.97,0.00818069552742284
379947809723.641,1.01216936633315e-07
383082938957.312,3.31037887174083e-08
386218068190.983,1.94016286069868e-08
389378079402.699,1.47779817510075e-08
392513208636.369,1.3700535709389e-08
395648337870.04,1.60884200692814e-08
398783467103.711,3.20301787352395e-08
401918596337.382,0.00502764508020432
405053725571.053,7.18815529612104e-09
408213736782.768,1.52196652865634e-09
411348866016.439,1.14901957989046e-09
414483995250.11,1.23672831953332e-09
417619124483.781,1.50352024933317e-09
420779135695.496,2.3435425480825e-09
423914264929.167,7.86319627535441e-09
427049394162.838,0.0049010533274916
430184523396.509,1.60007575395666e-08
433319652630.18,7.15503222322747e-09
436454781863.85,5.71887639219347e-09
439614793075.566,5.89541094962372e-09
442749922309.237,7.44602409103064e-09
445885051542.908,1.23872591589318e-08
449020180776.579,3.77510923750578e-08
452155310010.249,0.00260751700458639
455290439243.92,2.53609531361198e-08
458450450455.636,5.59104391636827e-09
461585579689.307,2.39595729789212e-09
464720708922.978,1.3974456859996e-09
467855838156.648,9.92981892515504e-10
471015849368.364,8.39433891676649e-10
474150978602.035,1.03748860635232e-09
477286107835.706,0.00448643454216991
480421237069.376,4.93239027372221e-10
483581248281.092,2.65836996791929e-10
486716377514.763,2.03528606843623e-10
489851506748.434,2.17849937939999e-10
492986635982.105,4.61441814925017e-10
496146647193.82,1.7968956828417e-09
499281776427.491,1.27634400714397e-08
502416905661.162,0.0026016943930406
505552034894.833,3.34107638115441e-08
508687164128.504,1.28002730653882e-08
511822293362.174,8.59099146937591e-09
514982304573.89,7.4002456203206e-09
518117433807.561,7.70515672411377e-09
521252563041.232,1.01557358714363e-08
524387692274.903,2.26436075850916e-08
527522821508.573,0.00297127696066179
530657950742.244,4.48879395789931e-09
533817961953.96,2.76884910168114e-10
536953091187.631,1.08119134318347e-10
540088220421.302,2.82629036589802e-10
543223349654.972,5.7930204938882e-10
546383360866.688,1.22794555208621e-09
549518490100.359,4.35258689073292e-09
552653619334.03,0.00301565689809959
555788748567.7,4.97361222447497e-09
558923877801.371,1.87019020513178e-09
562059007035.042,1.45838770224227e-09
565219018246.758,1.60620785789407e-09
568354147480.429,2.30007379103698e-09
571489276714.099,4.56795019405708e-09
574624405947.77,1.74248131599319e-08
577759535181.441,0.0013675796078136
580894664415.112,1.99451618678549e-08
584054675626.828,5.68017117383823e-09
587189804860.498,3.02103757781599e-09
590324934094.169,2.09879945020765e-09
593460063327.84,1.72935875123312e-09
596620074539.556,1.69297104807981e-09
599755203773.227,2.43055315859411e-09
602890333006.897,0.00251520107044117
606025462240.568,5.29583099491229e-10
609185473452.284,4.28433914619714e-10
612320602685.955,4.61135745011041e-10
615455731919.625,5.35341863302714e-10
618590861153.296,7.50940518864199e-10
621750872365.012,1.59716077515115e-09
624886001598.683,7.61148694072446e-09
628021130832.354,0.00154710818575576
631156260066.024,1.59787312987043e-08
634291389299.695,6.15915655622875e-09
637426518533.366,4.24673708125942e-09
640586529745.082,3.79102999299729e-09
643721658978.753,4.11014170054552e-09
646856788212.423,5.67591866042227e-09
649991917446.094,1.34089274905763e-08
653127046679.765,0.00152824644153561
656262175913.436,3.30701027019196e-09
659422187125.151,2.49046845276973e-10
662557316358.822,3.39177893736949e-11
665692445592.493,8.8624822192767e-11
668827574826.164,2.22792347145194e-10
671987586037.88,5.14291990413566e-10
675122715271.551,1.79523894493404e-09
678257844505.221,0.00164661125653137
681392973738.892,1.23488928513589e-09
684528102972.563,3.18580674182269e-10
687663232206.234,2.10072808819136e-10
690823243417.949,2.58674819886811e-10
693958372651.62,4.90023430687834e-10
697093501885.291,1.35717292761748e-09
700228631118.962,7.09239210099088e-09
703363760352.633,0.000641506805577689
706498889586.303,1.29529753916183e-08
709658900798.019,4.29650072585615e-09
712794030031.69,2.5590481997801e-09
715929159265.361,1.94449970917011e-09
719064288499.031,1.73375748187316e-09
722224299710.747,1.83886422026718e-09
725359428944.418,2.86733237942324e-09
728494558178.089,0.00128110781118373
731629687411.76,2.11902240738522e-10
734789698623.475,2.94279905817728e-10
737924827857.146,4.15870405918944e-10
741059957090.817,5.50144889744779e-10
744195086324.488,7.90843592744073e-10
747355097536.204,1.48718649341887e-09
750490226769.875,5.52251213417118e-09
753625356003.545,0.00104956697433328
756760485237.216,7.66875029141031e-09
759895614470.887,2.74094058000367e-09
763030743704.558,1.84571698942258e-09
766190754916.273,1.65186643487428e-09
769325884149.944,1.82346600853716e-09
772461013383.615,2.6082311101191e-09
775596142617.286,6.6012554651207e-09
778731271850.957,0.000714057289850268
781866401084.627,2.70409510350097e-09
785026412296.343,4.97548474054771e-10
788161541530.014,2.23260799742844e-10
791296670763.685,1.71877003397487e-10
794431799997.355,1.81108566116603e-10
797591811209.071,2.4890304211934e-10
800726940442.742,6.11061817448346e-10
803862069676.413,0.000820254258098889
806997198910.084,4.01078418140946e-10
810157210121.799,1.35811389561776e-10
813292339355.47,9.37056230260864e-11
816427468589.141,9.4438973008645e-11
819562597822.812,1.55775384810092e-10
822722609034.528,4.70805322788341e-10
825857738268.198,2.94695697839784e-09
828992867501.869,0.000313605705480542
832127996735.54,7.01853281998993e-09
835263125969.211,2.60409425794134e-09
838398255202.882,1.67393417355842e-09
841558266414.597,1.35107479026202e-09
844693395648.268,1.27094077459242e-09
847828524881.939,1.4146115744722e-09
850963654115.61,2.3058881710855e-09
854098783349.281,0.000592574532200369
857233912582.951,2.87414140430939e-11
860393923794.667,1.59637025262961e-10
863529053028.338,2.78521711296125e-10
866664182262.009,3.87083077041189e-10
869799311495.679,5.41183074779499e-10
872959322707.395,8.97383935301091e-10
876094451941.066,2.56792577344546e-09
879229581174.737,0.000414187995976682
882364710408.408,1.75614738782457e-09
885499839642.078,5.41703513931352e-10
888634968875.749,3.7200056496477e-10
891794980087.465,3.63937889577628e-10
894930109321.136,4.5026829415047e-10
898065238554.807,7.49004429244859e-10
901200367788.477,2.39086823813674e-09
904335497022.148,0.000310000976262358
907470626255.819,2.28721856253575e-09
910630637467.535,6.70768051764625e-10
913765766701.206,3.77104875507453e-10
916900895934.876,2.72411454481516e-10
920036025168.547,2.2130971589984e-10
923196036380.263,1.91422440480217e-10
926331165613.934,1.94516058536311e-10
929466294847.604,0.000382393827881224
932601424081.275,3.59290022038056e-10
935761435292.991,2.41320723617586e-10
938896564526.662,2.12442687683357e-10
942031693760.333,2.08038925550332e-10
945166822994.003,2.36736352465399e-10
948326834205.719,3.88379105601761e-10
951461963439.39,1.53476253169324e-09
954597092673.061,0.000158409657258841
957732221906.732,3.16543505512768e-09
960867351140.402,1.24807350556799e-09
964002480374.073,8.55490088921708e-10
967162491585.789,7.31090180901705e-10
970297620819.46,7.22277558758933e-10
973432750053.131,8.40959295374e-10
976567879286.801,1.44012330944916e-09
979703008520.472,0.000259276337363359
982838137754.143,1.84963548525836e-11
985998148965.859,8.52040323580039e-11
989133278199.53,1.5874874239109e-10
992268407433.2,2.25074335003979e-10
995403536666.871,3.13152496038887e-10
998563547878.587,4.98898564656733e-10
1001698677112.26,1.27357597422569e-09
1004833806345.93,0.000193957760512713
1007968935579.6,3.62105612950109e-10
1011104064813.27,4.80608851201624e-11
1014239194046.94,2.19129442436627e-11
1017399205258.66,2.50995411200084e-11
1020534334492.33,4.27295512202562e-11
1023669463726,1.14239218735029e-10
1026804592959.67,6.64001060757471e-10
1029939722193.34,0.000126831485482336
1033074851427.01,1.66150267466962e-09
1036234862638.73,6.17750555403215e-10
1039369991872.4,3.92044333995902e-10
1042505121106.07,3.00338043615688e-10
1045640250339.74,2.50227498941466e-10
1048800261551.45,2.14096719358942e-10
1051935390785.13,1.7171510019474e-10
1055070520018.8,0.000168827535990985
1058205649252.47,2.95548492876274e-10
1061365660464.18,2.52551679115638e-10
1064500789697.85,2.44676791550248e-10
1067635918931.52,2.52896443373092e-10
1070771048165.2,2.85802184171319e-10
1073931059376.91,3.96414783707934e-10
1077066188610.58,1.02533560630047e-09
1080201317844.25,7.5660196086914e-05
1083336447077.92,1.11433262789861e-09
1086471576311.59,4.5171647228465e-10
1089606705545.26,3.33800631197066e-10
1092766716756.98,3.05111935194916e-10
1095901845990.65,3.16330056013911e-10
1099036975224.32,3.80777334600535e-10
1102172104457.99,6.78214288962362e-10
1105307233691.66,0.000107975869334763
1108442362925.33,1.20632369109577e-10
1111602374137.05,9.3944478893082e-11
1114737503370.72,1.14489687639109e-10
1117872632604.39,1.3843628924973e-10
1121007761838.06,1.72862071046302e-10
1124167773049.78,2.46744568619786e-10
1127302902283.45,5.4947914864477e-10
1130438031517.12,9.05366612672042e-05
1133573160750.79,1.17489287975047e-10
1136708289984.46,2.41450006983137e-11
1139843419218.13,1.69026758059178e-11
1143003430429.85,1.34085385994232e-11
1146138559663.52,8.59711691322528e-12
1149273688897.19,1.27234112540136e-11
1152408818130.86,1.7651742465707e-10
1155543947364.53,5.01274144087759e-05
1158679076598.2,1.01066282495156e-09
1161839087809.92,4.35775442800494e-10
1164974217043.59,3.02441369595569e-10
1168109346277.26,2.47070283175484e-10
1171244475510.93,2.18159969523476e-10
1174404486722.65,2.01092763756888e-10
1177539615956.32,1.9014163028987e-10
1180674745189.99,7.203787980151e-05
1183809874423.66,1.89030280678022e-10
1186969885635.37,1.89861967782227e-10
1190105014869.05,1.96470333291403e-10
1193240144102.72,2.11095161014758e-10
1196375273336.39,2.42471088598678e-10
1199535284548.1,3.24186438421567e-10
1202670413781.77,6.90377005690841e-10
1205805543015.44,3.48658205020823e-05
1208940672249.11,2.53479466873155e-10
1212075801482.79,1.03223330095048e-10
1215210930716.46,9.13123000370466e-11
1218370941928.17,9.40257401548224e-11
1221506071161.84,1.02056332874517e-10
1224641200395.51,1.21633870257983e-10
1227776329629.18,2.16698617304729e-10
1230911458862.86,4.35451926093448e-05
1234046588096.53,2.05411166445799e-10
1237206599308.24,1.18887872841443e-10
1240341728541.91,1.04648294456513e-10
1243476857775.58,1.01493533683034e-10
1246611987009.25,1.03678781272554e-10
1249771998220.97,1.15496706705122e-10
1252907127454.64,1.82436335518512e-10
1256042256688.31,3.77615108412848e-05
1259177385921.98,1.4437856459e-10
1262312515155.65,8.98797623781771e-11
1265447644389.32,7.81651158609401e-11
1268607655601.04,7.15189741554641e-11
1271742784834.71,6.60670768995501e-11
1274877914068.38,6.53352104607893e-11
1278013043302.05,1.33718686033645e-10
1281148172535.72,1.88959763151519e-05
1284283301769.39,4.99450270198727e-10
1287443312981.11,2.48505321733563e-10
1290578442214.78,1.90701031016704e-10
1293713571448.45,1.67547307388e-10
1296848700682.12,1.57050622168041e-10
1300008711893.84,1.54372086918216e-10
1303143841127.51,1.64711880708066e-10
1306278970361.18,2.96506256924701e-05
1309389217616.81,1.10882633766662e-10
1312499464872.43,1.25455827381147e-10
1315609712128.06,1.34652991447071e-10
1318719959383.68,1.46443054128787e-10
1321830206639.31,1.67061894401137e-10
1324940453894.93,2.13371102514526e-10
1328050701150.56,3.84257599746604e-10
1331160948406.19,2.51960304138203e-08
1331185830384.23,3.10189101273927e-08
1331235594340.32,5.13594180269817e-08
1331260476318.37,7.03963936683959e-08
1331285358296.41,1.02861478465904e-07
1331310240274.46,1.6532714466697e-07
1331360004230.55,7.98820448996424e-07
1331384886208.59,5.2461324675105e-06
1331409768186.64,1.55149889502809e-05
1334544897420.31,1.61616188871932e-11
1337680026653.98,1.33543329348752e-11
1340815155887.65,2.46599835584853e-11
1343975167099.36,3.06140545688123e-11
1347110296333.03,3.19952590682211e-11
1350245425566.71,2.94967656400103e-11
1353380554800.38,3.32395458160142e-11
1356515684034.05,1.70147934477918e-05
1359650813267.72,2.1597903526787e-10
1362810824479.43,1.24897899670727e-10
1365945953713.1,1.01343633611123e-10
1369081082946.78,9.00009273421734e-11
1372216212180.45,8.2171055803157e-11
1375376223392.16,7.4573864153882e-11
1378511352625.83,6.72226629166723e-11
1381646481859.5,1.59984326710184e-05
1384781611093.17,1.57944317005886e-10
1387916740326.84,1.16747825593053e-10
1391051869560.52,1.05882071403989e-10
1394211880772.23,1.01792142157635e-10
1397347010005.9,1.02023004143685e-10
1400482139239.57,1.10621779078173e-10
1403617268473.24,1.7088332059588e-10
1406752397706.91,7.00656343631406e-06
1409887526940.59,1.90755632053731e-10
1413047538152.3,1.18168464694522e-10
1416182667385.97,1.04456057180861e-10
1419317796619.64,9.9838457605225e-11
1422452925853.31,9.87297499289929e-11
1425612937065.03,1.00780965565317e-10
1428748066298.7,1.11593918986123e-10
1431883195532.37,1.19501228230822e-05
1435018324766.04,7.50958937691369e-11
1438178335977.76,8.40104224835315e-11
1441313465211.43,8.92995249393843e-11
1444448594445.1,9.54091337432702e-11
1447583723678.77,1.05529093735018e-10
1450743734890.49,1.28160760572603e-10
1453878864124.16,2.1342658233286e-10
1457013993357.83,6.76801807008084e-06
1460149122591.5,1.24608589695061e-11
1463284251825.17,2.3339811006362e-11
1466419381058.84,3.02221258198646e-11
1469579392270.56,3.21023620498315e-11
1472714521504.23,2.99094176128805e-11
1475849650737.9,2.22982153767488e-11
1478984779971.57,4.49945052646066e-12
1482119909205.24,6.5131377126209e-06
1485255038438.91,1.72215951087484e-10
1488415049650.63,1.08095378834577e-10
1491550178884.3,8.9897514412299e-11
1494685308117.97,8.04686911218329e-11
1497820437351.64,7.32524120261822e-11
1500980448563.35,6.47269550341702e-11
1504115577797.02,4.72108566924563e-11
1507250707030.7,6.67434335753128e-06
1510385836264.37,1.30202698794635e-10
1513520965498.04,1.0561322571048e-10
1516656094731.71,9.94595026685276e-11
1519816105943.42,9.85704895878852e-11
1522951235177.09,1.02296146390942e-10
1526086364410.76,1.15123975095214e-10
1529221493644.44,1.70681265183813e-10
1532356622878.11,2.59018669242133e-06
1535491752111.78,5.32796464411478e-11
1538651763323.49,5.31630728967989e-11
1541786892557.16,5.67870289849725e-11
1544922021790.83,5.91727796006984e-11
1548057151024.51,6.07706031914539e-11
1551217162236.22,6.20809333240122e-11
1554352291469.89,6.44303860931139e-11
1557487420703.56,4.77037933034985e-06
1560622549937.23,6.65578944703792e-11
1563782561148.95,6.48867685711361e-11
1566917690382.62,6.50556823930853e-11
1570052819616.29,6.62077006066491e-11
1573187948849.96,6.86510617848676e-11
1576347960061.68,7.45631148059171e-11
1579483089295.35,9.86881476686164e-11
1582618218529.02,2.94345575615397e-06
1585753347762.69,5.23178869426414e-11
1588888476996.36,4.94742463627893e-11
1592023606230.03,4.95159016650549e-11
1595183617441.75,4.89138481063718e-11
1598318746675.42,4.71559751824594e-11
1601453875909.09,4.3010774466072e-11
1604589005142.76,3.16132967099327e-11
1607724134376.43,2.49294653062313e-06
1610859263610.1,1.09927903824807e-10
1614019274821.82,7.85045418706131e-11
1617154404055.49,6.80344067135703e-11
1620289533289.16,6.30621870965441e-11
1623424662522.83,5.98598561169797e-11
1626584673734.55,5.59100273436172e-11
1629719802968.22,4.64109493770642e-11
1632854932201.89,2.77232133988479e-06
1635990061435.56,8.72545432431766e-11
1639150072647.27,7.76060613162945e-11
1642285201880.94,7.61233161265597e-11
1645420331114.61,7.71590428032685e-11
1648555460348.29,8.10299984171153e-11
1651715471560,9.14042886981216e-11
1654850600793.67,1.29938757164206e-10
1657985730027.34,9.80797210224127e-07
1661120859261.01,1.62029277336932e-11
1664255988494.68,3.14289684389343e-11
1667391117728.36,3.73671159162294e-11
1670551128940.07,4.03294106202817e-11
1673686258173.74,4.15509550329162e-11
1676821387407.41,4.11266660939749e-11
1679956516641.08,3.71614226613582e-11
1683091645874.75,1.87103743578206e-06
1686226775108.43,6.13545191075374e-11
1689386786320.14,5.40828265479122e-11
1692521915553.81,5.17853164638934e-11
1695657044787.48,5.0467916917023e-11
1698792174021.15,4.9227976201292e-11
1701952185232.87,4.76159529148605e-11
1705087314466.54,4.57226802147646e-11
1708222443700.21,1.27057020542404e-06
1711357572933.88,7.05450030832287e-11
1714492702167.55,5.9513798384573e-11
1717627831401.22,5.61595925128986e-11
1720787842612.94,5.44518935443735e-11
1723922971846.61,5.34515173331585e-11
1727058101080.28,5.29493881687502e-11
1730193230313.95,5.48969525008654e-11
1733328359547.62,9.48842866453215e-07
1736463488781.29,6.36331625420461e-11
1739623499993.01,5.61553688620802e-11
1742758629226.68,5.38419406300296e-11
1745893758460.35,5.25898115661411e-11
1749028887694.02,5.17061080220923e-11
1752188898905.74,5.06392362125511e-11
1755324028139.41,4.81961561970811e-11
1758459157373.08,1.13780902747908e-06
1761594286606.75,5.99356994962866e-11
1764754297818.46,5.72839579292487e-11
1767889427052.14,5.70237477432993e-11
1771024556285.81,5.77783106600926e-11
1774159685519.48,5.99390311972032e-11
1777319696731.19,6.53737908067004e-11
1780454825964.86,8.48241960420912e-11
1783589955198.53,4.40713622582661e-07
1786725084432.21,2.19330171017779e-11
1789860213665.88,3.20667301446133e-11
1792995342899.55,3.55849811738517e-11
1796155354111.26,3.69843327422563e-11
1799290483344.93,3.70857403578038e-11
1802425612578.6,3.57168706797561e-11
1805560741812.28,3.0395112596351e-11
1808695871045.95,7.32872922518762e-07
1811831000279.62,5.58777582122702e-11
1814991011491.33,4.84968109204815e-11
1818126140725,4.58858855034657e-11
1821261269958.67,4.41870329351818e-11
1824396399192.34,4.23443176170955e-11
1827556410404.06,3.940953331777e-11
1830691539637.73,3.21639782893079e-11
1833826668871.4,5.49710663619848e-07
1836961798105.07,6.62871966723456e-11
1840096927338.74,5.62850123959056e-11
1843232056572.41,5.34390308247749e-11
1846392067784.13,5.25236959962343e-11
1849527197017.8,5.26284255519846e-11
1852662326251.47,5.42459316670935e-11
1855797455485.14,6.17058804626011e-11
1858932584718.81,3.63003476328369e-07
1862067713952.48,3.71461834257434e-11
1865227725164.2,4.07062507347773e-11
1868362854397.87,4.19459974530036e-11
1871497983631.54,4.25337387517017e-11
1874633112865.21,4.28672476883357e-11
1877793124076.93,4.30637908786326e-11
1880928253310.6,4.31840745303576e-11
1884063382544.27,4.62168874608892e-07
1887198511777.94,4.36950556568053e-11
1890358522989.66,4.35335079495755e-11
1893493652223.33,4.34735507252846e-11
1896628781457,4.37083887658647e-11
1899763910690.67,4.4339196179503e-11
1902923921902.38,4.58779815646481e-11
1906059051136.06,5.16708351520774e-11
1909194180369.73,2.01978929866088e-07
1912329309603.4,3.44987980639867e-11
1915464438837.07,3.65579995505669e-11
1918599568070.74,3.73234027383945e-11
1921759579282.45,3.74371068730021e-11
1924894708516.13,3.70360451055191e-11
1928029837749.8,3.59570970986599e-11
1931164966983.47,3.27281255812189e-11
1934300096217.14,2.91076102583902e-07
1937435225450.81,4.66760068448082e-11
1940595236662.52,4.24488524350892e-11
1943730365896.19,4.08624465610165e-11
1946865495129.87,3.97636592851476e-11
1950000624363.54,3.85600284724861e-11
1953160635575.25,3.66354968751084e-11
1956295764808.92,3.16612753743755e-11
1959430894042.59,2.39560198063422e-07
1962566023276.26,5.31082176388565e-11
1965701152509.94,4.75228371098719e-11
1968836281743.61,4.61166798852171e-11
1971996292955.32,4.57686320483684e-11
1975131422188.99,4.61805922159016e-11
1978266551422.66,4.80274973442748e-11
1981401680656.33,5.51683234993784e-11
1984536809890.01,1.41414052269915e-07
1987671939123.68,2.74052499195021e-11
1990831950335.39,3.28921685159986e-11
1993967079569.06,3.4737269270455e-11
1997102208802.73,3.56704522430803e-11
2000237338036.4,3.61414793399575e-11


==> spectrum_3lvl_C_low.csv <==
freq,power
-998563537925.796,1.47225424704945e-10
-995428408692.125,1.48604425714487e-10
-992293279458.454,1.49850977714929e-10
-989158150224.783,1.51166761629227e-10
-985998139013.068,1.52867226811802e-10
-982863009779.397,1.56039503470472e-10
-979727880545.726,1.92422347306409e-08
-976592751312.055,1.50115102322926e-10
-973432740100.339,1.52793739570758e-10
-970297610866.669,1.54231351160193e-10
-967162481632.998,1.55274602024592e-10
-964027352399.327,1.56036239727349e-10
-960867341187.611,1.56244379210437e-10
-957732211953.94,1.54237765759608e-10
-954597082720.27,1.06169036336376e-08
-951461953486.599,1.70307607912044e-10
-948326824252.928,1.67363225086332e-10
-945191695019.257,1.67276252361904e-10
-942031683807.542,1.67861171825655e-10
-938896554573.871,1.68680323557767e-10
-935761425340.2,1.69524427462638e-10
-932626296106.529,1.70405705182493e-10
-929491166872.858,1.88894147220791e-08
-926356037639.188,1.72847533533259e-10
-923196026427.472,1.7364430470484e-10
-920060897193.801,1.74696554046082e-10
-916925767960.13,1.75836081361824e-10
-913790638726.459,1.76983400707382e-10
-910630627514.744,1.78150015670007e-10
-907495498281.073,1.79392549376692e-10
-904360369047.402,7.99894352511584e-09
-901225239813.731,1.77053882738365e-10
-898090110580.06,1.80463527694935e-10
-894954981346.39,1.82269460774969e-10
-891794970134.674,1.83696642591154e-10
-888659840901.003,1.84910166262596e-10
-885524711667.332,1.86017947877761e-10
-882389582433.661,1.8755907318715e-10
-879254453199.991,4.99850243434672e-09
-876119323966.32,1.93158311111284e-10
-872959312754.604,1.93219956979349e-10
-869824183520.933,1.94244312378959e-10
-866689054287.263,1.95498217541334e-10
-863553925053.592,1.96857620546208e-10
-860393913841.876,1.98273227763057e-10
-857258784608.205,2.00174605348375e-10
-854123655374.534,6.97352147904107e-10
-850988526140.864,2.03124425986113e-10
-847853396907.193,2.03786002954227e-10
-844718267673.522,2.05076172691214e-10
-841558256461.806,2.06581109316727e-10
-838423127228.135,2.08224958305071e-10
-835287997994.465,2.10034251306834e-10
-832152868760.794,2.12122992214636e-10
-829017739527.123,2.3006214328397e-09
-825882610293.452,2.08377470868811e-10
-822722599081.736,2.12056438042261e-10
-819587469848.066,2.14091513252139e-10
-816452340614.395,2.15741319805769e-10
-813317211380.724,2.1724442803106e-10
-810157200169.008,2.18744440642027e-10
-807022070935.338,2.18634614666202e-10
-803886941701.667,3.56692817881364e-08
-800751812467.996,2.12486272240983e-10
-797591801256.28,2.20518137780806e-10
-794456672022.609,2.23019598229079e-10
-791321542788.939,2.23903428126457e-10
-788186413555.268,2.23298482768502e-10
-785026402343.552,2.19831193180965e-10
-781891273109.881,2.06064840886663e-10
-778756143876.21,2.78081812010703e-07
-775621014642.54,2.77805167423318e-10
-772485885408.869,2.63579000279858e-10
-769350756175.198,2.6118561343259e-10
-766190744963.482,2.62613930167971e-10
-763055615729.811,2.67696036768691e-10
-759920486496.141,2.82118132725733e-10
-756785357262.47,3.5674063551073e-10
-753650228028.799,1.29866682395076e-05
-750515098795.128,3.60866361096301e-10
-747355087583.412,2.879428459485e-10
-744219958349.742,2.76344507004916e-10
-741084829116.071,2.73750010295343e-10
-737949699882.4,2.7393332592784e-10
-734789688670.684,2.75471022214737e-10
-731654559437.014,2.78209700880791e-10
-728519430203.343,7.80431061918295e-08
-725384300969.672,2.72064886196396e-10
-722224289757.956,2.7708778620488e-10
-719089160524.285,2.80226072716655e-10
-715954031290.615,2.83054300785693e-10
-712818902056.944,2.85906862796014e-10
-709658890845.228,2.89065077841576e-10
-706523761611.557,2.9327822537734e-10
-703388632377.886,6.74343188315055e-09
-700253503144.216,2.8533501955304e-10
-697118373910.545,2.90913853393425e-10
-693983244676.874,2.9399702894439e-10
-690823233465.158,2.96201689947049e-10
-687688104231.487,2.97514923445236e-10
-684552974997.817,2.97242148299248e-10
-681417845764.146,2.91709361722651e-10
-678282716530.475,1.16167083413012e-07
-675147587296.804,3.26022932656214e-10
-671987576085.089,3.21840479100589e-10
-668852446851.418,3.21603106277913e-10
-665717317617.747,3.21967224406049e-10
-662582188384.076,3.21732482417298e-10
-659422177172.36,3.19053781260115e-10
-656287047938.69,3.06271599989555e-10
-653151918705.019,3.18492089967907e-07
-650016789471.348,3.84504466054766e-10
-646881660237.677,3.70171050293922e-10
-643746531004.006,3.69376446793524e-10
-640586519792.291,3.73078607446157e-10
-637451390558.62,3.80673305012747e-10
-634316261324.949,3.95533432216305e-10
-631181132091.278,4.38092814532102e-10
-628046002857.607,4.50678392421253e-07
-624910873623.937,2.9600959079064e-10
-621750862412.221,3.31921978729291e-10
-618615733178.55,3.46101129479011e-10
-615480603944.879,3.54782923547347e-10
-612345474711.208,3.6128475056771e-10
-609185463499.493,3.66778922178207e-10
-606050334265.822,3.71894513128728e-10
-602915205032.151,1.15214663173042e-06
-599780075798.48,3.77419880830752e-10
-596620064586.765,3.80267390025928e-10
-593484935353.094,3.82809933311093e-10
-590349806119.423,3.84516159377248e-10
-587214676885.752,3.84642940721674e-10
-584054665674.036,3.81181786217532e-10
-580919536440.366,3.66585016099934e-10
-577784407206.695,1.06131829910232e-06
-574649277973.024,4.81115982531083e-10
-571514148739.353,4.49842036393305e-10
-568379019505.682,4.43096076281059e-10
-565219008293.967,4.41538481763035e-10
-562083879060.296,4.41594958474244e-10
-558948749826.625,4.41742534012818e-10
-555813620592.954,4.40652680114281e-10
-552678491359.283,2.55779678741722e-06
-549543362125.613,4.77421147111429e-10
-546383350913.897,4.68507987874263e-10
-543248221680.226,4.67361876175011e-10
-540113092446.555,4.66836697194014e-10
-536977963212.885,4.64502747162108e-10
-533817952001.169,4.55886379558022e-10
-530682822767.498,4.22065667273969e-10
-527547693533.827,3.94560161813044e-06
-524412564300.156,6.3026103201983e-10
-521277435066.486,5.85880871100459e-10
-518142305832.815,5.81913114977323e-10
-514982294621.099,5.91959061902913e-10
-511847165387.428,6.15699614355424e-10
-508712036153.757,6.6777223689527e-10
-505576906920.087,8.36951343866823e-10
-502441777686.416,3.90292420114951e-06
-499306648452.745,2.83558635073575e-10
-496146637241.029,3.9576204716145e-10
-493011508007.358,4.38175268470107e-10
-489876378773.688,4.60670586480093e-10
-486741249540.017,4.74139015130931e-10
-483581238328.301,4.8163246430237e-10
-480446109094.63,4.80561647793097e-10
-477310979860.96,1.03333793619658e-05
-474175850627.289,5.1847033719558e-10
-471015839415.573,5.10552959845792e-10
-467880710181.902,5.04682190890948e-10
-464745580948.231,4.94989107470331e-10
-461610451714.561,4.76630386129999e-10
-458450440502.845,4.38087073948122e-10
-455315311269.174,3.43044009652026e-10
-452180182035.503,1.00332967713461e-05
-449045052801.832,1.0227654592771e-09
-445909923568.162,7.9395463519527e-10
-442774794334.491,7.31976744535031e-10
-439614783122.775,7.07922799899793e-10
-436479653889.104,7.02821772471261e-10
-433344524655.433,7.20390059044863e-10
-430209395421.763,8.2720547359383e-10
-427074266188.092,2.26579591128297e-05
-423939136954.421,5.42577216463879e-10
-420779125742.705,5.42715836359012e-10
-417643996509.035,5.39807467922522e-10
-414508867275.364,5.293185310317e-10
-411373738041.693,5.12483380162091e-10
-408213726829.977,4.90569041708574e-10
-405078597596.306,4.86511138491674e-10
-401943468362.636,4.38220402373746e-05
-398808339128.965,5.44295073028336e-10
-395673209895.294,3.86236977395282e-10
-392538080661.623,2.81320807489049e-10
-389378069449.907,1.65720623510726e-10
-386242940216.237,4.28475373789629e-11
-383107810982.566,3.96804485874521e-11
-379972681748.895,1.99189357139887e-09
-376837552515.224,0.000502484672496557
-373702423281.553,1.22242501650632e-08
-370542412069.838,5.13051933619006e-09
-367407282836.167,3.46738339740567e-09
-364272153602.496,2.75816291711594e-09
-361137024368.825,2.36528524510323e-09
-357977013157.109,2.09786347902601e-09
-354841883923.439,1.84095511564075e-09
-351706754689.768,5.43033931702046e-05
-348571625456.097,2.05203340958131e-09
-345411614244.381,1.86668874444262e-09
-342276485010.711,1.75570519474551e-09
-339141355777.04,1.65037102165866e-09
-336006226543.369,1.51693486697805e-09
-332846215331.653,1.29295331617837e-09
-329711086097.982,7.96378168192475e-10
-326575956864.312,6.09705657977122e-05
-323440827630.641,4.28870622506649e-09
-320305698396.97,3.1134708551978e-09
-317170569163.299,2.81704870695262e-09
-314010557951.583,2.73327144397882e-09
-310875428717.913,2.77230504925152e-09
-307740299484.242,2.98159700342964e-09
-304605170250.571,3.85841346079481e-09
-301470041016.9,0.000112579255925252
-298334911783.229,1.61001866576521e-09
-295174900571.514,1.85643982438443e-09
-292039771337.843,2.00420305032126e-09
-288904642104.172,2.10649626086346e-09
-285769512870.501,2.19387841613161e-09
-282609501658.786,2.29219226727913e-09
-279474372425.115,2.5186715145028e-09
-276339243191.444,0.000186686116501117
-273204113957.773,2.74705018099953e-09
-270068984724.102,2.64810755504551e-09
-266933855490.432,2.7274222667818e-09
-263773844278.716,2.87776867006617e-09
-260638715045.045,3.13574878174354e-09
-257503585811.374,3.69371222746047e-09
-254368456577.703,5.8750340319325e-09
-251233327344.033,0.000130501881531686
-248098198110.362,2.62044882100889e-09
-244938186898.646,2.15582706795566e-09
-241803057664.975,2.21189913067446e-09
-238667928431.304,2.27432978926497e-09
-235532799197.634,2.30127135923831e-09
-232372787985.918,2.25789136003751e-09
-229237658752.247,2.00510731334492e-09
-226102529518.576,0.000380604941552684
-222967400284.906,3.69126651855696e-09
-219807389073.19,3.19601794870079e-09
-216672259839.519,3.00072403619728e-09
-213537130605.848,2.80571488639072e-09
-210402001372.177,2.49283733765574e-09
-207241990160.462,1.86408932925813e-09
-204106860926.791,5.2045629842978e-10
-200971731693.12,0.000375479399713763
-197836602459.449,1.45745350900291e-08
-194701473225.778,9.68018235199662e-09
-191566343992.108,8.64082362950835e-09
-188406332780.392,8.55963257945044e-09
-185271203546.721,9.11733552633174e-09
-182136074313.05,1.07352105562141e-08
-179000945079.379,1.67736574297032e-08
-175865815845.709,0.00055998995767536
-172730686612.038,1.08039029969895e-09
-169570675400.322,3.13454511108544e-09
-166435546166.651,4.27796335361362e-09
-163300416932.98,5.08436467968084e-09
-160165287699.31,5.82454398279983e-09
-157005276487.594,6.77455120962962e-09
-153870147253.923,9.02300870942886e-09
-150735018020.252,0.000943944758120087
-147599888786.582,4.24342941550747e-09
-144464759552.911,5.30959890258641e-09
-141329630319.24,5.92326342371438e-09
-138169619107.524,6.37691672086322e-09
-135034489873.853,6.78156598204127e-09
-131899360640.183,7.39886083338835e-09
-128764231406.512,1.10226239062043e-08
-125629102172.841,0.000549958194918014
-122493972939.17,2.50705413691898e-08
-119333961727.454,1.59912465144407e-08
-116198832493.784,1.43773104092179e-08
-113063703260.113,1.41051690552538e-08
-109928574026.442,1.4337122307777e-08
-106768562814.726,1.49120525526318e-08
-103633433581.055,1.6296067672802e-08
-100498304347.385,0.00170346747398769
-97363175113.7139,1.76710323946723e-08
-94203163901.9981,1.77098470180867e-08
-91068034668.3273,1.84109438271968e-08
-87932905434.6565,1.91571143146997e-08
-84797776200.9857,1.97284541289854e-08
-81637764989.27,1.97491836910882e-08
-78502635755.5992,1.91535111266262e-08
-75367506521.9284,0.00171324227318865
-72232377288.2576,6.49668707776225e-08
-69097248054.5868,5.19754881502659e-08
-65962118820.916,5.22043774342206e-08
-62802107609.2002,5.64099055831638e-08
-59666978375.5294,6.40694731089311e-08
-56531849141.8586,7.81640234046308e-08
-53396719908.1879,1.17670755221718e-07
-50261590674.5171,0.00209195418916519
-47126461440.8463,3.23863003436663e-08
-43966450229.1305,5.79774361424824e-08
-40831320995.4597,7.7132191173534e-08
-37696191761.7889,9.69610589436193e-08
-34561062528.1181,1.20885447301332e-07
-31401051316.4023,1.53433100641166e-07
-28265922082.7315,2.06798918221818e-07
-25130792849.0607,0.00322958489409824
-21995663615.3899,2.52783694479879e-07
-18835652403.6742,3.76376131371042e-07
-15700523170.0034,5.57807696077515e-07
-12565393936.3326,8.83638213435559e-07
-9430264702.66179,1.58185239328834e-06
-6270253490.94599,3.59653237420466e-06
-3135124257.2752,1.44583704934678e-05
4976.39558792114,1
1567569593.23098,5.6407139645734e-05
3110252232.02137,1.44081911300071e-05
4677816848.85677,6.36767047136391e-06
6220499487.64715,3.58785142628129e-06
7788064104.48255,2.26203854192084e-06
9330746743.27294,1.5082893381397e-06
10898311360.1083,9.17831565026862e-07
12440993998.8987,3.56415655084316e-07
15551241254.5245,2.88335088881149e-09
18661488510.1503,4.39659088140177e-12
21771735765.7761,5.7222058612338e-15
24881983021.4018,3.24816602276599e-17
27992230277.0276,2.26371759168281e-20
31102477532.6534,3.13523112269554e-23
34212724788.2792,4.84679188011281e-26
37322972043.905,7.7334888981929e-29
40433219299.5308,1.2450125117662e-31
43543466555.1565,1.98344668460288e-34
46653713810.7823,3.13903869475921e-37
49763961066.4081,1.05479241620294e-38
52874208322.0339,3.20596644937389e-42
55984455577.6597,3.65266846549697e-45
59094702833.2855,5.76360046595469e-48
62204950088.9112,9.95570882374468e-51
65315197344.537,1.82345366585202e-53
68425444600.1628,3.64633291162938e-56
71535691855.7886,9.66314281330552e-59
74645939111.4144,2.33346846948731e-60
77756186367.0402,4.74439681101564e-64
80866433622.6659,3.92292491488282e-67
83976680878.2917,6.06547723205969e-70
87086928133.9175,1.05320122930045e-72
90197175389.5433,1.88686377444042e-75
93307422645.1691,3.38678547428481e-78
96417669900.7948,5.85048136259617e-81
99527917156.4206,1.07355215296027e-83
102638164412.046,4.3873879355739e-86
105748411667.672,6.53513993697859e-89
108858658923.298,1.2340937803873e-91
111968906178.924,2.52597682639084e-94
115079153434.55,5.62571439088328e-97
118189400690.175,1.44788649984011e-99
121299647945.801,5.23380134467766e-102
124409895201.427,8.00310619020187e-104
127520142457.053,3.5111013356086e-107
130630389712.678,6.99512730643566e-111
133740636968.304,5.05474748836962e-114
136850884223.93,6.36036396364552e-117
139961131479.556,9.67142468039033e-120
143071378735.182,1.61330616080039e-122
146181625990.807,5.38364186271625e-125
149291873246.433,1.8494107085533e-126
152402120502.059,5.4914031547799e-129
155512367757.685,2.36838664831638e-132
158622615013.311,2.54112172722208e-135
161732862268.936,3.2173433443053e-138
164843109524.562,3.80659787306749e-141
167953356780.188,2.74533779672742e-144
171063604035.814,6.60263136721549e-148
174173851291.439,4.59074413257762e-148
177284098547.065,4.08042847323638e-150
180394345802.691,1.77857888045291e-153
183504593058.317,2.26970150969876e-156
186614840313.943,3.84723527416113e-159
189725087569.568,7.69013927788313e-162
192835334825.194,1.82396521513013e-164
195945582080.82,5.82097573788714e-167
199055829336.446,4.71289069623445e-169
202166076592.071,1.28989308483935e-171
205276323847.697,1.13848476673931e-175
208386571103.323,5.598461286961e-179
211496818358.949,6.59939887047839e-182
214607065614.575,1.2217809305221e-184
217717312870.2,2.56045403953426e-187
220827560125.826,5.5120491813857e-190
223937807381.452,1.38888944202976e-192
227048054637.078,7.96146583011854e-195
230158301892.704,6.67842833710408e-198
233268549148.329,1.36161611793426e-200
236378796403.955,3.13819773980683e-203
239489043659.581,8.17141199522354e-206
242599290915.207,2.5841750449596e-208
245709538170.832,1.16509239422853e-210
248819785426.458,1.25113370731062e-212
251930032682.084,2.91976559222154e-214
255040279937.71,2.52111115443718e-218
258150527193.336,1.92912377091037e-221
261260774448.961,2.40382745190483e-224
264371021704.587,3.85004573155284e-227
267481268960.213,7.60469301536299e-230
270591516215.839,2.03320963290166e-232
273701763471.464,1.16785217120545e-234
276812010727.09,4.65422972273487e-236
279922257982.716,1.60597924206899e-240
283032505238.342,1.0474141814634e-243
286142752493.968,1.17227878469302e-246
289252999749.593,1.54800501773333e-249
292363247005.219,2.23138297799551e-252
295473494260.845,6.06438399863028e-255
298583741516.471,9.36021629765082e-257
301693988772.096,5.3622201368049e-257
304804236027.722,1.22052044099652e-261
307914483283.348,1.1863694163953e-264
311024730538.974,1.85559930081296e-267
314134977794.6,3.63109653445564e-270
317245225050.225,8.57355256642262e-273
320355472305.851,2.62169517602362e-275
323465719561.477,1.43359346985713e-277
326575966817.103,8.28462966825751e-276
329686214072.729,2.50543779102307e-283
332796461328.354,8.1303903296954e-287
335906708583.98,4.58126137581423e-290
339016955839.606,3.27736524462883e-293
342127203095.232,2.90439641860035e-296
345237450350.857,3.66032059307564e-299
348347697606.483,8.15977431294445e-302
351457944862.109,3.38663535610029e-303
354568192117.735,2.34579438075751e-307
357678439373.361,1.1714992333674e-309
360788686628.986,4.98752412886076e-312
363898933884.612,2.18143166088978e-314
367009181140.238,1.04570318038231e-316
370119428395.864,6.06505105521797e-319
373229675651.49,5.6274077061318e-321
376339922907.115,8.74496193139006e-322
379450170162.741,0
382560417418.367,0
385670664673.993,0
388780911929.618,0
391891159185.244,0
395001406440.87,0
398111653696.496,0
401221900952.122,0
404332148207.747,0
407442395463.373,0
410552642718.999,0
413662889974.625,0
416773137230.25,0
419883384485.876,0
422993631741.502,0
426103878997.128,0
429214126252.754,0
432324373508.379,0
435434620764.005,0
438544868019.631,0
441655115275.257,0
444765362530.883,0
447875609786.508,0
450985857042.134,0
454096104297.76,0
457206351553.386,0
460316598809.011,0
463426846064.637,0
466537093320.263,0
469647340575.889,0
472757587831.515,0
475867835087.14,0
478978082342.766,0
482088329598.392,0
485198576854.018,0
488308824109.643,0
491419071365.269,0
494529318620.895,0
497639565876.521,0
500749813132.147,0
503860060387.772,0
506970307643.398,0
510080554899.024,0
513190802154.65,0
516301049410.276,0
519411296665.901,0
522521543921.527,0
525631791177.153,0
528742038432.779,0
531852285688.404,0
534962532944.03,0
538072780199.656,0
541183027455.282,0
544293274710.908,0
547403521966.533,0
550513769222.159,0
553624016477.785,0
556734263733.411,0
559844510989.036,0
562954758244.662,0
566065005500.288,0
569175252755.914,0
572285500011.54,0
575395747267.165,0
578505994522.791,0
581616241778.417,0
584726489034.043,0
587836736289.669,0
590946983545.294,0
594057230800.92,0
597167478056.546,0
600277725312.172,0
603387972567.797,0
606498219823.423,0
609608467079.049,0
612718714334.675,0
615828961590.301,0
618939208845.926,0
622049456101.552,0
625159703357.178,0
628269950612.804,0
631380197868.429,0
634490445124.055,0
637600692379.681,0
640710939635.307,0
643821186890.933,0
646931434146.558,0
650041681402.184,0
653151928657.81,0
656262175913.436,0
659372423169.062,0
662482670424.687,0
665592917680.313,0
668703164935.939,0
671813412191.565,0
674923659447.19,0
678033906702.816,0
681144153958.442,0
684254401214.068,0
687364648469.694,0
690474895725.319,0
693585142980.945,0
696695390236.571,0
699805637492.197,0
702915884747.823,0
706026132003.448,0
709136379259.074,0
712246626514.7,0
715356873770.326,0
718467121025.951,0
721577368281.577,0
724687615537.203,0
727797862792.829,0
730908110048.454,0
734018357304.08,0
737128604559.706,0
740238851815.332,0
743349099070.958,0
746459346326.583,0
749569593582.209,0
752679840837.835,0
755790088093.461,0
758900335349.087,0
762010582604.712,0
765120829860.338,0
768231077115.964,0
771341324371.59,0
774451571627.215,0
777561818882.841,0
780672066138.467,0
783782313394.093,0
786892560649.719,0
790002807905.344,0
793113055160.97,0
796223302416.596,0
799333549672.222,0
802443796927.848,0
805554044183.473,0
808664291439.099,0
811774538694.725,0
814884785950.351,0
817995033205.976,0
821105280461.602,0
824215527717.228,0
827325774972.854,0
830436022228.48,0
833546269484.105,0
836656516739.731,0
839766763995.357,0
842877011250.983,0
845987258506.609,0
849097505762.234,0
852207753017.86,0
855318000273.486,0
858428247529.112,0
861538494784.737,0
864648742040.363,0
867758989295.989,0
870869236551.615,0
873979483807.24,0
877089731062.866,0
880199978318.492,0
883310225574.118,0
886420472829.744,0
889530720085.369,0
892640967340.995,0
895751214596.621,0
898861461852.247,0
901971709107.873,0
905081956363.498,0
908192203619.124,0
911302450874.75,0
914412698130.376,0
917522945386.001,0
920633192641.627,0
923743439897.253,0
926853687152.879,0
929963934408.505,0
933074181664.13,0
936184428919.756,0
939294676175.382,0
942404923431.008,0
945515170686.634,0
948625417942.259,0
951735665197.885,0
954845912453.511,0
957956159709.137,0
961066406964.762,0
964176654220.388,0
967286901476.014,0
970397148731.64,0
973507395987.266,0
976617643242.891,0
979727890498.517,0
982838137754.143,0
985948385009.769,0
989058632265.395,0
992168879521.02,0
995279126776.646,0
998389374032.272,0
1001499621287.9,0
1004609868543.52,0
1007720115799.15,0
1010830363054.78,0
1013940610310.4,0
1017050857566.03,0
1020161104821.65,0
1023271352077.28,0
1026381599332.9,0
1029491846588.53,0
1032602093844.16,0
1035712341099.78,0
1038822588355.41,0
1041932835611.03,0
1045043082866.66,0
1048153330122.28,0
1051263577377.91,0
1054373824633.54,0
1057484071889.16,0
1060594319144.79,0
1063704566400.41,0
1066814813656.04,0
1069925060911.66,0
1073035308167.29,0
1076145555422.92,0
1079255802678.54,0
1082366049934.17,0
1085476297189.79,0
1088586544445.42,0
1091696791701.05,0
1094807038956.67,0
1097917286212.3,0
1101027533467.92,0
1104137780723.55,0
1107248027979.17,0
1110358275234.8,0
1113468522490.43,0
1116578769746.05,0
1119689017001.68,0
1122799264257.3,0
1125909511512.93,0
1129019758768.55,0
1132130006024.18,0
1135240253279.81,0
1138350500535.43,0
1141460747791.06,0
1144570995046.68,0
1147681242302.31,0
1150791489557.94,0
1153901736813.56,0
1157011984069.19,0
1160122231324.81,0
1163232478580.44,0
1166342725836.06,0
1169452973091.69,0
1172563220347.32,0
1175673467602.94,0
1178783714858.57,0
1181893962114.19,0
1185004209369.82,0
1188114456625.44,0
1191224703881.07,0
1194334951136.7,0
1197445198392.32,0
1200555445647.95,0
1203665692903.57,0
1206775940159.2,0
1209886187414.83,0
1212996434670.45,0
1216106681926.08,0
1219216929181.7,0
1222327176437.33,0
1225437423692.95,0
1228547670948.58,0
1231657918204.21,0
1234768165459.83,0
1237878412715.46,0
1240988659971.08,0
1244098907226.71,0
1247209154482.33,0
1250319401737.96,0
1253429648993.59,0
1256539896249.21,0
1259650143504.84,0
1262760390760.46,0
1265870638016.09,0
1268980885271.72,0
1272091132527.34,0
1275201379782.97,0
1278311627038.59,0
1281421874294.22,0
1284532121549.84,0
1287642368805.47,0
1290752616061.1,0
1293862863316.72,0
1296973110572.35,0
1300083357827.97,0
1303193605083.6,0
1306303852339.22,0
1309414099594.85,0
1312524346850.48,0
1315634594106.1,0
1318744841361.73,0
1321855088617.35,0
1324965335872.98,0
1328075583128.6,0
1331185830384.23,0
1334296077639.86,0
1337406324895.48,0
1340516572151.11,0
1343626819406.73,0
1346737066662.36,0
1349847313917.99,0
1352957561173.61,0
1356067808429.24,0
1359178055684.86,0
1362288302940.49,0
1365398550196.11,0
1368508797451.74,0
1371619044707.37,0
1374729291962.99,0
1377839539218.62,0
1380949786474.24,0
1384060033729.87,0
1387170280985.49,0
1390280528241.12,0
1393390775496.75,0
1396501022752.37,0
1399611270008,0
1402721517263.62,0
1405831764519.25,0
1408942011774.88,0
1412052259030.5,0
1415162506286.13,0
1418272753541.75,0
1421383000797.38,0
1424493248053,0
1427603495308.63,0
1430713742564.26,0
1433823989819.88,0
1436934237075.51,0
1440044484331.13,0
1443154731586.76,0
1446264978842.38,0
1449375226098.01,0
1452485473353.64,0
1455595720609.26,0
1458705967864.89,0
1461816215120.51,0
1464926462376.14,0
1468036709631.77,0
1471146956887.39,0
1474257204143.02,0
1477367451398.64,0
1480477698654.27,0
1483587945909.89,0
1486698193165.52,0
1489808440421.15,0
1492918687676.77,0
1496028934932.4,0
1499139182188.02,0
1502249429443.65,0
1505359676699.27,0
1508469923954.9,0
1511580171210.53,0
1514690418466.15,0
1517800665721.78,0
1520910912977.4,0
1524021160233.03,0
1527131407488.66,0
1530241654744.28,0
1533351901999.91,0
1536462149255.53,0
1539572396511.16,0
1542682643766.78,0
1545792891022.41,0
1548903138278.04,0
1552013385533.66,0
1555123632789.29,0
1558233880044.91,0
1561344127300.54,0
1564454374556.16,0
1567564621811.79,0
1570674869067.42,0
1573785116323.04,0
1576895363578.67,0
1580005610834.29,0
1583115858089.92,0
1586226105345.54,0
1589336352601.17,0
1592446599856.8,0
1595556847112.42,0
1598667094368.05,0
1601777341623.67,0
1604887588879.3,0
1607997836134.93,0
1611108083390.55,0
1614218330646.18,0
1617328577901.8,0
1620438825157.43,0
1623549072413.05,0
1626659319668.68,0
1629769566924.31,0
1632879814179.93,0
1635990061435.56,0
1639100308691.18,0
1642210555946.81,0
1645320803202.43,0
1648431050458.06,0
1651541297713.69,0
1654651544969.31,0
1657761792224.94,0
1660872039480.56,0
1663982286736.19,0
1667092533991.82,0
1670202781247.44,0
1673313028503.07,0
1676423275758.69,0
1679533523014.32,0
1682643770269.94,0
1685754017525.57,0
1688864264781.2,0
1691974512036.82,0
1695084759292.45,0
1698195006548.07,0
1701305253803.7,0
1704415501059.32,0
1707525748314.95,0
1710635995570.58,0
1713746242826.2,0
1716856490081.83,0
1719966737337.45,0
1723076984593.08,0
1726187231848.71,0
1729297479104.33,0
1732407726359.96,0
1735517973615.58,0
1738628220871.21,0
1741738468126.83,0
1744848715382.46,0
1747958962638.09,0
1751069209893.71,0
1754179457149.34,0
1757289704404.96,0
1760399951660.59,0
1763510198916.21,0
1766620446171.84,0
1769730693427.47,0
1772840940683.09,0
1775951187938.72,0
1779061435194.34,0
1782171682449.97,0
1785281929705.59,0
1788392176961.22,0
1791502424216.85,0
1794612671472.47,0
1797722918728.1,0
1800833165983.72,0
1803943413239.35,0
1807053660494.98,0
1810163907750.6,0
1813274155006.23,0
1816384402261.85,0
1819494649517.48,0
1822604896773.1,0
1825715144028.73,0
1828825391284.36,0
1831935638539.98,0
1835045885795.61,0
1838156133051.23,0
1841266380306.86,0
1844376627562.48,0
1847486874818.11,0
1850597122073.74,0
1853707369329.36,0
1856817616584.99,0
1859927863840.61,0
1863038111096.24,0
1866148358351.87,0
1869258605607.49,0
1872368852863.12,0
1875479100118.74,0
1878589347374.37,0
1881699594629.99,0
1884809841885.62,0
1887920089141.25,0
1891030336396.87,0
1894140583652.5,0
1897250830908.12,0
1900361078163.75,0
1903471325419.37,0
1906581572675,0
1909691819930.63,0
1912802067186.25,0
1915912314441.88,0
1919022561697.5,0
1922132808953.13,0
1925243056208.76,0
1928353303464.38,0
1931463550720.01,0
1934573797975.63,0
1937684045231.26,0
1940794292486.88,0
1943904539742.51,0
1947014786998.14,0
1950125034253.76,0
1953235281509.39,0
1956345528765.01,0
1959455776020.64,0
1962566023276.26,0
1965676270531.89,0
1968786517787.52,0
1971896765043.14,0
1975007012298.77,0
1978117259554.39,0
1981227506810.02,0
1984337754065.65,0
1987448001321.27,0
1990558248576.9,0
1993668495832.52,0
1996778743088.15,0
1999888990343.77,0


==> spectrum_3lvl_D.csv <==
freq,power
-1000429686279.17,2.90674251854023e-10
-997294557045.5,9.47875975998429e-11
-994159427811.83,6.80469421654762e-11
-990999416600.114,5.81495238534508e-11
-987864287366.443,6.07804962094414e-11
-984729158132.772,1.09369391408282e-10
-981594028899.101,1.87739361135368e-10
-978458899665.431,3.13376280338649e-07
-975323770431.76,2.46754563654147e-10
-972188641198.089,6.5248854242136e-11
-969053511964.418,4.39774928142654e-11
-965918382730.747,3.77901782502596e-11
-962808135475.122,5.7782344196836e-11
-959673006241.451,1.10400478100265e-10
-956537877007.78,3.60540196842167e-10
-953402747774.109,3.52460353120764e-07
-950267618540.439,3.83730830805815e-10
-947132489306.768,7.41199619185196e-11
-943997360073.097,3.88125257752815e-11
-940837348861.381,3.44899667579873e-11
-937702219627.71,4.89690491234835e-11
-934567090394.04,8.02481949482403e-11
-931431961160.369,4.51109002467904e-10
-928296831926.698,3.99011808920061e-07
-925286112583.252,5.52414699656111e-10
-922300275217.852,1.67316233192081e-10
-919289555874.406,9.59520188736044e-11
-916303718509.005,6.91495151034469e-11
-913292999165.559,8.69513082081714e-11
-910307161800.158,9.41087656102758e-11
-907296442456.713,3.55418535411937e-10
-904310605091.312,6.3331788607281e-07
-901026183989.371,1.09170032069569e-09
-897766644865.475,2.17956750850151e-10
-894482223763.535,1.42825599516502e-10
-891197802661.594,1.23016153013553e-10
-887938263537.698,1.33254132105732e-10
-884653842435.757,2.78211319940787e-10
-881394303311.861,7.90775785611702e-10
-878109882209.92,5.27753675765081e-07
-875099162866.475,6.2335093773161e-10
-872088443523.029,1.81004869404427e-10
-869102606157.628,4.72867850592049e-11
-866091886814.182,8.66758693178741e-11
-863081167470.737,9.94544834644109e-11
-860070448127.291,1.36638769691615e-10
-857084610761.89,5.66668500283267e-10
-854073891418.444,1.4884756642179e-06
-850814352294.549,1.68834706855348e-09
-847529931192.608,3.07677470005512e-10
-844270392068.712,1.05649213557659e-10
-840985970966.771,9.42995913492935e-11
-837726431842.875,9.53482963519184e-11
-834466892718.979,3.18046957423264e-10
-831182471617.039,5.6431430704355e-10
-827922932493.143,6.95065761834977e-07
-824912213149.697,1.28848149896124e-09
-821901493806.251,2.6396102890437e-10
-818890774462.806,2.57878761172814e-10
-815880055119.36,1.26903332067146e-10
-812869335775.914,1.47537075789274e-10
-809858616432.468,2.70536656631777e-10
-806847897089.022,6.67335600833414e-10
-803837177745.577,2.00079158409146e-06
-800577638621.681,2.15531253000325e-09
-797293217519.74,5.43850105961638e-10
-794033678395.844,1.64732862352951e-10
-790774139271.948,3.11265819269487e-10
-787514600148.053,1.79230988174421e-10
-784230179046.112,4.09179478694034e-10
-780970639922.216,9.08030081327928e-10
-777711100798.32,9.63926091490451e-07
-774700381454.874,1.43761757697138e-09
-771689662111.429,4.25360848825067e-10
-768678942767.983,3.03940933231244e-10
-765643341446.492,2.46001248858434e-10
-762632622103.046,2.79793208953645e-10
-759621902759.601,4.14292121764856e-10
-756611183416.155,8.14186662688633e-10
-753600464072.709,7.2854972321241e-05
-750340924948.813,2.44370565489844e-09
-747081385824.917,3.99231988963037e-10
-743846728679.067,2.26995370541253e-10
-740587189555.171,1.83732990374856e-10
-737327650431.275,2.7338693339152e-10
-734068111307.379,4.4930124047963e-10
-730833454161.528,1.62146571419965e-09
-727573915037.633,1.15729831895942e-06
-724538313716.142,2.06175572520854e-09
-721527594372.696,7.01118835140948e-10
-718491993051.205,4.08762355774808e-10
-715456391729.714,2.99283895885039e-10
-712445672386.269,3.03634772549785e-10
-709410071064.778,4.65093578062729e-10
-706399351721.332,1.18644063025553e-09
-703363750399.841,3.6119340387809e-06
-700228621166.171,4.03130708353904e-09
-697068609954.455,9.21533629733675e-10
-693933480720.784,4.7849064996209e-10
-690798351487.113,3.85503225185024e-10
-687663222253.443,3.83092917799703e-10
-684503211041.727,6.30562782430613e-10
-681368081808.056,1.44612569798743e-09
-678232952574.385,2.34394308946671e-06
-675097823340.714,3.58604571593724e-09
-671962694107.043,7.7332881994501e-10
-668827564873.373,4.16094989975337e-10
-665667553661.657,3.96004208636665e-10
-662532424427.986,5.49613285381644e-10
-659397295194.315,9.16862821079156e-10
-656262165960.645,2.52940310713658e-09
-653127036726.974,1.64825844957673e-05
-649991907493.303,6.3278989022435e-09
-646831896281.587,1.23652834816793e-09
-643696767047.916,5.30934893701285e-10
-640561637814.246,3.91685969525247e-10
-637426508580.575,3.39071147470449e-10
-634266497368.859,5.23846306296276e-10
-631131368135.188,1.2997980871769e-09
-627996238901.517,3.34642672277213e-06
-624861109667.847,5.06641811143855e-09
-621725980434.176,1.22472970099665e-09
-618590851200.505,6.53107143611316e-10
-615430839988.789,5.40539683171012e-10
-612295710755.119,5.71483684834595e-10
-609160581521.448,8.63184661190515e-10
-606025452287.777,2.17829086639818e-09
-602890323054.106,1.07101221548234e-05
-599655665908.255,5.40176935521521e-09
-596421008762.405,1.07437107345763e-09
-593186351616.554,6.64626860691654e-10
-589951694470.703,5.23980117535848e-10
-586717037324.852,6.83196083601252e-10
-583482380179.001,1.0763140836915e-09
-580247723033.15,4.37487286517626e-09
-577013065887.3,2.73139588569722e-06
-573877936653.629,3.57733748727811e-09
-570742807419.958,1.12537248440355e-09
-567607678186.287,6.93719714201354e-10
-564472548952.616,6.28863974689673e-10
-561337419718.946,7.86331444989779e-10
-558202290485.275,1.44491848941155e-09
-555067161251.604,5.00459251116829e-09
-551932032017.933,3.09727305621902e-06
-548871548718.398,5.00495186228335e-09
-545835947396.907,1.33189523531591e-09
-542775464097.371,7.9932451945681e-10
-539714980797.835,5.4597421058368e-10
-536679379476.344,5.64131571273803e-10
-533618896176.809,9.07709230789483e-10
-530583294855.318,2.01059058902246e-09
-527522811555.782,3.74740228351471e-05
-524387682322.111,5.91036710598194e-09
-521252553088.441,1.49644918352897e-09
-518117423854.77,8.43555641679352e-10
-514957412643.054,7.34078290614463e-10
-511822283409.383,8.85266598166453e-10
-508687154175.712,1.39442713255128e-09
-505552024942.042,3.89597979197811e-09
-502416895708.371,5.48233560337168e-06
-499281766474.7,8.16135449203566e-09
-496121755262.984,1.89957955045158e-09
-492986626029.313,9.5596872413924e-10
-489851496795.643,7.15036150148032e-10
-486716367561.972,8.37235378521278e-10
-483556356350.256,1.32474188799734e-09
-480421227116.585,4.31195986830428e-09
-477286097882.915,0.000113677170327218
-474150968649.244,1.07545471131457e-08
-470990957437.528,2.84851868848536e-09
-467855828203.857,1.68136958654553e-09
-464720698970.186,1.3742749470737e-09
-461585569736.516,1.38034575199976e-09
-458425558524.8,1.97121067829627e-09
-455290429291.129,5.42988427742234e-09
-452155300057.458,2.23491318323301e-05
-449020170823.787,7.65940708359766e-09
-445885041590.117,1.6369600066791e-09
-442749912356.446,9.30390901615351e-10
-439589901144.73,8.24111910179627e-10
-436454771911.059,1.26856141844337e-09
-433319642677.388,1.85592498964101e-09
-430184513443.718,5.27043373659602e-09
-427049384210.047,0.000160115991747986
-423914254976.376,9.56598487554581e-09
-420754243764.66,2.03168282397156e-09
-417619114530.99,9.19152440632568e-10
-414483985297.319,6.13871421753107e-10
-411348856063.648,6.36731095343842e-10
-408188844851.932,1.27759017276685e-09
-405053715618.261,5.18728219712604e-09
-401918586384.591,4.21366090405897e-05
-398783457150.92,9.70569513043451e-09
-395648327917.249,2.69496671470773e-09
-392513198683.578,2.00171135832252e-09
-389353187471.862,1.30829201040576e-09
-386218058238.192,1.11524176380659e-09
-383082929004.521,1.634455294876e-09
-379947799770.85,1.96834224161445e-09
-376812670537.179,0.00792007496833122
-373677541303.508,4.58574294671733e-09
-370517530091.793,1.19292970997687e-09
-367382400858.122,9.18064274889271e-10
-364247271624.451,1.04486575443142e-09
-361112142390.78,1.51235642640969e-09
-357952131179.065,2.96769826336687e-09
-354817001945.394,1.05833684502325e-08
-351681872711.723,5.90097369987836e-05
-348546743478.052,1.47311548319426e-08
-345411614244.381,2.91632834399254e-09
-342276485010.711,1.43547311392222e-09
-339116473798.995,8.68668126856714e-10
-335981344565.324,8.76177189927366e-10
-332846215331.653,1.73936866926385e-09
-329711086097.982,6.10827132318101e-09
-326575956864.312,0.000582809186078661
-323440827630.641,1.6043372740137e-08
-320280816418.925,4.741545076182e-09
-317145687185.254,2.64836540505553e-09
-314010557951.583,2.09515669344716e-09
-310875428717.913,1.87263353899905e-09
-307715417506.197,2.049110228048e-09
-304580288272.526,3.67676164644861e-09
-301445159038.855,0.000316816450588886
-298310029805.185,6.26052018564496e-09
-295174900571.514,2.41933190433683e-09
-292039771337.843,2.21677588955923e-09
-288879760126.127,2.93287406402669e-09
-285744630892.456,4.40638823943749e-09
-282609501658.786,8.59098809473271e-09
-279474372425.115,3.03149984382288e-08
-276339243191.444,0.0021681441745742
-273204113957.773,3.45456734203692e-08
-270044102746.057,7.64189636546432e-09
-266908973512.387,3.36006848964861e-09
-263773844278.716,1.95542247993231e-09
-260638715045.045,1.36509084568991e-09
-257478703833.329,1.30445646835247e-09
-254343574599.658,1.98384070283537e-09
-251208445365.988,0.000321089828203597
-248073316132.317,6.08320853942837e-09
-244938186898.646,2.08695935350107e-09
-241803057664.975,1.42185781096323e-09
-238643046453.259,1.41467818387731e-09
-235507917219.589,1.80824375249063e-09
-232372787985.918,2.76863478857958e-09
-229237658752.247,7.41649094883144e-09
-226102529518.576,0.00187574271362604
-222967400284.906,4.76989946739514e-09
-219807389073.19,6.40824430225368e-10
-216672259839.519,1.29443234956612e-10
-213537130605.848,6.35858617820678e-11
-210402001372.177,1.39454556627186e-10
-207241990160.462,5.66665142952959e-10
-204106860926.791,3.02675144607011e-09
-200971731693.12,0.000137547051614148
-197836602459.449,8.7361434184351e-09
-194701473225.778,2.53928816443903e-09
-191566343992.108,1.45281427913079e-09
-188406332780.392,1.37788982304199e-09
-185271203546.721,1.56658293388464e-09
-182136074313.05,2.31235210355217e-09
-179000945079.379,7.95044831218796e-09
-175865815845.709,0.000154615738396242
-172730686612.038,1.12205821545364e-08
-169570675400.322,2.64930912121932e-09
-166435546166.651,1.19590289633537e-09
-163300416932.98,7.8366283683035e-10
-160165287699.31,6.53434484339977e-10
-157005276487.594,6.30227997708484e-10
-153870147253.923,1.5471888228244e-09
-150735018020.252,0.00473821765744676
-147599888786.582,2.18497698111052e-09
-144464759552.911,1.18073937712964e-09
-141329630319.24,9.30997326937332e-10
-138169619107.524,9.40332652319933e-10
-135034489873.853,1.14247321152434e-09
-131899360640.183,1.62974745024211e-09
-128764231406.512,4.06043077886565e-09
-125629102172.841,0.000651479587966553
-122493972939.17,1.0056725309099e-09
-119333961727.454,1.51760478263022e-10
-116198832493.784,3.74139812622688e-10
-113063703260.113,9.32084002252707e-10
-109928574026.442,2.34657620046292e-09
-106768562814.726,6.8953749130747e-09
-103633433581.055,3.41552172382131e-08
-100498304347.385,0.0116916903298461
-97363175113.7139,5.12571163681654e-08
-94228045880.0431,1.50760609261698e-08
-91092916646.3723,8.03583967184005e-09
-87932905434.6565,5.39977783543803e-09
-84797776200.9857,4.71014845294987e-09
-81662646967.315,4.41178098904115e-09
-78527517733.6442,6.69387034964132e-09
-75392388499.9734,0.00229049003336411
-72257259266.3026,1.53137149650238e-09
-69097248054.5868,1.58649867551556e-09
-65962118820.916,2.02969046358367e-09
-62826989587.2452,2.35934837165282e-09
-59691860353.5744,2.95155263557208e-09
-56531849141.8586,5.03565475328088e-09
-53396719908.1879,1.34735504897084e-08
-50261590674.5171,0.0116920408501849
-47126461440.8463,3.07448707342113e-09
-43966450229.1305,2.52810922002883e-10
-40831320995.4597,2.09685128687679e-10
-37696191761.7889,7.30519673112671e-10
-34561062528.1181,1.89202754976799e-09
-31401051316.4023,5.76021494826334e-09
-28265922082.7315,2.79137018819232e-08
-25130792849.0607,0.0019400305706746
-21995663615.3899,4.18209341123929e-08
-18860534381.7192,1.2201199322576e-08
-15725405148.0484,6.92232946324336e-09
-12565393936.3326,6.5511995548587e-09
-9430264702.66179,7.6532745866402e-09
-6295135468.991,1.28230958329719e-08
-3160006235.32021,4.55954457920788e-08
-24877001.6494179,1
3110252232.02137,3.74124591814207e-08
6245381465.69216,1.15817436486375e-08
9380510699.36295,6.70284156864249e-09
12540521911.0787,5.76128537269035e-09
15675651144.7495,5.97308157334391e-09
18810780378.4203,9.72584112384669e-09
21945909612.0911,2.91996375680865e-08
25081038845.7619,0.00292728128060565
28216168079.4327,1.4723005719433e-08
31376179291.1485,2.4630211162107e-09
34511308524.8193,4.79049457375823e-10
37646437758.4901,9.25550297230127e-11
40781566992.1609,1.14032410716207e-10
43941578203.8766,1.01358784301993e-09
47076707437.5474,6.07501782869222e-09
50211836671.2182,0.0228944851459515
53346965904.889,1.0609805455038e-08
56506977116.6048,3.419483854439e-09
59642106350.2756,2.70258085248076e-09
62777235583.9464,2.59011737783063e-09
65912364817.6172,3.7916670573289e-09
69072376029.333,8.41039731950939e-09
72207505263.0038,3.37610653342939e-08
75342634496.6745,0.00804284504037337
78477763730.3453,4.30950930252289e-08
81612892964.0161,1.24320703845491e-08
84748022197.6869,6.97593852685923e-09
87908033409.4027,5.96986955514972e-09
91043162643.0735,7.58359789565417e-09
94178291876.7443,1.54935640450404e-08
97313421110.4151,6.83169588024178e-08
100448550344.086,0.050093492565108
103583679577.757,1.10242194350794e-07
106743690789.472,3.84123147850185e-08
109878820023.143,2.46271827059305e-08
113013949256.814,2.10578227624423e-08
116149078490.485,2.26587442315125e-08
119309089702.201,3.23771007555042e-08
122444218935.871,8.29602655244128e-08
125579348169.542,0.00493302607102633
128714477403.213,2.95075550297581e-08
131849606636.884,3.61786920481001e-09
134984735870.555,1.08947167598427e-09
138144747082.27,1.68251285195662e-09
141279876315.941,4.38706748173541e-09
144415005549.612,1.35172579222151e-08
147550134783.283,6.62830380071143e-08
150685264016.954,0.0288015747133142
153820393250.624,9.98788297622101e-08
156980404462.34,3.01873607959242e-08
160115533696.011,1.65883328158004e-08
163250662929.682,1.21589518762532e-08
166385792163.352,1.06834328036506e-08
169545803375.068,1.25466597633123e-08
172680932608.739,2.45691182396365e-08
175816061842.41,0.00178233509329519
178951191076.081,6.39039920407538e-09
182086320309.751,1.79323530728073e-09
185221449543.422,1.60783744440446e-09
188381460755.138,1.93332070559407e-09
191516589988.809,2.51980007577512e-09
194651719222.48,4.23281430556352e-09
197786848456.15,1.32419221224944e-08
200921977689.821,0.00195145626046948
204057106923.492,2.52227636709167e-08
207217118135.208,1.21497645606646e-08
210352247368.879,1.193167749936e-08
213487376602.549,1.55187093686111e-08
216622505836.22,2.42553690070399e-08
219782517047.936,5.12668619742723e-08
222917646281.607,1.95337253983251e-07
226052775515.277,0.02911112611137
229187904748.948,1.83180209368495e-07
232323033982.619,4.57163838616438e-08
235458163216.29,1.98213957851768e-08
238618174428.006,1.07951049870592e-08
241753303661.676,6.96026761097378e-09
244888432895.347,5.27809619439808e-09
248023562129.018,1.54731333111942e-08
251158691362.689,0.00354442570597863
254293820596.36,7.07987093017392e-08
257453831808.075,3.41403138274299e-08
260588961041.746,2.87734462333575e-08
263724090275.417,3.03217677521112e-08
266859219509.088,4.01338990433579e-08
270019230720.804,7.0014571845425e-08
273154359954.474,2.20150512611239e-07
276289489188.145,0.0465900840403328
279424618421.816,1.33207568092344e-07
282559747655.487,2.6358117103075e-08
285694876889.157,9.21110287380286e-09
288854888100.873,4.88249146956931e-09
291990017334.544,5.14553933805351e-09
295125146568.215,1.01052222685515e-08
298260275801.886,4.67443624039637e-08
301395405035.556,0.00834083622853282
304530534269.227,6.2274329416732e-08
307690545480.943,1.65051998766871e-08
310825674714.614,7.24853673484291e-09
313960803948.285,3.99583848203706e-09
317095933181.955,2.0800277173823e-09
320255944393.671,8.66332069372789e-10
323391073627.342,5.90328588959043e-10
326526202861.013,0.0245210027479114
329661332094.684,1.68667653322478e-08
332796461328.354,9.26906008343025e-09
335931590562.025,7.04782264220884e-09
339091601773.741,7.60882553483067e-09
342226731007.412,9.94895929884394e-09
345361860241.083,1.75378652377665e-08
348496989474.753,5.78423959328237e-08
351632118708.424,0.00356340988976435
354767247942.095,4.6749868377094e-08
357927259153.811,1.23804592097833e-08
361062388387.481,6.846713082781e-09
364197517621.152,6.38196575160716e-09
367332646854.823,8.89232686301792e-09
370492658066.539,1.80442541961534e-08
373627787300.21,7.24565067899568e-08
376762916533.88,0.149076073076886
379898045767.551,8.67478949521184e-08
383033175001.222,2.14364200049717e-08
386168304234.893,1.20098742805809e-08
389328315446.609,9.60595539896778e-09
392463444680.279,7.75677707174749e-09
395598573913.95,1.10734635703672e-08
398733703147.621,2.8576191165881e-08
401868832381.292,0.00186791977260244
405003961614.963,2.28884778700561e-08
408163972826.678,4.53184942112919e-09
411299102060.349,1.98026327163719e-09
414434231294.02,1.38882560093812e-09
417569360527.691,1.15704100012897e-09
420729371739.406,1.4331477930771e-09
423864500973.077,5.80840068696413e-09
426999630206.748,0.0143866161123002
430134759440.419,1.40103665375362e-08
433294770652.135,5.78395983161336e-09
436429899885.805,5.13198885550416e-09
439565029119.476,4.83262754570878e-09
442700158353.147,6.01020626177392e-09
445860169564.863,9.83328495373094e-09
448995298798.534,2.85185584083372e-08
452130428032.204,0.00346123975831357
455265557265.875,1.54642216086579e-08
458400686499.546,2.9114134031317e-09
461535815733.217,9.54069161697395e-10
464695826944.933,5.05765088861012e-10
467830956178.603,5.17480844013116e-10
470966085412.274,1.24186508173924e-09
474101214645.945,7.5165581018622e-09
477236343879.616,0.018626896095029
480371473113.286,1.48314990089869e-08
483531484325.002,4.73319653825243e-09
486666613558.673,3.13629535011428e-09
489801742792.344,3.06855323314647e-09
492936872026.015,3.70218931268691e-09
496096883237.73,6.01629196207217e-09
499232012471.401,1.81063349310875e-08
502367141705.072,0.00142630056903127
505502270938.743,1.10575057967126e-08
508637400172.414,1.98958274916709e-09
511772529406.084,6.42502106886796e-10
514932540617.8,2.83659323227014e-10
518067669851.471,3.952751419888e-10
521202799085.142,1.46758473877399e-09
524337928318.813,8.92743122134913e-09
527473057552.483,0.007783150735655
530608186786.154,1.69953093740037e-08
533768197997.87,5.41823602254147e-09
536903327231.541,3.18707489629618e-09
540038456465.212,2.58134633449983e-09
543173585698.882,2.23929260186559e-09
546333596910.598,2.52587794394912e-09
549468726144.269,4.25116640864026e-09
552603855377.94,0.000327123155366292
555738984611.61,3.63928579121196e-10
558874113845.281,1.94062485886357e-10
562009243078.952,3.46109631412313e-10
565169254290.668,5.6619310587375e-10
568304383524.339,8.91962181592488e-10
571439512758.009,1.55905912666726e-09
574574641991.68,5.61395381080478e-09
577709771225.351,0.00044585522984689
580844900459.022,4.93989631242076e-09
584004911670.738,1.93347570157605e-09
587140040904.408,1.76887600529975e-09
590275170138.079,2.36305176715911e-09
593410299371.75,4.19679183239038e-09
596570310583.466,9.37283418837494e-09
599705439817.136,3.95340405488236e-08
602840569050.807,0.0049919377951059
605975698284.478,4.2706810410358e-08
609110827518.149,1.13714934020618e-08
612245956751.82,5.49246432734069e-09
615405967963.535,3.27375714456641e-09
618541097197.206,2.3066610630545e-09
621676226430.877,1.50587756577021e-09
624811355664.548,2.39818961098293e-09
627946484898.219,0.000567489043138124
631081614131.889,1.06658235167462e-08
634241625343.605,5.3607284109191e-09
637376754577.276,4.97789204986628e-09
640511883810.947,5.25189976319543e-09
643647013044.618,7.07513485970516e-09
646807024256.333,1.22329622282364e-08
649942153490.004,3.77908077710775e-08
653077282723.675,0.00648270941801815
656212411957.346,2.40226037800048e-08
659347541191.016,4.90927414011372e-09
662482670424.687,1.96550381729662e-09
665642681636.403,1.12266030358649e-09
668777810870.074,1.0264624394826e-09
671912940103.745,1.74395662132247e-09
675048069337.416,6.52997651155965e-09
678183198571.086,0.00123634475855072
681318327804.757,7.76201806457323e-09
684478339016.473,1.91619349666441e-09
687613468250.144,8.4578128335855e-10
690748597483.814,4.06335065088026e-10
693883726717.485,1.62401706153466e-10
697043737929.201,3.08840506578296e-11
700178867162.872,9.38415264068456e-10
703313996396.543,0.00272955666305469
706449125630.213,5.41785272452189e-09
709584254863.884,2.53727741156274e-09
712719384097.555,1.96244947280836e-09
715879395309.271,2.00637791212081e-09
719014524542.942,2.30576578118651e-09
722149653776.612,3.30585608170364e-09
725284783010.283,7.67024651392894e-09
728419912243.954,0.000487475665987261
731555041477.625,2.69678805980127e-09
734715052689.34,5.61409662302772e-10
737850181923.011,3.8818886676696e-10
740985311156.682,6.20577037635623e-10
744120440390.353,1.11138267558207e-09
747280451602.069,2.68629249871769e-09
750415580835.739,1.16280034055829e-08
753550710069.41,0.00848670610434468
756685839303.081,1.22602988600858e-08
759820968536.752,3.30986012821035e-09
762956097770.423,1.55617974323584e-09
766116108982.138,9.04407702741642e-10
769251238215.809,9.92312361755571e-10
772386367449.48,9.1507164124569e-10
775521496683.151,1.6476222284984e-09
778656625916.822,0.000185644988513021
781791755150.492,1.2137532907967e-09
784951766362.208,7.57646848160652e-10
788086895595.879,2.74234199193649e-10
791222024829.55,3.47883155288901e-10
794357154063.22,1.78825034634536e-10
797517165274.936,5.989555387949e-10
800652294508.607,1.94130417169087e-09
803787423742.278,0.00128791999377524
806922552975.949,1.84269356149548e-09
810082564187.664,6.74850108875751e-10
813217693421.335,5.82412493735269e-10
816352822655.006,4.03288885415179e-10
819487951888.677,4.20617392823794e-10
822647963100.393,8.12156432332008e-10
825783092334.063,2.20234916715219e-09
828918221567.734,0.000266094073813404
832053350801.405,9.17757457072141e-10
835188480035.076,1.86878798674585e-10
838323609268.747,5.42181444487858e-11
841483620480.462,8.93373611712808e-12
844618749714.133,1.97334609670935e-11
847753878947.804,1.02079977673073e-12
850889008181.475,9.96163159041555e-11
854024137415.146,0.00143245870821685
857159266648.816,2.79942028144561e-10
860319277860.532,8.32056492462653e-11
863454407094.203,7.56297370689849e-11
866589536327.874,1.07259493012027e-10
869724665561.544,1.16284169825386e-10
872884676773.26,2.03609639714375e-10
876019806006.931,9.17063605014758e-10
879154935240.602,0.000109774045127123
882290064474.273,7.30813847472577e-10
885425193707.943,1.35184588582347e-10
888560322941.614,6.80373769392075e-11
891720334153.33,4.09200949049676e-11
894855463387.001,7.81418117958078e-12
897990592620.672,1.49450739933969e-13
901125721854.342,5.98520786112952e-11
904260851088.013,0.00055647015996087
907395980321.684,3.22216077907835e-10
910555991533.4,1.6299006870599e-10
913691120767.071,9.7097076900038e-11
916826250000.741,7.9748020967978e-11
919961379234.412,6.23181778201584e-11
923121390446.128,9.67956473133197e-11
926256519679.799,1.86905300892726e-10
929391648913.469,1.84575405544343e-05
932526778147.14,3.04678235412901e-12
935661907380.811,2.01699543091906e-11
938797036614.482,2.85699336516638e-11
941957047826.198,3.73928156608226e-11
945092177059.868,7.94118811038123e-11
948227306293.539,9.96904608273289e-11
951362435527.21,4.31685260158284e-10
954497564760.881,3.29144820069553e-05
957632693994.552,2.54506827114224e-10
960792705206.267,7.29085368591507e-11
963927834439.938,8.06569268039609e-11
967062963673.609,1.3725260507261e-10
970198092907.28,2.47217434667753e-10
973358104118.995,5.91082812299384e-10
976493233352.666,2.44447180628295e-09
979628362586.337,0.000314865310210447
982763491820.008,2.66206661808686e-09
985898621053.679,7.07933752005444e-10
989033750287.349,3.31604917270731e-10
992193761499.065,1.83210643320941e-10
995328890732.736,1.49956011316263e-10
998464019966.407,8.08532661004546e-11
1001599149200.08,1.13362923999615e-10
1004734278433.75,3.10743263606591e-05
1007869407667.42,3.79177491445658e-10
1011029418879.14,3.56797839194998e-10
1014164548112.81,2.69711784559449e-10
1017299677346.48,2.55813077314876e-10
1020434806580.15,4.13434018824837e-10
1023594817791.86,7.64221029631484e-10
1026729947025.53,2.31866340456878e-09
1029865076259.2,0.000376708837020503
1033000205492.88,1.49385408322434e-09
1036135334726.55,2.45345276388716e-10
1039270463960.22,7.75059044571788e-11
1042430475171.93,4.49257626768277e-11
1045565604405.6,4.13057153769531e-11
1048700733639.27,8.17101863414229e-11
1051835862872.95,3.02821021035973e-10
1054970992106.62,8.29594013763531e-05
1058106121340.29,4.43234080739582e-10
1061266132552,5.69638836046666e-11
1064401261785.67,3.51279652038184e-11
1067536391019.34,1.60273843384738e-11
1070671520253.02,4.43740893637139e-12
1073831531464.73,8.17043617081914e-12
1076966660698.4,6.11537346890214e-11
1080101789932.07,0.00014942269071939
1083236919165.74,3.95083608594388e-10
1086372048399.41,1.73534863277581e-10
1089507177633.08,1.351680937489e-10
1092667188844.8,1.14573022042286e-10
1095802318078.47,1.22454654629142e-10
1098937447312.14,1.70257207132246e-10
1102072576545.81,4.72112360927647e-10
1105207705779.48,3.25359662721117e-05
1108342835013.15,1.18092357972245e-10
1111502846224.87,2.7594637540654e-11
1114637975458.54,1.78260588940414e-11
1117773104692.21,1.85613255397469e-11
1120908233925.88,8.9239655800302e-11
1124068245137.6,1.41788056820176e-10
1127203374371.27,7.17485364505959e-10
1130338503604.94,0.000358107083334678
1133473632838.61,7.03510547451029e-10
1136608762072.28,1.67986806338214e-10
1139743891305.95,1.17870851801439e-10
1142903902517.67,5.7648323193037e-11
1146039031751.34,3.38213801482421e-11
1149174160985.01,2.23010025933462e-11
1152309290218.68,9.36459196123384e-12
1155444419452.35,9.62271622281633e-06
1158579548686.02,5.18190382929662e-11
1161739559897.74,4.59886683258881e-11
1164874689131.41,2.08296593597045e-11
1168009818365.08,1.23266873302646e-11
1171144947598.75,1.43037507880436e-11
1174304958810.47,3.44817550223196e-11
1177440088044.14,1.79279019858906e-11
1180575217277.81,6.24549689535925e-05
1183710346511.48,1.96155682367119e-10
1186845475745.15,5.39283453962536e-11
1189980604978.82,4.00591881027234e-11
1193140616190.54,1.37307483664679e-11
1196275745424.21,1.5598158061011e-11
1199410874657.88,1.70711817819312e-11
1202546003891.55,2.53340811910125e-10
1205681133125.22,1.28534893503092e-05
1208816262358.89,8.61076140952681e-11
1211976273570.61,1.75069092465757e-12
1215111402804.28,4.95633625098355e-12
1218246532037.95,1.98224061154923e-11
1221381661271.62,1.28277893602396e-12
1224541672483.33,2.37259341398608e-11
1227676801717,2.47694276467334e-11
1230811930950.68,6.50313218688201e-05
1233947060184.35,3.83606388038114e-11
1237107071396.06,5.65793172020111e-11
1240242200629.73,1.10100655043724e-13
1243377329863.4,2.0268929351222e-13
1246512459097.07,4.47976043164727e-12
1249672470308.79,8.59504579070352e-12
1252807599542.46,1.62656659314543e-11
1255942728776.13,5.2328541462618e-06
1259077858009.8,1.94464027944035e-11
1262212987243.47,1.2138400320403e-11
1265348116477.14,2.4003929081585e-11
1268508127688.86,3.91026203438101e-13
1271643256922.53,4.19707700040197e-12
1274778386156.2,5.81650146453092e-13
1277913515389.87,6.01941793040173e-12
1281048644623.54,2.44900465399524e-05
1284183773857.21,6.43750308185659e-12
1287343785068.93,8.22388932736841e-15
1290478914302.6,1.31869946920774e-12
1293614043536.27,4.83118135098991e-14
1296749172769.94,4.3254771817702e-12
1299909183981.66,3.85223453739094e-12
1303044313215.33,6.62340405883629e-12
1306179442449,7.93499770499513e-07
1309289689704.63,8.28890172395264e-12
1312424818938.3,8.20250769516138e-12
1315535066193.92,1.03017805331703e-12
1318645313449.55,2.55120401921567e-12
1321755560705.17,4.20539852923044e-12
1324890689938.84,2.80491062432423e-12
1328000937194.47,5.90173442777043e-12
1331111184450.1,8.94500840566661e-09
1331136066428.14,8.33045014949774e-09
1331160948406.19,8.52071188522591e-09
1331185830384.23,8.17949018714739e-09
1331210712362.28,7.8405068076522e-09
1331210712362.28,7.8405068076522e-09
1331235594340.32,5.57664265092665e-09
1331260476318.37,7.12574184620596e-09
1331285358296.41,1.82007185436475e-06
1334420487530.08,5.73555222660938e-12
1337580498741.8,4.89972101781038e-12
1340715627975.47,4.40074590001527e-12
1343850757209.14,1.40130654098392e-11
1346985886442.81,6.63986403052735e-12
1350145897654.53,1.69883648328142e-11
1353281026888.2,1.05177609474778e-10
1356416156121.87,1.36026515254101e-05
1359551285355.54,1.15607024552312e-10
1362686414589.21,4.20788537822077e-11
1365821543822.88,4.7937460143599e-12
1368981555034.6,1.08176836206016e-11
1372116684268.27,9.97683036328953e-12
1375251813501.94,8.25273310184311e-12
1378386942735.61,8.45027301453373e-12
1381522071969.28,1.16025696546471e-06
1384657201202.95,7.34871865347244e-12
1387817212414.67,1.89311113994532e-11
1390952341648.34,4.99983585431524e-12
1394087470882.01,7.70694613798255e-12
1397222600115.68,1.10326190520629e-11
1400382611327.39,3.30230755821604e-11
1403517740561.06,1.27430055978505e-10
1406652869794.73,1.60013000421835e-05
1409787999028.41,5.32588827216006e-11
1412923128262.08,2.50966997196789e-11
1416058257495.75,1.58231073243363e-12
1419218268707.46,7.74008840540244e-12
1422353397941.13,4.07126708614909e-12
1425488527174.8,2.51128873053258e-12
1428623656408.48,1.15516138590054e-11
1431758785642.15,4.11464617866976e-06
1434893914875.82,2.50850640525173e-11
1438053926087.53,4.69333789451765e-12
1441189055321.2,4.1634111082657e-12
1444324184554.87,1.6155762210468e-12
1447459313788.54,1.05019592380467e-12
1450619325000.26,2.40446311595412e-12
1453754454233.93,3.45775857311386e-12
1456889583467.6,6.24973575649276e-06
1460024712701.27,4.70022608156387e-11
1463159841934.94,8.3155474361869e-12
1466294971168.61,5.01091796117455e-12
1469454982380.33,1.66690246497496e-11
1472590111614,9.16005952516728e-12
1475725240847.67,1.0627045696551e-11
1478860370081.34,1.59646601999595e-11
1481995499315.01,1.70318690598736e-06
1485130628548.68,4.91326558679956e-12
1488290639760.4,3.51550890058965e-12
1491425768994.07,9.08343634971116e-12
1494560898227.74,2.78239132542445e-12
1497696027461.41,4.47513153451104e-12
1500856038673.13,5.90802984956676e-12
1503991167906.8,2.98446089269679e-11
1507126297140.47,1.42354959562505e-05
1510261426374.14,1.07487432144281e-10
1513396555607.81,2.00191677097906e-11
1516531684841.48,9.32097661593151e-12
1519691696053.2,6.35436219390524e-12
1522826825286.87,7.88045905031685e-13
1525961954520.54,2.78480888456117e-12
1529097083754.21,7.22299308652964e-13
1532232212987.88,3.94262379757356e-07
1535367342221.55,8.12079614119062e-12
1538527353433.27,1.62890262748566e-11
1541662482666.94,5.27015867433916e-12
1544797611900.61,4.75669628148824e-12
1547932741134.28,4.72769348059852e-12
1551092752346,2.53131594004508e-12
1554227881579.67,5.79442362232766e-12
1557363010813.34,2.51843228407046e-06
1560498140047.01,1.67487547344173e-12
1563633269280.68,2.8347392235944e-12
1566768398514.35,2.54943149521861e-12
1569928409726.07,2.72680707233877e-11
1573063538959.74,7.93155042646608e-12
1576198668193.41,4.01594475896119e-12
1579333797427.08,8.86415147073306e-12
1582468926660.75,6.15046586956677e-07
1585604055894.42,2.76379125467142e-13
1588764067106.14,1.14656424703799e-12
1591899196339.81,1.45717389353382e-12
1595034325573.48,7.76089315878052e-12
1598169454807.15,1.30916559958521e-11
1601329466018.86,4.94081732936462e-14
1604464595252.53,8.87965853451078e-11
1607599724486.21,2.55476381073205e-06
1610734853719.88,1.12803939110128e-11
1613869982953.55,5.66029523314576e-12
1617005112187.22,2.32813201351927e-11
1620165123398.93,2.31459453281551e-12
1623300252632.6,2.40620717724495e-12
1626435381866.27,1.11149501082803e-10
1629570511099.95,6.18286075776552e-13
1632705640333.62,2.76103222770479e-07
1635840769567.29,7.7514893848856e-12
1639000780779,2.03476123831272e-12
1642135910012.67,2.19189509789768e-12
1645271039246.34,1.09975089406813e-12
1648406168480.02,3.35584690442747e-12
1651566179691.73,4.84976028385084e-12
1654701308925.4,2.68548070113565e-12
1657836438159.07,9.45262554080123e-07
1660971567392.74,5.2640238037133e-12
1664131578604.46,5.85562996500956e-13
1667266707838.13,1.61700770268892e-13
1670401837071.8,5.68020432217152e-12
1673536966305.47,8.59987184093775e-13
1676696977517.19,1.69948418969788e-12
1679832106750.86,1.50267025888255e-12
1682967235984.53,3.30592931558189e-08
1686102365218.2,3.5819893119964e-12
1689237494451.87,7.59500153699272e-13
1692372623685.54,6.44275119790857e-12
1695532634897.26,1.7259388010609e-12
1698667764130.93,3.88048544847006e-13
1701802893364.6,8.263712606241e-14
1704938022598.27,7.12829595563413e-13
1708073151831.94,9.44069186969091e-08
1711208281065.61,2.24813103867196e-12
1714368292277.33,2.35333131262393e-13
1717503421511,7.66905867654302e-13
1720638550744.67,3.73738596612461e-12
1723773679978.34,3.66962146228829e-13
1726933691190.06,1.95324203828912e-13
1730068820423.73,2.0523459365754e-12
1733203949657.4,5.38032996906865e-07
1736339078891.07,1.67312438786027e-12
1739474208124.74,1.78740906143179e-12
1742609337358.41,2.92850089946975e-12
1745769348570.13,8.76948459041832e-13
1748904477803.8,4.00948290062531e-13
1752039607037.47,1.10562658120211e-13
1755174736271.14,1.255825101931e-12
1758309865504.81,4.03799059606476e-08
1761444994738.48,2.99900662663436e-12
1764605005950.19,3.1552718599989e-13
1767740135183.87,3.08011251570248e-12
1770875264417.54,1.66221310317455e-12
1774010393651.21,1.74940190884758e-12
1777170404862.92,3.91388167136019e-12
1780305534096.59,5.24671708204708e-12
1783440663330.26,6.41853532028629e-07
1786575792563.94,6.17983897090971e-13
1789710921797.61,4.12063021732777e-12
1792846051031.28,1.85872931470819e-13
1796006062242.99,2.44543527064069e-12
1799141191476.66,3.37285260710088e-12
1802276320710.33,3.25606088829062e-12
1805411449944.01,6.69903321753249e-13
1808546579177.68,1.93901552155164e-07
1811681708411.35,1.41345623947013e-12
1814841719623.06,1.25342152562569e-12
1817976848856.73,4.77615155827641e-12
1821111978090.4,3.97343854604126e-12
1824247107324.07,8.48342991634051e-13
1827407118535.79,9.6629360072995e-14
1830542247769.46,9.04433933193679e-14
1833677377003.13,2.50260505395933e-07
1836812506236.8,3.39582266566197e-12
1839947635470.47,6.28006521212109e-12
1843082764704.14,2.74764195630101e-12
1846242775915.86,2.13437790685714e-12
1849377905149.53,4.58631028463361e-13
1852513034383.2,1.8465320765731e-13
1855648163616.87,1.3709768803039e-12
1858783292850.54,8.63492814995613e-08
1861918422084.21,3.34361560568242e-13
1865078433295.93,1.63307491708269e-12
1868213562529.6,5.58101424571696e-13
1871348691763.27,4.39743665058054e-13
1874483820996.94,3.32646197751101e-12
1877643832208.66,2.77198686507561e-12
1880778961442.33,1.17152105804026e-12
1883914090676,5.69925403801157e-07
1887049219909.67,4.19973320198701e-13
1890184349143.34,1.22551999718299e-11
1893319478377.01,7.46755119275e-14
1896479489588.73,1.43614700884198e-13
1899614618822.4,6.65001171184791e-13
1902749748056.07,1.45143639256395e-12
1905884877289.74,2.07456374057207e-12
1909020006523.41,1.58885668155656e-08
1912155135757.08,7.09960660467401e-13
1915315146968.8,8.82377864577284e-13
1918450276202.47,1.04367947678342e-12
1921585405436.14,1.27473112378164e-12
1924720534669.81,1.38847619637039e-12
1927880545881.53,9.52703809432772e-13
1931015675115.2,1.39423167479145e-13
1934150804348.87,1.00769803912294e-07
1937285933582.54,1.64422604807558e-13
1940421062816.21,1.81955882510393e-12
1943556192049.88,1.22638927212231e-12
1946716203261.6,2.04032435473951e-11
1949851332495.27,2.15117053299824e-13
1952986461728.94,8.30165978011841e-14
1956121590962.61,6.29882037988786e-13
1959256720196.28,2.90992162658494e-08
1962391849429.95,8.07016880022404e-13
1965551860641.67,9.42067116107967e-12
1968686989875.34,9.05190434421089e-12
1971822119109.01,7.67270208956987e-14
1974957248342.68,8.93885500956842e-13
1978117259554.39,7.71104555251358e-13
1981252388788.06,3.66625713121007e-12
1984387518021.74,9.99112145296359e-08
1987522647255.41,2.40389254545082e-12
1990657776489.08,1.93681539916264e-11
1993792905722.75,5.54732671749084e-12
1996952916934.46,2.85908787649588e-12
2000088046168.13,2.93998526134326e-12


==> spectrum_7lvl_30db.csv <==
freq,power
-101705056005.573,0
-97309786739.4686,0
-92902240184.9116,0
-88506970918.8074,0
-84111701652.7032,1.02005926577417e-21
-79716432386.599,7.67200296886432e-20
-75321163120.4948,0.00123719491549832
-72178177276.5767,5.856278315677e-19
-69047468721.1114,8.54281184088767e-21
-65904482877.1933,3.71143058595741e-22
-62761497033.2752,5.32478707628584e-23
-59630788477.8099,1.50260886157714e-21
-56487802633.8918,2.25002215970551e-20
-53357094078.4265,1.50038491299143e-18
-50214108234.5084,0.00368339611776603
-47071122390.5903,1.53865835642047e-18
-43940413835.125,2.34921991874902e-20
-40797427991.2069,1.52754607665494e-21
-37654442147.2888,3.04284208866711e-23
-34523733591.8235,2.21388751402078e-21
-31380747747.9054,4.27946412762865e-20
-28250039192.4402,3.18908243791898e-18
-25107053348.5221,0.00963467065293157
-21964067504.604,3.49734414862847e-18
-18833358949.1387,9.06767105346202e-20
-15690373105.2206,3.7973632109633e-20
-12547387261.3025,7.96112848668078e-20
-9416678705.83719,3.821509861524e-19
-6273692861.9191,4.20970288282098e-18
-3142984306.45381,2.64058713228127e-16
1537.4642868042,1
3142987381.38238,2.67859108511789e-16
6273695936.84767,4.26051845550207e-18
9416681780.76577,3.93128191936769e-19
12559667624.6839,8.85839111036825e-20
15690376180.1492,5.26963761644254e-20
18833362024.0672,1.70712644983647e-19
21964070579.5325,7.51381248782644e-18
25107056423.4506,0.0383738826981526
28250042267.3687,7.17663603017948e-18
31380750822.834,9.78564170624647e-20
34523736666.7521,4.73268935159441e-21
37666722510.6702,3.72914807499939e-23
40797431066.1355,5.75046091371831e-21
43940416910.0536,8.61524168869801e-20
47071125465.5189,5.60485079667873e-18
50214111309.437,0.0465788393873888
53357097153.3551,5.63352775260823e-18
56487805708.8204,8.42343188537589e-20
59630791552.7385,5.38294679710244e-21
62773777396.6566,7.9097439622781e-23
65904485952.1218,2.22560806041977e-21
69047471796.0399,4.44461332165988e-20
72178180351.5052,3.04935319072832e-18
75321166195.4233,0.0479185160857727
78464152039.3414,3.08297935012497e-18
81594860594.8067,4.73182761234767e-20
84737846438.7248,3.42032332788556e-21
87880832282.6429,1.47779210842394e-22
91011540838.1082,5.5178116736368e-22
94154526682.0263,1.42890829118858e-20
97285235237.4916,1.0269965082695e-18
100428221081.41,0.0437788691727323
103571206925.328,1.04479304426032e-18
106701915480.793,1.67213809428883e-20
109844901324.711,1.36061776961165e-21
112987887168.629,1.49203391417378e-22
116118595724.095,8.97548682338542e-24
119261581568.013,1.1233366199361e-21
122392290123.478,9.75501030462454e-20
125535275967.396,0.0367605113768239
128678261811.314,1.01823671890448e-19
131808970366.779,1.83040286700645e-21
134951956210.697,2.40378694219727e-22
138094942054.616,1.17323585472466e-22
141225650610.081,2.17414956057508e-22
144368636453.999,1.44104943643073e-21
147499345009.464,7.51917304358679e-20
150642330853.382,0.0289487410532259
153785316697.3,7.29432716314067e-20
156916025252.766,8.64001119980037e-22
160059011096.684,1.54677351860021e-23
163201996940.602,6.76004525827294e-23
166332705496.067,6.50512812586286e-22
169475691339.985,7.89323159644413e-21
172606399895.451,5.06383647883335e-19
175749385739.369,0.0216458555998413
178892371583.287,4.99942550732811e-19
182023080138.752,7.10122860925201e-21
185166065982.67,3.32891574594309e-22
188309051826.588,2.55604914630985e-23
191439760382.054,1.09243643420035e-21
194582746225.972,1.50308339043063e-20
197713454781.437,9.84839800951557e-19
200856440625.355,0.0154946836363376
203999426469.273,9.73655872902126e-19
207130135024.738,1.43590207486487e-20
210273120868.657,7.60700620050342e-22
213416106712.575,2.13177865438983e-23
216546815268.04,1.23984383806808e-21
219689801111.958,1.92801533628457e-20
222820509667.423,1.28583734787323e-18
225963495511.341,0.0106807549097551
229106481355.26,1.27095173639789e-18
232237189910.725,1.89233194748564e-20
235380175754.643,1.13400975544238e-21
238523161598.561,1.46655380002327e-23
241653870154.026,1.18690868598229e-21
244796855997.944,2.02355998228046e-20
247927564553.41,1.34797723811421e-18
251070550397.328,0.00712111846436375
254213536241.246,1.33424516321947e-18
257344244796.711,2.00718779512418e-20
260487230640.629,1.20593928053579e-21
263630216484.547,1.22388804572076e-23
266760925040.013,1.10865636674961e-21
269903910883.931,1.81905870767387e-20
273034619439.396,1.22382475780062e-18
276177605283.314,0.00460796808189969
279320591127.232,1.20848229678103e-18
282451299682.698,1.83995261857153e-20
285594285526.616,1.15742465871004e-21
288737271370.534,1.40561926652052e-23
291867979925.999,8.4763954967696e-22
295010965769.917,1.46002913615918e-20
298141674325.382,9.93648929086899e-19
301284660169.3,0.00290178919055729
304427646013.219,9.80470488720632e-19
307558354568.684,1.50531785118401e-20
310701340412.602,9.2260045781187e-22
313844326256.52,1.92541164256237e-23
316975034811.985,5.85280416308059e-22
320118020655.903,1.08097204432485e-20
323248729211.369,7.3812976713523e-19
326391715055.287,0.00178224046186467
329534700899.205,7.27334808862179e-19
332665409454.67,1.11223710144727e-20
335808395298.588,6.9999134284385e-22
338951381142.506,1.12394461559726e-23
342082089697.972,3.73119678080565e-22
345225075541.89,7.36887628143677e-21
348355784097.355,5.06421243467342e-19
351498769941.273,0.00106949943584304
352063525210.102,1.40983407520771e-14
352640557767.384,2.12683302414092e-16
353205313036.213,1.92587645990938e-17
353770068305.042,3.48148239292424e-18
354334823573.871,9.21177493566191e-19
354911856131.153,3.03219608686039e-19
355476611399.982,1.21141541024276e-19
356041366668.811,0
359110688782.012,0
362180010895.214,0
365249333008.415,0
368318655121.616,0
371387977234.817,0
374457299348.019,0
377526621461.22,0


==> spectrum_comb.csv <==
freq,intens
-498985833049.892,1.06307237782433e-24
-495855124494.426,1.43810790916589e-24
-492712138650.508,8.83932366892843e-25
-489569152806.59,2.43878177412027e-25
-486438444251.125,1.1606513974692e-24
-483295458407.207,3.07879427148948e-25
-480164749851.742,1.29513519271346e-24
-477021764007.823,3.7681590795319e-09
-473878778163.905,2.80194416692135e-24
-470748069608.44,6.94176656544248e-25
-467605083764.522,3.29746353277172e-26
-464462097920.604,3.33290872848333e-25
-461331389365.139,1.09851213186987e-25
-458188403521.221,7.93518657765281e-25
-455057694965.755,1.47724012125131e-24
-451914709121.837,7.85058976032362e-09
-448771723277.919,2.45588407433882e-24
-445641014722.454,2.68355998833922e-25
-442498028878.536,9.86187710842239e-25
-439355043034.618,5.97552630014093e-25
-436224334479.152,2.16964906444581e-25
-433081348635.234,2.37655230103976e-25
-429950640079.769,9.36628991423863e-25
-426807654235.851,1.62941221845217e-08
-423664668391.933,3.8386929773065e-24
-420533959836.467,3.60923546101241e-25
-417390973992.549,4.55621381652494e-25
-414247988148.631,2.83444169704398e-25
-411117279593.166,4.38958272665848e-25
-407974293749.248,1.89667186662779e-25
-404843585193.783,6.1816741647262e-24
-401700599349.864,3.37662603009453e-08
-398557613505.946,4.16707674745734e-25
-395426904950.481,2.49212373759462e-25
-392283919106.563,6.91162636769978e-25
-389140933262.645,3.96548889711104e-25
-386010224707.18,5.63817933716423e-26
-382867238863.261,5.43890550489154e-25
-379736530307.796,1.5578874690931e-24
-376593544463.878,7.00070049797914e-08
-373450558619.96,4.70472601032309e-24
-370319850064.495,5.60735335265374e-25
-367176864220.577,6.7935725690258e-25
-364033878376.659,2.47383743383401e-25
-360903169821.193,3.55791476644571e-26
-357760183977.275,5.68023214824964e-25
-354629475421.81,1.21543768103302e-24
-351486489577.892,1.45475348255337e-07
-348343503733.974,2.31929230520954e-24
-345212795178.508,2.06750857730943e-25
-342069809334.59,3.38675849738927e-25
-338926823490.672,9.27564734600957e-25
-335796114935.207,2.1081185233356e-25
-332653129091.289,6.22385167724651e-25
-329522420535.823,1.3640083479872e-24
-326379434691.905,3.03468400692995e-07
-323236448847.987,2.5145482663324e-25
-320105740292.522,2.11675876539083e-25
-316962754448.604,7.23571786932505e-26
-313819768604.686,5.36558056330974e-26
-310689060049.221,7.91404677146381e-25
-307546074205.302,1.73549262404377e-25
-304415365649.837,7.60752789719846e-24
-301272379805.919,6.36413933602986e-07
-298129393962.001,7.07303414456295e-24
-294998685406.536,8.74602986368659e-25
-291855699562.618,7.61882027644801e-25
-288712713718.699,9.56516866371971e-25
-285582005163.234,1.38881350189522e-24
-282439019319.316,3.46270936254542e-25
-279308310763.851,5.53911037163235e-23
-276165324919.933,1.34372667105067e-06
-273022339076.015,4.57880972735808e-23
-269891630520.549,1.8030965810992e-24
-266748644676.631,6.27092268784267e-26
-263605658832.713,1.18965591015518e-24
-260474950277.248,1.47898400109241e-25
-257331964433.33,2.87097775652297e-24
-254201255877.864,2.21733940750814e-22
-251058270033.946,2.86169722344297e-06
-247915284190.028,2.21236241451721e-22
-244784575634.563,3.66395199095677e-24
-241641589790.645,5.58954649035663e-25
-238498603946.727,9.35554352419673e-25
-235367895391.262,1.47510033543978e-24
-232224909547.343,1.41225142695332e-23
-229094200991.878,8.87026300558504e-22
-225951215147.96,6.16380698145094e-06
-222808229304.042,8.40977780048914e-22
-219677520748.577,1.45992157215918e-23
-216534534904.659,9.90438688418843e-25
-213391549060.74,2.4568100404103e-25
-210260840505.275,2.24467081104764e-24
-207117854661.357,5.30097232260198e-23
-203987146105.892,2.85834645540596e-21
-200844160261.974,1.34855568741975e-05
-197701174418.056,2.82900365229895e-21
-194570465862.59,3.51854492263768e-23
-191427480018.672,2.48081161927788e-24
-188284494174.754,1.04631268267038e-24
-185153785619.289,1.06367141341721e-23
-182010799775.371,1.4720323766466e-22
-178880091219.905,8.64486999661562e-21
-175737105375.987,3.01790123249562e-05
-172594119532.069,8.70538134423866e-21
-169463410976.604,1.30890535003467e-22
-166320425132.686,6.38866466568123e-24
-163177439288.768,7.03359439782011e-24
-160046730733.302,2.39363831019739e-23
-156903744889.384,3.89530780783723e-22
-153773036333.919,2.57442821119064e-20
-150630050490.001,6.97867081877433e-05
-147487064646.083,2.50764185104953e-20
-144356356090.618,3.48456177271943e-22
-141213370246.699,1.64801414843467e-23
-138070384402.781,7.48841162994043e-24
-134939675847.316,9.25462147319257e-23
-131796690003.398,1.15429350980978e-21
-128665981447.933,7.37691236997128e-20
-125522995604.015,0.00016868917579256
-122380009760.097,7.15627661122785e-20
-119249301204.631,1.05493634649435e-21
-116106315360.713,5.06715805763304e-23
-112963329516.795,1.3406519690041e-23
-109832620961.33,2.35200133879776e-22
-106689635117.412,3.21830588520249e-21
-103558926561.946,2.09961875435287e-19
-100415940718.028,0.000428484907340234
-97272954874.1102,2.04363047100953e-19
-94142246318.6449,2.90946771219937e-21
-90999260474.7268,1.33721939749951e-22
-87868551919.2615,3.55444277653914e-23
-84725566075.3434,6.36069145851819e-22
-81594857519.8781,8.95912585069878e-21
-78451871675.96,5.90603944104692e-19
-75321163120.4948,0.00123719491549832
-72178177276.5767,5.856278315677e-19
-69047468721.1114,8.54281184088767e-21
-65904482877.1933,3.71143058595741e-22
-62761497033.2752,5.32478707628584e-23
-59630788477.8099,1.50260886157714e-21
-56487802633.8918,2.25002215970551e-20
-53357094078.4265,1.50038491299143e-18
-50214108234.5084,0.00368339611776603
-47071122390.5903,1.53865835642047e-18
-43940413835.125,2.34921991874902e-20
-40797427991.2069,1.52754607665494e-21
-37654442147.2888,3.04284208866711e-23
-34523733591.8235,2.21388751402078e-21
-31380747747.9054,4.27946412762865e-20
-28250039192.4402,3.18908243791898e-18
-25107053348.5221,0.00963467065293157
-21964067504.604,3.49734414862847e-18
-18833358949.1387,9.06767105346202e-20
-15690373105.2206,3.7973632109633e-20
-12547387261.3025,7.96112848668078e-20
-9416678705.83719,3.821509861524e-19
-6273692861.9191,4.20970288282098e-18
-3142984306.45381,2.64058713228127e-16
1537.4642868042,1
3142987381.38238,2.67859108511789e-16
6273695936.84767,4.26051845550207e-18
9416681780.76577,3.93128191936769e-19
12559667624.6839,8.85839111036825e-20
15690376180.1492,5.26963761644254e-20
18833362024.0672,1.70712644983647e-19
21964070579.5325,7.51381248782644e-18
25107056423.4506,0.0383738826981526
28250042267.3687,7.17663603017948e-18
31380750822.834,9.78564170624647e-20
34523736666.7521,4.73268935159441e-21
37666722510.6702,3.72914807499939e-23
40797431066.1355,5.75046091371831e-21
43940416910.0536,8.61524168869801e-20
47071125465.5189,5.60485079667873e-18
50214111309.437,0.0465788393873888
53357097153.3551,5.63352775260823e-18
56487805708.8204,8.42343188537589e-20
59630791552.7385,5.38294679710244e-21
62773777396.6566,7.9097439622781e-23
65904485952.1218,2.22560806041977e-21
69047471796.0399,4.44461332165988e-20
72178180351.5052,3.04935319072832e-18
75321166195.4233,0.0479185160857727
78464152039.3414,3.08297935012497e-18
81594860594.8067,4.73182761234767e-20
84737846438.7248,3.42032332788556e-21
87880832282.6429,1.47779210842394e-22
91011540838.1082,5.5178116736368e-22
94154526682.0263,1.42890829118858e-20
97285235237.4916,1.0269965082695e-18
100428221081.41,0.0437788691727323
103571206925.328,1.04479304426032e-18
106701915480.793,1.67213809428883e-20
109844901324.711,1.36061776961165e-21
112987887168.629,1.49203391417378e-22
116118595724.095,8.97548682338542e-24
119261581568.013,1.1233366199361e-21
122392290123.478,9.75501030462454e-20
125535275967.396,0.0367605113768239
128678261811.314,1.01823671890448e-19
131808970366.779,1.83040286700645e-21
134951956210.697,2.40378694219727e-22
138094942054.616,1.17323585472466e-22
141225650610.081,2.17414956057508e-22
144368636453.999,1.44104943643073e-21
147499345009.464,7.51917304358679e-20
150642330853.382,0.0289487410532259
153785316697.3,7.29432716314067e-20
156916025252.766,8.64001119980037e-22
160059011096.684,1.54677351860021e-23
163201996940.602,6.76004525827294e-23
166332705496.067,6.50512812586286e-22
169475691339.985,7.89323159644413e-21
172606399895.451,5.06383647883335e-19
175749385739.369,0.0216458555998413
178892371583.287,4.99942550732811e-19
182023080138.752,7.10122860925201e-21
185166065982.67,3.32891574594309e-22
188309051826.588,2.55604914630985e-23
191439760382.054,1.09243643420035e-21
194582746225.972,1.50308339043063e-20
197713454781.437,9.84839800951557e-19
200856440625.355,0.0154946836363376
203999426469.273,9.73655872902126e-19
207130135024.738,1.43590207486487e-20
210273120868.657,7.60700620050342e-22
213416106712.575,2.13177865438983e-23
216546815268.04,1.23984383806808e-21
219689801111.958,1.92801533628457e-20
222820509667.423,1.28583734787323e-18
225963495511.341,0.0106807549097551
229106481355.26,1.27095173639789e-18
232237189910.725,1.89233194748564e-20
235380175754.643,1.13400975544238e-21
238523161598.561,1.46655380002327e-23
241653870154.026,1.18690868598229e-21
244796855997.944,2.02355998228046e-20
247927564553.41,1.34797723811421e-18
251070550397.328,0.00712111846436375
254213536241.246,1.33424516321947e-18
257344244796.711,2.00718779512418e-20
260487230640.629,1.20593928053579e-21
263630216484.547,1.22388804572076e-23
266760925040.013,1.10865636674961e-21
269903910883.931,1.81905870767387e-20
273034619439.396,1.22382475780062e-18
276177605283.314,0.00460796808189969
279320591127.232,1.20848229678103e-18
282451299682.698,1.83995261857153e-20
285594285526.616,1.15742465871004e-21
288737271370.534,1.40561926652052e-23
291867979925.999,8.4763954967696e-22
295010965769.917,1.46002913615918e-20
298141674325.382,9.93648929086899e-19
301284660169.3,0.00290178919055729
304427646013.219,9.80470488720632e-19
307558354568.684,1.50531785118401e-20
310701340412.602,9.2260045781187e-22
313844326256.52,1.92541164256237e-23
316975034811.985,5.85280416308059e-22
320118020655.903,1.08097204432485e-20
323248729211.369,7.3812976713523e-19
326391715055.287,0.00178224046186467
329534700899.205,7.27334808862179e-19
332665409454.67,1.11223710144727e-20
335808395298.588,6.9999134284385e-22
338951381142.506,1.12394461559726e-23
342082089697.972,3.73119678080565e-22
345225075541.89,7.36887628143677e-21
348355784097.355,5.06421243467342e-19
351498769941.273,0.00106949943584304
354641755785.191,4.98226173763876e-19
357772464340.657,7.4677921986982e-21
360915450184.575,5.16784115800672e-22
364046158740.04,1.51308636679262e-23
367189144583.958,2.3502059738583e-22
370319853139.423,4.66811289380827e-21
373462838983.341,3.22148162518843e-19
376593547538.807,0.000659531859166554
379736533382.725,3.23778773912875e-19
382867241938.19,4.82870027000281e-21
386010227782.108,3.39983616162642e-22
389153213626.026,1.09369031620471e-23
392283922181.492,1.40287214417135e-22
395426908025.41,2.77833249991148e-21
398557616580.875,1.86477802034985e-19
401700602424.793,0.000438889349460882
404843588268.711,1.92111592972594e-19
407974296824.176,2.96658799722224e-21
411117282668.095,2.11111092048949e-22
414260268512.013,8.90855717022986e-24
417390977067.478,7.77907302975668e-23
420533962911.396,1.54228544410438e-21
423664671466.861,1.02904747745449e-19
426807657310.779,0.000286530874081246
429950643154.698,1.05371741609118e-19
433081351710.163,1.60876069651513e-21
436224337554.081,1.14392727139264e-22
439367323397.999,4.15447491371487e-24
442498031953.464,3.51434561539368e-23
445641017797.382,7.55851945518932e-22
448771726352.848,5.24444981801855e-20
451914712196.766,0.000183736063203646
455057698040.684,5.36302230818635e-20
458188406596.149,8.26215927225408e-22
461331392440.067,5.45390434806185e-23
464474378283.985,3.17804973884286e-24
467605086839.451,1.38395753354464e-23
470748072683.369,3.57853758537398e-22
473878781238.834,2.44555505535241e-20
477021767082.752,0.000115843060046392
480164752926.67,2.48713951208434e-20
483295461482.135,3.87031429385282e-22
486438447326.054,2.61904902875624e-23
489581433169.972,1.15831335069219e-24
492712141725.437,6.50051729636481e-24
495855127569.355,1.27445011520228e-22
498985836124.82,1.0042728072629e-20
502128821968.738,7.18772387772232e-05
505271807812.657,1.02346954090095e-20
508402516368.122,1.66548430909466e-22
511545502212.04,1.23274774169545e-23
514688488055.958,1.66659624792126e-24
517819196611.423,8.78545977640217e-25
520962182455.341,4.83175386951796e-23
524092891010.807,3.44647418728268e-21
527235876854.725,4.39245161282965e-05
530378862698.643,3.53742485045522e-21
533509571254.108,5.47768100943648e-23
536652557098.026,2.87768350651844e-24
539795542941.944,5.97324111508689e-25
542926251497.41,5.77807146050238e-25
546069237341.328,6.86114508705846e-24
549199945896.793,9.0093248368176e-22
552342931740.711,2.64561858888191e-05
552355209029.164,8.85099067114695e-06
552379763606.069,5.53544605043061e-10
552392040894.522,8.32624448839505e-11
552416595471.428,6.42883812023714e-12
552428872759.881,2.47351046746018e-12
552441150048.333,1.08709730684233e-12
552465704625.239,2.77421034925365e-13
552477981913.692,1.55182203477789e-13
555596413180.704,7.65891520121481e-22
558727121736.17,1.29890287087263e-23
561845553003.182,3.67796821092731e-25
564963984270.195,8.21924890630565e-25
568082415537.207,2.91947223392164e-25
571213124092.672,3.15783731443202e-24
574331555359.685,1.22694036225326e-22
577449986626.697,1.57155525564048e-05
580592972470.615,1.14416241425029e-22
583723681026.081,4.09415494886215e-25
586866666869.999,3.01027442163292e-26
590009652713.917,9.61544409194175e-26
593140361269.382,2.97477445433294e-25
596283347113.3,1.11884077138518e-24
599414055668.766,4.48611441247519e-24
602557041512.684,9.21219289531211e-06
605700027356.602,2.55178678530815e-24
608830735912.067,1.13983236145454e-24
611973721755.985,1.6950307320632e-25
615116707599.903,4.64823324769319e-26
618247416155.369,1.38509032391219e-24
621390401999.287,1.71512190885186e-24
624521110554.752,8.83052638903209e-23
627664096398.67,5.33151476983428e-06
630807082242.588,7.62758105364828e-23
633937790798.053,9.37882331849495e-25
637080776641.972,3.45555552604542e-25
640223762485.89,1.84545535886712e-24
643354471041.355,6.90656530750946e-26
646497456885.273,4.66584369062738e-24
649628165440.738,1.44109546021034e-22
652771151284.656,3.04784433616439e-06
655914137128.575,1.3653877696109e-22
659044845684.04,9.12285352151285e-25
662187831527.958,2.35718502158568e-24
665330817371.876,6.00347294970414e-25
668461525927.341,2.22647357243634e-24
671604511771.259,2.9211285906887e-24
674735220326.725,1.77717945998554e-22
677878206170.643,1.7217452977102e-06
681021192014.561,1.68555965877507e-22
684151900570.026,2.99896116795282e-24
687294886413.944,1.60150508978106e-25
690437872257.862,5.49826437647995e-25
693568580813.328,3.83661837773375e-26
696711566657.246,2.38832233791813e-24
699842275212.711,1.52382453379986e-22
702985261056.629,9.61476943201844e-07
706128246900.547,1.74936447426197e-22
709258955456.013,2.91137960713334e-24
712401941299.931,7.43389870780781e-26
715544927143.849,5.1644377536802e-25
718675635699.314,1.24305619269805e-24
721818621543.232,3.03694175883258e-24
724949330098.697,1.52764278889781e-22
728092315942.615,5.30938353008775e-07
731235301786.534,1.24155873131309e-22
734366010341.999,3.05057609792967e-24
737508996185.917,2.58153158470857e-25
740651982029.835,1.58187087129528e-25
743782690585.3,3.61003468332909e-25
746925676429.219,1.25163518241982e-24
750056384984.684,1.00383665673499e-22
753199370828.602,2.90006767987027e-07
756342356672.52,9.91170088737625e-23
759473065227.985,1.04088337782458e-24
762616051071.903,8.03973563851168e-25
765759036915.821,1.05408837242771e-25
768889745471.287,4.43528190340464e-25
772032731315.205,2.54844154455114e-24
775163439870.67,5.8824204843944e-23
778306425714.588,1.56724509407217e-07
781449411558.506,5.08925507487549e-23
784580120113.972,1.02400516107873e-24
787723105957.89,2.77548564257771e-26
790866091801.808,6.42506918431673e-25
793996800357.273,3.04551314367076e-25
797139786201.191,7.99785942938177e-25
800270494756.656,3.32198445488537e-23
803413480600.575,8.38144060502402e-08
806556466444.493,4.96460416947726e-23
809687174999.958,9.32090392499477e-25
812830160843.876,2.30881368082809e-25
815960869399.341,1.5718598329563e-25
819103855243.259,2.02639858821645e-25
822234563798.725,1.23935610837739e-24
825377549642.643,2.25130429483747e-23
828508258198.108,4.45231921265336e-08
831651244042.026,2.15520024083634e-23
834781952597.491,2.44208308738615e-25
837924938441.41,1.37496658653583e-25
841067924285.328,2.26443197654661e-25
844198632840.793,6.68944250578939e-25
847341618684.711,6.49475356626281e-25
850472327240.176,1.45473252450173e-23
853615313084.094,2.69860115907644e-08
856758298928.013,1.71043156901342e-23
859889007483.478,1.07283786004541e-24
863031993327.396,2.68670846752914e-25
866174979171.314,1.95129655779858e-25
869305687726.779,5.10366921014821e-25
872448673570.697,2.3590424081062e-25
875579382126.163,6.40320713926481e-24
878722367970.081,1.61982664529491e-08
881865353813.999,6.72537322437045e-24
884996062369.464,6.2404654527358e-25
888139048213.382,5.37500256964569e-25
891282034057.3,2.85415910702966e-26
894412742612.766,7.29376816081487e-25
897555728456.684,1.56256645815965e-25
900686437012.149,2.61845806413245e-24
903829422856.067,9.63287899499799e-09
906972408699.985,4.00106168616131e-25
910103117255.451,4.8738417301587e-26
913246103099.369,7.45218241166944e-25
916389088943.287,2.26595824955378e-25
919519797498.752,2.52171909175079e-25
922662783342.67,3.08024164373874e-25
925793491898.135,2.39263338319283e-24
928936477742.053,5.6775845119009e-09
932079463585.972,2.80232826103603e-24
935210172141.437,4.42424360617037e-25
938353157985.355,1.95792234179836e-26
941496143829.273,7.75591943894343e-25
944626852384.738,6.76952700426057e-26
947769838228.656,1.14010847047395e-24
950900546784.122,6.88680011363056e-25
954043532628.04,3.31769014962979e-09
957186518471.958,5.22970078509462e-25
960317227027.423,4.65215827420133e-25
963460212871.341,3.17367713369226e-26
966603198715.259,4.29890977226826e-25
969733907270.725,3.63781594570528e-25
972876893114.643,7.14400789694593e-26
976007601670.108,8.59482563363339e-26
979150587514.026,1.92265114344083e-09
982293573357.944,3.10076390733631e-25
985424281913.41,6.36950067132943e-26
988567267757.328,1.57679733521956e-25
991710253601.246,1.11715105334337e-24
994840962156.711,2.63897905691635e-25
997983948000.629,6.10653427162027e-26
1001114656556.09,1.76369986471071e-24


==> spectrum_sech.csv <==
freq,sech
-500311780202.795,3.4084471655596e-06
-497242458089.593,3.61312047077392e-06
-494173135976.392,3.83008367973285e-06
-491103813863.191,4.06007469666234e-06
-488034491749.99,4.30387572314601e-06
-484965169636.788,4.56231591642365e-06
-481895847523.587,4.83627420709992e-06
-478826525410.386,5.12668228580863e-06
-475757203297.185,5.43452776894711e-06
-472687881183.983,5.76085755419952e-06
-469618559070.782,6.10678137720673e-06
-466549236957.581,6.47347558141777e-06
-463479914844.38,6.86218711387513e-06
-460410592731.178,7.27423776044607e-06
-457341270617.977,7.711028634816e-06
-454271948504.776,8.1740449364129e-06
-451202626391.574,8.664860993333e-06
-448133304278.373,9.18514560729408e-06
-445063982165.172,9.73666771865348e-06
-441994660051.971,1.03213024105994e-05
-438925337938.769,1.09410372727572e-05
-435856015825.568,1.15979791456532e-05
-432786693712.367,1.22943612687465e-05
-429717371599.166,1.30325508560879e-05
-426648049485.964,1.38150571250813e-05
-423578727372.763,1.46445398053355e-05
-420509405259.562,1.55238181561798e-05
-417440083146.361,1.64558805231067e-05
-414370761033.159,1.74438944651861e-05
-411301438919.958,1.84912174873767e-05
-408232116806.757,1.96014084136592e-05
-405162794693.555,2.07782394390183e-05
-402093472580.354,2.20257089005301e-05
-399024150467.153,2.33480548101673e-05
-395954828353.952,2.47497691944202e-05
-392885506240.75,2.62356132884621e-05
-389816184127.549,2.78106336353655e-05
-386746862014.348,2.94801791438055e-05
-383677539901.147,3.12499191607867e-05
-380608217787.945,3.3125862619195e-05
-377538895674.744,3.51143783234294e-05
-374469573561.543,3.72222164400035e-05
-371400251448.342,3.94565312638476e-05
-368330929335.14,4.18249053350865e-05
-365261607221.939,4.43353749853348e-05
-362192285108.738,4.6996457397042e-05
-359122962995.536,4.98171792641542e-05
-356053640882.335,5.28071071473352e-05
-352984318769.134,5.59763796222377e-05
-349914996655.933,5.93357413248169e-05
-346845674542.731,6.28965790034794e-05
-343776352429.53,6.66709596939401e-05
-340707030316.329,7.06716711390499e-05
-337637708203.128,7.49122645825553e-05
-334568386089.926,7.94071000727798e-05
-331499063976.725,8.41713944195739e-05
-328429741863.524,8.92212719555789e-05
-325360419750.323,9.45738182609114e-05
-322291097637.121,0.000100247137018777
-319221775523.92,0.00010626041017831
-316152453410.719,0.000112633961610074
-313083131297.518,0.000119389324449194
-310013809184.316,0.000126549312330971
-306944487071.115,0.000134138094734121
-303875164957.914,0.000142181276657396
-300805842844.712,0.00015070598286638
-297736520731.511,0.000159740946958566
-294667198618.31,0.000169316605506552
-291597876505.109,0.00017946519755114
-288528554391.907,0.000190220869728463
-285459232278.706,0.000201619787327742
-282389910165.505,0.000213700251589054
-279320588052.304,0.000226502823563365
-276251265939.102,0.000240070454870054
-273181943825.901,0.000254448625700176
-270112621712.7,0.000269685490426599
-267043299599.499,0.000285832031194902
-263973977486.297,0.000302942219881367
-260904655373.096,0.000321073188816344
-257835333259.895,0.000340285410682685
-254766011146.693,0.000360642888009469
-251696689033.492,0.000382213352690798
-248627366920.291,0.000405068475967694
-245558044807.09,0.000429284089317821
-242488722693.888,0.00045494041670253
-239419400580.687,0.000482122318623275
-236350078467.486,0.000510919548439208
-233280756354.285,0.000541427021394471
-230211434241.083,0.000573745096796544
-227142112127.882,0.000607979873775622
-224072790014.681,0.000644243501038548
-221003467901.48,0.000682654501008544
-217934145788.278,0.000723338108713087
-214864823675.077,0.000766426625745745
-211795501561.876,0.000812059789582459
-208726179448.675,0.00086038515847766
-205656857335.473,0.000911558512099094
-202587535222.272,0.000965744267981137
-199518213109.071,0.00102311591378278
-196448890995.869,0.00108385645522687
-193379568882.668,0.00114815887946915
-190310246769.467,0.00121622663349773
-187240924656.266,0.00128827411699239
-184171602543.064,0.00136452718887724
-181102280429.863,0.00144522368657562
-178032958316.662,0.00153061395672069
-174963636203.461,0.00162096139578531
-171894314090.259,0.00171654299876634
-168824991977.058,0.0018176499136891
-165755669863.857,0.00192458799928161
-162686347750.656,0.00203767838270288
-159617025637.454,0.00215725801368895
-156547703524.253,0.00228368021090138
-153478381411.052,0.0024173151956194
-150409059297.85,0.00255855060720559
-147339737184.649,0.00270779199398953
-144270415071.448,0.00286546327235067
-141201092958.247,0.00303200714583617
-138131770845.045,0.00320788547511687
-135062448731.844,0.00339357958846212
-131993126618.643,0.00358959052119917
-128923804505.442,0.00379643917131238
-125854482392.24,0.00401466635693308
-122785160279.039,0.00424483275997188
-119715838165.838,0.00448751873855696
-116646516052.637,0.00474332398926827
-113577193939.435,0.00501286703840986
-110507871826.234,0.00529678453975223
-107438549713.033,0.00559573035432166
-104369227599.832,0.0059103743859359
-101299905486.63,0.00624140114431508
-98230583373.429,0.00658950800576731
-95161261260.2277,0.00695540313970406
-92091939147.0265,0.00733980306763386
-89022617033.8252,0.00774342981987438
-85953294920.6239,0.00816700765408654
-82883972807.4227,0.00861125929895273
-79814650694.2214,0.00907690168599213
-76745328581.0201,0.00956464113273614
-73676006467.8189,0.0100751679414014
-70606684354.6176,0.0106091503789271
-67537362241.4164,0.0111672280069378
-64468040128.2151,0.0117500043340075
-61398718015.0138,0.0123580387677023
-58329395901.8126,0.0129918378504354
-55260073788.6113,0.0136518457713602
-52190751675.41,0.0143384341565074
-49121429562.2088,0.0150518911513127
-46052107449.0075,0.0157924098237069
-42982785335.8062,0.0165600759321594
-39913463222.605,0.0173548551215444
-36844141109.4037,0.0181765796304387
-33774818996.2024,0.0190249346164024
-30705496883.0012,0.0198994442307884
-27636174769.7999,0.0207994576014159
-24566852656.5986,0.0217241349096618
-21497530543.3974,0.022672433777662
-18428208430.1961,0.0236430962107183
-15358886316.9948,0.0246346363688666
-12289564203.7936,0.0256453294689124
-9220242090.59231,0.0266732021429481
-6150919977.39105,0.0277160246001635
-3081597864.18978,0.0287713049542589
-12275750.9885178,0.0298362860874787
3057046362.21275,0.0309079454226863
6126368475.41401,0.0319829979655023
9195690588.61528,0.0330579029579127
12265012701.8165,0.0341288744517141
15334334815.0178,0.0351918960637408
18403656928.2191,0.0362427401144612
21472979041.4203,0.0372769912771409
24542301154.6216,0.0382900747768374
27611623267.8229,0.03927728907815
30680945381.0241,0.0402338428897382
33750267494.2254,0.0411548961947074
36819589607.4267,0.0420356048923293
39888911720.6279,0.0428711685121398
42958233833.8292,0.0436568803407128
46027555947.0305,0.0443881791891936
49096878060.2317,0.045060701931008
52166200173.433,0.045670335858994
55235522286.6342,0.0462132698541323
58304844399.8355,0.0466860433280615
61374166513.0368,0.04708559190173
63117541473.3351,0.0472789071577232
64860916433.6334,0.0474473279241629
66604291393.9317,0.0475904911792184
68359943642.6829,0.0477088236497485
70103318602.9812,0.0478004132479109
71846693563.2795,0.0478659779597754
73590068523.5778,0.047905374348949
75333443483.8761,0.0479185160857727
76659390636.7791,0.047910913574672
77985337789.682,0.0478881156884839
79311284942.585,0.0478501513425462
80637232095.4879,0.0477970686425293
81963179248.3909,0.0477289347550167
83289126401.2938,0.0476458357271553
84615073554.1968,0.0475478762562045
85941020707.0997,0.0474351794100411
89010342820.301,0.0471185764593173
92079664933.5022,0.0467259034822972
95148987046.7035,0.0462597450737394
98218309159.9048,0.0457231270087279
101287631273.106,0.0451194752745082
104356953386.307,0.0444525707433627
107426275499.509,0.0437265004872854
110495597612.71,0.0429456067704913
113564919725.911,0.0421144347588597
116634241839.112,0.0412376799580792
119703563952.314,0.0403201363375274
122772886065.515,0.0393666460186924
125842208178.716,0.0383820513097714
128911530291.917,0.0373711497569036
131980852405.119,0.0363386527623283
135050174518.32,0.0352891481954807
138119496631.521,0.0342270672991564
141188818744.722,0.0331566560733839
144258140857.924,0.0320819512078769
147327462971.125,0.0310067605325379
150396785084.326,0.0299346478663506
153466107197.528,0.0288689220693365
156535429310.729,0.0278126300405952
159604751423.93,0.0267685533577616
162674073537.131,0.0257392082189785
165743395650.333,0.0247268483267689
168812717763.534,0.0237334703428223
171882039876.735,0.0227608215422666
174951361989.936,0.021810409304013
178020684103.138,0.0208835120886896
181090006216.339,0.0199811915760532
184159328329.54,0.0191043056581723
187228650442.741,0.0182535220118296
190297972555.943,0.0174293320023568
193367294669.144,0.0166320647005046
196436616782.345,0.0158619008231432
199505938895.547,0.0151188864369145
202575261008.748,0.0144029462908961
205644583121.949,0.0137138966695084
208713905235.15,0.013051457680037
211783227348.352,0.0124152649100848
214852549461.553,0.0118048804089601
217921871574.754,0.0112198029634275
220991193687.955,0.0106594776524765
224060515801.157,0.0101233046778835
227129837914.358,0.00961064747750416
230199160027.559,0.00912084013657758
233268482140.76,0.00865319411902562
236337804253.962,0.00820700434595857
239407126367.163,0.00778155465252467
242476448480.364,0.00737612265703069
245545770593.565,0.00698998407807418
248615092706.767,0.00662241653640982
251684414819.968,0.00627270287856162
254753736933.169,0.00594013405890909
257823059046.371,0.00562401161623218
260892381159.572,0.00532364977959169
263961703272.773,0.00503837723703597
267031025385.974,0.00476753859903269
270100347499.176,0.00451049558679138
273169669612.377,0.0042666279738183
276238991725.578,0.00403533430717727
279308313838.779,0.00381603243305146
282377635951.981,0.00360815984934357
285446958065.182,0.0034111739062363
288516280178.383,0.00322455187388087
291585602291.584,0.00304779089470077
294654924404.786,0.00288040783620136
297724246517.987,0.00272193905866845
300793568631.188,0.00257194011072589
303862890744.39,0.00242998536440304
306932212857.591,0.00229566760013931
310001534970.792,0.002168597551022
313070857083.993,0.00204840341451302
316140179197.195,0.00193473033896682
319209501310.396,0.00182723989137096
322278823423.597,0.00172560951194879
325348145536.798,0.0016295319605454
328417467650,0.00153871475906869
331486789763.201,0.00145287963367245
334556111876.402,0.00137176195984296
337625433989.603,0.00129511021307986
340694756102.805,0.00122268542744213
343764078216.006,0.00115426066385599
346833400329.207,0.00108962048974992
349902722442.409,0.00102856047128829
352972044555.61,0.000970886679217108
356041366668.811,0.000916415209107606
359110688782.012,0.000864971716585268
362180010895.214,0.00081639096795847
365249333008.415,0.000770516406510852
368318655121.616,0.000727199734591857
371387977234.817,0.000686300511528614
374457299348.019,0.000647685767287398
377526621461.22,0.00061122963173249
380595943574.421,0.000576812979262683
383665265687.622,0.000544323088549593
386734587800.824,0.000513653317055728
389803909914.025,0.000484702789973024
392873232027.226,0.000457376103192943
395942554140.427,0.000431583039896411
399011876253.629,0.000407238300334939
402081198366.83,0.000384261244362373
405150520480.031,0.000362575646269311
408219842593.233,0.000342109461468479
411289164706.434,0.000322794604578979
414358486819.635,0.000304566738459527
417427808932.836,0.000287365073745466
420497131046.038,0.000271132178450816
423566453159.239,0.000255813797204785
426635775272.44,0.000241358679701571
429705097385.641,0.000227718417952772
432774419498.843,0.000214847291943037
435843741612.044,0.000202702123301506
438913063725.245,0.000191242136613996
441982385838.446,0.000180428828013609
445051707951.648,0.000170225840700333
448121030064.849,0.000160598847053198
451190352178.05,0.000151515437011559
454259674291.252,0.000142945012414931
457328996404.453,0.000134858687003612
460398318517.654,0.000127229191794839
463467640630.855,0.000120030785561551
466536962744.057,0.000113239170152856
469606284857.258,0.000106831410407006
472675606970.459,0.000100785858419089
475744929083.66,9.50820819366512e-05
478814251196.862,8.97007966671724e-05
481883573310.063,8.46238022915906e-05
484952895423.264,7.98339219880262e-05
488022217536.465,7.53149452794031e-05
491091539649.667,7.10515740278462e-05
494160861762.868,6.70293714075537e-05
497230183876.069,6.32347136962786e-05
500299505989.271,5.96547447336495e-05
503368828102.472,5.6277332902286e-05
506438150215.673,5.30910304950619e-05
509507472328.874,5.00850353389158e-05
512576794442.076,4.72491545523489e-05
515646116555.277,4.45737703201577e-05
518715438668.478,4.20498075750652e-05
521784760781.679,3.96687034817341e-05
524854082894.881,3.74223786241788e-05
527923405008.082,3.5303209802859e-05
530992727121.283,3.33040043527433e-05
534062049234.484,3.14179758983838e-05
537131371347.686,2.96387214665566e-05
540200693460.887,2.79601998813103e-05
543270015574.088,2.63767113703275e-05
546339337687.289,2.48828783153659e-05
549408659800.491,2.34736270831958e-05
552477981913.692,2.21441708769251e-05
555547304026.893,2.08899935508794e-05
558616626140.094,1.97068343353258e-05
561685948253.296,1.85906734202672e-05
564755270366.497,1.75377183503339e-05
567824592479.698,1.65443911854342e-05
570893914592.9,1.56073163843306e-05
573963236706.101,1.4723309370675e-05
577032558819.302,1.38893657432721e-05
580101880932.503,1.31026510944618e-05
583171203045.705,1.23604914025138e-05
586240525158.906,1.16603639658201e-05
589309847272.107,1.09998888484656e-05
592379169385.308,1.03768208084482e-05
595448491498.51,9.78904168142177e-06
598517813611.711,9.23455319434772e-06
601587135724.912,8.7114701848719e-06
604656457838.113,8.21801420359361e-06
607725779951.315,7.75250747767144e-06
610795102064.516,7.31336721541614e-06
613864424177.717,6.89910023266064e-06
616933746290.918,6.50829788277379e-06
620003068404.12,6.13963127320144e-06
623072390517.321,5.79184675237807e-06
626141712630.522,5.46376165176012e-06
629211034743.724,5.15426026858777e-06
632280356856.925,4.86229007579156e-06
635349678970.126,4.58685814622303e-06
638419001083.327,4.3270277791104e-06
641488323196.529,4.08191531732066e-06
644557645309.73,3.85068714465236e-06
647626967422.931,3.63255685298999e-06
650696289536.132,3.426782569724e-06
653765611649.334,3.23266443638071e-06
656834933762.535,3.04954222991725e-06
659904255875.736,2.8767931186182e-06
662973577988.938,2.71382954498528e-06
666042900102.139,2.56009722844094e-06
669112222215.34,2.41507328107127e-06
672181544328.541,2.27826443001663e-06
675250866441.743,2.14920534047862e-06
678320188554.944,2.02745703365285e-06
681389510668.145,1.91260539421826e-06
684458832781.346,1.80425976231694e-06
687528154894.548,1.70205160524476e-06
690597477007.749,1.60563326434279e-06
693666799120.95,1.51467677283488e-06
696736121234.151,1.42887274059672e-06
699805443347.353,1.34792930206899e-06
702874765460.554,1.27157112374103e-06
705944087573.755,1.19953846783373e-06
709013409686.956,1.13158630900088e-06
712082731800.158,1.06748350104797e-06
715152053913.359,1.00701199083742e-06
718221376026.56,9.49966076709079e-07
721290698139.761,8.96151708896025e-07
724360020252.963,8.45385829558413e-07
727429342366.164,7.97495750192296e-07
730498664479.365,7.52318564297528e-07
733567986592.567,7.09700593308426e-07
736637308705.768,6.6949686390395e-07
739706630818.969,6.31570614920596e-07
742775952932.17,5.95792832191878e-07
745845275045.372,5.62041809733065e-07
748914597158.573,5.30202735779389e-07
751983919271.774,5.00167302270316e-07
755053241384.975,4.71833336452224e-07
758122563498.177,4.45104453346896e-07
761191885611.378,4.19889727904233e-07
764261207724.579,3.96103385724413e-07
767330529837.781,3.73664511297874e-07
770399851950.982,3.52496772771039e-07
773469174064.183,3.32528162301833e-07
776538496177.384,3.13690751122101e-07
779607818290.586,2.95920458473954e-07
782677140403.787,2.79156833634287e-07
785746462516.988,2.63342850286187e-07
788815784630.189,2.48424712537934e-07
791885106743.391,2.34351671929869e-07
794954428856.592,2.2107585480682e-07
798023750969.793,2.08552099468939e-07
801093073082.994,1.96737802547142e-07
804162395196.196,1.85592774080624e-07
807231717309.397,1.75079100803579e-07
810301039422.598,1.65161017176122e-07
813370361535.799,1.55804783720783e-07
816439683649.001,1.46978572250743e-07
819509005762.202,1.38652357599468e-07
822578327875.403,1.30797815483458e-07
825647649988.604,1.2338822615073e-07
828716972101.806,1.16398383487284e-07
831786294215.007,1.0980450927241e-07
834855616328.208,1.03584172291173e-07
837924938441.41,9.77162120289358e-08
840994260554.611,9.2180666688382e-08
844063582667.812,8.6958705284183e-08
847132904781.013,8.20325635843268e-08
850202226894.215,7.73854836802154e-08
853271549007.416,7.30016569799759e-08
856340871120.617,6.88661704310702e-08
859410193233.818,6.4964955789277e-08
862479515347.02,6.12847417614817e-08
865548837460.221,5.78130088594799e-08
868618159573.422,5.45379468112247e-08
871687481686.623,5.14484143846487e-08
874756803799.825,4.85339014873924e-08
877826125913.026,4.57844934135174e-08
880895448026.227,4.31908371155823e-08
883964770139.429,4.07441093873517e-08
887034092252.63,3.84359868489013e-08
890103414365.831,3.62586176320243e-08
893172736479.032,3.42045946696139e-08
896242058592.234,3.2266930498166e-08
899311380705.435,3.04390334876825e-08
902380702818.636,2.87146854181194e-08
905450024931.837,2.70880203260989e-08
908519347045.039,2.55535045499263e-08
911588669158.24,2.41059179050335e-08
914657991271.441,2.2740335925808e-08
917727313384.642,2.14521131134026e-08
920796635497.844,2.02368671325354e-08
923865957611.045,1.90904639035233e-08
926935279724.246,1.8009003538835e-08
930004601837.448,1.69888070763221e-08
933073923950.649,1.60264039639981e-08
936143246063.85,1.51185202537921e-08
939212568177.051,1.42620674641124e-08
942281890290.253,1.34541320733357e-08
945351212403.454,1.26919656084784e-08
948420534516.655,1.19729752953353e-08
951489856629.856,1.12947152382783e-08
954559178743.058,1.06548780997112e-08
957628500856.259,1.00512872508748e-08
960697822969.46,9.48188936730226e-09
963767145082.661,8.94474744373413e-09
966836467195.863,8.43803420473245e-09
969905789309.064,7.96002588857724e-09
972975111422.265,7.50909638329985e-09
976044433535.466,7.08371169490455e-09
979113755648.668,6.68242472896041e-09
982183077761.869,6.30387036781162e-09
985252399875.07,5.94676082665933e-09
988321721988.271,5.6098812727175e-09
991391044101.473,5.29208569253974e-09
994460366214.674,4.99229299345873e-09
997529688327.875,4.70948332587557e-09
1000599010441.08,4.44269461388851e-09

